Aggregate Fictitious Play for Learning in Anonymous Polymatrix Games (Extended Version)

Fictitious play (FP) is a well-studied algorithm that enables agents to learn Nash equilibrium in games with certain reward structures. However, when agents have no prior knowledge of the reward functions, FP faces a major challenge: the joint action space grows exponentially with the number of agents, which slows down reward exploration. Anonymous games offer a structure that mitigates this issue. In these games, the rewards depend only on the actions taken; not on who is taking which action. Under such a structure, we introduce aggregate fictitious play (agg-FP), a variant of FP where each agent tracks the frequency of the number of other agents playing each action, rather than these agents' individual actions. We show that in anonymous polymatrix games, agg-FP converges to a Nash equilibrium under the same conditions as classical FP. In essence, by aggregating the agents' actions, we reduce the action space without losing the convergence guarantees. Using simulations, we provide empirical evidence on how this reduction accelerates convergence.

==> Plot_Data/1agg_acc_Q_diffs.csv <==
x,y
0.000000000000000000e+00,3.900000000000000000e+02
1.000000000000000000e+02,1.010000000000000000e+02
2.000000000000000000e+02,4.200000000000000000e+01
3.000000000000000000e+02,1.800000000000000000e+01
4.000000000000000000e+02,1.200000000000000000e+01
5.000000000000000000e+02,1.200000000000000000e+01
6.000000000000000000e+02,1.000000000000000000e+01
7.000000000000000000e+02,1.000000000000000000e+01
8.000000000000000000e+02,9.000000000000000000e+00
9.000000000000000000e+02,7.000000000000000000e+00
1.000000000000000000e+03,4.000000000000000000e+00
1.100000000000000000e+03,4.000000000000000000e+00
1.200000000000000000e+03,4.000000000000000000e+00
1.300000000000000000e+03,0.000000000000000000e+00
1.400000000000000000e+03,0.000000000000000000e+00
1.500000000000000000e+03,0.000000000000000000e+00
1.600000000000000000e+03,0.000000000000000000e+00
1.700000000000000000e+03,0.000000000000000000e+00
1.800000000000000000e+03,0.000000000000000000e+00
1.900000000000000000e+03,0.000000000000000000e+00
2.000000000000000000e+03,0.000000000000000000e+00
2.100000000000000000e+03,0.000000000000000000e+00
2.200000000000000000e+03,0.000000000000000000e+00
2.300000000000000000e+03,0.000000000000000000e+00
2.400000000000000000e+03,0.000000000000000000e+00
2.500000000000000000e+03,0.000000000000000000e+00
2.600000000000000000e+03,0.000000000000000000e+00
2.700000000000000000e+03,0.000000000000000000e+00
2.800000000000000000e+03,0.000000000000000000e+00
2.900000000000000000e+03,0.000000000000000000e+00
3.000000000000000000e+03,0.000000000000000000e+00
3.100000000000000000e+03,0.000000000000000000e+00
3.200000000000000000e+03,0.000000000000000000e+00
3.300000000000000000e+03,0.000000000000000000e+00
3.400000000000000000e+03,0.000000000000000000e+00
3.500000000000000000e+03,0.000000000000000000e+00
3.600000000000000000e+03,0.000000000000000000e+00
3.700000000000000000e+03,0.000000000000000000e+00
3.800000000000000000e+03,0.000000000000000000e+00
3.900000000000000000e+03,0.000000000000000000e+00
4.000000000000000000e+03,0.000000000000000000e+00
4.100000000000000000e+03,0.000000000000000000e+00
4.200000000000000000e+03,0.000000000000000000e+00
4.300000000000000000e+03,0.000000000000000000e+00
4.400000000000000000e+03,0.000000000000000000e+00
4.500000000000000000e+03,0.000000000000000000e+00
4.600000000000000000e+03,0.000000000000000000e+00
4.700000000000000000e+03,0.000000000000000000e+00
4.800000000000000000e+03,0.000000000000000000e+00
4.900000000000000000e+03,0.000000000000000000e+00
5.000000000000000000e+03,0.000000000000000000e+00
5.100000000000000000e+03,0.000000000000000000e+00
5.200000000000000000e+03,0.000000000000000000e+00
5.300000000000000000e+03,0.000000000000000000e+00
5.400000000000000000e+03,0.000000000000000000e+00
5.500000000000000000e+03,0.000000000000000000e+00
5.600000000000000000e+03,0.000000000000000000e+00
5.700000000000000000e+03,0.000000000000000000e+00
5.800000000000000000e+03,0.000000000000000000e+00
5.900000000000000000e+03,0.000000000000000000e+00
6.000000000000000000e+03,0.000000000000000000e+00
6.100000000000000000e+03,0.000000000000000000e+00
6.200000000000000000e+03,0.000000000000000000e+00
6.300000000000000000e+03,0.000000000000000000e+00
6.400000000000000000e+03,0.000000000000000000e+00
6.500000000000000000e+03,0.000000000000000000e+00
6.600000000000000000e+03,0.000000000000000000e+00
6.700000000000000000e+03,0.000000000000000000e+00
6.800000000000000000e+03,0.000000000000000000e+00
6.900000000000000000e+03,0.000000000000000000e+00
7.000000000000000000e+03,0.000000000000000000e+00
7.100000000000000000e+03,0.000000000000000000e+00
7.200000000000000000e+03,0.000000000000000000e+00
7.300000000000000000e+03,0.000000000000000000e+00
7.400000000000000000e+03,0.000000000000000000e+00
7.500000000000000000e+03,0.000000000000000000e+00
7.600000000000000000e+03,0.000000000000000000e+00
7.700000000000000000e+03,0.000000000000000000e+00
7.800000000000000000e+03,0.000000000000000000e+00
7.900000000000000000e+03,0.000000000000000000e+00
8.000000000000000000e+03,0.000000000000000000e+00
8.100000000000000000e+03,0.000000000000000000e+00
8.200000000000000000e+03,0.000000000000000000e+00
8.300000000000000000e+03,0.000000000000000000e+00
8.400000000000000000e+03,0.000000000000000000e+00
8.500000000000000000e+03,0.000000000000000000e+00
8.600000000000000000e+03,0.000000000000000000e+00
8.700000000000000000e+03,0.000000000000000000e+00
8.800000000000000000e+03,0.000000000000000000e+00
8.900000000000000000e+03,0.000000000000000000e+00


==> Plot_Data/1agg_acc_strat_diffs.csv <==
x,y
0.000000000000000000e+00,6.666666666666666075e+00
1.000000000000000000e+02,1.003300330033003229e+00
2.000000000000000000e+02,9.353233830845768537e-01
3.000000000000000000e+02,6.445182724252496165e-01
4.000000000000000000e+02,5.419783873649215433e-01
5.000000000000000000e+02,4.031936127744509824e-01
6.000000000000000000e+02,3.549639489739337406e-01
7.000000000000000000e+02,3.176414645744193854e-01
8.000000000000000000e+02,2.771535580524357445e-01
9.000000000000000000e+02,2.693303736588981145e-01
1.000000000000000000e+03,2.497502497502501750e-01
1.100000000000000000e+03,2.016348773841967756e-01
1.200000000000000000e+03,1.837357757424387117e-01
1.300000000000000000e+03,1.762746605175525838e-01
1.400000000000000000e+03,1.498929336188458139e-01
1.500000000000000000e+03,1.412391738840798050e-01
1.600000000000000000e+03,1.353320841140949193e-01
1.700000000000000000e+03,1.410934744268083074e-01
1.800000000000000000e+03,1.232648528595243209e-01
1.900000000000000000e+03,1.209889531825357190e-01
2.000000000000000000e+03,1.109445277361285065e-01
2.100000000000000000e+03,1.085197524988104067e-01
2.200000000000000000e+03,1.057095259730410630e-01
2.300000000000000000e+03,9.126466753585327218e-02
2.400000000000000000e+03,8.551992225461541031e-02
2.500000000000000000e+03,9.143009462881390714e-02
2.600000000000000000e+03,8.458285274894183914e-02
2.700000000000000000e+03,9.477971121806827437e-02
2.800000000000000000e+03,7.592526478638039755e-02
2.900000000000000000e+03,9.031368493622915494e-02
3.000000000000000000e+03,6.597800733088765579e-02
3.100000000000000000e+03,7.803934214769442379e-02
3.200000000000000000e+03,7.622617931896125132e-02
3.300000000000000000e+03,6.038574169443861051e-02
3.400000000000000000e+03,7.997647750661185384e-02
3.500000000000000000e+03,6.626678091973936535e-02
3.600000000000000000e+03,5.220772007775714707e-02
3.700000000000000000e+03,6.610825902908917806e-02
3.800000000000000000e+03,5.419626414101785805e-02
3.900000000000000000e+03,4.819277108433966950e-02
4.000000000000000000e+03,5.631925351994854223e-02
4.100000000000000000e+03,5.462082418922398208e-02
4.200000000000000000e+03,4.998809807188925314e-02
4.300000000000000000e+03,4.960086801518570621e-02
4.400000000000000000e+03,4.907975460122504519e-02
4.500000000000000000e+03,4.798933570317831521e-02
4.600000000000000000e+03,5.998695935666142898e-02
4.700000000000000000e+03,4.382046373111875281e-02
4.800000000000000000e+03,5.096160522113185598e-02
4.900000000000000000e+03,4.407263823709089978e-02
5.000000000000000000e+03,4.039192161567656258e-02
5.100000000000000000e+03,4.195255832189975775e-02
5.200000000000000000e+03,4.909312311735647416e-02
5.300000000000000000e+03,4.565176381814667339e-02
5.400000000000000000e+03,3.369746343270418887e-02
5.500000000000000000e+03,3.781130703508994717e-02
5.600000000000000000e+03,3.856454204606746261e-02
5.700000000000000000e+03,3.578319593054263281e-02
5.800000000000000000e+03,3.597080963052473601e-02
5.900000000000000000e+03,3.389256058296025165e-02
6.000000000000000000e+03,3.521635283008556216e-02
6.100000000000000000e+03,4.392722504508056458e-02
6.200000000000000000e+03,3.870343492985733880e-02
6.300000000000000000e+03,4.158070147596132360e-02
6.400000000000000000e+03,3.686923918138113043e-02
6.500000000000000000e+03,3.045685279188092842e-02
6.600000000000000000e+03,3.231833560571745201e-02
6.700000000000000000e+03,3.671093866587865628e-02
6.800000000000000000e+03,4.087634171446308251e-02
6.900000000000000000e+03,4.047722552287208453e-02
7.000000000000000000e+03,3.799457220397362001e-02
7.100000000000000000e+03,2.957329953527604305e-02
7.200000000000000000e+03,3.295838540943391015e-02
7.300000000000000000e+03,2.812400127836151009e-02
7.400000000000000000e+03,3.026618024592153677e-02
7.500000000000000000e+03,2.710749677820667447e-02
7.600000000000000000e+03,3.131166951716141122e-02
7.700000000000000000e+03,3.298272951564601430e-02
7.800000000000000000e+03,3.085074563090239863e-02
7.900000000000000000e+03,2.750706661603707914e-02
8.000000000000000000e+03,3.074615673040559383e-02
8.100000000000000000e+03,3.390527918363822613e-02
8.200000000000000000e+03,3.007763280900421776e-02
8.300000000000000000e+03,3.180339718106334201e-02
8.400000000000000000e+03,3.229774233225674029e-02
8.500000000000000000e+03,3.230992432262935754e-02
8.600000000000000000e+03,2.906638762934388165e-02
8.700000000000000000e+03,2.459487415239747232e-02
8.800000000000000000e+03,2.772412225883869041e-02
8.900000000000000000e+03,3.078305808336562199e-02


==> Plot_Data/1agg_act_freqs_hist_action_0.csv <==
x,y
0.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000000e+02,2.079207920792080222e-01
2.000000000000000000e+02,2.885572139303483330e-01
3.000000000000000000e+02,3.222591362126246972e-01
4.000000000000000000e+02,3.466334164588529831e-01
5.000000000000000000e+02,3.493013972055890037e-01
6.000000000000000000e+02,3.377703826955076316e-01
7.000000000000000000e+02,3.380884450784596429e-01
8.000000000000000000e+02,3.358302122347068264e-01
9.000000000000000000e+02,3.451720310765816757e-01
1.000000000000000000e+03,3.346653346653350458e-01
1.100000000000000000e+03,3.351498637602181030e-01
1.200000000000000000e+03,3.397169025811824783e-01
1.300000000000000000e+03,3.320522674865486468e-01
1.400000000000000000e+03,3.404710920770874227e-01
1.500000000000000000e+03,3.364423717521645707e-01
1.600000000000000000e+03,3.316677076826974879e-01
1.700000000000000000e+03,3.380364491475594813e-01
1.800000000000000000e+03,3.375902276513042533e-01
1.900000000000000000e+03,3.350867964229347074e-01
2.000000000000000000e+03,3.353323338330828074e-01
2.100000000000000000e+03,3.331746787244161956e-01
2.200000000000000000e+03,3.353021353930025761e-01
2.300000000000000000e+03,3.359408952629284184e-01
2.400000000000000000e+03,3.344439816743016158e-01
2.500000000000000000e+03,3.338664534186315813e-01
2.600000000000000000e+03,3.333333333333323711e-01
2.700000000000000000e+03,3.328396890040715705e-01
2.800000000000000000e+03,3.363084612638331250e-01
2.900000000000000000e+03,3.312650810065483897e-01
3.000000000000000000e+03,3.352215928023982716e-01
3.100000000000000000e+03,3.344082554014825570e-01
3.200000000000000000e+03,3.327085285848163099e-01
3.300000000000000000e+03,3.338382308391389941e-01
3.400000000000000000e+03,3.340194060570413903e-01
3.500000000000000000e+03,3.333333333333325932e-01
3.600000000000000000e+03,3.349069702860305586e-01
3.700000000000000000e+03,3.331532018373399295e-01
3.800000000000000000e+03,3.338595106550893421e-01
3.900000000000000000e+03,3.347859523199167020e-01
4.000000000000000000e+03,3.331667083229179482e-01
4.100000000000000000e+03,3.343087051938538612e-01
4.200000000000000000e+03,3.330159485836692856e-01
4.300000000000000000e+03,3.348058591025328545e-01
4.400000000000000000e+03,3.340149965916823782e-01
4.500000000000000000e+03,3.337036214174613491e-01
4.600000000000000000e+03,3.340578135187985409e-01
4.700000000000000000e+03,3.322697298447122027e-01
4.800000000000000000e+03,3.318058737762950572e-01
4.900000000000000000e+03,3.323811467047523283e-01
5.000000000000000000e+03,3.347330533893201343e-01
5.100000000000000000e+03,3.348363066065458971e-01
5.200000000000000000e+03,3.332051528552181785e-01
5.300000000000000000e+03,3.325787587247667210e-01
5.400000000000000000e+03,3.332716163673373200e-01
5.500000000000000000e+03,3.353935648063967601e-01
5.600000000000000000e+03,3.356543474379553027e-01
5.700000000000000000e+03,3.345027188212574831e-01
5.800000000000000000e+03,3.354594035511098138e-01
5.900000000000000000e+03,3.350279613624788655e-01
6.000000000000000000e+03,3.337777037160453708e-01
6.100000000000000000e+03,3.328962465169627016e-01
6.200000000000000000e+03,3.352685050798241972e-01
6.300000000000000000e+03,3.329630217425788019e-01
6.400000000000000000e+03,3.321356038119024356e-01
6.500000000000000000e+03,3.337948007998752242e-01
6.600000000000000000e+03,3.360096955006801056e-01
6.700000000000000000e+03,3.339800029846273777e-01
6.800000000000000000e+03,3.327451845316845014e-01
6.900000000000000000e+03,3.350239095783200671e-01
7.000000000000000000e+03,3.338094557920276428e-01
7.100000000000000000e+03,3.323475566821552096e-01
7.200000000000000000e+03,3.346757394806255115e-01
7.300000000000000000e+03,3.335159567182557350e-01
7.400000000000000000e+03,3.333333333333310944e-01
7.500000000000000000e+03,3.346220503932784140e-01
7.600000000000000000e+03,3.337718721220867546e-01
7.700000000000000000e+03,3.326840670042828241e-01
7.800000000000000000e+03,3.322650942186876621e-01
7.900000000000000000e+03,3.332489558283739384e-01
8.000000000000000000e+03,3.339582552180959674e-01
8.100000000000000000e+03,3.321812121960233677e-01
8.200000000000000000e+03,3.320326789415907753e-01
8.300000000000000000e+03,3.330923985062023140e-01
8.400000000000000000e+03,3.349601237947846810e-01
8.500000000000000000e+03,3.354899423597211827e-01
8.600000000000000000e+03,3.346122543890235335e-01
8.700000000000000000e+03,3.340995287897930988e-01
8.800000000000000000e+03,3.347346892398575524e-01
8.900000000000000000e+03,3.344568026064470012e-01


==> Plot_Data/1agg_act_freqs_hist_action_1.csv <==
x,y
0.000000000000000000e+00,1.000000000000000000e+00
1.000000000000000000e+02,5.346534653465343512e-01
2.000000000000000000e+02,4.477611940298508730e-01
3.000000000000000000e+02,3.953488372093025838e-01
4.000000000000000000e+02,3.715710723192017784e-01
5.000000000000000000e+02,3.532934131736526484e-01
6.000000000000000000e+02,3.494176372712146095e-01
7.000000000000000000e+02,3.395149786019971971e-01
8.000000000000000000e+02,3.333333333333332038e-01
9.000000000000000000e+02,3.296337402885679557e-01
1.000000000000000000e+03,3.366633366633365321e-01
1.100000000000000000e+03,3.269754768392368893e-01
1.200000000000000000e+03,3.280599500416320202e-01
1.300000000000000000e+03,3.305149884704074448e-01
1.400000000000000000e+03,3.290506780870805503e-01
1.500000000000000000e+03,3.304463690872748161e-01
1.600000000000000000e+03,3.341661461586504789e-01
1.700000000000000000e+03,3.333333333333328152e-01
1.800000000000000000e+03,3.292615213770123117e-01
1.900000000000000000e+03,3.361388742766962534e-01
2.000000000000000000e+03,3.288355822088955271e-01
2.100000000000000000e+03,3.336506425511659990e-01
2.200000000000000000e+03,3.348477964561559772e-01
2.300000000000000000e+03,3.320295523685351524e-01
2.400000000000000000e+03,3.311120366513950475e-01
2.500000000000000000e+03,3.346661335465813680e-01
2.600000000000000000e+03,3.287197231833909883e-01
2.700000000000000000e+03,3.372824879674196641e-01
2.800000000000000000e+03,3.284541235273120141e-01
2.900000000000000000e+03,3.354015856601177403e-01
3.000000000000000000e+03,3.322225924691774579e-01
3.100000000000000000e+03,3.340857787810387891e-01
3.200000000000000000e+03,3.317713214620436890e-01
3.300000000000000000e+03,3.344441078461078964e-01
3.400000000000000000e+03,3.301970008820940827e-01
3.500000000000000000e+03,3.339045986860901261e-01
3.600000000000000000e+03,3.329630658150515843e-01
3.700000000000000000e+03,3.315320183734123960e-01
3.800000000000000000e+03,3.328071560115757332e-01
3.900000000000000000e+03,3.342732632658290126e-01
4.000000000000000000e+03,3.326668332916770665e-01
4.100000000000000000e+03,3.323579614728114362e-01
4.200000000000000000e+03,3.349202570816467994e-01
4.300000000000000000e+03,3.313182980702155112e-01
4.400000000000000000e+03,3.317427857305152439e-01
4.500000000000000000e+03,3.337036214174621263e-01
4.600000000000000000e+03,3.349271897413596544e-01
4.700000000000000000e+03,3.337587747287801831e-01
4.800000000000000000e+03,3.322224536554878038e-01
4.900000000000000000e+03,3.338094266476226979e-01
5.000000000000000000e+03,3.321335732853425982e-01
5.100000000000000000e+03,3.330719466771217552e-01
5.200000000000000000e+03,3.345510478754080697e-01
5.300000000000000000e+03,3.327674023769091605e-01
5.400000000000000000e+03,3.325310127754110834e-01
5.500000000000000000e+03,3.328485729867287080e-01
5.600000000000000000e+03,3.326191751472938329e-01
5.700000000000000000e+03,3.316961936502354491e-01
5.800000000000000000e+03,3.316669539734514727e-01
5.900000000000000000e+03,3.316387053041844890e-01
6.000000000000000000e+03,3.334444259290105239e-01
6.100000000000000000e+03,3.356826749713147651e-01
6.200000000000000000e+03,3.333333333333320381e-01
6.300000000000000000e+03,3.337565465799065545e-01
6.400000000000000000e+03,3.332291829401642924e-01
6.500000000000000000e+03,3.324103984002451662e-01
6.600000000000000000e+03,3.326768671413408152e-01
6.700000000000000000e+03,3.330846142366796214e-01
6.800000000000000000e+03,3.343625937362133538e-01
6.900000000000000000e+03,3.340095638313270721e-01
7.000000000000000000e+03,3.335237823168100690e-01
7.100000000000000000e+03,3.344599352203897480e-01
7.200000000000000000e+03,3.335647826690719686e-01
7.300000000000000000e+03,3.332420216408696345e-01
7.400000000000000000e+03,3.321172814484513736e-01
7.500000000000000000e+03,3.328889481402461104e-01
7.600000000000000000e+03,3.317984475726859506e-01
7.700000000000000000e+03,3.324243604726640489e-01
7.800000000000000000e+03,3.336751698500175500e-01
7.900000000000000000e+03,3.333755220858101165e-01
8.000000000000000000e+03,3.315835520559912153e-01
8.100000000000000000e+03,3.321812121960237008e-01
8.200000000000000000e+03,3.342275332276535837e-01
8.300000000000000000e+03,3.352608119503658890e-01
8.400000000000000000e+03,3.334126889655980586e-01
8.500000000000000000e+03,3.316080461122207779e-01
8.600000000000000000e+03,3.311242878735021211e-01
8.700000000000000000e+03,3.322606596942865864e-01
8.800000000000000000e+03,3.328030905578895360e-01
8.900000000000000000e+03,3.332209864060202142e-01


==> Plot_Data/1agg_act_freqs_hist_action_2.csv <==
x,y
0.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000000e+02,2.574257425742573768e-01
2.000000000000000000e+02,2.636815920398009050e-01
3.000000000000000000e+02,2.823920265780731076e-01
4.000000000000000000e+02,2.817955112219452385e-01
5.000000000000000000e+02,2.974051896207586809e-01
6.000000000000000000e+02,3.128119800332779255e-01
7.000000000000000000e+02,3.223965763195436041e-01
8.000000000000000000e+02,3.308364544319601364e-01
9.000000000000000000e+02,3.251942286348499800e-01
1.000000000000000000e+03,3.286713286713287552e-01
1.100000000000000000e+03,3.378746594005447301e-01
1.200000000000000000e+03,3.322231473771851684e-01
1.300000000000000000e+03,3.374327440430430758e-01
1.400000000000000000e+03,3.304782298358310277e-01
1.500000000000000000e+03,3.331112591605588369e-01
1.600000000000000000e+03,3.341661461586502013e-01
1.700000000000000000e+03,3.286302175191057606e-01
1.800000000000000000e+03,3.331482509716814921e-01
1.900000000000000000e+03,3.287743293003672629e-01
2.000000000000000000e+03,3.358320839580199446e-01
2.100000000000000000e+03,3.331746787244160291e-01
2.200000000000000000e+03,3.298500681508395593e-01
2.300000000000000000e+03,3.320295523685345418e-01
2.400000000000000000e+03,3.344439816743013383e-01
2.500000000000000000e+03,3.314674130347849967e-01
2.600000000000000000e+03,3.379469434832745312e-01
2.700000000000000000e+03,3.298778230285066559e-01
2.800000000000000000e+03,3.352374152088529180e-01
2.900000000000000000e+03,3.333333333333323156e-01
3.000000000000000000e+03,3.325558147284228272e-01
3.100000000000000000e+03,3.315059658174770996e-01
3.200000000000000000e+03,3.355201499531382248e-01
3.300000000000000000e+03,3.317176613147518327e-01
3.400000000000000000e+03,3.357835930608630837e-01
3.500000000000000000e+03,3.327620679805753934e-01
3.600000000000000000e+03,3.321299638989153591e-01
3.700000000000000000e+03,3.353147797892442328e-01
3.800000000000000000e+03,3.333333333333317050e-01
3.900000000000000000e+03,3.309407844142508437e-01
4.000000000000000000e+03,3.341664583854016546e-01
4.100000000000000000e+03,3.333333333333312609e-01
4.200000000000000000e+03,3.320637943346801402e-01
4.300000000000000000e+03,3.338758428272475265e-01
4.400000000000000000e+03,3.342422176777986587e-01
4.500000000000000000e+03,3.325927571650724723e-01
4.600000000000000000e+03,3.310149967398371973e-01
4.700000000000000000e+03,3.339714954265026736e-01
4.800000000000000000e+03,3.359716725682126981e-01
4.900000000000000000e+03,3.338094266476206995e-01
5.000000000000000000e+03,3.331333733253326601e-01
5.100000000000000000e+03,3.320917467163279624e-01
5.200000000000000000e+03,3.322437992693690334e-01
5.300000000000000000e+03,3.346538388983186785e-01
5.400000000000000000e+03,3.341973708572466006e-01
5.500000000000000000e+03,3.317578622068691474e-01
5.600000000000000000e+03,3.317264774147454243e-01
5.700000000000000000e+03,3.338010875285017942e-01
5.800000000000000000e+03,3.328736424754329959e-01
5.900000000000000000e+03,3.333333333333313164e-01
6.000000000000000000e+03,3.327778703549388317e-01
6.100000000000000000e+03,3.314210785117173708e-01
6.200000000000000000e+03,3.313981615868387687e-01
6.300000000000000000e+03,3.332804316775094255e-01
6.400000000000000000e+03,3.346352132479278874e-01
6.500000000000000000e+03,3.337948007998749467e-01
6.600000000000000000e+03,3.313134373579743608e-01
6.700000000000000000e+03,3.329353827786878384e-01
6.800000000000000000e+03,3.328922217320964827e-01
6.900000000000000000e+03,3.309665265903476428e-01
7.000000000000000000e+03,3.326667618911569591e-01
7.100000000000000000e+03,3.331925080974491582e-01
7.200000000000000000e+03,3.317594778502965247e-01
7.300000000000000000e+03,3.332420216408688574e-01
7.400000000000000000e+03,3.345493852182115924e-01
7.500000000000000000e+03,3.324890014664689808e-01
7.600000000000000000e+03,3.344296803052210221e-01
7.700000000000000000e+03,3.348915725230471319e-01
7.800000000000000000e+03,3.340597359312891257e-01
7.900000000000000000e+03,3.333755220858103385e-01
8.000000000000000000e+03,3.344581927259080434e-01
8.100000000000000000e+03,3.356375756079486572e-01
8.200000000000000000e+03,3.337397878307513666e-01
8.300000000000000000e+03,3.316467895434275226e-01
8.400000000000000000e+03,3.316271872396133191e-01
8.500000000000000000e+03,3.329020115280542647e-01
8.600000000000000000e+03,3.342634577374714033e-01
8.700000000000000000e+03,3.336398115159164290e-01
8.800000000000000000e+03,3.324622202022480266e-01
8.900000000000000000e+03,3.323222109875278996e-01


==> Plot_Data/1indQ_acc_strat_diffs.csv <==
x,y
0.000000000000000000e+00,6.666666666666666075e+00
1.000000000000000000e+02,1.993333333333333401e+00
2.000000000000000000e+02,1.319999999999999174e+00
3.000000000000000000e+02,4.599999999999994094e-01
4.000000000000000000e+02,8.799999999999997824e-01
5.000000000000000000e+02,1.038666666666665739e+00
6.000000000000000000e+02,1.279999999999999138e+00
7.000000000000000000e+02,1.349523809523810236e+00
8.000000000000000000e+02,1.549166666666666137e+00
9.000000000000000000e+02,1.326666666666665328e+00
1.000000000000000000e+03,1.207333333333333369e+00
1.100000000000000000e+03,1.016363636363637468e+00
1.200000000000000000e+03,8.500000000000007550e-01
1.300000000000000000e+03,8.938461538461542899e-01
1.400000000000000000e+03,1.038571428571428479e+00
1.500000000000000000e+03,1.165333333333332444e+00
1.600000000000000000e+03,1.267083333333332007e+00
1.700000000000000000e+03,1.179215686274507791e+00
1.800000000000000000e+03,1.056666666666666421e+00
1.900000000000000000e+03,1.037543859649120215e+00
2.000000000000000000e+03,1.053999999999999160e+00
2.100000000000000000e+03,1.017142857142856904e+00
2.200000000000000000e+03,8.927272727272714814e-01
2.300000000000000000e+03,8.202898550724632143e-01
2.400000000000000000e+03,8.241666666666639385e-01
2.500000000000000000e+03,8.882666666666640953e-01
2.600000000000000000e+03,9.335897435897408947e-01
2.700000000000000000e+03,8.866666666666633834e-01
2.800000000000000000e+03,8.316666666666643337e-01
2.900000000000000000e+03,8.004597701149404054e-01
3.000000000000000000e+03,7.453333333333326260e-01
3.100000000000000000e+03,7.427956989247304076e-01
3.200000000000000000e+03,6.960416666666655594e-01
3.300000000000000000e+03,6.787878787878777187e-01
3.400000000000000000e+03,6.778431372549014178e-01
3.500000000000000000e+03,6.921904761904760228e-01
3.600000000000000000e+03,6.644444444444452813e-01
3.700000000000000000e+03,6.250450450450448781e-01
3.800000000000000000e+03,5.866666666666671137e-01
3.900000000000000000e+03,5.856410256410264914e-01
4.000000000000000000e+03,5.825000000000000178e-01
4.100000000000000000e+03,5.598373983739830528e-01
4.200000000000000000e+03,5.304761904761884361e-01
4.300000000000000000e+03,5.424806201550365081e-01
4.400000000000000000e+03,5.612121212121187197e-01
4.500000000000000000e+03,5.328888888888864139e-01
4.600000000000000000e+03,4.957971014492729700e-01
4.700000000000000000e+03,5.110638297872285296e-01
4.800000000000000000e+03,5.083333333333296400e-01
4.900000000000000000e+03,5.198639455782310126e-01
5.000000000000000000e+03,5.222666666666668789e-01
5.100000000000000000e+03,5.231372549019610574e-01
5.200000000000000000e+03,5.270512820512811558e-01
5.300000000000000000e+03,4.915723270440235937e-01
5.400000000000000000e+03,4.548148148148137282e-01
5.500000000000000000e+03,4.638787878787869468e-01
5.600000000000000000e+03,4.794047619047612230e-01
5.700000000000000000e+03,4.726315789473676254e-01
5.800000000000000000e+03,4.667816091954020696e-01
5.900000000000000000e+03,4.653107344632759212e-01
6.000000000000000000e+03,4.446666666666678758e-01
6.100000000000000000e+03,4.313661202185791743e-01
6.200000000000000000e+03,4.330107526881721292e-01
6.300000000000000000e+03,4.314285714285709950e-01
6.400000000000000000e+03,4.416666666666651531e-01
6.500000000000000000e+03,4.445128205128187071e-01
6.600000000000000000e+03,4.396969696969681984e-01
6.700000000000000000e+03,4.189054726368146020e-01
6.800000000000000000e+03,4.050980392156851573e-01
6.900000000000000000e+03,3.991304347826080678e-01
7.000000000000000000e+03,3.952380952380936674e-01
7.100000000000000000e+03,3.953990610328637079e-01
7.200000000000000000e+03,3.877777777777784429e-01
7.300000000000000000e+03,3.725114155251142978e-01
7.400000000000000000e+03,3.636936936936913112e-01
7.500000000000000000e+03,3.530666666666652520e-01
7.600000000000000000e+03,3.687719298245604738e-01
7.700000000000000000e+03,3.703030303030291903e-01
7.800000000000000000e+03,3.764102564102592696e-01
7.900000000000000000e+03,3.730801687763726227e-01
8.000000000000000000e+03,3.590833333333346977e-01
8.100000000000000000e+03,3.639506172839525600e-01
8.200000000000000000e+03,3.769105691056946483e-01
8.300000000000000000e+03,3.680321285140573107e-01
8.400000000000000000e+03,3.764285714285725004e-01
8.500000000000000000e+03,3.650980392156880083e-01
8.600000000000000000e+03,3.453488372093106440e-01
8.700000000000000000e+03,3.452873563218352149e-01
8.800000000000000000e+03,3.674242424242434857e-01
8.900000000000000000e+03,3.644943820224688102e-01


==> Plot_Data/1indQ_act_freqs_hist_action_0.csv <==
x,y
0.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000000e+02,4.800000000000004818e-01
2.000000000000000000e+02,3.750000000000000555e-01
3.000000000000000000e+02,2.966666666666670227e-01
4.000000000000000000e+02,2.825000000000001954e-01
5.000000000000000000e+02,2.300000000000002598e-01
6.000000000000000000e+02,2.416666666666668628e-01
7.000000000000000000e+02,2.400000000000002409e-01
8.000000000000000000e+02,2.425000000000003264e-01
9.000000000000000000e+02,2.166666666666669516e-01
1.000000000000000000e+03,1.950000000000002842e-01
1.100000000000000000e+03,2.363636363636366922e-01
1.200000000000000000e+03,2.850000000000001421e-01
1.300000000000000000e+03,2.923076923076922684e-01
1.400000000000000000e+03,2.814285714285713058e-01
1.500000000000000000e+03,3.013333333333330089e-01
1.600000000000000000e+03,2.918749999999995515e-01
1.700000000000000000e+03,2.764705882352938016e-01
1.800000000000000000e+03,2.638888888888885620e-01
1.900000000000000000e+03,2.568421052631577051e-01
2.000000000000000000e+03,2.674999999999997380e-01
2.100000000000000000e+03,2.799999999999997491e-01
2.200000000000000000e+03,2.849999999999999201e-01
2.300000000000000000e+03,2.760869565217389798e-01
2.400000000000000000e+03,2.670833333333333948e-01
2.500000000000000000e+03,2.584000000000000741e-01
2.600000000000000000e+03,2.561538461538462319e-01
2.700000000000000000e+03,2.707407407407411704e-01
2.800000000000000000e+03,2.807142857142862491e-01
2.900000000000000000e+03,2.827586206896555709e-01
3.000000000000000000e+03,2.766666666666668384e-01
3.100000000000000000e+03,2.732258064516131513e-01
3.200000000000000000e+03,2.800000000000001377e-01
3.300000000000000000e+03,2.881818181818187607e-01
3.400000000000000000e+03,2.897058823529415350e-01
3.500000000000000000e+03,2.891428571428573124e-01
3.600000000000000000e+03,2.966666666666668561e-01
3.700000000000000000e+03,3.048648648648644155e-01
3.800000000000000000e+03,2.986842105263152192e-01
3.900000000000000000e+03,2.925641025641018689e-01
4.000000000000000000e+03,2.869999999999993112e-01
4.100000000000000000e+03,2.846341463414625017e-01
4.200000000000000000e+03,2.949999999999989853e-01
4.300000000000000000e+03,3.046511627906967057e-01
4.400000000000000000e+03,3.072727272727266978e-01
4.500000000000000000e+03,3.068888888888882671e-01
4.600000000000000000e+03,3.026086956521734095e-01
4.700000000000000000e+03,2.987234042553189584e-01
4.800000000000000000e+03,2.954166666666664942e-01
4.900000000000000000e+03,2.918367346938773310e-01
5.000000000000000000e+03,2.953999999999994963e-01
5.100000000000000000e+03,3.019607843137247505e-01
5.200000000000000000e+03,3.107692307692299649e-01
5.300000000000000000e+03,3.079245283018858803e-01
5.400000000000000000e+03,3.079629629629618282e-01
5.500000000000000000e+03,3.034545454545444221e-01
5.600000000000000000e+03,3.023214285714274085e-01
5.700000000000000000e+03,3.099999999999987765e-01
5.800000000000000000e+03,3.101724137931020087e-01
5.900000000000000000e+03,3.081355932203378445e-01
6.000000000000000000e+03,3.163333333333323005e-01
6.100000000000000000e+03,3.173770491803269977e-01
6.200000000000000000e+03,3.177419354838699195e-01
6.300000000000000000e+03,3.173015873015861965e-01
6.400000000000000000e+03,3.184374999999992073e-01
6.500000000000000000e+03,3.192307692307689848e-01
6.600000000000000000e+03,3.187878787878783982e-01
6.700000000000000000e+03,3.205970149253726253e-01
6.800000000000000000e+03,3.226470588235286763e-01
6.900000000000000000e+03,3.249275362318835292e-01
7.000000000000000000e+03,3.241428571428566774e-01
7.100000000000000000e+03,3.235211267605627161e-01
7.200000000000000000e+03,3.206944444444438380e-01
7.300000000000000000e+03,3.171232876712321014e-01
7.400000000000000000e+03,3.170270270270262314e-01
7.500000000000000000e+03,3.166666666666660968e-01
7.600000000000000000e+03,3.171052631578942793e-01
7.700000000000000000e+03,3.232467532467530047e-01
7.800000000000000000e+03,3.234615384615384115e-01
7.900000000000000000e+03,3.243037974683545266e-01
8.000000000000000000e+03,3.213750000000001883e-01
8.100000000000000000e+03,3.206172839506175598e-01
8.200000000000000000e+03,3.187804878048782764e-01
8.300000000000000000e+03,3.208433734939762361e-01
8.400000000000000000e+03,3.202380952380955437e-01
8.500000000000000000e+03,3.244705882352947879e-01
8.600000000000000000e+03,3.219767441860473811e-01
8.700000000000000000e+03,3.187356321839089346e-01
8.800000000000000000e+03,3.185227272727277348e-01
8.900000000000000000e+03,3.252808988764049336e-01


==> Plot_Data/1indQ_act_freqs_hist_action_1.csv <==
x,y
0.000000000000000000e+00,1.000000000000000000e+00
1.000000000000000000e+02,3.900000000000000133e-01
2.000000000000000000e+02,2.750000000000003553e-01
3.000000000000000000e+02,2.433333333333335680e-01
4.000000000000000000e+02,3.475000000000003086e-01
5.000000000000000000e+02,3.740000000000002212e-01
6.000000000000000000e+02,4.100000000000002531e-01
7.000000000000000000e+02,3.828571428571434510e-01
8.000000000000000000e+02,3.912500000000005973e-01
9.000000000000000000e+02,4.011111111111118066e-01
1.000000000000000000e+03,4.600000000000008527e-01
1.100000000000000000e+03,4.436363636363643836e-01
1.200000000000000000e+03,4.066666666666672869e-01
1.300000000000000000e+03,3.800000000000003930e-01
1.400000000000000000e+03,3.892857142857146791e-01
1.500000000000000000e+03,3.713333333333334596e-01
1.600000000000000000e+03,3.550000000000003708e-01
1.700000000000000000e+03,3.629411764705884336e-01
1.800000000000000000e+03,3.866666666666668251e-01
1.900000000000000000e+03,4.052631578947368807e-01
2.000000000000000000e+03,4.085000000000003073e-01
2.100000000000000000e+03,4.057142857142861936e-01
2.200000000000000000e+03,3.927272727272731467e-01
2.300000000000000000e+03,3.891304347826091137e-01
2.400000000000000000e+03,4.054166666666665364e-01
2.500000000000000000e+03,4.260000000000002673e-01
2.600000000000000000e+03,4.334615384615386757e-01
2.700000000000000000e+03,4.266666666666666385e-01
2.800000000000000000e+03,4.132142857142860892e-01
2.900000000000000000e+03,4.017241379310349525e-01
3.000000000000000000e+03,3.936666666666676084e-01
3.100000000000000000e+03,3.974193548387106589e-01
3.200000000000000000e+03,3.984375000000006661e-01
3.300000000000000000e+03,3.912121212121220659e-01
3.400000000000000000e+03,3.861764705882361204e-01
3.500000000000000000e+03,3.908571428571437356e-01
3.600000000000000000e+03,3.852777777777787183e-01
3.700000000000000000e+03,3.759459459459464914e-01
3.800000000000000000e+03,3.686842105263162250e-01
3.900000000000000000e+03,3.689743589743592067e-01
4.000000000000000000e+03,3.750000000000002776e-01
4.100000000000000000e+03,3.846341463414636452e-01
4.200000000000000000e+03,3.809523809523808202e-01
4.300000000000000000e+03,3.755813953488369439e-01
4.400000000000000000e+03,3.697727272727271419e-01
4.500000000000000000e+03,3.648888888888884852e-01
4.600000000000000000e+03,3.647826086956514335e-01
4.700000000000000000e+03,3.655319148936160278e-01
4.800000000000000000e+03,3.702083333333325843e-01
4.900000000000000000e+03,3.795918367346934330e-01
5.000000000000000000e+03,3.819999999999998952e-01
5.100000000000000000e+03,3.807843137254897092e-01
5.200000000000000000e+03,3.755769230769226419e-01
5.300000000000000000e+03,3.696226415094331919e-01
5.400000000000000000e+03,3.688888888888884887e-01
5.500000000000000000e+03,3.705454545454537896e-01
5.600000000000000000e+03,3.730357142857131381e-01
5.700000000000000000e+03,3.689473684210515803e-01
5.800000000000000000e+03,3.663793103448267363e-01
5.900000000000000000e+03,3.728813559322028959e-01
6.000000000000000000e+03,3.691666666666662544e-01
6.100000000000000000e+03,3.640983606557373076e-01
6.200000000000000000e+03,3.627419354838702925e-01
6.300000000000000000e+03,3.625396825396815514e-01
6.400000000000000000e+03,3.609374999999990230e-01
6.500000000000000000e+03,3.632307692307683578e-01
6.600000000000000000e+03,3.636363636363624252e-01
6.700000000000000000e+03,3.635820895522375862e-01
6.800000000000000000e+03,3.617647058823518780e-01
6.900000000000000000e+03,3.572463768115934912e-01
7.000000000000000000e+03,3.525714285714277585e-01
7.100000000000000000e+03,3.521126760563369484e-01
7.200000000000000000e+03,3.530555555555542901e-01
7.300000000000000000e+03,3.561643835616425946e-01
7.400000000000000000e+03,3.572972972972960903e-01
7.500000000000000000e+03,3.567999999999990624e-01
7.600000000000000000e+03,3.589473684210518489e-01
7.700000000000000000e+03,3.559740259740252211e-01
7.800000000000000000e+03,3.547435897435893826e-01
7.900000000000000000e+03,3.531645569620249225e-01
8.000000000000000000e+03,3.541249999999999121e-01
8.100000000000000000e+03,3.537037037037037979e-01
8.200000000000000000e+03,3.554878048780487632e-01
8.300000000000000000e+03,3.548192771084338060e-01
8.400000000000000000e+03,3.552380952380952972e-01
8.500000000000000000e+03,3.534117647058825362e-01
8.600000000000000000e+03,3.533720930232563950e-01
8.700000000000000000e+03,3.566666666666671315e-01
8.800000000000000000e+03,3.590909090909092383e-01
8.900000000000000000e+03,3.552808988764047382e-01


==> Plot_Data/1indQ_act_freqs_hist_action_2.csv <==
x,y
0.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000000e+02,1.300000000000000877e-01
2.000000000000000000e+02,3.499999999999999778e-01
3.000000000000000000e+02,4.599999999999997424e-01
4.000000000000000000e+02,3.699999999999998845e-01
5.000000000000000000e+02,3.959999999999997411e-01
6.000000000000000000e+02,3.483333333333330506e-01
7.000000000000000000e+02,3.771428571428569465e-01
8.000000000000000000e+02,3.662499999999997424e-01
9.000000000000000000e+02,3.822222222222217414e-01
1.000000000000000000e+03,3.449999999999997513e-01
1.100000000000000000e+03,3.199999999999994515e-01
1.200000000000000000e+03,3.083333333333329596e-01
1.300000000000000000e+03,3.276923076923070610e-01
1.400000000000000000e+03,3.292857142857137931e-01
1.500000000000000000e+03,3.273333333333327544e-01
1.600000000000000000e+03,3.531249999999995226e-01
1.700000000000000000e+03,3.605882352941172098e-01
1.800000000000000000e+03,3.494444444444441134e-01
1.900000000000000000e+03,3.378947368421051922e-01
2.000000000000000000e+03,3.239999999999996771e-01
2.100000000000000000e+03,3.142857142857142239e-01
2.200000000000000000e+03,3.222727272727275438e-01
2.300000000000000000e+03,3.347826086956522396e-01
2.400000000000000000e+03,3.275000000000002354e-01
2.500000000000000000e+03,3.156000000000002692e-01
2.600000000000000000e+03,3.103846153846154809e-01
2.700000000000000000e+03,3.025925925925925242e-01
2.800000000000000000e+03,3.060714285714284943e-01
2.900000000000000000e+03,3.155172413793103647e-01
3.000000000000000000e+03,3.296666666666668299e-01
3.100000000000000000e+03,3.293548387096774666e-01
3.200000000000000000e+03,3.215624999999998623e-01
3.300000000000000000e+03,3.206060606060604501e-01
3.400000000000000000e+03,3.241176470588235659e-01
3.500000000000000000e+03,3.199999999999999512e-01
3.600000000000000000e+03,3.180555555555553693e-01
3.700000000000000000e+03,3.191891891891888156e-01
3.800000000000000000e+03,3.326315789473682782e-01
3.900000000000000000e+03,3.384615384615381473e-01
4.000000000000000000e+03,3.379999999999993565e-01
4.100000000000000000e+03,3.307317073170724098e-01
4.200000000000000000e+03,3.240476190476181406e-01
4.300000000000000000e+03,3.197674418604642965e-01
4.400000000000000000e+03,3.229545454545449390e-01
4.500000000000000000e+03,3.282222222222214714e-01
4.600000000000000000e+03,3.326086956521730476e-01
4.700000000000000000e+03,3.357446808510626823e-01
4.800000000000000000e+03,3.343749999999988676e-01
4.900000000000000000e+03,3.285714285714273486e-01
5.000000000000000000e+03,3.225999999999989432e-01
5.100000000000000000e+03,3.172549019607829313e-01
5.200000000000000000e+03,3.136538461538447842e-01
5.300000000000000000e+03,3.224528301886778747e-01
5.400000000000000000e+03,3.231481481481470741e-01
5.500000000000000000e+03,3.259999999999983467e-01
5.600000000000000000e+03,3.246428571428552901e-01
5.700000000000000000e+03,3.210526315789453689e-01
5.800000000000000000e+03,3.234482758620670362e-01
5.900000000000000000e+03,3.189830508474557624e-01
6.000000000000000000e+03,3.144999999999981699e-01
6.100000000000000000e+03,3.185245901639326416e-01
6.200000000000000000e+03,3.195161290322562908e-01
6.300000000000000000e+03,3.201587301587283108e-01
6.400000000000000000e+03,3.206249999999983280e-01
6.500000000000000000e+03,3.175384615384598819e-01
6.600000000000000000e+03,3.175757575757561235e-01
6.700000000000000000e+03,3.158208955223864023e-01
6.800000000000000000e+03,3.155882352941157820e-01
6.900000000000000000e+03,3.178260869565202040e-01
7.000000000000000000e+03,3.232857142857126220e-01
7.100000000000000000e+03,3.243661971830967272e-01
7.200000000000000000e+03,3.262499999999982081e-01
7.300000000000000000e+03,3.267123287671216958e-01
7.400000000000000000e+03,3.256756756756742921e-01
7.500000000000000000e+03,3.265333333333317878e-01
7.600000000000000000e+03,3.239473684210510407e-01
7.700000000000000000e+03,3.207792207792194983e-01
7.800000000000000000e+03,3.217948717948705406e-01
7.900000000000000000e+03,3.225316455696188855e-01
8.000000000000000000e+03,3.244999999999987339e-01
8.100000000000000000e+03,3.256790123456778652e-01
8.200000000000000000e+03,3.257317073170717392e-01
8.300000000000000000e+03,3.243373493975890143e-01
8.400000000000000000e+03,3.245238095238079379e-01
8.500000000000000000e+03,3.221176470588217322e-01
8.600000000000000000e+03,3.246511627906960018e-01
8.700000000000000000e+03,3.245977011494234898e-01
8.800000000000000000e+03,3.223863636363618057e-01
8.900000000000000000e+03,3.194382022471892735e-01


==> Plot_Data/1std_acc_Q_diffs.csv <==
x,y
0.000000000000000000e+00,1.560000000000000000e+03
1.000000000000000000e+02,1.292000000000000000e+03
2.000000000000000000e+02,1.132000000000000000e+03
3.000000000000000000e+02,1.056000000000000000e+03
4.000000000000000000e+02,9.720000000000000000e+02
5.000000000000000000e+02,9.120000000000000000e+02
6.000000000000000000e+02,8.000000000000000000e+02
7.000000000000000000e+02,7.600000000000000000e+02
8.000000000000000000e+02,6.680000000000000000e+02
9.000000000000000000e+02,6.320000000000000000e+02
1.000000000000000000e+03,5.760000000000000000e+02
1.100000000000000000e+03,5.400000000000000000e+02
1.200000000000000000e+03,5.080000000000000000e+02
1.300000000000000000e+03,4.680000000000000000e+02
1.400000000000000000e+03,4.240000000000000000e+02
1.500000000000000000e+03,4.000000000000000000e+02
1.600000000000000000e+03,3.560000000000000000e+02
1.700000000000000000e+03,3.280000000000000000e+02
1.800000000000000000e+03,2.960000000000000000e+02
1.900000000000000000e+03,2.880000000000000000e+02
2.000000000000000000e+03,2.800000000000000000e+02
2.100000000000000000e+03,2.600000000000000000e+02
2.200000000000000000e+03,2.560000000000000000e+02
2.300000000000000000e+03,2.560000000000000000e+02
2.400000000000000000e+03,2.400000000000000000e+02
2.500000000000000000e+03,2.360000000000000000e+02
2.600000000000000000e+03,2.160000000000000000e+02
2.700000000000000000e+03,1.960000000000000000e+02
2.800000000000000000e+03,1.920000000000000000e+02
2.900000000000000000e+03,1.880000000000000000e+02
3.000000000000000000e+03,1.600000000000000000e+02
3.100000000000000000e+03,1.560000000000000000e+02
3.200000000000000000e+03,1.560000000000000000e+02
3.300000000000000000e+03,1.440000000000000000e+02
3.400000000000000000e+03,1.360000000000000000e+02
3.500000000000000000e+03,1.360000000000000000e+02
3.600000000000000000e+03,1.360000000000000000e+02
3.700000000000000000e+03,1.280000000000000000e+02
3.800000000000000000e+03,1.280000000000000000e+02
3.900000000000000000e+03,1.080000000000000000e+02
4.000000000000000000e+03,1.080000000000000000e+02
4.100000000000000000e+03,1.080000000000000000e+02
4.200000000000000000e+03,9.600000000000000000e+01
4.300000000000000000e+03,9.600000000000000000e+01
4.400000000000000000e+03,9.200000000000000000e+01
4.500000000000000000e+03,8.800000000000000000e+01
4.600000000000000000e+03,8.800000000000000000e+01
4.700000000000000000e+03,8.400000000000000000e+01
4.800000000000000000e+03,7.600000000000000000e+01
4.900000000000000000e+03,7.200000000000000000e+01
5.000000000000000000e+03,6.400000000000000000e+01
5.100000000000000000e+03,6.400000000000000000e+01
5.200000000000000000e+03,6.400000000000000000e+01
5.300000000000000000e+03,6.400000000000000000e+01
5.400000000000000000e+03,6.400000000000000000e+01
5.500000000000000000e+03,6.400000000000000000e+01
5.600000000000000000e+03,6.400000000000000000e+01
5.700000000000000000e+03,6.400000000000000000e+01
5.800000000000000000e+03,6.400000000000000000e+01
5.900000000000000000e+03,6.000000000000000000e+01
6.000000000000000000e+03,5.600000000000000000e+01
6.100000000000000000e+03,5.600000000000000000e+01
6.200000000000000000e+03,5.600000000000000000e+01
6.300000000000000000e+03,5.200000000000000000e+01
6.400000000000000000e+03,5.200000000000000000e+01
6.500000000000000000e+03,5.200000000000000000e+01
6.600000000000000000e+03,5.200000000000000000e+01
6.700000000000000000e+03,5.200000000000000000e+01
6.800000000000000000e+03,5.200000000000000000e+01
6.900000000000000000e+03,4.800000000000000000e+01
7.000000000000000000e+03,4.800000000000000000e+01
7.100000000000000000e+03,4.800000000000000000e+01
7.200000000000000000e+03,4.800000000000000000e+01
7.300000000000000000e+03,4.800000000000000000e+01
7.400000000000000000e+03,4.800000000000000000e+01
7.500000000000000000e+03,4.800000000000000000e+01
7.600000000000000000e+03,4.800000000000000000e+01
7.700000000000000000e+03,4.800000000000000000e+01
7.800000000000000000e+03,4.400000000000000000e+01
7.900000000000000000e+03,4.400000000000000000e+01
8.000000000000000000e+03,3.600000000000000000e+01
8.100000000000000000e+03,3.600000000000000000e+01
8.200000000000000000e+03,3.600000000000000000e+01
8.300000000000000000e+03,3.600000000000000000e+01
8.400000000000000000e+03,3.600000000000000000e+01
8.500000000000000000e+03,3.200000000000000000e+01
8.600000000000000000e+03,3.200000000000000000e+01
8.700000000000000000e+03,2.800000000000000000e+01
8.800000000000000000e+03,2.800000000000000000e+01
8.900000000000000000e+03,2.400000000000000000e+01


==> Plot_Data/1std_acc_strat_diffs.csv <==
x,y
0.000000000000000000e+00,3.981923917472268704e-01
1.000000000000000000e+02,3.333333333333333925e+00
2.000000000000000000e+02,4.416666666666666075e+00
3.000000000000000000e+02,2.166666666666666075e+00
4.000000000000000000e+02,1.458333333333333703e+00
5.000000000000000000e+02,1.866666666666665808e+00
6.000000000000000000e+02,2.583333333333332149e+00
7.000000000000000000e+02,2.452380952380950774e+00
8.000000000000000000e+02,1.791666666666663854e+00
9.000000000000000000e+02,1.222222222222220545e+00
1.000000000000000000e+03,9.333333333333322379e-01
1.100000000000000000e+03,1.151515151515151159e+00
1.200000000000000000e+03,1.333333333333333259e+00
1.300000000000000000e+03,1.589743589743590979e+00
1.400000000000000000e+03,1.845238095238095122e+00
1.500000000000000000e+03,2.000000000000000000e+00
1.600000000000000000e+03,1.666666666666666963e+00
1.700000000000000000e+03,1.372549019607842924e+00
1.800000000000000000e+03,1.111111111111111160e+00
1.900000000000000000e+03,1.043859649122803601e+00
2.000000000000000000e+03,1.158333333333331883e+00
2.100000000000000000e+03,1.190476190476189577e+00
2.200000000000000000e+03,1.265151515151513584e+00
2.300000000000000000e+03,1.333333333333332593e+00
2.400000000000000000e+03,1.354166666666666075e+00
2.500000000000000000e+03,1.506666666666666821e+00
2.600000000000000000e+03,1.685897435897436125e+00
2.700000000000000000e+03,1.666666666666669183e+00
2.800000000000000000e+03,1.511904761904762751e+00
2.900000000000000000e+03,1.356321839080461444e+00
3.000000000000000000e+03,1.216666666666668339e+00
3.100000000000000000e+03,1.069892473118281284e+00
3.200000000000000000e+03,9.635416666666696273e-01
3.300000000000000000e+03,8.484848484848515060e-01
3.400000000000000000e+03,7.254901960784341242e-01
3.500000000000000000e+03,6.380952380952403802e-01
3.600000000000000000e+03,6.666666666666698493e-01
3.700000000000000000e+03,6.846846846846887935e-01
3.800000000000000000e+03,7.280701754386018631e-01
3.900000000000000000e+03,7.948717948718000414e-01
4.000000000000000000e+03,8.208333333333364124e-01
4.100000000000000000e+03,8.821138211382145711e-01
4.200000000000000000e+03,9.166666666666690721e-01
4.300000000000000000e+03,9.922480620155039732e-01
4.400000000000000000e+03,1.026515151515155377e+00
4.500000000000000000e+03,1.077777777777781498e+00
4.600000000000000000e+03,1.094202898550727276e+00
4.700000000000000000e+03,1.131205673758868269e+00
4.800000000000000000e+03,1.177083333333335924e+00
4.900000000000000000e+03,1.221088435374153125e+00
5.000000000000000000e+03,1.263333333333337416e+00
5.100000000000000000e+03,1.117647058823533657e+00
5.200000000000000000e+03,9.775641025641057524e-01
5.300000000000000000e+03,8.616352201257891918e-01
5.400000000000000000e+03,7.500000000000026645e-01
5.500000000000000000e+03,6.242424242424271519e-01
5.600000000000000000e+03,5.208333333333379223e-01
5.700000000000000000e+03,4.122807017543908548e-01
5.800000000000000000e+03,3.074712643678206847e-01
5.900000000000000000e+03,2.429378531073500547e-01
6.000000000000000000e+03,1.833333333333386772e-01
6.100000000000000000e+03,1.338797814207703940e-01
6.200000000000000000e+03,1.801075268817237118e-01
6.300000000000000000e+03,2.301587301587337819e-01
6.400000000000000000e+03,2.760416666666662411e-01
6.500000000000000000e+03,3.512820512820491459e-01
6.600000000000000000e+03,4.242424242424225334e-01
6.700000000000000000e+03,5.099502487562157516e-01
6.800000000000000000e+03,5.857843137254870047e-01
6.900000000000000000e+03,6.666666666666629659e-01
7.000000000000000000e+03,7.523809523809479316e-01
7.100000000000000000e+03,8.286384976525764667e-01
7.200000000000000000e+03,9.097222222222165477e-01
7.300000000000000000e+03,9.817351598173457150e-01
7.400000000000000000e+03,9.301801801801745651e-01
7.500000000000000000e+03,8.733333333333279658e-01
7.600000000000000000e+03,8.179824561403459260e-01
7.700000000000000000e+03,7.640692640692590132e-01
7.800000000000000000e+03,7.179487179487120674e-01
7.900000000000000000e+03,6.666666666666618557e-01
8.000000000000000000e+03,6.166666666666618113e-01
8.100000000000000000e+03,5.679012345678963181e-01
8.200000000000000000e+03,5.264227642276377850e-01
8.300000000000000000e+03,4.919678714859387902e-01
8.400000000000000000e+03,4.464285714285659568e-01
8.500000000000000000e+03,4.019607843137218417e-01
8.600000000000000000e+03,3.585271317829433202e-01
8.700000000000000000e+03,3.620689655172371069e-01
8.800000000000000000e+03,3.958333333333274862e-01
8.900000000000000000e+03,4.288389513108550877e-01


==> Plot_Data/1std_act_freqs_hist_action_0.csv <==
x,y
0.000000000000000000e+00,2.992554728303146172e-01
1.000000000000000000e+02,6.000000000000000888e-01
2.000000000000000000e+02,7.750000000000000222e-01
3.000000000000000000e+02,5.499999999999998224e-01
4.000000000000000000e+02,4.125000000000001443e-01
5.000000000000000000e+02,3.300000000000000711e-01
6.000000000000000000e+02,2.750000000000000222e-01
7.000000000000000000e+02,3.071428571428571064e-01
8.000000000000000000e+02,2.937499999999999556e-01
9.000000000000000000e+02,2.666666666666664409e-01
1.000000000000000000e+03,2.399999999999997968e-01
1.100000000000000000e+03,2.181818181818179769e-01
1.200000000000000000e+03,1.999999999999998723e-01
1.300000000000000000e+03,1.846153846153844591e-01
1.400000000000000000e+03,1.785714285714284644e-01
1.500000000000000000e+03,1.799999999999998823e-01
1.600000000000000000e+03,2.312499999999998723e-01
1.700000000000000000e+03,2.764705882352939681e-01
1.800000000000000000e+03,3.166666666666665408e-01
1.900000000000000000e+03,3.499999999999995892e-01
2.000000000000000000e+03,3.799999999999998379e-01
2.100000000000000000e+03,4.023809523809522282e-01
2.200000000000000000e+03,4.249999999999998224e-01
2.300000000000000000e+03,4.478260869565215962e-01
2.400000000000000000e+03,4.645833333333332371e-01
2.500000000000000000e+03,4.839999999999998748e-01
2.600000000000000000e+03,5.019230769230768052e-01
2.700000000000000000e+03,5.000000000000002220e-01
2.800000000000000000e+03,4.839285714285716522e-01
2.900000000000000000e+03,4.689655172413795814e-01
3.000000000000000000e+03,4.550000000000002931e-01
3.100000000000000000e+03,4.403225806451617208e-01
3.200000000000000000e+03,4.296875000000003886e-01
3.300000000000000000e+03,4.181818181818187097e-01
3.400000000000000000e+03,4.058823529411769715e-01
3.500000000000000000e+03,3.971428571428575749e-01
3.600000000000000000e+03,3.875000000000003442e-01
3.700000000000000000e+03,3.783783783783787880e-01
3.800000000000000000e+03,3.697368421052636966e-01
3.900000000000000000e+03,3.602564102564106974e-01
4.000000000000000000e+03,3.512500000000002842e-01
4.100000000000000000e+03,3.426829268292684860e-01
4.200000000000000000e+03,3.357142857142859094e-01
4.300000000000000000e+03,3.313953488372096690e-01
4.400000000000000000e+03,3.454545454545458472e-01
4.500000000000000000e+03,3.600000000000004308e-01
4.600000000000000000e+03,3.706521739130437809e-01
4.700000000000000000e+03,3.797872340425534898e-01
4.800000000000000000e+03,3.916666666666670515e-01
4.900000000000000000e+03,4.040816326530616287e-01
5.000000000000000000e+03,4.140000000000005342e-01
5.100000000000000000e+03,4.058823529411770270e-01
5.200000000000000000e+03,3.980769230769235500e-01
5.300000000000000000e+03,3.924528301886796577e-01
5.400000000000000000e+03,3.879629629629633980e-01
5.500000000000000000e+03,3.809090909090912525e-01
5.600000000000000000e+03,3.758928571428576393e-01
5.700000000000000000e+03,3.692982456140356251e-01
5.800000000000000000e+03,3.629310344827591517e-01
5.900000000000000000e+03,3.576271186440684313e-01
6.000000000000000000e+03,3.516666666666671826e-01
6.100000000000000000e+03,3.467213114754102432e-01
6.200000000000000000e+03,3.419354838709680600e-01
6.300000000000000000e+03,3.380952380952385039e-01
6.400000000000000000e+03,3.328125000000003997e-01
6.500000000000000000e+03,3.284615384615389155e-01
6.600000000000000000e+03,3.242424242424247205e-01
6.700000000000000000e+03,3.194029850746274435e-01
6.800000000000000000e+03,3.161764705882358917e-01
6.900000000000000000e+03,3.123188405797107103e-01
7.000000000000000000e+03,3.078571428571433843e-01
7.100000000000000000e+03,3.035211267605639751e-01
7.200000000000000000e+03,2.993055555555561575e-01
7.300000000000000000e+03,2.952054794520552750e-01
7.400000000000000000e+03,3.033783783783787213e-01
7.500000000000000000e+03,3.126666666666669259e-01
7.600000000000000000e+03,3.217105263157895578e-01
7.700000000000000000e+03,3.298701298701300355e-01
7.800000000000000000e+03,3.262820512820515662e-01
7.900000000000000000e+03,3.227848101265823888e-01
8.000000000000000000e+03,3.200000000000000067e-01
8.100000000000000000e+03,3.166666666666665408e-01
8.200000000000000000e+03,3.134146341463413532e-01
8.300000000000000000e+03,3.102409638554214921e-01
8.400000000000000000e+03,3.071428571428569398e-01
8.500000000000000000e+03,3.035294117647055478e-01
8.600000000000000000e+03,2.999999999999996003e-01
8.700000000000000000e+03,2.971264367816088825e-01
8.800000000000000000e+03,2.937499999999995670e-01
8.900000000000000000e+03,2.904494382022468346e-01


==> Plot_Data/1std_act_freqs_hist_action_1.csv <==
x,y
0.000000000000000000e+00,3.731525725080554468e-01
1.000000000000000000e+02,3.999999999999999667e-01
2.000000000000000000e+02,2.000000000000000111e-01
3.000000000000000000e+02,2.333333333333332538e-01
4.000000000000000000e+02,1.875000000000000278e-01
5.000000000000000000e+02,1.500000000000000500e-01
6.000000000000000000e+02,1.333333333333334703e-01
7.000000000000000000e+02,1.142857142857144070e-01
8.000000000000000000e+02,1.937500000000000888e-01
9.000000000000000000e+02,2.777777777777779011e-01
1.000000000000000000e+03,3.500000000000000333e-01
1.100000000000000000e+03,4.045454545454545969e-01
1.200000000000000000e+03,4.541666666666667740e-01
1.300000000000000000e+03,4.923076923076922795e-01
1.400000000000000000e+03,5.178571428571425717e-01
1.500000000000000000e+03,5.333333333333331039e-01
1.600000000000000000e+03,4.999999999999997224e-01
1.700000000000000000e+03,4.705882352941173630e-01
1.800000000000000000e+03,4.444444444444441977e-01
1.900000000000000000e+03,4.210526315789470120e-01
2.000000000000000000e+03,4.024999999999998579e-01
2.100000000000000000e+03,3.833333333333332482e-01
2.200000000000000000e+03,3.681818181818179991e-01
2.300000000000000000e+03,3.521739130434781706e-01
2.400000000000000000e+03,3.374999999999999112e-01
2.500000000000000000e+03,3.239999999999998437e-01
2.600000000000000000e+03,3.134615384615382916e-01
2.700000000000000000e+03,3.203703703703701389e-01
2.800000000000000000e+03,3.339285714285712969e-01
2.900000000000000000e+03,3.224137931034481985e-01
3.000000000000000000e+03,3.116666666666665919e-01
3.100000000000000000e+03,3.016129032258064169e-01
3.200000000000000000e+03,2.968749999999997780e-01
3.300000000000000000e+03,2.878787878787876231e-01
3.400000000000000000e+03,2.794117647058820819e-01
3.500000000000000000e+03,2.742857142857140218e-01
3.600000000000000000e+03,2.666666666666664964e-01
3.700000000000000000e+03,2.648648648648646020e-01
3.800000000000000000e+03,2.605263157894734949e-01
3.900000000000000000e+03,2.538461538461536104e-01
4.000000000000000000e+03,2.512499999999997513e-01
4.100000000000000000e+03,2.451219512195119132e-01
4.200000000000000000e+03,2.416666666666663355e-01
4.300000000000000000e+03,2.360465116279066577e-01
4.400000000000000000e+03,2.306818181818178493e-01
4.500000000000000000e+03,2.255555555555552594e-01
4.600000000000000000e+03,2.239130434782606038e-01
4.700000000000000000e+03,2.202127659574465435e-01
4.800000000000000000e+03,2.156249999999997613e-01
4.900000000000000000e+03,2.112244897959180689e-01
5.000000000000000000e+03,2.069999999999998230e-01
5.100000000000000000e+03,2.215686274509801879e-01
5.200000000000000000e+03,2.355769230769228506e-01
5.300000000000000000e+03,2.471698113207544123e-01
5.400000000000000000e+03,2.583333333333331927e-01
5.500000000000000000e+03,2.709090909090905996e-01
5.600000000000000000e+03,2.812499999999995004e-01
5.700000000000000000e+03,2.921052631578942571e-01
5.800000000000000000e+03,3.025862068965513019e-01
5.900000000000000000e+03,3.135593220338978582e-01
6.000000000000000000e+03,3.241666666666661589e-01
6.100000000000000000e+03,3.204918032786879811e-01
6.200000000000000000e+03,3.153225806451607216e-01
6.300000000000000000e+03,3.103174603174597146e-01
6.400000000000000000e+03,3.062499999999994671e-01
6.500000000000000000e+03,3.030769230769226330e-01
6.600000000000000000e+03,2.999999999999994338e-01
6.700000000000000000e+03,2.962686567164173335e-01
6.800000000000000000e+03,2.919117647058817600e-01
6.900000000000000000e+03,2.876811594202894340e-01
7.000000000000000000e+03,2.835714285714283078e-01
7.100000000000000000e+03,2.802816901408449746e-01
7.200000000000000000e+03,2.763888888888887951e-01
7.300000000000000000e+03,2.732876712328767277e-01
7.400000000000000000e+03,2.702702702702702298e-01
7.500000000000000000e+03,2.666666666666666075e-01
7.600000000000000000e+03,2.631578947368420907e-01
7.700000000000000000e+03,2.603896103896103931e-01
7.800000000000000000e+03,2.685897435897436347e-01
7.900000000000000000e+03,2.772151898734177000e-01
8.000000000000000000e+03,2.850000000000001421e-01
8.100000000000000000e+03,2.932098765432100684e-01
8.200000000000000000e+03,3.006097560975610206e-01
8.300000000000000000e+03,3.072289156626508144e-01
8.400000000000000000e+03,3.148809523809526500e-01
8.500000000000000000e+03,3.229411764705882870e-01
8.600000000000000000e+03,3.308139534883719479e-01
8.700000000000000000e+03,3.379310344827584633e-01
8.800000000000000000e+03,3.454545454545451255e-01
8.900000000000000000e+03,3.522471910112355831e-01


==> Plot_Data/1std_act_freqs_hist_action_2.csv <==
x,y
0.000000000000000000e+00,3.275919546616287703e-01
1.000000000000000000e+02,0.000000000000000000e+00
2.000000000000000000e+02,2.500000000000000833e-02
3.000000000000000000e+02,2.166666666666666463e-01
4.000000000000000000e+02,3.999999999999999667e-01
5.000000000000000000e+02,5.200000000000000178e-01
6.000000000000000000e+02,5.916666666666665630e-01
7.000000000000000000e+02,5.785714285714284033e-01
8.000000000000000000e+02,5.124999999999995115e-01
9.000000000000000000e+02,4.555555555555551583e-01
1.000000000000000000e+03,4.099999999999995315e-01
1.100000000000000000e+03,3.772727272727269265e-01
1.200000000000000000e+03,3.458333333333331039e-01
1.300000000000000000e+03,3.230769230769229283e-01
1.400000000000000000e+03,3.035714285714283811e-01
1.500000000000000000e+03,2.866666666666665142e-01
1.600000000000000000e+03,2.687499999999997669e-01
1.700000000000000000e+03,2.529411764705881138e-01
1.800000000000000000e+03,2.388888888888887618e-01
1.900000000000000000e+03,2.289473684210525661e-01
2.000000000000000000e+03,2.174999999999999989e-01
2.100000000000000000e+03,2.142857142857142461e-01
2.200000000000000000e+03,2.068181818181817622e-01
2.300000000000000000e+03,1.999999999999999833e-01
2.400000000000000000e+03,1.979166666666666297e-01
2.500000000000000000e+03,1.919999999999999762e-01
2.600000000000000000e+03,1.846153846153846256e-01
2.700000000000000000e+03,1.796296296296295836e-01
2.800000000000000000e+03,1.821428571428571064e-01
2.900000000000000000e+03,2.086206896551723589e-01
3.000000000000000000e+03,2.333333333333333648e-01
3.100000000000000000e+03,2.580645161290323619e-01
3.200000000000000000e+03,2.734375000000000000e-01
3.300000000000000000e+03,2.939393939393941113e-01
3.400000000000000000e+03,3.147058823529413907e-01
3.500000000000000000e+03,3.285714285714287919e-01
3.600000000000000000e+03,3.458333333333334370e-01
3.700000000000000000e+03,3.567567567567568876e-01
3.800000000000000000e+03,3.697368421052634746e-01
3.900000000000000000e+03,3.858974358974362473e-01
4.000000000000000000e+03,3.975000000000000755e-01
4.100000000000000000e+03,4.121951219512196563e-01
4.200000000000000000e+03,4.226190476190475609e-01
4.300000000000000000e+03,4.325581395348838121e-01
4.400000000000000000e+03,4.238636363636363869e-01
4.500000000000000000e+03,4.144444444444444486e-01
4.600000000000000000e+03,4.054347826086955875e-01
4.700000000000000000e+03,4.000000000000000222e-01
4.800000000000000000e+03,3.927083333333332149e-01
4.900000000000000000e+03,3.846938775510203579e-01
5.000000000000000000e+03,3.790000000000000591e-01
5.100000000000000000e+03,3.725490196078432015e-01
5.200000000000000000e+03,3.663461538461537659e-01
5.300000000000000000e+03,3.603773584905659022e-01
5.400000000000000000e+03,3.537037037037036313e-01
5.500000000000000000e+03,3.481818181818180924e-01
5.600000000000000000e+03,3.428571428571427493e-01
5.700000000000000000e+03,3.385964912280701178e-01
5.800000000000000000e+03,3.344827586206896020e-01
5.900000000000000000e+03,3.288135593220338770e-01
6.000000000000000000e+03,3.241666666666666030e-01
6.100000000000000000e+03,3.327868852459014981e-01
6.200000000000000000e+03,3.427419354838707188e-01
6.300000000000000000e+03,3.515873015873012819e-01
6.400000000000000000e+03,3.609374999999998002e-01
6.500000000000000000e+03,3.684615384615380629e-01
6.600000000000000000e+03,3.757575757575753461e-01
6.700000000000000000e+03,3.843283582089546124e-01
6.800000000000000000e+03,3.919117647058817377e-01
6.900000000000000000e+03,3.999999999999994116e-01
7.000000000000000000e+03,4.085714285714279748e-01
7.100000000000000000e+03,4.161971830985909393e-01
7.200000000000000000e+03,4.243055555555549363e-01
7.300000000000000000e+03,4.315068493150678308e-01
7.400000000000000000e+03,4.263513513513505493e-01
7.500000000000000000e+03,4.206666666666658005e-01
7.600000000000000000e+03,4.151315789473675189e-01
7.700000000000000000e+03,4.097402597402589053e-01
7.800000000000000000e+03,4.051282051282042995e-01
7.900000000000000000e+03,3.999999999999991340e-01
8.000000000000000000e+03,3.949999999999991851e-01
8.100000000000000000e+03,3.901234567901225581e-01
8.200000000000000000e+03,3.859756097560966270e-01
8.300000000000000000e+03,3.825301204819267498e-01
8.400000000000000000e+03,3.779761904761894664e-01
8.500000000000000000e+03,3.735294117647048884e-01
8.600000000000000000e+03,3.691860465116268974e-01
8.700000000000000000e+03,3.649425287356311554e-01
8.800000000000000000e+03,3.607954545454532536e-01
8.900000000000000000e+03,3.573033707865155839e-01


==> Plot_Data/2agg_acc_Q_diffs.csv <==
x,y
0.000000000000000000e+00,3.900000000000000000e+02
1.000000000000000000e+02,1.230000000000000000e+02
2.000000000000000000e+02,5.000000000000000000e+01
3.000000000000000000e+02,1.800000000000000000e+01
4.000000000000000000e+02,6.000000000000000000e+00
5.000000000000000000e+02,5.000000000000000000e+00
6.000000000000000000e+02,2.000000000000000000e+00
7.000000000000000000e+02,2.000000000000000000e+00
8.000000000000000000e+02,0.000000000000000000e+00
9.000000000000000000e+02,0.000000000000000000e+00
1.000000000000000000e+03,0.000000000000000000e+00
1.100000000000000000e+03,0.000000000000000000e+00
1.200000000000000000e+03,0.000000000000000000e+00
1.300000000000000000e+03,0.000000000000000000e+00
1.400000000000000000e+03,0.000000000000000000e+00
1.500000000000000000e+03,0.000000000000000000e+00
1.600000000000000000e+03,0.000000000000000000e+00
1.700000000000000000e+03,0.000000000000000000e+00
1.800000000000000000e+03,0.000000000000000000e+00
1.900000000000000000e+03,0.000000000000000000e+00
2.000000000000000000e+03,0.000000000000000000e+00
2.100000000000000000e+03,0.000000000000000000e+00
2.200000000000000000e+03,0.000000000000000000e+00
2.300000000000000000e+03,0.000000000000000000e+00
2.400000000000000000e+03,0.000000000000000000e+00
2.500000000000000000e+03,0.000000000000000000e+00
2.600000000000000000e+03,0.000000000000000000e+00
2.700000000000000000e+03,0.000000000000000000e+00
2.800000000000000000e+03,0.000000000000000000e+00
2.900000000000000000e+03,0.000000000000000000e+00
3.000000000000000000e+03,0.000000000000000000e+00
3.100000000000000000e+03,0.000000000000000000e+00
3.200000000000000000e+03,0.000000000000000000e+00
3.300000000000000000e+03,0.000000000000000000e+00
3.400000000000000000e+03,0.000000000000000000e+00
3.500000000000000000e+03,0.000000000000000000e+00
3.600000000000000000e+03,0.000000000000000000e+00
3.700000000000000000e+03,0.000000000000000000e+00
3.800000000000000000e+03,0.000000000000000000e+00
3.900000000000000000e+03,0.000000000000000000e+00
4.000000000000000000e+03,0.000000000000000000e+00
4.100000000000000000e+03,0.000000000000000000e+00
4.200000000000000000e+03,0.000000000000000000e+00
4.300000000000000000e+03,0.000000000000000000e+00
4.400000000000000000e+03,0.000000000000000000e+00
4.500000000000000000e+03,0.000000000000000000e+00
4.600000000000000000e+03,0.000000000000000000e+00
4.700000000000000000e+03,0.000000000000000000e+00
4.800000000000000000e+03,0.000000000000000000e+00
4.900000000000000000e+03,0.000000000000000000e+00
5.000000000000000000e+03,0.000000000000000000e+00
5.100000000000000000e+03,0.000000000000000000e+00
5.200000000000000000e+03,0.000000000000000000e+00
5.300000000000000000e+03,0.000000000000000000e+00
5.400000000000000000e+03,0.000000000000000000e+00
5.500000000000000000e+03,0.000000000000000000e+00
5.600000000000000000e+03,0.000000000000000000e+00
5.700000000000000000e+03,0.000000000000000000e+00
5.800000000000000000e+03,0.000000000000000000e+00
5.900000000000000000e+03,0.000000000000000000e+00
6.000000000000000000e+03,0.000000000000000000e+00
6.100000000000000000e+03,0.000000000000000000e+00
6.200000000000000000e+03,0.000000000000000000e+00
6.300000000000000000e+03,0.000000000000000000e+00
6.400000000000000000e+03,0.000000000000000000e+00
6.500000000000000000e+03,0.000000000000000000e+00
6.600000000000000000e+03,0.000000000000000000e+00
6.700000000000000000e+03,0.000000000000000000e+00
6.800000000000000000e+03,0.000000000000000000e+00
6.900000000000000000e+03,0.000000000000000000e+00
7.000000000000000000e+03,0.000000000000000000e+00
7.100000000000000000e+03,0.000000000000000000e+00
7.200000000000000000e+03,0.000000000000000000e+00
7.300000000000000000e+03,0.000000000000000000e+00
7.400000000000000000e+03,0.000000000000000000e+00
7.500000000000000000e+03,0.000000000000000000e+00
7.600000000000000000e+03,0.000000000000000000e+00
7.700000000000000000e+03,0.000000000000000000e+00
7.800000000000000000e+03,0.000000000000000000e+00
7.900000000000000000e+03,0.000000000000000000e+00
8.000000000000000000e+03,0.000000000000000000e+00
8.100000000000000000e+03,0.000000000000000000e+00
8.200000000000000000e+03,0.000000000000000000e+00
8.300000000000000000e+03,0.000000000000000000e+00
8.400000000000000000e+03,0.000000000000000000e+00
8.500000000000000000e+03,0.000000000000000000e+00
8.600000000000000000e+03,0.000000000000000000e+00
8.700000000000000000e+03,0.000000000000000000e+00
8.800000000000000000e+03,0.000000000000000000e+00
8.900000000000000000e+03,0.000000000000000000e+00


==> Plot_Data/2agg_acc_strat_diffs.csv <==
x,y
0.000000000000000000e+00,6.666666666666666075e+00
1.000000000000000000e+02,1.141914191419141966e+00
2.000000000000000000e+02,1.044776119402984982e+00
3.000000000000000000e+02,8.593576965669993406e-01
4.000000000000000000e+02,6.583541147132181415e-01
5.000000000000000000e+02,5.548902195608790278e-01
6.000000000000000000e+02,4.559068219633938823e-01
7.000000000000000000e+02,4.108416547788879547e-01
8.000000000000000000e+02,3.795255930087391705e-01
9.000000000000000000e+02,3.240843507214207775e-01
1.000000000000000000e+03,2.790542790542809848e-01
1.100000000000000000e+03,2.597638510445061666e-01
1.200000000000000000e+03,2.375797946155983609e-01
1.300000000000000000e+03,2.111196515500914916e-01
1.400000000000000000e+03,2.041399000713788880e-01
1.500000000000000000e+03,2.029757939151686230e-01
1.600000000000000000e+03,1.886321049344178435e-01
1.700000000000000000e+03,1.787184009406241891e-01
1.800000000000000000e+03,1.591708310198041154e-01
1.900000000000000000e+03,1.599158337716993783e-01
2.000000000000000000e+03,1.359320339830110136e-01
2.100000000000000000e+03,1.351737267967649814e-01
2.200000000000000000e+03,1.284264728153885482e-01
2.300000000000000000e+03,1.321164710995234026e-01
2.400000000000000000e+03,1.238372900180508829e-01
2.500000000000000000e+03,1.023590563774495754e-01
2.600000000000000000e+03,1.168781237985397903e-01
2.700000000000000000e+03,1.081081081081082806e-01
2.800000000000000000e+03,9.615613471379336197e-02
2.900000000000000000e+03,9.238193726301341391e-02
3.000000000000000000e+03,9.685660335443829760e-02
3.100000000000000000e+03,9.287326668816592301e-02
3.200000000000000000e+03,8.684786004373484802e-02
3.300000000000000000e+03,7.896596990810800243e-02
3.400000000000000000e+03,9.075762030775419431e-02
3.500000000000000000e+03,7.712082262211028549e-02
3.600000000000000000e+03,7.368323613810950912e-02
3.700000000000000000e+03,8.412140862829764476e-02
3.800000000000000000e+03,6.840305182846495580e-02
3.900000000000000000e+03,6.784585149106603374e-02
4.000000000000000000e+03,6.898275431141920322e-02
4.100000000000000000e+03,6.827603023652578651e-02
4.200000000000000000e+03,6.855510592715541307e-02
4.300000000000000000e+03,6.866620165852554969e-02
4.400000000000000000e+03,6.634855714609944055e-02
4.500000000000000000e+03,6.798489224616321991e-02
4.600000000000000000e+03,5.940737520828398566e-02
4.700000000000000000e+03,5.913635396723559978e-02
4.800000000000000000e+03,5.693258348954749470e-02
4.900000000000000000e+03,5.944365095558312717e-02
5.000000000000000000e+03,5.838832233552976314e-02
5.100000000000000000e+03,5.619813108540100410e-02
5.200000000000000000e+03,5.332307889507842402e-02
5.300000000000000000e+03,5.319750990379096267e-02
5.400000000000000000e+03,5.159538357093990113e-02
5.500000000000000000e+03,4.944555535357264553e-02
5.600000000000000000e+03,4.320657025531421391e-02
5.700000000000000000e+03,5.086826872477845374e-02
5.800000000000000000e+03,4.206171349767412471e-02
5.900000000000000000e+03,5.083884087442375188e-02
6.000000000000000000e+03,4.521468644114512436e-02
6.100000000000000000e+03,4.764246298420909964e-02
6.200000000000000000e+03,5.160457990646344362e-02
6.300000000000000000e+03,3.914722530814873647e-02
6.400000000000000000e+03,4.238921001926171384e-02
6.500000000000000000e+03,4.460852176587765117e-02
6.600000000000000000e+03,4.201383628742877407e-02
6.700000000000000000e+03,3.899915435507267381e-02
6.800000000000000000e+03,3.940596971033372142e-02
6.900000000000000000e+03,4.723953050282087007e-02
7.000000000000000000e+03,3.723277627005144863e-02
7.100000000000000000e+03,3.802281368820831231e-02
7.200000000000000000e+03,3.990186548164287306e-02
7.300000000000000000e+03,3.524631329041194583e-02
7.400000000000000000e+03,3.486015403323688977e-02
7.500000000000000000e+03,4.017242145491439764e-02
7.600000000000000000e+03,3.622330395122935753e-02
7.700000000000000000e+03,3.298272951564623634e-02
7.800000000000000000e+03,3.708926206041646134e-02
7.900000000000000000e+03,3.628232713158530132e-02
8.000000000000000000e+03,3.249593800774491781e-02
8.100000000000000000e+03,3.448133975229106252e-02
8.200000000000000000e+03,2.812665122139201834e-02
8.300000000000000000e+03,3.541741958799610179e-02
8.400000000000000000e+03,3.705908026821885803e-02
8.500000000000000000e+03,3.230992432262463909e-02
8.600000000000000000e+03,3.162422974072287563e-02
8.700000000000000000e+03,3.447879554073468578e-02
8.800000000000000000e+03,3.734424118471224574e-02
8.900000000000000000e+03,2.943489495562123803e-02


==> Plot_Data/2agg_act_freqs_hist_action_0.csv <==
x,y
0.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000000e+02,3.267326732673268563e-01
2.000000000000000000e+02,2.487562189054726980e-01
3.000000000000000000e+02,1.893687707641197315e-01
4.000000000000000000e+02,2.443890274314216016e-01
5.000000000000000000e+02,2.574850299401197917e-01
6.000000000000000000e+02,2.745424292845261571e-01
7.000000000000000000e+02,2.753209700427962647e-01
8.000000000000000000e+02,2.883895131086143260e-01
9.000000000000000000e+02,2.896781354051053969e-01
1.000000000000000000e+03,2.967032967032964264e-01
1.100000000000000000e+03,2.979109900090819441e-01
1.200000000000000000e+03,3.022481265611980938e-01
1.300000000000000000e+03,3.066871637202140399e-01
1.400000000000000000e+03,3.062098501070654177e-01
1.500000000000000000e+03,3.057961359093923082e-01
1.600000000000000000e+03,3.060587133041835495e-01
1.700000000000000000e+03,3.133450911228672364e-01
1.800000000000000000e+03,3.092726263187103863e-01
1.900000000000000000e+03,3.108890057864268086e-01
2.000000000000000000e+03,3.138430784607682544e-01
2.100000000000000000e+03,3.122322703474526007e-01
2.200000000000000000e+03,3.166742389822798653e-01
2.300000000000000000e+03,3.163841807909599235e-01
2.400000000000000000e+03,3.136193252811321219e-01
2.500000000000000000e+03,3.190723710515789846e-01
2.600000000000000000e+03,3.179546328335252081e-01
2.700000000000000000e+03,3.165494261384669272e-01
2.800000000000000000e+03,3.209568011424487333e-01
2.900000000000000000e+03,3.160978972768008766e-01
3.000000000000000000e+03,3.208930356547813334e-01
3.100000000000000000e+03,3.202192841019020908e-01
3.200000000000000000e+03,3.180256169946887868e-01
3.300000000000000000e+03,3.217206906997877591e-01
3.400000000000000000e+03,3.219641281975887948e-01
3.500000000000000000e+03,3.199085975435586593e-01
3.600000000000000000e+03,3.254651485698416558e-01
3.700000000000000000e+03,3.223453120778164149e-01
3.800000000000000000e+03,3.207050776111546320e-01
3.900000000000000000e+03,3.245321712381437074e-01
4.000000000000000000e+03,3.191702074481374551e-01
4.100000000000000000e+03,3.247988295537664882e-01
4.200000000000000000e+03,3.234944060937860466e-01
4.300000000000000000e+03,3.241106719367578548e-01
4.400000000000000000e+03,3.226539422858432649e-01
4.500000000000000000e+03,3.234836702954885235e-01
4.600000000000000000e+03,3.251467072375557876e-01
4.700000000000000000e+03,3.233354605403093718e-01
4.800000000000000000e+03,3.270152051655890180e-01
4.900000000000000000e+03,3.252397469904086957e-01
5.000000000000000000e+03,3.243351329734041055e-01
5.100000000000000000e+03,3.250343069986265099e-01
5.200000000000000000e+03,3.270524899057860035e-01
5.300000000000000000e+03,3.257875872476876933e-01
5.400000000000000000e+03,3.251249768561360609e-01
5.500000000000000000e+03,3.268496636975080638e-01
5.600000000000000000e+03,3.279771469380451387e-01
5.700000000000000000e+03,3.248552885458675377e-01
5.800000000000000000e+03,3.268401999655219381e-01
5.900000000000000000e+03,3.267242840196564191e-01
6.000000000000000000e+03,3.257790368271943349e-01
6.100000000000000000e+03,3.281429273889516773e-01
6.200000000000000000e+03,3.265602322206089259e-01
6.300000000000000000e+03,3.259800031740989201e-01
6.400000000000000000e+03,3.251054522730819074e-01
6.500000000000000000e+03,3.264113213351789722e-01
6.600000000000000000e+03,3.264656870171182557e-01
6.700000000000000000e+03,3.283092075809577737e-01
6.800000000000000000e+03,3.292162917218057205e-01
6.900000000000000000e+03,3.267642370670920116e-01
7.000000000000000000e+03,3.260962719611486538e-01
7.100000000000000000e+03,3.272778481903957926e-01
7.200000000000000000e+03,3.280099986113043098e-01
7.300000000000000000e+03,3.279002876318314885e-01
7.400000000000000000e+03,3.290095932982030624e-01
7.500000000000000000e+03,3.286228502866283541e-01
7.600000000000000000e+03,3.266675437442442265e-01
7.700000000000000000e+03,3.287884690299967549e-01
7.800000000000000000e+03,3.291885655685176659e-01
7.900000000000000000e+03,3.281863055309464094e-01
8.000000000000000000e+03,3.275840519935017681e-01
8.100000000000000000e+03,3.277373163806946432e-01
8.200000000000000000e+03,3.292281429094019440e-01
8.300000000000000000e+03,3.275508974822316510e-01
8.400000000000000000e+03,3.271039162004528156e-01
8.500000000000000000e+03,3.277261498647224824e-01
8.600000000000000000e+03,3.291477735147086414e-01
8.700000000000000000e+03,3.275485576370540386e-01
8.800000000000000000e+03,3.288262697420751834e-01
8.900000000000000000e+03,3.298505785866760465e-01


==> Plot_Data/2agg_act_freqs_hist_action_1.csv <==
x,y
0.000000000000000000e+00,1.000000000000000000e+00
1.000000000000000000e+02,2.178217821782178210e-01
2.000000000000000000e+02,2.139303482587066041e-01
3.000000000000000000e+02,3.189368770764119954e-01
4.000000000000000000e+02,3.042394014962593873e-01
5.000000000000000000e+02,3.073852295409182367e-01
6.000000000000000000e+02,3.194675540765390953e-01
7.000000000000000000e+02,3.195435092724682180e-01
8.000000000000000000e+02,3.208489388264673670e-01
9.000000000000000000e+02,3.263041065482801817e-01
1.000000000000000000e+03,3.186813186813192145e-01
1.100000000000000000e+03,3.251589464123529893e-01
1.200000000000000000e+03,3.222314737718572908e-01
1.300000000000000000e+03,3.235972328977713697e-01
1.400000000000000000e+03,3.261955745895790959e-01
1.500000000000000000e+03,3.251165889407063303e-01
1.600000000000000000e+03,3.304184884447221582e-01
1.700000000000000000e+03,3.227513227513230110e-01
1.800000000000000000e+03,3.298167684619659479e-01
1.900000000000000000e+03,3.303524460810102203e-01
2.000000000000000000e+03,3.273363318340831163e-01
2.100000000000000000e+03,3.298429319371731783e-01
2.200000000000000000e+03,3.271240345297595775e-01
2.300000000000000000e+03,3.298565840938728622e-01
2.400000000000000000e+03,3.294460641399421519e-01
2.500000000000000000e+03,3.318672530987610836e-01
2.600000000000000000e+03,3.271818531334104163e-01
2.700000000000000000e+03,3.339503887449096764e-01
2.800000000000000000e+03,3.284541235273118476e-01
2.900000000000000000e+03,3.322992071699419347e-01
3.000000000000000000e+03,3.318893702099306453e-01
3.100000000000000000e+03,3.286036762334736405e-01
3.200000000000000000e+03,3.320837238363015809e-01
3.300000000000000000e+03,3.314147228112698240e-01
3.400000000000000000e+03,3.296089385474865185e-01
3.500000000000000000e+03,3.313339045986867792e-01
3.600000000000000000e+03,3.301860594279374950e-01
3.700000000000000000e+03,3.312618211294252601e-01
3.800000000000000000e+03,3.330702446724553289e-01
3.900000000000000000e+03,3.301717508331204476e-01
4.000000000000000000e+03,3.336665833541619941e-01
4.100000000000000000e+03,3.304072177517682896e-01
4.200000000000000000e+03,3.311116400856942699e-01
4.300000000000000000e+03,3.329458265519652516e-01
4.400000000000000000e+03,3.303794592138160069e-01
4.500000000000000000e+03,3.321484114641198304e-01
4.600000000000000000e+03,3.305803086285599712e-01
4.700000000000000000e+03,3.318442884492669998e-01
4.800000000000000000e+03,3.288898146219547125e-01
4.900000000000000000e+03,3.311569067537245559e-01
5.000000000000000000e+03,3.333333333333342585e-01
5.100000000000000000e+03,3.305234267790636560e-01
5.200000000000000000e+03,3.305133628148438363e-01
5.300000000000000000e+03,3.327674023769101597e-01
5.400000000000000000e+03,3.319755600814664476e-01
5.500000000000000000e+03,3.310307216869657898e-01
5.600000000000000000e+03,3.315479378682374967e-01
5.700000000000000000e+03,3.318716014734252595e-01
5.800000000000000000e+03,3.323564902602988980e-01
5.900000000000000000e+03,3.312997796983553345e-01
6.000000000000000000e+03,3.322779536743867834e-01
6.100000000000000000e+03,3.304376331748885565e-01
6.200000000000000000e+03,3.320432188356708947e-01
6.300000000000000000e+03,3.331217267100454738e-01
6.400000000000000000e+03,3.332291829401651251e-01
6.500000000000000000e+03,3.311798184894629848e-01
6.600000000000000000e+03,3.310104529616720304e-01
6.700000000000000000e+03,3.317415311147586809e-01
6.800000000000000000e+03,3.323040729304506669e-01
6.900000000000000000e+03,3.329952180843350762e-01
7.000000000000000000e+03,3.338094557920295857e-01
7.100000000000000000e+03,3.317842557386281310e-01
7.200000000000000000e+03,3.303707818358556092e-01
7.300000000000000000e+03,3.315984111765503672e-01
7.400000000000000000e+03,3.323875152006477429e-01
7.500000000000000000e+03,3.316891081189169421e-01
7.600000000000000000e+03,3.324562557558213838e-01
7.700000000000000000e+03,3.324243604726657142e-01
7.800000000000000000e+03,3.312395846686321810e-01
7.900000000000000000e+03,3.326161245411972667e-01
8.000000000000000000e+03,3.325834270716160335e-01
8.100000000000000000e+03,3.323046537464513506e-01
8.200000000000000000e+03,3.319107425923673027e-01
8.300000000000000000e+03,3.329719310926400055e-01
8.400000000000000000e+03,3.331746220688016624e-01
8.500000000000000000e+03,3.332549111869197445e-01
8.600000000000000000e+03,3.315893500755733303e-01
8.700000000000000000e+03,3.332950235605106060e-01
8.800000000000000000e+03,3.335984547210544271e-01
8.900000000000000000e+03,3.319851702055949816e-01


==> Plot_Data/2agg_act_freqs_hist_action_2.csv <==
x,y
0.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000000e+02,4.554455445544555170e-01
2.000000000000000000e+02,5.373134328358214473e-01
3.000000000000000000e+02,4.916943521594688837e-01
4.000000000000000000e+02,4.513715710723193997e-01
5.000000000000000000e+02,4.351297405189620826e-01
6.000000000000000000e+02,4.059900166389353027e-01
7.000000000000000000e+02,4.051355206847363499e-01
8.000000000000000000e+02,3.907615480649191952e-01
9.000000000000000000e+02,3.840177580466150320e-01
1.000000000000000000e+03,3.846153846153849698e-01
1.100000000000000000e+03,3.769300635785648446e-01
1.200000000000000000e+03,3.755203996669440603e-01
1.300000000000000000e+03,3.697156033820136467e-01
1.400000000000000000e+03,3.675945753033547647e-01
1.500000000000000000e+03,3.690872751498998627e-01
1.600000000000000000e+03,3.635227982510928491e-01
1.700000000000000000e+03,3.639035861258080873e-01
1.800000000000000000e+03,3.609106052193221670e-01
1.900000000000000000e+03,3.587585481325614722e-01
2.000000000000000000e+03,3.588205897051475746e-01
2.100000000000000000e+03,3.579247977153741100e-01
2.200000000000000000e+03,3.562017264879606682e-01
2.300000000000000000e+03,3.537592351151682135e-01
2.400000000000000000e+03,3.569346105789262258e-01
2.500000000000000000e+03,3.490603758496608200e-01
2.600000000000000000e+03,3.548635140330647086e-01
2.700000000000000000e+03,3.495001851166238960e-01
2.800000000000000000e+03,3.505890753302396967e-01
2.900000000000000000e+03,3.516028955532582434e-01
3.000000000000000000e+03,3.472175941352890205e-01
3.100000000000000000e+03,3.511770396646253789e-01
3.200000000000000000e+03,3.498906591690102430e-01
3.300000000000000000e+03,3.468645864889434161e-01
3.400000000000000000e+03,3.484269332549260190e-01
3.500000000000000000e+03,3.487574978577557827e-01
3.600000000000000000e+03,3.443487920022225146e-01
3.700000000000000000e+03,3.463928667927595462e-01
3.800000000000000000e+03,3.462246777163910938e-01
3.900000000000000000e+03,3.452960779287364557e-01
4.000000000000000000e+03,3.471632091977006063e-01
4.100000000000000000e+03,3.447939526944646671e-01
4.200000000000000000e+03,3.453939538205187954e-01
4.300000000000000000e+03,3.429435015112762275e-01
4.400000000000000000e+03,3.469665985003408393e-01
4.500000000000000000e+03,3.443679182403908134e-01
4.600000000000000000e+03,3.442729841338838526e-01
4.700000000000000000e+03,3.448202510104229068e-01
4.800000000000000000e+03,3.440949802124551038e-01
4.900000000000000000e+03,3.436033462558654716e-01
5.000000000000000000e+03,3.423315336932607478e-01
5.100000000000000000e+03,3.444422662223086129e-01
5.200000000000000000e+03,3.424341472793684393e-01
5.300000000000000000e+03,3.414450103754000376e-01
5.400000000000000000e+03,3.428994630623951601e-01
5.500000000000000000e+03,3.421196146155236484e-01
5.600000000000000000e+03,3.404749151937145335e-01
5.700000000000000000e+03,3.432731099807041497e-01
5.800000000000000000e+03,3.408033097741757222e-01
5.900000000000000000e+03,3.419759362819849713e-01
6.000000000000000000e+03,3.419430094984157176e-01
6.100000000000000000e+03,3.414194394361571017e-01
6.200000000000000000e+03,3.413965489437179590e-01
6.300000000000000000e+03,3.408982701158539963e-01
6.400000000000000000e+03,3.416653647867515797e-01
6.500000000000000000e+03,3.424088601753570993e-01
6.600000000000000000e+03,3.425238600212081597e-01
6.700000000000000000e+03,3.399492613042820466e-01
6.800000000000000000e+03,3.384796353477418918e-01
6.900000000000000000e+03,3.402405448485719686e-01
7.000000000000000000e+03,3.400942722468211499e-01
7.100000000000000000e+03,3.409378960709749107e-01
7.200000000000000000e+03,3.416192195528383602e-01
7.300000000000000000e+03,3.405013011916160903e-01
7.400000000000000000e+03,3.386028915011470297e-01
7.500000000000000000e+03,3.396880415944524834e-01
7.600000000000000000e+03,3.408762004999326134e-01
7.700000000000000000e+03,3.387871704973364206e-01
7.800000000000000000e+03,3.395718497628495980e-01
7.900000000000000000e+03,3.391975699278559353e-01
8.000000000000000000e+03,3.398325209348824205e-01
8.100000000000000000e+03,3.399580298728543393e-01
8.200000000000000000e+03,3.388611144982311973e-01
8.300000000000000000e+03,3.394771714251289541e-01
8.400000000000000000e+03,3.397214617307455775e-01
8.500000000000000000e+03,3.390189389483583837e-01
8.600000000000000000e+03,3.392628764097193050e-01
8.700000000000000000e+03,3.391564188024359661e-01
8.800000000000000000e+03,3.375752755368702784e-01
8.900000000000000000e+03,3.381642512077290275e-01


==> Plot_Data/2indQ_acc_strat_diffs.csv <==
x,y
0.000000000000000000e+00,6.666666666666666075e+00
1.000000000000000000e+02,2.939999999999999947e+00
2.000000000000000000e+02,3.290000000000000924e+00
3.000000000000000000e+02,3.453333333333334032e+00
4.000000000000000000e+02,3.555000000000000604e+00
5.000000000000000000e+02,3.628000000000001890e+00
6.000000000000000000e+02,3.643333333333335311e+00
7.000000000000000000e+02,3.665714285714288589e+00
8.000000000000000000e+02,3.697500000000002007e+00
9.000000000000000000e+02,3.728888888888889586e+00
1.000000000000000000e+03,3.690000000000000391e+00
1.100000000000000000e+03,3.369090909090909136e+00
1.200000000000000000e+03,2.998333333333332185e+00
1.300000000000000000e+03,2.796923076923075513e+00
1.400000000000000000e+03,2.718571428571428417e+00
1.500000000000000000e+03,2.589333333333331932e+00
1.600000000000000000e+03,2.505416666666668402e+00
1.700000000000000000e+03,2.577254901960784217e+00
1.800000000000000000e+03,2.637777777777778887e+00
1.900000000000000000e+03,2.612982456140351850e+00
2.000000000000000000e+03,2.677666666666667528e+00
2.100000000000000000e+03,2.733333333333334725e+00
2.200000000000000000e+03,2.740303030303031573e+00
2.300000000000000000e+03,2.739710144927537616e+00
2.400000000000000000e+03,2.777500000000001634e+00
2.500000000000000000e+03,2.813866666666667626e+00
2.600000000000000000e+03,2.827435897435898404e+00
2.700000000000000000e+03,2.846666666666667567e+00
2.800000000000000000e+03,2.889047619047621307e+00
2.900000000000000000e+03,2.922298850574715168e+00
3.000000000000000000e+03,2.944000000000001727e+00
3.100000000000000000e+03,2.991397849462368086e+00
3.200000000000000000e+03,3.038958333333335649e+00
3.300000000000000000e+03,3.053333333333335453e+00
3.400000000000000000e+03,3.079215686274513253e+00
3.500000000000000000e+03,3.107047619047622611e+00
3.600000000000000000e+03,3.123333333333335293e+00
3.700000000000000000e+03,3.153333333333335542e+00
3.800000000000000000e+03,3.190701754385967259e+00
3.900000000000000000e+03,3.216410256410259461e+00
4.000000000000000000e+03,3.227833333333335997e+00
4.100000000000000000e+03,3.243089430894313008e+00
4.200000000000000000e+03,3.258095238095242152e+00
4.300000000000000000e+03,3.285426356589151276e+00
4.400000000000000000e+03,3.304696969696974129e+00
4.500000000000000000e+03,3.318666666666672427e+00
4.600000000000000000e+03,3.327246376811599404e+00
4.700000000000000000e+03,3.340141843971636160e+00
4.800000000000000000e+03,3.344583333333339237e+00
4.900000000000000000e+03,3.355782312925174260e+00
5.000000000000000000e+03,3.373333333333337070e+00
5.100000000000000000e+03,3.389019607843140047e+00
5.200000000000000000e+03,3.395641025641029209e+00
5.300000000000000000e+03,3.399371069182391736e+00
5.400000000000000000e+03,3.416296296296299495e+00
5.500000000000000000e+03,3.429333333333335343e+00
5.600000000000000000e+03,3.448333333333335915e+00
5.700000000000000000e+03,3.461754385964914249e+00
5.800000000000000000e+03,3.457471264367819153e+00
5.900000000000000000e+03,3.459774011299438179e+00
6.000000000000000000e+03,3.474333333333336604e+00
6.100000000000000000e+03,3.492349726775960672e+00
6.200000000000000000e+03,3.495913978494626928e+00
6.300000000000000000e+03,3.500952380952384591e+00
6.400000000000000000e+03,3.505208333333337034e+00
6.500000000000000000e+03,3.513025641025643964e+00
6.600000000000000000e+03,3.527575757575759585e+00
6.700000000000000000e+03,3.539900497512439070e+00
6.800000000000000000e+03,3.551274509803921564e+00
6.900000000000000000e+03,3.551594202898551433e+00
7.000000000000000000e+03,3.555047619047619900e+00
7.100000000000000000e+03,3.554741784037557917e+00
7.200000000000000000e+03,3.551944444444442794e+00
7.300000000000000000e+03,3.551963470319632776e+00
7.400000000000000000e+03,3.562792792792790930e+00
7.500000000000000000e+03,3.574933333333333074e+00
7.600000000000000000e+03,3.588070175438596632e+00
7.700000000000000000e+03,3.601125541125540508e+00
7.800000000000000000e+03,3.614102564102563253e+00
7.900000000000000000e+03,3.623966244725737251e+00
8.000000000000000000e+03,3.625583333333332714e+00
8.100000000000000000e+03,3.622716049382717074e+00
8.200000000000000000e+03,3.620650406504065000e+00
8.300000000000000000e+03,3.620080321285140457e+00
8.400000000000000000e+03,3.626428571428571335e+00
8.500000000000000000e+03,3.632862745098038193e+00
8.600000000000000000e+03,3.634031007751937103e+00
8.700000000000000000e+03,3.642068965517239576e+00
8.800000000000000000e+03,3.648560606060604616e+00
8.900000000000000000e+03,3.657827715355806308e+00


==> Plot_Data/2indQ_act_freqs_hist_action_0.csv <==
x,y
0.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000000e+02,4.000000000000005634e-02
2.000000000000000000e+02,2.500000000000003955e-02
3.000000000000000000e+02,1.666666666666670460e-02
4.000000000000000000e+02,1.250000000000003018e-02
5.000000000000000000e+02,1.000000000000002623e-02
6.000000000000000000e+02,8.333333333333359239e-03
7.000000000000000000e+02,8.571428571428594406e-03
8.000000000000000000e+02,7.500000000000017937e-03
9.000000000000000000e+02,7.777777777777793167e-03
1.000000000000000000e+03,8.000000000000012310e-03
1.100000000000000000e+03,2.636363636363637727e-02
1.200000000000000000e+03,7.000000000000007605e-02
1.300000000000000000e+03,8.846153846153857747e-02
1.400000000000000000e+03,8.214285714285722573e-02
1.500000000000000000e+03,7.733333333333333726e-02
1.600000000000000000e+03,7.875000000000001443e-02
1.700000000000000000e+03,7.470588235294119139e-02
1.800000000000000000e+03,7.055555555555559355e-02
1.900000000000000000e+03,7.052631578947374247e-02
2.000000000000000000e+03,6.850000000000010247e-02
2.100000000000000000e+03,6.523809523809531719e-02
2.200000000000000000e+03,6.272727272727278425e-02
2.300000000000000000e+03,6.217391304347831549e-02
2.400000000000000000e+03,5.958333333333339088e-02
2.500000000000000000e+03,5.720000000000010493e-02
2.600000000000000000e+03,5.500000000000009048e-02
2.700000000000000000e+03,5.296296296296303108e-02
2.800000000000000000e+03,5.107142857142868420e-02
2.900000000000000000e+03,5.000000000000014155e-02
3.000000000000000000e+03,4.866666666666675384e-02
3.100000000000000000e+03,4.709677419354846989e-02
3.200000000000000000e+03,4.562500000000004746e-02
3.300000000000000000e+03,4.424242424242430527e-02
3.400000000000000000e+03,4.294117647058828119e-02
3.500000000000000000e+03,4.171428571428580090e-02
3.600000000000000000e+03,4.055555555555563629e-02
3.700000000000000000e+03,3.945945945945949357e-02
3.800000000000000000e+03,3.842105263157900158e-02
3.900000000000000000e+03,3.743589743589747360e-02
4.000000000000000000e+03,3.700000000000001205e-02
4.100000000000000000e+03,3.658536585365853439e-02
4.200000000000000000e+03,3.571428571428564985e-02
4.300000000000000000e+03,3.488372093023249521e-02
4.400000000000000000e+03,3.409090909090905369e-02
4.500000000000000000e+03,3.333333333333329124e-02
4.600000000000000000e+03,3.282608695652167174e-02
4.700000000000000000e+03,3.212765957446803849e-02
4.800000000000000000e+03,3.166666666666662772e-02
4.900000000000000000e+03,3.102040816326528602e-02
5.000000000000000000e+03,3.059999999999997444e-02
5.100000000000000000e+03,2.999999999999995726e-02
5.200000000000000000e+03,2.942307692307686781e-02
5.300000000000000000e+03,2.905660377358482843e-02
5.400000000000000000e+03,2.851851851851844658e-02
5.500000000000000000e+03,2.799999999999993466e-02
5.600000000000000000e+03,2.749999999999992381e-02
5.700000000000000000e+03,2.701754385964905136e-02
5.800000000000000000e+03,2.689655172413785503e-02
5.900000000000000000e+03,2.644067796610162155e-02
6.000000000000000000e+03,2.599999999999992942e-02
6.100000000000000000e+03,2.557377049180321535e-02
6.200000000000000000e+03,2.532258064516125506e-02
6.300000000000000000e+03,2.492063492063486749e-02
6.400000000000000000e+03,2.453124999999997669e-02
6.500000000000000000e+03,2.430769230769229405e-02
6.600000000000000000e+03,2.393939393939394436e-02
6.700000000000000000e+03,2.358208955223879688e-02
6.800000000000000000e+03,2.323529411764703456e-02
6.900000000000000000e+03,2.289855072463766253e-02
7.000000000000000000e+03,2.271428571428570423e-02
7.100000000000000000e+03,2.253521126760562807e-02
7.200000000000000000e+03,2.250000000000000958e-02
7.300000000000000000e+03,2.219178082191782322e-02
7.400000000000000000e+03,2.189189189189190421e-02
7.500000000000000000e+03,2.160000000000000461e-02
7.600000000000000000e+03,2.131578947368421156e-02
7.700000000000000000e+03,2.103896103896106540e-02
7.800000000000000000e+03,2.076923076923079328e-02
7.900000000000000000e+03,2.050632911392408914e-02
8.000000000000000000e+03,2.025000000000003880e-02
8.100000000000000000e+03,2.000000000000003858e-02
8.200000000000000000e+03,1.987804878048783641e-02
8.300000000000000000e+03,1.975903614457833260e-02
8.400000000000000000e+03,1.952380952380953702e-02
8.500000000000000000e+03,1.929411764705884005e-02
8.600000000000000000e+03,1.906976744186048012e-02
8.700000000000000000e+03,1.885057471264368553e-02
8.800000000000000000e+03,1.863636363636362106e-02
8.900000000000000000e+03,1.842696629213482276e-02


==> Plot_Data/2indQ_act_freqs_hist_action_1.csv <==
x,y
0.000000000000000000e+00,1.000000000000000000e+00
1.000000000000000000e+02,6.599999999999996980e-01
2.000000000000000000e+02,7.399999999999995470e-01
3.000000000000000000e+02,7.933333333333330017e-01
4.000000000000000000e+02,8.274999999999997913e-01
5.000000000000000000e+02,8.559999999999998721e-01
6.000000000000000000e+02,8.583333333333339477e-01
7.000000000000000000e+02,8.671428571428576593e-01
8.000000000000000000e+02,8.812500000000007550e-01
9.000000000000000000e+02,8.933333333333337567e-01
1.000000000000000000e+03,8.979999999999996874e-01
1.100000000000000000e+03,8.254545454545446637e-01
1.200000000000000000e+03,7.574999999999990630e-01
1.300000000000000000e+03,6.992307692307679901e-01
1.400000000000000000e+03,6.492857142857132446e-01
1.500000000000000000e+03,6.059999999999988729e-01
1.600000000000000000e+03,5.681249999999987699e-01
1.700000000000000000e+03,5.347058823529395877e-01
1.800000000000000000e+03,5.049999999999986722e-01
1.900000000000000000e+03,4.789473684210512894e-01
2.000000000000000000e+03,4.549999999999987388e-01
2.100000000000000000e+03,4.333333333333321269e-01
2.200000000000000000e+03,4.136363636363623586e-01
2.300000000000000000e+03,3.956521739130423598e-01
2.400000000000000000e+03,3.791666666666655972e-01
2.500000000000000000e+03,3.639999999999989910e-01
2.600000000000000000e+03,3.499999999999990896e-01
2.700000000000000000e+03,3.370370370370361357e-01
2.800000000000000000e+03,3.249999999999994005e-01
2.900000000000000000e+03,3.137931034482752679e-01
3.000000000000000000e+03,3.033333333333330106e-01
3.100000000000000000e+03,2.935483870967739439e-01
3.200000000000000000e+03,2.843749999999996558e-01
3.300000000000000000e+03,2.757575757575754793e-01
3.400000000000000000e+03,2.676470588235293491e-01
3.500000000000000000e+03,2.599999999999998423e-01
3.600000000000000000e+03,2.527777777777775459e-01
3.700000000000000000e+03,2.459459459459455710e-01
3.800000000000000000e+03,2.394736842105260888e-01
3.900000000000000000e+03,2.333333333333327264e-01
4.000000000000000000e+03,2.274999999999992584e-01
4.100000000000000000e+03,2.219512195121943199e-01
4.200000000000000000e+03,2.166666666666657304e-01
4.300000000000000000e+03,2.116279069767431908e-01
4.400000000000000000e+03,2.068181818181809295e-01
4.500000000000000000e+03,2.022222222222213595e-01
4.600000000000000000e+03,1.978260869565210411e-01
4.700000000000000000e+03,1.936170212765949972e-01
4.800000000000000000e+03,1.895833333333325765e-01
4.900000000000000000e+03,1.857142857142848880e-01
5.000000000000000000e+03,1.819999999999991347e-01
5.100000000000000000e+03,1.784313725490187519e-01
5.200000000000000000e+03,1.749999999999990730e-01
5.300000000000000000e+03,1.716981132075462158e-01
5.400000000000000000e+03,1.685185185185175405e-01
5.500000000000000000e+03,1.654545454545444105e-01
5.600000000000000000e+03,1.624999999999988121e-01
5.700000000000000000e+03,1.596491228070164581e-01
5.800000000000000000e+03,1.568965517241367735e-01
5.900000000000000000e+03,1.544067796610159304e-01
6.000000000000000000e+03,1.518333333333322932e-01
6.100000000000000000e+03,1.493442622950810483e-01
6.200000000000000000e+03,1.469354838709668876e-01
6.300000000000000000e+03,1.446031746031736231e-01
6.400000000000000000e+03,1.423437499999989919e-01
6.500000000000000000e+03,1.401538461538452685e-01
6.600000000000000000e+03,1.380303030303021428e-01
6.700000000000000000e+03,1.359701492537303269e-01
6.800000000000000000e+03,1.339705882352929533e-01
6.900000000000000000e+03,1.320289855072453167e-01
7.000000000000000000e+03,1.301428571428560887e-01
7.100000000000000000e+03,1.283098591549284573e-01
7.200000000000000000e+03,1.266666666666655949e-01
7.300000000000000000e+03,1.250684931506838848e-01
7.400000000000000000e+03,1.233783783783773819e-01
7.500000000000000000e+03,1.217333333333323886e-01
7.600000000000000000e+03,1.201315789473674789e-01
7.700000000000000000e+03,1.185714285714277588e-01
7.800000000000000000e+03,1.170512820512813190e-01
7.900000000000000000e+03,1.155696202531638489e-01
8.000000000000000000e+03,1.141249999999993658e-01
8.100000000000000000e+03,1.127160493827154136e-01
8.200000000000000000e+03,1.113414634146335097e-01
8.300000000000000000e+03,1.101204819277102481e-01
8.400000000000000000e+03,1.088095238095231343e-01
8.500000000000000000e+03,1.075294117647052072e-01
8.600000000000000000e+03,1.062790697674412116e-01
8.700000000000000000e+03,1.050574712643671249e-01
8.800000000000000000e+03,1.038636363636356030e-01
8.900000000000000000e+03,1.026966292134823822e-01


==> Plot_Data/2indQ_act_freqs_hist_action_2.csv <==
x,y
0.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000000e+02,3.000000000000001554e-01
2.000000000000000000e+02,2.350000000000000144e-01
3.000000000000000000e+02,1.900000000000000855e-01
4.000000000000000000e+02,1.600000000000000866e-01
5.000000000000000000e+02,1.340000000000000357e-01
6.000000000000000000e+02,1.333333333333333315e-01
7.000000000000000000e+02,1.242857142857142633e-01
8.000000000000000000e+02,1.112500000000000155e-01
9.000000000000000000e+02,9.888888888888887341e-02
1.000000000000000000e+03,9.400000000000004186e-02
1.100000000000000000e+03,1.481818181818180813e-01
1.200000000000000000e+03,1.724999999999999034e-01
1.300000000000000000e+03,2.123076923076922806e-01
1.400000000000000000e+03,2.685714285714285166e-01
1.500000000000000000e+03,3.166666666666664853e-01
1.600000000000000000e+03,3.531250000000001332e-01
1.700000000000000000e+03,3.905882352941176250e-01
1.800000000000000000e+03,4.244444444444443465e-01
1.900000000000000000e+03,4.505263157894737747e-01
2.000000000000000000e+03,4.765000000000004232e-01
2.100000000000000000e+03,5.014285714285718898e-01
2.200000000000000000e+03,5.236363636363642327e-01
2.300000000000000000e+03,5.421739130434787279e-01
2.400000000000000000e+03,5.612500000000003597e-01
2.500000000000000000e+03,5.788000000000000922e-01
2.600000000000000000e+03,5.950000000000000844e-01
2.700000000000000000e+03,6.100000000000003197e-01
2.800000000000000000e+03,6.239285714285714990e-01
2.900000000000000000e+03,6.362068965517243546e-01
3.000000000000000000e+03,6.479999999999999094e-01
3.100000000000000000e+03,6.593548387096779262e-01
3.200000000000000000e+03,6.700000000000008171e-01
3.300000000000000000e+03,6.800000000000008260e-01
3.400000000000000000e+03,6.894117647058832787e-01
3.500000000000000000e+03,6.982857142857155086e-01
3.600000000000000000e+03,7.066666666666674423e-01
3.700000000000000000e+03,7.145945945945952893e-01
3.800000000000000000e+03,7.221052631578961378e-01
3.900000000000000000e+03,7.292307692307706812e-01
4.000000000000000000e+03,7.355000000000017080e-01
4.100000000000000000e+03,7.414634146341484433e-01
4.200000000000000000e+03,7.476190476190500700e-01
4.300000000000000000e+03,7.534883720930257711e-01
4.400000000000000000e+03,7.590909090909118140e-01
4.500000000000000000e+03,7.644444444444473685e-01
4.600000000000000000e+03,7.693478260869597296e-01
4.700000000000000000e+03,7.742553191489388587e-01
4.800000000000000000e+03,7.787500000000028288e-01
4.900000000000000000e+03,7.832653061224513769e-01
5.000000000000000000e+03,7.874000000000020982e-01
5.100000000000000000e+03,7.915686274509827758e-01
5.200000000000000000e+03,7.955769230769254019e-01
5.300000000000000000e+03,7.992452830188705448e-01
5.400000000000000000e+03,8.029629629629656540e-01
5.500000000000000000e+03,8.065454545454566748e-01
5.600000000000000000e+03,8.100000000000028288e-01
5.700000000000000000e+03,8.133333333333356840e-01
5.800000000000000000e+03,8.162068965517269570e-01
5.900000000000000000e+03,8.191525423728845956e-01
6.000000000000000000e+03,8.221666666666699319e-01
6.100000000000000000e+03,8.250819672131179949e-01
6.200000000000000000e+03,8.277419354838743137e-01
6.300000000000000000e+03,8.304761904761938096e-01
6.400000000000000000e+03,8.331250000000031131e-01
6.500000000000000000e+03,8.355384615384638947e-01
6.600000000000000000e+03,8.380303030303052347e-01
6.700000000000000000e+03,8.404477611940317505e-01
6.800000000000000000e+03,8.427941176470606921e-01
6.900000000000000000e+03,8.450724637681181761e-01
7.000000000000000000e+03,8.471428571428596399e-01
7.100000000000000000e+03,8.491549295774665218e-01
7.200000000000000000e+03,8.508333333333347737e-01
7.300000000000000000e+03,8.527397260273987811e-01
7.400000000000000000e+03,8.547297297297310470e-01
7.500000000000000000e+03,8.566666666666681307e-01
7.600000000000000000e+03,8.585526315789488994e-01
7.700000000000000000e+03,8.603896103896118142e-01
7.800000000000000000e+03,8.621794871794886683e-01
7.900000000000000000e+03,8.639240506329122216e-01
8.000000000000000000e+03,8.656250000000004219e-01
8.100000000000000000e+03,8.672839506172851376e-01
8.200000000000000000e+03,8.687804878048789314e-01
8.300000000000000000e+03,8.701204819277116309e-01
8.400000000000000000e+03,8.716666666666674779e-01
8.500000000000000000e+03,8.731764705882359978e-01
8.600000000000000000e+03,8.746511627906982111e-01
8.700000000000000000e+03,8.760919540229894498e-01
8.800000000000000000e+03,8.775000000000013900e-01
8.900000000000000000e+03,8.788764044943838671e-01


==> Plot_Data/2std_acc_Q_diffs.csv <==
x,y
0.000000000000000000e+00,1.560000000000000000e+03
1.000000000000000000e+02,1.348000000000000000e+03
2.000000000000000000e+02,1.200000000000000000e+03
3.000000000000000000e+02,1.076000000000000000e+03
4.000000000000000000e+02,9.920000000000000000e+02
5.000000000000000000e+02,9.040000000000000000e+02
6.000000000000000000e+02,8.640000000000000000e+02
7.000000000000000000e+02,7.960000000000000000e+02
8.000000000000000000e+02,7.600000000000000000e+02
9.000000000000000000e+02,6.960000000000000000e+02
1.000000000000000000e+03,6.520000000000000000e+02
1.100000000000000000e+03,6.200000000000000000e+02
1.200000000000000000e+03,6.040000000000000000e+02
1.300000000000000000e+03,5.760000000000000000e+02
1.400000000000000000e+03,5.240000000000000000e+02
1.500000000000000000e+03,4.760000000000000000e+02
1.600000000000000000e+03,4.640000000000000000e+02
1.700000000000000000e+03,4.440000000000000000e+02
1.800000000000000000e+03,4.040000000000000000e+02
1.900000000000000000e+03,3.840000000000000000e+02
2.000000000000000000e+03,3.680000000000000000e+02
2.100000000000000000e+03,3.480000000000000000e+02
2.200000000000000000e+03,3.360000000000000000e+02
2.300000000000000000e+03,3.320000000000000000e+02
2.400000000000000000e+03,3.280000000000000000e+02
2.500000000000000000e+03,3.240000000000000000e+02
2.600000000000000000e+03,3.000000000000000000e+02
2.700000000000000000e+03,2.960000000000000000e+02
2.800000000000000000e+03,2.840000000000000000e+02
2.900000000000000000e+03,2.800000000000000000e+02
3.000000000000000000e+03,2.720000000000000000e+02
3.100000000000000000e+03,2.680000000000000000e+02
3.200000000000000000e+03,2.520000000000000000e+02
3.300000000000000000e+03,2.440000000000000000e+02
3.400000000000000000e+03,2.280000000000000000e+02
3.500000000000000000e+03,2.240000000000000000e+02
3.600000000000000000e+03,2.240000000000000000e+02
3.700000000000000000e+03,2.080000000000000000e+02
3.800000000000000000e+03,2.080000000000000000e+02
3.900000000000000000e+03,1.920000000000000000e+02
4.000000000000000000e+03,1.920000000000000000e+02
4.100000000000000000e+03,1.920000000000000000e+02
4.200000000000000000e+03,1.920000000000000000e+02
4.300000000000000000e+03,1.920000000000000000e+02
4.400000000000000000e+03,1.680000000000000000e+02
4.500000000000000000e+03,1.640000000000000000e+02
4.600000000000000000e+03,1.640000000000000000e+02
4.700000000000000000e+03,1.360000000000000000e+02
4.800000000000000000e+03,1.360000000000000000e+02
4.900000000000000000e+03,1.360000000000000000e+02
5.000000000000000000e+03,1.360000000000000000e+02
5.100000000000000000e+03,1.360000000000000000e+02
5.200000000000000000e+03,1.280000000000000000e+02
5.300000000000000000e+03,1.280000000000000000e+02
5.400000000000000000e+03,1.200000000000000000e+02
5.500000000000000000e+03,1.080000000000000000e+02
5.600000000000000000e+03,1.040000000000000000e+02
5.700000000000000000e+03,1.000000000000000000e+02
5.800000000000000000e+03,1.000000000000000000e+02
5.900000000000000000e+03,1.000000000000000000e+02
6.000000000000000000e+03,1.000000000000000000e+02
6.100000000000000000e+03,8.400000000000000000e+01
6.200000000000000000e+03,8.400000000000000000e+01
6.300000000000000000e+03,8.400000000000000000e+01
6.400000000000000000e+03,8.400000000000000000e+01
6.500000000000000000e+03,8.400000000000000000e+01
6.600000000000000000e+03,8.000000000000000000e+01
6.700000000000000000e+03,8.000000000000000000e+01
6.800000000000000000e+03,7.600000000000000000e+01
6.900000000000000000e+03,7.600000000000000000e+01
7.000000000000000000e+03,7.200000000000000000e+01
7.100000000000000000e+03,7.200000000000000000e+01
7.200000000000000000e+03,6.800000000000000000e+01
7.300000000000000000e+03,6.800000000000000000e+01
7.400000000000000000e+03,6.400000000000000000e+01
7.500000000000000000e+03,6.400000000000000000e+01
7.600000000000000000e+03,6.400000000000000000e+01
7.700000000000000000e+03,6.000000000000000000e+01
7.800000000000000000e+03,6.000000000000000000e+01
7.900000000000000000e+03,5.600000000000000000e+01
8.000000000000000000e+03,5.200000000000000000e+01
8.100000000000000000e+03,4.800000000000000000e+01
8.200000000000000000e+03,4.800000000000000000e+01
8.300000000000000000e+03,4.800000000000000000e+01
8.400000000000000000e+03,4.400000000000000000e+01
8.500000000000000000e+03,3.600000000000000000e+01
8.600000000000000000e+03,3.600000000000000000e+01
8.700000000000000000e+03,3.600000000000000000e+01
8.800000000000000000e+03,3.600000000000000000e+01
8.900000000000000000e+03,3.600000000000000000e+01


==> Plot_Data/2std_acc_strat_diffs.csv <==
x,y
0.000000000000000000e+00,3.874504574582260386e-01
1.000000000000000000e+02,3.666666666666666075e+00
2.000000000000000000e+02,3.166666666666664742e+00
3.000000000000000000e+02,3.166666666666665186e+00
4.000000000000000000e+02,3.208333333333333037e+00
5.000000000000000000e+02,3.033333333333334103e+00
6.000000000000000000e+02,2.666666666666667851e+00
7.000000000000000000e+02,1.595238095238094012e+00
8.000000000000000000e+02,1.041666666666666075e+00
9.000000000000000000e+02,6.666666666666681840e-01
1.000000000000000000e+03,9.333333333333339032e-01
1.100000000000000000e+03,1.060606060606061662e+00
1.200000000000000000e+03,1.250000000000001110e+00
1.300000000000000000e+03,1.371794871794871806e+00
1.400000000000000000e+03,1.476190476190475165e+00
1.500000000000000000e+03,1.533333333333332105e+00
1.600000000000000000e+03,1.052083333333333037e+00
1.700000000000000000e+03,7.843137254901946243e-01
1.800000000000000000e+03,5.833333333333307058e-01
1.900000000000000000e+03,4.912280701754354051e-01
2.000000000000000000e+03,6.083333333333323933e-01
2.100000000000000000e+03,6.190476190476168483e-01
2.200000000000000000e+03,3.939393939393953659e-01
2.300000000000000000e+03,2.318840579710160221e-01
2.400000000000000000e+03,3.125000000000041633e-01
2.500000000000000000e+03,4.866666666666666363e-01
2.600000000000000000e+03,7.243589743589740060e-01
2.700000000000000000e+03,9.259259259259258190e-01
2.800000000000000000e+03,1.130952380952380487e+00
2.900000000000000000e+03,1.011494252873563537e+00
3.000000000000000000e+03,8.666666666666664742e-01
3.100000000000000000e+03,7.311827956989238597e-01
3.200000000000000000e+03,7.395833333333299286e-01
3.300000000000000000e+03,8.030303030303007628e-01
3.400000000000000000e+03,8.774509803921548556e-01
3.500000000000000000e+03,7.190476190476160490e-01
3.600000000000000000e+03,5.555555555555530267e-01
3.700000000000000000e+03,3.603603603603589001e-01
3.800000000000000000e+03,1.754385964912266727e-01
3.900000000000000000e+03,6.410256410256109927e-02
4.000000000000000000e+03,1.291666666666663188e-01
4.100000000000000000e+03,2.642276422764228139e-01
4.200000000000000000e+03,4.047619047619055443e-01
4.300000000000000000e+03,5.387596899224820213e-01
4.400000000000000000e+03,6.553030303030302761e-01
4.500000000000000000e+03,7.666666666666668295e-01
4.600000000000000000e+03,7.862318840579712864e-01
4.700000000000000000e+03,7.092198581560273940e-01
4.800000000000000000e+03,6.249999999999994449e-01
4.900000000000000000e+03,5.680272108843553713e-01
5.000000000000000000e+03,6.133333333333351733e-01
5.100000000000000000e+03,6.666666666666696273e-01
5.200000000000000000e+03,6.891025641025663173e-01
5.300000000000000000e+03,5.597484276729578490e-01
5.400000000000000000e+03,4.537037037037067178e-01
5.500000000000000000e+03,3.333333333333349247e-01
5.600000000000000000e+03,2.261904761904784400e-01
5.700000000000000000e+03,1.052631578947388347e-01
5.800000000000000000e+03,2.873563218390745577e-02
5.900000000000000000e+03,9.887005649717145461e-02
6.000000000000000000e+03,1.999999999999971245e-01
6.100000000000000000e+03,2.896174863387948606e-01
6.200000000000000000e+03,3.521505376344052918e-01
6.300000000000000000e+03,4.365079365079346796e-01
6.400000000000000000e+03,5.182291666666640761e-01
6.500000000000000000e+03,5.897435897435865382e-01
6.600000000000000000e+03,5.757575757575730258e-01
6.700000000000000000e+03,5.174129353233808404e-01
6.800000000000000000e+03,4.681372549019591212e-01
6.900000000000000000e+03,4.927536231884072082e-01
7.000000000000000000e+03,5.333333333333351023e-01
7.100000000000000000e+03,5.727699530516455750e-01
7.200000000000000000e+03,5.972222222222245414e-01
7.300000000000000000e+03,6.210045662100477371e-01
7.400000000000000000e+03,5.427927927927944651e-01
7.500000000000000000e+03,4.466666666666677110e-01
7.600000000000000000e+03,3.530701754385975888e-01
7.700000000000000000e+03,2.878787878787886223e-01
7.800000000000000000e+03,2.051282051282055097e-01
7.900000000000000000e+03,1.413502109704645182e-01
8.000000000000000000e+03,1.041666666666671293e-01
8.100000000000000000e+03,9.876543209876825768e-02
8.200000000000000000e+03,1.321138211382141825e-01
8.300000000000000000e+03,1.726907630522117598e-01
8.400000000000000000e+03,2.440476190476223439e-01
8.500000000000000000e+03,3.137254901960803699e-01
8.600000000000000000e+03,3.875968992248074452e-01
8.700000000000000000e+03,3.735632183908055293e-01
8.800000000000000000e+03,3.314393939393950328e-01
8.900000000000000000e+03,2.958801498127336393e-01


==> Plot_Data/2std_act_freqs_hist_action_0.csv <==
x,y
0.000000000000000000e+00,3.678186465162779362e-01
1.000000000000000000e+02,5.000000000000000971e-02
2.000000000000000000e+02,2.500000000000000833e-02
3.000000000000000000e+02,1.666666666666666644e-02
4.000000000000000000e+02,1.250000000000000416e-02
5.000000000000000000e+02,2.999999999999999889e-02
6.000000000000000000e+02,6.666666666666667962e-02
7.000000000000000000e+02,1.928571428571428936e-01
8.000000000000000000e+02,2.874999999999998668e-01
9.000000000000000000e+02,2.666666666666664964e-01
1.000000000000000000e+03,2.399999999999998523e-01
1.100000000000000000e+03,2.272727272727271264e-01
1.200000000000000000e+03,2.083333333333332871e-01
1.300000000000000000e+03,1.961538461538461509e-01
1.400000000000000000e+03,1.857142857142857206e-01
1.500000000000000000e+03,1.799999999999999656e-01
1.600000000000000000e+03,2.281249999999999112e-01
1.700000000000000000e+03,2.735294117647057988e-01
1.800000000000000000e+03,3.111111111111111716e-01
1.900000000000000000e+03,3.421052631578946346e-01
2.000000000000000000e+03,3.725000000000002753e-01
2.100000000000000000e+03,3.904761904761908098e-01
2.200000000000000000e+03,3.727272727272729624e-01
2.300000000000000000e+03,3.565217391304351668e-01
2.400000000000000000e+03,3.416666666666670071e-01
2.500000000000000000e+03,3.280000000000003468e-01
2.600000000000000000e+03,3.153846153846157629e-01
2.700000000000000000e+03,3.055555555555559133e-01
2.800000000000000000e+03,2.946428571428576504e-01
2.900000000000000000e+03,2.844827586206901682e-01
3.000000000000000000e+03,2.750000000000006328e-01
3.100000000000000000e+03,2.661290322580651124e-01
3.200000000000000000e+03,2.593750000000005218e-01
3.300000000000000000e+03,2.530303030303036049e-01
3.400000000000000000e+03,2.455882352941182178e-01
3.500000000000000000e+03,2.614285714285720652e-01
3.600000000000000000e+03,2.777777777777783452e-01
3.700000000000000000e+03,2.972972972972978689e-01
3.800000000000000000e+03,3.157894736842112304e-01
3.900000000000000000e+03,3.307692307692313705e-01
4.000000000000000000e+03,3.462500000000003908e-01
4.100000000000000000e+03,3.597560975609759848e-01
4.200000000000000000e+03,3.738095238095240913e-01
4.300000000000000000e+03,3.872093023255817612e-01
4.400000000000000000e+03,3.988636363636366422e-01
4.500000000000000000e+03,4.100000000000003642e-01
4.600000000000000000e+03,4.119565217391308320e-01
4.700000000000000000e+03,4.042553191489365316e-01
4.800000000000000000e+03,3.958333333333337034e-01
4.900000000000000000e+03,3.897959183673472827e-01
5.000000000000000000e+03,3.830000000000003957e-01
5.100000000000000000e+03,3.764705882352945010e-01
5.200000000000000000e+03,3.711538461538465006e-01
5.300000000000000000e+03,3.641509433962265563e-01
5.400000000000000000e+03,3.592592592592595557e-01
5.500000000000000000e+03,3.536363636363637486e-01
5.600000000000000000e+03,3.473214285714287253e-01
5.700000000000000000e+03,3.412280701754388246e-01
5.800000000000000000e+03,3.362068965517244767e-01
5.900000000000000000e+03,3.305084745762715270e-01
6.000000000000000000e+03,3.258333333333335857e-01
6.100000000000000000e+03,3.221311475409838199e-01
6.200000000000000000e+03,3.185483870967742992e-01
6.300000000000000000e+03,3.142857142857143349e-01
6.400000000000000000e+03,3.101562500000002442e-01
6.500000000000000000e+03,3.061538461538464984e-01
6.600000000000000000e+03,3.121212121212123547e-01
6.700000000000000000e+03,3.223880597014927019e-01
6.800000000000000000e+03,3.316176470588236835e-01
6.900000000000000000e+03,3.413043478260873731e-01
7.000000000000000000e+03,3.507142857142862002e-01
7.100000000000000000e+03,3.591549295774652539e-01
7.200000000000000000e+03,3.659722222222226984e-01
7.300000000000000000e+03,3.726027397260278096e-01
7.400000000000000000e+03,3.689189189189192586e-01
7.500000000000000000e+03,3.640000000000002123e-01
7.600000000000000000e+03,3.592105263157896466e-01
7.700000000000000000e+03,3.558441558441559627e-01
7.800000000000000000e+03,3.519230769230771716e-01
7.900000000000000000e+03,3.474683544303798777e-01
8.000000000000000000e+03,3.437500000000002776e-01
8.100000000000000000e+03,3.401234567901235128e-01
8.200000000000000000e+03,3.371951219512194786e-01
8.300000000000000000e+03,3.331325301204818845e-01
8.400000000000000000e+03,3.291666666666666075e-01
8.500000000000000000e+03,3.258823529411764008e-01
8.600000000000000000e+03,3.220930232558138484e-01
8.700000000000000000e+03,3.183908045977009160e-01
8.800000000000000000e+03,3.159090909090907506e-01
8.900000000000000000e+03,3.134831460674156745e-01


==> Plot_Data/2std_act_freqs_hist_action_1.csv <==
x,y
0.000000000000000000e+00,3.375930658962102981e-01
1.000000000000000000e+02,2.500000000000000555e-01
2.000000000000000000e+02,3.250000000000001221e-01
3.000000000000000000e+02,5.333333333333334370e-01
4.000000000000000000e+02,5.375000000000000888e-01
5.000000000000000000e+02,4.300000000000001599e-01
6.000000000000000000e+02,3.583333333333335036e-01
7.000000000000000000e+02,3.142857142857144459e-01
8.000000000000000000e+02,2.750000000000001887e-01
9.000000000000000000e+02,3.388888888888890727e-01
1.000000000000000000e+03,3.950000000000000733e-01
1.100000000000000000e+03,4.318181818181819343e-01
1.200000000000000000e+03,4.375000000000001665e-01
1.300000000000000000e+03,4.038461538461540212e-01
1.400000000000000000e+03,3.750000000000000555e-01
1.500000000000000000e+03,3.533333333333333326e-01
1.600000000000000000e+03,3.343750000000000333e-01
1.700000000000000000e+03,3.147058823529411686e-01
1.800000000000000000e+03,2.972222222222223320e-01
1.900000000000000000e+03,2.842105263157895800e-01
2.000000000000000000e+03,2.725000000000002420e-01
2.100000000000000000e+03,2.714285714285717965e-01
2.200000000000000000e+03,3.022727272727276371e-01
2.300000000000000000e+03,3.304347826086960760e-01
2.400000000000000000e+03,3.562500000000001776e-01
2.500000000000000000e+03,3.820000000000000062e-01
2.600000000000000000e+03,4.057692307692307709e-01
2.700000000000000000e+03,4.259259259259258745e-01
2.800000000000000000e+03,4.464285714285714524e-01
2.900000000000000000e+03,4.344827586206897463e-01
3.000000000000000000e+03,4.200000000000001510e-01
3.100000000000000000e+03,4.064516129032260117e-01
3.200000000000000000e+03,3.937500000000001554e-01
3.300000000000000000e+03,3.833333333333335813e-01
3.400000000000000000e+03,3.720588235294119972e-01
3.500000000000000000e+03,3.614285714285714879e-01
3.600000000000000000e+03,3.555555555555556246e-01
3.700000000000000000e+03,3.459459459459460762e-01
3.800000000000000000e+03,3.368421052631581092e-01
3.900000000000000000e+03,3.294871794871797599e-01
4.000000000000000000e+03,3.225000000000002309e-01
4.100000000000000000e+03,3.146341463414635831e-01
4.200000000000000000e+03,3.083333333333333481e-01
4.300000000000000000e+03,3.023255813953487636e-01
4.400000000000000000e+03,2.954545454545454142e-01
4.500000000000000000e+03,2.911111111111111538e-01
4.600000000000000000e+03,2.956521739130436033e-01
4.700000000000000000e+03,3.095744680851066355e-01
4.800000000000000000e+03,3.218750000000002442e-01
4.900000000000000000e+03,3.336734693877553282e-01
5.000000000000000000e+03,3.450000000000002509e-01
5.100000000000000000e+03,3.568627450980396132e-01
5.200000000000000000e+03,3.644230769230770717e-01
5.300000000000000000e+03,3.584905660377360470e-01
5.400000000000000000e+03,3.527777777777781343e-01
5.500000000000000000e+03,3.463636363636365956e-01
5.600000000000000000e+03,3.419642857142859982e-01
5.700000000000000000e+03,3.359649122807019661e-01
5.800000000000000000e+03,3.310344827586210181e-01
5.900000000000000000e+03,3.262711864406783735e-01
6.000000000000000000e+03,3.208333333333337478e-01
6.100000000000000000e+03,3.155737704918036290e-01
6.200000000000000000e+03,3.129032258064519678e-01
6.300000000000000000e+03,3.087301587301589656e-01
6.400000000000000000e+03,3.046875000000002220e-01
6.500000000000000000e+03,3.015384615384618106e-01
6.600000000000000000e+03,2.969696969696973277e-01
6.700000000000000000e+03,2.925373134328361768e-01
6.800000000000000000e+03,2.882352941176473671e-01
6.900000000000000000e+03,2.840579710144931491e-01
7.000000000000000000e+03,2.800000000000004152e-01
7.100000000000000000e+03,2.760563380281694235e-01
7.200000000000000000e+03,2.736111111111115823e-01
7.300000000000000000e+03,2.712328767123292073e-01
7.400000000000000000e+03,2.790540540540543124e-01
7.500000000000000000e+03,2.886666666666667935e-01
7.600000000000000000e+03,2.980263157894736947e-01
7.700000000000000000e+03,3.045454545454545636e-01
7.800000000000000000e+03,3.128205128205129859e-01
7.900000000000000000e+03,3.215189873417723110e-01
8.000000000000000000e+03,3.287500000000002087e-01
8.100000000000000000e+03,3.364197530864200258e-01
8.200000000000000000e+03,3.426829268292686526e-01
8.300000000000000000e+03,3.506024096385546018e-01
8.400000000000000000e+03,3.577380952380955770e-01
8.500000000000000000e+03,3.647058823529412130e-01
8.600000000000000000e+03,3.720930232558138928e-01
8.700000000000000000e+03,3.706896551724137012e-01
8.800000000000000000e+03,3.664772727272725961e-01
8.900000000000000000e+03,3.629213483146065955e-01


==> Plot_Data/2std_act_freqs_hist_action_2.csv <==
x,y
0.000000000000000000e+00,2.945882875875097118e-01
1.000000000000000000e+02,6.999999999999999556e-01
2.000000000000000000e+02,6.499999999999998002e-01
3.000000000000000000e+02,4.499999999999995670e-01
4.000000000000000000e+02,4.499999999999997891e-01
5.000000000000000000e+02,5.399999999999999245e-01
6.000000000000000000e+02,5.750000000000000666e-01
7.000000000000000000e+02,4.928571428571428270e-01
8.000000000000000000e+02,4.374999999999999445e-01
9.000000000000000000e+02,3.944444444444443754e-01
1.000000000000000000e+03,3.649999999999998801e-01
1.100000000000000000e+03,3.409090909090908283e-01
1.200000000000000000e+03,3.541666666666666297e-01
1.300000000000000000e+03,3.999999999999998002e-01
1.400000000000000000e+03,4.392857142857140018e-01
1.500000000000000000e+03,4.666666666666663965e-01
1.600000000000000000e+03,4.374999999999997780e-01
1.700000000000000000e+03,4.117647058823525885e-01
1.800000000000000000e+03,3.916666666666663299e-01
1.900000000000000000e+03,3.736842105263153413e-01
2.000000000000000000e+03,3.549999999999997602e-01
2.100000000000000000e+03,3.380952380952376712e-01
2.200000000000000000e+03,3.249999999999995670e-01
2.300000000000000000e+03,3.130434782608692013e-01
2.400000000000000000e+03,3.020833333333330373e-01
2.500000000000000000e+03,2.899999999999996469e-01
2.600000000000000000e+03,2.788461538461535216e-01
2.700000000000000000e+03,2.685185185185181012e-01
2.800000000000000000e+03,2.589285714285710083e-01
2.900000000000000000e+03,2.810344827586201966e-01
3.000000000000000000e+03,3.049999999999995492e-01
3.100000000000000000e+03,3.274193548387094310e-01
3.200000000000000000e+03,3.468749999999996558e-01
3.300000000000000000e+03,3.636363636363634799e-01
3.400000000000000000e+03,3.823529411764705066e-01
3.500000000000000000e+03,3.771428571428571130e-01
3.600000000000000000e+03,3.666666666666666408e-01
3.700000000000000000e+03,3.567567567567568876e-01
3.800000000000000000e+03,3.473684210526317706e-01
3.900000000000000000e+03,3.397435897435900354e-01
4.000000000000000000e+03,3.312500000000002109e-01
4.100000000000000000e+03,3.256097560975611538e-01
4.200000000000000000e+03,3.178571428571429491e-01
4.300000000000000000e+03,3.104651162790699193e-01
4.400000000000000000e+03,3.056818181818184987e-01
4.500000000000000000e+03,2.988888888888891482e-01
4.600000000000000000e+03,2.923913043478262863e-01
4.700000000000000000e+03,2.861702127659577211e-01
4.800000000000000000e+03,2.822916666666668850e-01
4.900000000000000000e+03,2.765306122448982218e-01
5.000000000000000000e+03,2.720000000000002971e-01
5.100000000000000000e+03,2.666666666666668850e-01
5.200000000000000000e+03,2.644230769230769829e-01
5.300000000000000000e+03,2.773584905660377298e-01
5.400000000000000000e+03,2.879629629629630316e-01
5.500000000000000000e+03,3.000000000000000444e-01
5.600000000000000000e+03,3.107142857142857206e-01
5.700000000000000000e+03,3.228070175438597089e-01
5.800000000000000000e+03,3.327586206896552823e-01
5.900000000000000000e+03,3.432203389830508766e-01
6.000000000000000000e+03,3.533333333333334436e-01
6.100000000000000000e+03,3.622950819672131062e-01
6.200000000000000000e+03,3.685483870967740105e-01
6.300000000000000000e+03,3.769841269841269216e-01
6.400000000000000000e+03,3.851562499999999778e-01
6.500000000000000000e+03,3.923076923076923017e-01
6.600000000000000000e+03,3.909090909090909838e-01
6.700000000000000000e+03,3.850746268656717319e-01
6.800000000000000000e+03,3.801470588235295600e-01
6.900000000000000000e+03,3.746376811594205325e-01
7.000000000000000000e+03,3.692857142857145503e-01
7.100000000000000000e+03,3.647887323943665994e-01
7.200000000000000000e+03,3.604166666666671071e-01
7.300000000000000000e+03,3.561643835616442599e-01
7.400000000000000000e+03,3.520270270270272617e-01
7.500000000000000000e+03,3.473333333333334383e-01
7.600000000000000000e+03,3.427631578947368807e-01
7.700000000000000000e+03,3.396103896103896402e-01
7.800000000000000000e+03,3.352564102564102311e-01
7.900000000000000000e+03,3.310126582278479779e-01
8.000000000000000000e+03,3.274999999999999578e-01
8.100000000000000000e+03,3.234567901234565723e-01
8.200000000000000000e+03,3.201219512195119798e-01
8.300000000000000000e+03,3.162650602409636802e-01
8.400000000000000000e+03,3.130952380952378156e-01
8.500000000000000000e+03,3.094117647058820531e-01
8.600000000000000000e+03,3.058139534883718702e-01
8.700000000000000000e+03,3.109195402298849942e-01
8.800000000000000000e+03,3.176136363636361537e-01
8.900000000000000000e+03,3.235955056179775080e-01


==> Plot_Data/FP_data.csv <==
t,b1,b2,b3
0.000000000000000000e+00,1.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000000e+00,1.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.000000000000000000e+00,6.666666666666666297e-01,3.333333333333333148e-01,0.000000000000000000e+00
3.000000000000000000e+00,5.000000000000000000e-01,5.000000000000000000e-01,0.000000000000000000e+00
4.000000000000000000e+00,4.000000000000000222e-01,5.999999999999999778e-01,0.000000000000000000e+00
5.000000000000000000e+00,3.333333333333333148e-01,5.000000000000000000e-01,1.666666666666666574e-01
6.000000000000000000e+00,2.857142857142856984e-01,4.285714285714285476e-01,2.857142857142856984e-01
7.000000000000000000e+00,2.500000000000000000e-01,3.750000000000000000e-01,3.750000000000000000e-01
8.000000000000000000e+00,2.222222222222222099e-01,3.333333333333333148e-01,4.444444444444444198e-01
9.000000000000000000e+00,2.000000000000000111e-01,2.999999999999999889e-01,5.000000000000000000e-01
1.000000000000000000e+01,1.818181818181818232e-01,2.727272727272727071e-01,5.454545454545454142e-01
1.100000000000000000e+01,1.666666666666666574e-01,2.500000000000000000e-01,5.833333333333333703e-01
1.200000000000000000e+01,1.538461538461538547e-01,2.307692307692307820e-01,6.153846153846154188e-01
1.300000000000000000e+01,1.428571428571428492e-01,2.142857142857142738e-01,6.428571428571429047e-01
1.400000000000000000e+01,1.333333333333333315e-01,2.666666666666666630e-01,5.999999999999999778e-01
1.500000000000000000e+01,1.250000000000000000e-01,3.125000000000000000e-01,5.625000000000000000e-01
1.600000000000000000e+01,1.176470588235294101e-01,3.529411764705882582e-01,5.294117647058823595e-01
1.700000000000000000e+01,1.111111111111111049e-01,3.888888888888888951e-01,5.000000000000000000e-01
1.800000000000000000e+01,1.052631578947368363e-01,4.210526315789473450e-01,4.736842105263157632e-01
1.900000000000000000e+01,1.000000000000000056e-01,4.500000000000000111e-01,4.500000000000000111e-01
2.000000000000000000e+01,9.523809523809523281e-02,4.761904761904761640e-01,4.285714285714285476e-01
2.100000000000000000e+01,9.090909090909091161e-02,5.000000000000000000e-01,4.090909090909091161e-01
2.200000000000000000e+01,8.695652173913043237e-02,5.217391304347825942e-01,3.913043478260869734e-01
2.300000000000000000e+01,8.333333333333332871e-02,5.416666666666666297e-01,3.750000000000000000e-01
2.400000000000000000e+01,8.000000000000000167e-02,5.600000000000000533e-01,3.599999999999999867e-01
2.500000000000000000e+01,7.692307692307692735e-02,5.769230769230769829e-01,3.461538461538461453e-01
2.600000000000000000e+01,7.407407407407406996e-02,5.925925925925925597e-01,3.333333333333333148e-01
2.700000000000000000e+01,7.142857142857142461e-02,6.071428571428570953e-01,3.214285714285714524e-01
2.800000000000000000e+01,6.896551724137930939e-02,6.206896551724138122e-01,3.103448275862069061e-01
2.900000000000000000e+01,6.666666666666666574e-02,6.333333333333333037e-01,2.999999999999999889e-01
3.000000000000000000e+01,6.451612903225806273e-02,6.451612903225806273e-01,2.903225806451613100e-01
3.100000000000000000e+01,6.250000000000000000e-02,6.562500000000000000e-01,2.812500000000000000e-01
3.200000000000000000e+01,6.060606060606060774e-02,6.666666666666666297e-01,2.727272727272727071e-01
3.300000000000000000e+01,5.882352941176470507e-02,6.764705882352941568e-01,2.647058823529411797e-01
3.400000000000000000e+01,5.714285714285714107e-02,6.857142857142857206e-01,2.571428571428571175e-01
3.500000000000000000e+01,5.555555555555555247e-02,6.944444444444444198e-01,2.500000000000000000e-01
3.600000000000000000e+01,5.405405405405405705e-02,6.756756756756756577e-01,2.702702702702702853e-01
3.700000000000000000e+01,5.263157894736841813e-02,6.578947368421053099e-01,2.894736842105263275e-01
3.800000000000000000e+01,7.692307692307692735e-02,6.410256410256410797e-01,2.820512820512820484e-01
3.900000000000000000e+01,1.000000000000000056e-01,6.250000000000001110e-01,2.750000000000000222e-01
4.000000000000000000e+01,1.219512195121951192e-01,6.097560975609757072e-01,2.682926829268292845e-01
4.100000000000000000e+01,1.428571428571428492e-01,5.952380952380953438e-01,2.619047619047619180e-01
4.200000000000000000e+01,1.627906976744186163e-01,5.813953488372093359e-01,2.558139534883721034e-01
4.300000000000000000e+01,1.818181818181818232e-01,5.681818181818182323e-01,2.500000000000000000e-01
4.400000000000000000e+01,2.000000000000000111e-01,5.555555555555555802e-01,2.444444444444444364e-01
4.500000000000000000e+01,2.173913043478260809e-01,5.434782608695651884e-01,2.391304347826087029e-01
4.600000000000000000e+01,2.340425531914893664e-01,5.319148936170212671e-01,2.340425531914893664e-01
4.700000000000000000e+01,2.500000000000000000e-01,5.208333333333333703e-01,2.291666666666666574e-01
4.800000000000000000e+01,2.448979591836734637e-01,5.306122448979592177e-01,2.244897959183673464e-01
4.900000000000000000e+01,2.399999999999999911e-01,5.400000000000000355e-01,2.200000000000000011e-01
5.000000000000000000e+01,2.352941176470588203e-01,5.490196078431373028e-01,2.156862745098039325e-01
5.100000000000000000e+01,2.307692307692307820e-01,5.576923076923077094e-01,2.115384615384615363e-01
5.200000000000000000e+01,2.264150943396226467e-01,5.660377358490565891e-01,2.075471698113207641e-01
5.300000000000000000e+01,2.222222222222222099e-01,5.740740740740740700e-01,2.037037037037036924e-01
5.400000000000000000e+01,2.181818181818181712e-01,5.818181818181817899e-01,2.000000000000000111e-01
5.500000000000000000e+01,2.142857142857142738e-01,5.892857142857143016e-01,1.964285714285714246e-01
5.600000000000000000e+01,2.105263157894736725e-01,5.964912280701754055e-01,1.929824561403508665e-01
5.700000000000000000e+01,2.068965517241379282e-01,6.034482758620689502e-01,1.896551724137930939e-01
5.800000000000000000e+01,2.033898305084745894e-01,6.101694915254237683e-01,1.864406779661016977e-01
5.900000000000000000e+01,2.000000000000000111e-01,6.166666666666666963e-01,1.833333333333333204e-01
6.000000000000000000e+01,1.967213114754098324e-01,6.229508196721311730e-01,1.803278688524590223e-01
6.100000000000000000e+01,1.935483870967741882e-01,6.290322580645161255e-01,1.774193548387096864e-01
6.200000000000000000e+01,1.904761904761904656e-01,6.349206349206348854e-01,1.746031746031745935e-01
6.300000000000000000e+01,1.875000000000000000e-01,6.250000000000000000e-01,1.875000000000000000e-01
6.400000000000000000e+01,1.846153846153846256e-01,6.153846153846154188e-01,2.000000000000000111e-01
6.500000000000000000e+01,1.818181818181818232e-01,6.060606060606060774e-01,2.121212121212121271e-01
6.600000000000000000e+01,1.791044776119402882e-01,5.970149253731342753e-01,2.238805970149253810e-01
6.700000000000000000e+01,1.764705882352941291e-01,5.882352941176470784e-01,2.352941176470588203e-01
6.800000000000000000e+01,1.739130434782608647e-01,5.797101449275362528e-01,2.463768115942029102e-01
6.900000000000000000e+01,1.714285714285714302e-01,5.714285714285713969e-01,2.571428571428571175e-01
7.000000000000000000e+01,1.690140845070422504e-01,5.633802816901408717e-01,2.676056338028168780e-01
7.100000000000000000e+01,1.666666666666666574e-01,5.555555555555555802e-01,2.777777777777777901e-01
7.200000000000000000e+01,1.643835616438356073e-01,5.479452054794520244e-01,2.876712328767123128e-01
7.300000000000000000e+01,1.621621621621621712e-01,5.405405405405405705e-01,2.972972972972973138e-01
7.400000000000000000e+01,1.600000000000000033e-01,5.333333333333333259e-01,3.066666666666666430e-01
7.500000000000000000e+01,1.578947368421052544e-01,5.263157894736841813e-01,3.157894736842105088e-01
7.600000000000000000e+01,1.558441558441558406e-01,5.194805194805194315e-01,3.246753246753246724e-01
7.700000000000000000e+01,1.538461538461538547e-01,5.128205128205127750e-01,3.333333333333333148e-01
7.800000000000000000e+01,1.518987341772151944e-01,5.063291139240506666e-01,3.417721518987341667e-01
7.900000000000000000e+01,1.499999999999999944e-01,5.000000000000000000e-01,3.499999999999999778e-01
8.000000000000000000e+01,1.481481481481481399e-01,4.938271604938271331e-01,3.580246913580246715e-01
8.100000000000000000e+01,1.463414634146341375e-01,4.878048780487804770e-01,3.658536585365853577e-01
8.200000000000000000e+01,1.445783132530120418e-01,4.819277108433734913e-01,3.734939759036144391e-01
8.300000000000000000e+01,1.428571428571428492e-01,4.761904761904761640e-01,3.809523809523809312e-01
8.400000000000000000e+01,1.411764705882352922e-01,4.705882352941176405e-01,3.882352941176470673e-01
8.500000000000000000e+01,1.395348837209302306e-01,4.651162790697674354e-01,3.953488372093023062e-01
8.600000000000000000e+01,1.379310344827586188e-01,4.597701149425287293e-01,4.022988505747126520e-01
8.700000000000000000e+01,1.363636363636363535e-01,4.545454545454545303e-01,4.090909090909091161e-01
8.800000000000000000e+01,1.348314606741572996e-01,4.494382022471909988e-01,4.157303370786517016e-01
8.900000000000000000e+01,1.333333333333333315e-01,4.444444444444444198e-01,4.222222222222222210e-01
9.000000000000000000e+01,1.318681318681318715e-01,4.395604395604395531e-01,4.285714285714285476e-01
9.100000000000000000e+01,1.304347826086956486e-01,4.347826086956521618e-01,4.347826086956521618e-01
9.200000000000000000e+01,1.290322580645161255e-01,4.301075268817204367e-01,4.408602150537634379e-01
9.300000000000000000e+01,1.276595744680850963e-01,4.255319148936170248e-01,4.468085106382978511e-01
9.400000000000000000e+01,1.263157894736841869e-01,4.210526315789473450e-01,4.526315789473684403e-01
9.500000000000000000e+01,1.249999999999999861e-01,4.270833333333333148e-01,4.479166666666666852e-01
9.600000000000000000e+01,1.237113402061855438e-01,4.329896907216495006e-01,4.432989690721649279e-01
9.700000000000000000e+01,1.224489795918367180e-01,4.387755102040816202e-01,4.387755102040816202e-01
9.800000000000000000e+01,1.212121212121211877e-01,4.444444444444444198e-01,4.343434343434343647e-01
9.900000000000000000e+01,1.199999999999999817e-01,4.500000000000000111e-01,4.299999999999999933e-01
1.000000000000000000e+02,1.188118811881187925e-01,4.554455445544554615e-01,4.257425742574257321e-01
1.010000000000000000e+02,1.176470588235293963e-01,4.607843137254901689e-01,4.215686274509803932e-01
1.020000000000000000e+02,1.165048543689320149e-01,4.660194174757281704e-01,4.174757281553397870e-01
1.030000000000000000e+02,1.153846153846153633e-01,4.711538461538461453e-01,4.134615384615384359e-01
1.040000000000000000e+02,1.142857142857142683e-01,4.761904761904761640e-01,4.095238095238095122e-01
1.050000000000000000e+02,1.132075471698113095e-01,4.811320754716981174e-01,4.056603773584905870e-01
1.060000000000000000e+02,1.121495327102803585e-01,4.859813084112149517e-01,4.018691588785046620e-01
1.070000000000000000e+02,1.111111111111110911e-01,4.907407407407407551e-01,3.981481481481481399e-01
1.080000000000000000e+02,1.100917431192660334e-01,4.954128440366972752e-01,3.944954128440367191e-01
1.090000000000000000e+02,1.090909090909090717e-01,5.000000000000000000e-01,3.909090909090909283e-01
1.100000000000000000e+02,1.081081081081080864e-01,5.045045045045044585e-01,3.873873873873873719e-01
1.110000000000000000e+02,1.071428571428571230e-01,5.089285714285713969e-01,3.839285714285714524e-01
1.120000000000000000e+02,1.061946902654867103e-01,5.132743362831858613e-01,3.805309734513274145e-01
1.130000000000000000e+02,1.052631578947368224e-01,5.175438596491228616e-01,3.771929824561403577e-01
1.140000000000000000e+02,1.043478260869565022e-01,5.217391304347827052e-01,3.739130434782608758e-01
1.150000000000000000e+02,1.034482758620689502e-01,5.258620689655173486e-01,3.706896551724138122e-01
1.160000000000000000e+02,1.025641025641025467e-01,5.299145299145300303e-01,3.675213675213675479e-01
1.170000000000000000e+02,1.016949152542372670e-01,5.338983050847458944e-01,3.644067796610169219e-01
1.180000000000000000e+02,1.008403361344537702e-01,5.378151260504202558e-01,3.613445378151260434e-01
1.190000000000000000e+02,9.999999999999999167e-02,5.416666666666667407e-01,3.583333333333333370e-01
1.200000000000000000e+02,9.917355371900825334e-02,5.454545454545455252e-01,3.553719008264462631e-01
1.210000000000000000e+02,9.836065573770490233e-02,5.491803278688526246e-01,3.524590163934426257e-01
1.220000000000000000e+02,9.756097560975608707e-02,5.528455284552846738e-01,3.495934959349593640e-01
1.230000000000000000e+02,9.677419354838708021e-02,5.564516129032258673e-01,3.467741935483871218e-01
1.240000000000000000e+02,9.599999999999998812e-02,5.600000000000001643e-01,3.439999999999999725e-01
1.250000000000000000e+02,9.523809523809521893e-02,5.634920634920635996e-01,3.412698412698412787e-01
1.260000000000000000e+02,9.448818897637793757e-02,5.669291338582678197e-01,3.385826771653543399e-01
1.270000000000000000e+02,9.374999999999998612e-02,5.703125000000001110e-01,3.359375000000000000e-01
1.280000000000000000e+02,9.302325581395347320e-02,5.736434108527133091e-01,3.333333333333333148e-01
1.290000000000000000e+02,9.230769230769229894e-02,5.769230769230769829e-01,3.307692307692307598e-01
1.300000000000000000e+02,9.160305343511448983e-02,5.801526717557252688e-01,3.282442748091602969e-01
1.310000000000000000e+02,9.090909090909089774e-02,5.833333333333334814e-01,3.257575757575757458e-01
1.320000000000000000e+02,9.022556390977441720e-02,5.864661654135339131e-01,3.233082706766917114e-01
1.330000000000000000e+02,8.955223880597013020e-02,5.895522388059702967e-01,3.208955223880596841e-01
1.340000000000000000e+02,8.888888888888887840e-02,5.925925925925926707e-01,3.185185185185185341e-01
1.350000000000000000e+02,8.823529411764705066e-02,5.955882352941177516e-01,3.161764705882352811e-01
1.360000000000000000e+02,8.759124087591239893e-02,5.985401459854016171e-01,3.138686131386861367e-01
1.370000000000000000e+02,8.695652173913041849e-02,6.014492753623190691e-01,3.115942028985507206e-01
1.380000000000000000e+02,8.633093525179855177e-02,6.043165467625901677e-01,3.093525179856115304e-01
1.390000000000000000e+02,8.571428571428570120e-02,6.071428571428573173e-01,3.071428571428571619e-01
1.400000000000000000e+02,8.510638297872338831e-02,6.099290780141846113e-01,3.049645390070921946e-01
1.410000000000000000e+02,8.450704225352111132e-02,6.126760563380283520e-01,3.028169014084506894e-01
1.420000000000000000e+02,8.391608391608390560e-02,6.153846153846155298e-01,3.006993006993006756e-01
1.430000000000000000e+02,8.333333333333331483e-02,6.180555555555556912e-01,2.986111111111111049e-01
1.440000000000000000e+02,8.275862068965514351e-02,6.206896551724139233e-01,2.965517241379310165e-01
1.450000000000000000e+02,8.219178082191778978e-02,6.232876712328767610e-01,2.945205479452054909e-01
1.460000000000000000e+02,8.163265306122446940e-02,6.258503401360544505e-01,2.925170068027210801e-01
1.470000000000000000e+02,8.108108108108105783e-02,6.283783783783783994e-01,2.905405405405405150e-01
1.480000000000000000e+02,8.053691275167783326e-02,6.308724832214764877e-01,2.885906040268456096e-01
1.490000000000000000e+02,8.666666666666664187e-02,6.266666666666667052e-01,2.866666666666666252e-01
1.500000000000000000e+02,9.271523178807944410e-02,6.225165562913906880e-01,2.847682119205297568e-01
1.510000000000000000e+02,9.868421052631576318e-02,6.184210526315789824e-01,2.828947368421051989e-01
1.520000000000000000e+02,1.045751633986927859e-01,6.143790849673202992e-01,2.810457516339868733e-01
1.530000000000000000e+02,1.103896103896103709e-01,6.103896103896103709e-01,2.792207792207791472e-01
1.540000000000000000e+02,1.161290322580644935e-01,6.064516129032258007e-01,2.774193548387096087e-01
1.550000000000000000e+02,1.217948717948717785e-01,6.025641025641025328e-01,2.756410256410255499e-01
1.560000000000000000e+02,1.273885350318471055e-01,5.987261146496815067e-01,2.738853503184712213e-01
1.570000000000000000e+02,1.265822784810126389e-01,6.012658227848101111e-01,2.721518987341770557e-01
1.580000000000000000e+02,1.257861635220125507e-01,6.037735849056603543e-01,2.704402515723268730e-01
1.590000000000000000e+02,1.249999999999999722e-01,6.062499999999999556e-01,2.687499999999998224e-01
1.600000000000000000e+02,1.242236024844720343e-01,6.086956521739130821e-01,2.670807453416147448e-01
1.610000000000000000e+02,1.234567901234567694e-01,6.111111111111111605e-01,2.654320987654319453e-01
1.620000000000000000e+02,1.226993865030674563e-01,6.134969325153375452e-01,2.638036809815949013e-01
1.630000000000000000e+02,1.219512195121951054e-01,6.158536585365854688e-01,2.621951219512193565e-01
1.640000000000000000e+02,1.212121212121211877e-01,6.181818181818182767e-01,2.606060606060604523e-01
1.650000000000000000e+02,1.204819277108433589e-01,6.204819277108434283e-01,2.590361445783130878e-01
1.660000000000000000e+02,1.197604790419161402e-01,6.227544910179642068e-01,2.574850299401195697e-01
1.670000000000000000e+02,1.190476190476190271e-01,6.250000000000002220e-01,2.559523809523807647e-01
1.680000000000000000e+02,1.183431952662721692e-01,6.272189349112428092e-01,2.544378698224850632e-01
1.690000000000000000e+02,1.176470588235293963e-01,6.294117647058825593e-01,2.529411764705881138e-01
1.700000000000000000e+02,1.169590643274853597e-01,6.315789473684212396e-01,2.514619883040934423e-01
1.710000000000000000e+02,1.162790697674418450e-01,6.337209302325582660e-01,2.499999999999998890e-01
1.720000000000000000e+02,1.156069364161849550e-01,6.358381502890174675e-01,2.485549132947975637e-01
1.730000000000000000e+02,1.149425287356321684e-01,6.379310344827587853e-01,2.471264367816090601e-01
1.740000000000000000e+02,1.142857142857142683e-01,6.400000000000001243e-01,2.457142857142855796e-01
1.750000000000000000e+02,1.136363636363636187e-01,6.420454545454546968e-01,2.443181818181816845e-01
1.760000000000000000e+02,1.129943502824858614e-01,6.440677966101696628e-01,2.429378531073445036e-01
1.770000000000000000e+02,1.123595505617977358e-01,6.460674157303372134e-01,2.415730337078650369e-01
1.780000000000000000e+02,1.117318435754189737e-01,6.480446927374303723e-01,2.402234636871507234e-01
1.790000000000000000e+02,1.111111111111110911e-01,6.500000000000002442e-01,2.388888888888887618e-01
1.800000000000000000e+02,1.104972375690607550e-01,6.519337016574587862e-01,2.375690607734805559e-01
1.810000000000000000e+02,1.098901098901098744e-01,6.538461538461540767e-01,2.362637362637361460e-01
1.820000000000000000e+02,1.092896174863387804e-01,6.557377049180330708e-01,2.349726775956282876e-01
1.830000000000000000e+02,1.086956521739130266e-01,6.576086956521741689e-01,2.336956521739129156e-01
1.840000000000000000e+02,1.081081081081080864e-01,6.594594594594597181e-01,2.324324324324323066e-01
1.850000000000000000e+02,1.075268817204300953e-01,6.612903225806453511e-01,2.311827956989246091e-01
1.860000000000000000e+02,1.069518716577539941e-01,6.631016042780749631e-01,2.299465240641710151e-01
1.870000000000000000e+02,1.063829787234042423e-01,6.648936170212766950e-01,2.287234042553190350e-01
1.880000000000000000e+02,1.058201058201058004e-01,6.666666666666667407e-01,2.275132275132273896e-01
1.890000000000000000e+02,1.052631578947368224e-01,6.684210526315790268e-01,2.263157894736841091e-01
1.900000000000000000e+02,1.047120418848167395e-01,6.701570680628272658e-01,2.251308900523558976e-01
1.910000000000000000e+02,1.041666666666666435e-01,6.718750000000000000e-01,2.239583333333332316e-01
1.920000000000000000e+02,1.036269430051813267e-01,6.735751295336787070e-01,2.227979274611397997e-01
1.930000000000000000e+02,1.030927835051546199e-01,6.752577319587629301e-01,2.216494845360823529e-01
1.940000000000000000e+02,1.025641025641025467e-01,6.769230769230769607e-01,2.205128205128203955e-01
1.950000000000000000e+02,1.020408163265306006e-01,6.785714285714286031e-01,2.193877551020406991e-01
1.960000000000000000e+02,1.015228426395938938e-01,6.802030456852792284e-01,2.182741116751268085e-01
1.970000000000000000e+02,1.010101010101009944e-01,6.818181818181817677e-01,2.171717171717170713e-01
1.980000000000000000e+02,1.005025125628140475e-01,6.834170854271356399e-01,2.160804020100501321e-01
1.990000000000000000e+02,9.999999999999997780e-02,6.850000000000000533e-01,2.149999999999998856e-01
2.000000000000000000e+02,9.950248756218903201e-02,6.865671641791044610e-01,2.139303482587063543e-01
2.010000000000000000e+02,9.900990099009898682e-02,6.881188118811880639e-01,2.128712871287127550e-01
2.020000000000000000e+02,9.852216748768470589e-02,6.896551724137931494e-01,2.118226600985220753e-01
2.030000000000000000e+02,9.803921568627449457e-02,6.911764705882352811e-01,2.107843137254900856e-01
2.040000000000000000e+02,9.756097560975608707e-02,6.926829268292682418e-01,2.097560975609755185e-01
2.050000000000000000e+02,9.708737864077668367e-02,6.941747572815534228e-01,2.087378640776698102e-01
2.060000000000000000e+02,9.661835748792269030e-02,6.956521739130434590e-01,2.077294685990337120e-01
2.070000000000000000e+02,9.615384615384613143e-02,6.971153846153845812e-01,2.067307692307691347e-01
2.080000000000000000e+02,9.569377990430620595e-02,6.985645933014353881e-01,2.057416267942582810e-01
2.090000000000000000e+02,9.523809523809521893e-02,6.999999999999999556e-01,2.047619047619046728e-01
2.100000000000000000e+02,9.478672985781988469e-02,7.014218009478673244e-01,2.037914691943127077e-01
2.110000000000000000e+02,9.433962264150941301e-02,7.028301886792452935e-01,2.028301886792451825e-01
2.120000000000000000e+02,9.389671361502345548e-02,7.042253521126760063e-01,2.018779342723003578e-01
2.130000000000000000e+02,9.345794392523362748e-02,7.056074766355140415e-01,2.009345794392522477e-01
2.140000000000000000e+02,9.302325581395347320e-02,7.069767441860465018e-01,1.999999999999999001e-01
2.150000000000000000e+02,9.259259259259257357e-02,7.037037037037037202e-01,2.037037037037036091e-01
2.160000000000000000e+02,9.216589861751151025e-02,7.004608294930875223e-01,2.073732718894008287e-01
2.170000000000000000e+02,9.174311926605502321e-02,6.972477064220183873e-01,2.110091743119265062e-01
2.180000000000000000e+02,9.589041095890409039e-02,6.940639269406392309e-01,2.100456621004565261e-01
2.190000000000000000e+02,9.999999999999997780e-02,6.909090909090909172e-01,2.090909090909089940e-01
2.200000000000000000e+02,1.040723981900452261e-01,6.877828054298642524e-01,2.081447963800903966e-01
2.210000000000000000e+02,1.081081081081080864e-01,6.846846846846846857e-01,2.072072072072071169e-01
2.220000000000000000e+02,1.121076233183856408e-01,6.816143497757847225e-01,2.062780269058294980e-01
2.230000000000000000e+02,1.160714285714285615e-01,6.785714285714286031e-01,2.053571428571427659e-01
2.240000000000000000e+02,1.199999999999999817e-01,6.755555555555555758e-01,2.044444444444443454e-01
2.250000000000000000e+02,1.238938053097344977e-01,6.725663716814159754e-01,2.035398230088494576e-01
2.260000000000000000e+02,1.277533039647577029e-01,6.696035242290748757e-01,2.026431718061673104e-01
2.270000000000000000e+02,1.315789473684210453e-01,6.666666666666666297e-01,2.017543859649121862e-01
2.280000000000000000e+02,1.353711790393013203e-01,6.637554585152838360e-01,2.008733624454147604e-01
2.290000000000000000e+02,1.391304347826086973e-01,6.608695652173912638e-01,1.999999999999999001e-01
2.300000000000000000e+02,1.428571428571428492e-01,6.580086580086580428e-01,1.991341991341990525e-01
2.310000000000000000e+02,1.465517241379310220e-01,6.551724137931034253e-01,1.982758620689654139e-01
2.320000000000000000e+02,1.502145922746781215e-01,6.523605150214591974e-01,1.974248927038625701e-01
2.330000000000000000e+02,1.538461538461538547e-01,6.495726495726495964e-01,1.965811965811964934e-01
2.340000000000000000e+02,1.574468085106383031e-01,6.468085106382979177e-01,1.957446808510637515e-01
2.350000000000000000e+02,1.610169491525423602e-01,6.440677966101694407e-01,1.949152542372880326e-01
2.360000000000000000e+02,1.645569620253164445e-01,6.413502109704641851e-01,1.940928270042193149e-01
2.370000000000000000e+02,1.680672268907563160e-01,6.386554621848739011e-01,1.932773109243696719e-01
2.380000000000000000e+02,1.715481171548117190e-01,6.359832635983263538e-01,1.924686192468618440e-01
2.390000000000000000e+02,1.749999999999999889e-01,6.333333333333333037e-01,1.916666666666665686e-01
2.400000000000000000e+02,1.784232365145228261e-01,6.307053941908713490e-01,1.908713692946057139e-01
2.410000000000000000e+02,1.818181818181818232e-01,6.280991735537190257e-01,1.900826446280990956e-01
2.420000000000000000e+02,1.851851851851851749e-01,6.255144032921811093e-01,1.893004115226336603e-01
2.430000000000000000e+02,1.885245901639344135e-01,6.229508196721311730e-01,1.885245901639343302e-01
2.440000000000000000e+02,1.877551020408163296e-01,6.204081632653061229e-01,1.918367346938774642e-01
2.450000000000000000e+02,1.869918699186991773e-01,6.178861788617886486e-01,1.951219512195121186e-01
2.460000000000000000e+02,1.862348178137651911e-01,6.153846153846154188e-01,1.983805668016193346e-01
2.470000000000000000e+02,1.854838709677419373e-01,6.129032258064516236e-01,2.016129032258063558e-01
2.480000000000000000e+02,1.847389558232931661e-01,6.104417670682731334e-01,2.048192771084336450e-01
2.490000000000000000e+02,1.839999999999999969e-01,6.079999999999999849e-01,2.079999999999999072e-01
2.500000000000000000e+02,1.832669322709163384e-01,6.055776892430279057e-01,2.111553784860557004e-01
2.510000000000000000e+02,1.825396825396825295e-01,6.031746031746031411e-01,2.142857142857141906e-01
2.520000000000000000e+02,1.818181818181818232e-01,6.007905138339920681e-01,2.173913043478259977e-01
2.530000000000000000e+02,1.811023622047244208e-01,5.984251968503937480e-01,2.204724409448818034e-01
2.540000000000000000e+02,1.803921568627450955e-01,5.960784313725490113e-01,2.235294117647058099e-01
2.550000000000000000e+02,1.796875000000000000e-01,5.937500000000000000e-01,2.265624999999999167e-01
2.560000000000000000e+02,1.789883268482490297e-01,5.914396887159533156e-01,2.295719844357975714e-01
2.570000000000000000e+02,1.782945736434108641e-01,5.891472868217054737e-01,2.325581395348836344e-01
2.580000000000000000e+02,1.776061776061776121e-01,5.868725868725869210e-01,2.355212355212354391e-01
2.590000000000000000e+02,1.769230769230769329e-01,5.846153846153846478e-01,2.384615384615383915e-01
2.600000000000000000e+02,1.762452107279693370e-01,5.823754789272030941e-01,2.413793103448275135e-01
2.610000000000000000e+02,1.755725190839694527e-01,5.801526717557251578e-01,2.442748091603052507e-01
2.620000000000000000e+02,1.749049429657794641e-01,5.779467680608364466e-01,2.471482889733839228e-01
2.630000000000000000e+02,1.742424242424242542e-01,5.757575757575756903e-01,2.499999999999998890e-01
2.640000000000000000e+02,1.735849056603773477e-01,5.735849056603772311e-01,2.528301886792451714e-01
2.650000000000000000e+02,1.729323308270676596e-01,5.714285714285712858e-01,2.556390977443607770e-01
2.660000000000000000e+02,1.722846441947565588e-01,5.692883895131085614e-01,2.584269662921347410e-01
2.670000000000000000e+02,1.716417910447761153e-01,5.671641791044775838e-01,2.611940298507461899e-01
2.680000000000000000e+02,1.710037174721189546e-01,5.650557620817844295e-01,2.639405204460966159e-01
2.690000000000000000e+02,1.703703703703703665e-01,5.629629629629629983e-01,2.666666666666666075e-01
2.700000000000000000e+02,1.697416974169741744e-01,5.608856088560885134e-01,2.693726937269372290e-01
2.710000000000000000e+02,1.691176470588235392e-01,5.588235294117647189e-01,2.720588235294116863e-01
2.720000000000000000e+02,1.684981684981685102e-01,5.567765567765567969e-01,2.747252747252746374e-01
2.730000000000000000e+02,1.678832116788321061e-01,5.547445255474452441e-01,2.773722627737225110e-01
2.740000000000000000e+02,1.672727272727272674e-01,5.527272727272727337e-01,2.799999999999999156e-01
2.750000000000000000e+02,1.666666666666666574e-01,5.507246376811594235e-01,2.826086956521738358e-01
2.760000000000000000e+02,1.660649819494584845e-01,5.487364620938628423e-01,2.851985559566785899e-01
2.770000000000000000e+02,1.654676258992805737e-01,5.467625899280575963e-01,2.877697841726617467e-01
2.780000000000000000e+02,1.648745519713261665e-01,5.448028673835125790e-01,2.903225806451611990e-01
2.790000000000000000e+02,1.642857142857142849e-01,5.428571428571428159e-01,2.928571428571427604e-01
2.800000000000000000e+02,1.637010676156583633e-01,5.409252669039146255e-01,2.953736654804269279e-01
2.810000000000000000e+02,1.631205673758865382e-01,5.390070921985815611e-01,2.978723404255317897e-01
2.820000000000000000e+02,1.625441696113074375e-01,5.371024734982332571e-01,3.003533568904592777e-01
2.830000000000000000e+02,1.619718309859155270e-01,5.352112676056337559e-01,3.028169014084505783e-01
2.840000000000000000e+02,1.614035087719298545e-01,5.333333333333333259e-01,3.052631578947366808e-01
2.850000000000000000e+02,1.608391608391608607e-01,5.314685314685314577e-01,3.076923076923075429e-01
2.860000000000000000e+02,1.602787456445993186e-01,5.296167247386759369e-01,3.101045296167245779e-01
2.870000000000000000e+02,1.597222222222222376e-01,5.277777777777777901e-01,3.124999999999998335e-01
2.880000000000000000e+02,1.591695501730104045e-01,5.259515570934255591e-01,3.148788927335638421e-01
2.890000000000000000e+02,1.586206896551724255e-01,5.241379310344828069e-01,3.172413793103446844e-01
2.900000000000000000e+02,1.580756013745704402e-01,5.223367697594502035e-01,3.195876288659792452e-01
2.910000000000000000e+02,1.575342465753424570e-01,5.205479452054794232e-01,3.219178082191779255e-01
2.920000000000000000e+02,1.569965870307167277e-01,5.187713310580204240e-01,3.242320819112626262e-01
2.930000000000000000e+02,1.564625850340136126e-01,5.170068027210883432e-01,3.265306122448977666e-01
2.940000000000000000e+02,1.559322033898305204e-01,5.152542372881354638e-01,3.288135593220337105e-01
2.950000000000000000e+02,1.554054054054054002e-01,5.135135135135133755e-01,3.310810810810808635e-01
2.960000000000000000e+02,1.548821548821548710e-01,5.117845117845116754e-01,3.333333333333330928e-01
2.970000000000000000e+02,1.543624161073825496e-01,5.100671140939596615e-01,3.355704697986574558e-01
2.980000000000000000e+02,1.538461538461538547e-01,5.083612040133778098e-01,3.377926421404679469e-01
2.990000000000000000e+02,1.533333333333333215e-01,5.066666666666665986e-01,3.399999999999996914e-01
3.000000000000000000e+02,1.528239202657807327e-01,5.049833887043188030e-01,3.421926910299000202e-01
3.010000000000000000e+02,1.523178807947019875e-01,5.033112582781456013e-01,3.443708609271519672e-01
3.020000000000000000e+02,1.518151815181518205e-01,5.016501650165015036e-01,3.465346534653462318e-01
3.030000000000000000e+02,1.513157894736842091e-01,4.999999999999998335e-01,3.486842105263154856e-01
3.040000000000000000e+02,1.508196721311475530e-01,4.983606557377047164e-01,3.508196721311472865e-01
3.050000000000000000e+02,1.535947712418300748e-01,4.967320261437906392e-01,3.496732026143788419e-01
3.060000000000000000e+02,1.563517915309446116e-01,4.951140065146578118e-01,3.485342019543971603e-01
3.070000000000000000e+02,1.590909090909090606e-01,4.935064935064933378e-01,3.474025974025971575e-01
3.080000000000000000e+02,1.618122977346277969e-01,4.919093851132684270e-01,3.462783171521033321e-01
3.090000000000000000e+02,1.645161290322580128e-01,4.903225806451610991e-01,3.451612903225804163e-01
3.100000000000000000e+02,1.672025723472668479e-01,4.887459807073953333e-01,3.440514469453374025e-01
3.110000000000000000e+02,1.698717948717948512e-01,4.871794871794870030e-01,3.429487179487177295e-01
3.120000000000000000e+02,1.725239616613418181e-01,4.856230031948879922e-01,3.418530351437697457e-01
3.130000000000000000e+02,1.751592356687897700e-01,4.840764331210189453e-01,3.407643312101908406e-01
3.140000000000000000e+02,1.777777777777777291e-01,4.825396825396823797e-01,3.396825396825394749e-01
3.150000000000000000e+02,1.803797468354430000e-01,4.810126582278479446e-01,3.386075949367086113e-01
3.160000000000000000e+02,1.829652996845425317e-01,4.794952681388010562e-01,3.375394321766558847e-01
3.170000000000000000e+02,1.855345911949685123e-01,4.779874213836476371e-01,3.364779874213834066e-01
3.180000000000000000e+02,1.880877742946708009e-01,4.764890282131659660e-01,3.354231974921627613e-01
3.190000000000000000e+02,1.906249999999999611e-01,4.749999999999998113e-01,3.343749999999997558e-01
3.200000000000000000e+02,1.931464174454828320e-01,4.735202492211836311e-01,3.333333333333330928e-01
3.210000000000000000e+02,1.956521739130434312e-01,4.720496894409936250e-01,3.322981366459625274e-01
3.220000000000000000e+02,1.981424148606810709e-01,4.705882352941174740e-01,3.312693498452010110e-01
3.230000000000000000e+02,2.006172839506172312e-01,4.691358024691356099e-01,3.302469135802467148e-01
3.240000000000000000e+02,2.030769230769230438e-01,4.676923076923075184e-01,3.292307692307689937e-01
3.250000000000000000e+02,2.055214723926379883e-01,4.662576687116562479e-01,3.282208588957052919e-01
3.260000000000000000e+02,2.079510703363914026e-01,4.648318042813454065e-01,3.272171253822627746e-01
3.270000000000000000e+02,2.103658536585365502e-01,4.634146341463412644e-01,3.262195121951217414e-01
3.280000000000000000e+02,2.127659574468084569e-01,4.620060790273554652e-01,3.252279635258356616e-01
3.290000000000000000e+02,2.151515151515151214e-01,4.606060606060604079e-01,3.242424242424240544e-01
3.300000000000000000e+02,2.175226586102718684e-01,4.592145015105738581e-01,3.232628398791538848e-01
3.310000000000000000e+02,2.198795180722891152e-01,4.578313253012046280e-01,3.222891566265058128e-01
3.320000000000000000e+02,2.222222222222221821e-01,4.564564564564562721e-01,3.213213213213211294e-01
3.330000000000000000e+02,2.245508982035927803e-01,4.550898203592812497e-01,3.203592814371255537e-01
3.340000000000000000e+02,2.268656716417910002e-01,4.537313432835819449e-01,3.194029850746266663e-01
3.350000000000000000e+02,2.291666666666666297e-01,4.523809523809522171e-01,3.184523809523807647e-01
3.360000000000000000e+02,2.314540059347180712e-01,4.510385756676555946e-01,3.175074183976259179e-01
3.370000000000000000e+02,2.337278106508875186e-01,4.497041420118341737e-01,3.165680473372778914e-01
3.380000000000000000e+02,2.359882005899704704e-01,4.483775811209437800e-01,3.156342182890853332e-01
3.390000000000000000e+02,2.352941176470587925e-01,4.470588235294116197e-01,3.176470588235292269e-01
3.400000000000000000e+02,2.346041055718474655e-01,4.457478005865100901e-01,3.196480938416420559e-01
3.410000000000000000e+02,2.339181286549707195e-01,4.444444444444442532e-01,3.216374269005846109e-01
3.420000000000000000e+02,2.332361516034985038e-01,4.431486880466470879e-01,3.236151603498540474e-01
3.430000000000000000e+02,2.325581395348836899e-01,4.418604651162789110e-01,3.255813953488370660e-01
3.440000000000000000e+02,2.318840579710144401e-01,4.405797101449273612e-01,3.275362318840578379e-01
3.450000000000000000e+02,2.312138728323699099e-01,4.393063583815027262e-01,3.294797687861270585e-01
3.460000000000000000e+02,2.305475504322766211e-01,4.380403458213255052e-01,3.314121037463975683e-01
3.470000000000000000e+02,2.298850574712643369e-01,4.367816091954021540e-01,3.333333333333332038e-01
3.480000000000000000e+02,2.292263610315185829e-01,4.355300859598852381e-01,3.352435530085958737e-01
3.490000000000000000e+02,2.285714285714285365e-01,4.342857142857141084e-01,3.371428571428570220e-01
3.500000000000000000e+02,2.279202279202278691e-01,4.330484330484328792e-01,3.390313390313389186e-01
3.510000000000000000e+02,2.272727272727272374e-01,4.318181818181816567e-01,3.409090909090907728e-01
3.520000000000000000e+02,2.266288951841359256e-01,4.305949008498581865e-01,3.427762039660055549e-01
3.530000000000000000e+02,2.259887005649717229e-01,4.293785310734461458e-01,3.446327683615817983e-01
3.540000000000000000e+02,2.253521126760562876e-01,4.281690140845068604e-01,3.464788732394364912e-01
3.550000000000000000e+02,2.247191011235954716e-01,4.269662921348312823e-01,3.483146067415729408e-01
3.560000000000000000e+02,2.240896358543416900e-01,4.257703081232491193e-01,3.501400560224088854e-01
3.570000000000000000e+02,2.234636871508379474e-01,4.245810055865920085e-01,3.519553072625697387e-01
3.580000000000000000e+02,2.228412256267409131e-01,4.233983286908076238e-01,3.537604456824511856e-01
3.590000000000000000e+02,2.222222222222221821e-01,4.222222222222220545e-01,3.555555555555554581e-01
3.600000000000000000e+02,2.216066481994459492e-01,4.210526315789472340e-01,3.573407202216065670e-01
3.610000000000000000e+02,2.209944751381215100e-01,4.198895027624307552e-01,3.591160220994474295e-01
3.620000000000000000e+02,2.203856749311294272e-01,4.187327823691458506e-01,3.608815426997244447e-01
3.630000000000000000e+02,2.197802197802197488e-01,4.175824175824174311e-01,3.626373626373625703e-01
3.640000000000000000e+02,2.191780821917807820e-01,4.164383561643834053e-01,3.643835616438355629e-01
3.650000000000000000e+02,2.185792349726775607e-01,4.180327868852457551e-01,3.633879781420764066e-01
3.660000000000000000e+02,2.179836512261580095e-01,4.196185286103540912e-01,3.623978201634876495e-01
3.670000000000000000e+02,2.173913043478260532e-01,4.211956521739129156e-01,3.614130434782608092e-01
3.680000000000000000e+02,2.168021680216801750e-01,4.227642276422762802e-01,3.604336043360432673e-01
3.690000000000000000e+02,2.162162162162161727e-01,4.243243243243241536e-01,3.594594594594593961e-01
3.700000000000000000e+02,2.156334231805929480e-01,4.258760107816710327e-01,3.584905660377357695e-01
3.710000000000000000e+02,2.150537634408601906e-01,4.274193548387095198e-01,3.575268817204300120e-01
3.720000000000000000e+02,2.144772117962465974e-01,4.289544235924931392e-01,3.565683646112599581e-01
3.730000000000000000e+02,2.139037433155079881e-01,4.304812834224597262e-01,3.556149732620320081e-01
3.740000000000000000e+02,2.133333333333332915e-01,4.319999999999998286e-01,3.546666666666665746e-01
3.750000000000000000e+02,2.127659574468084847e-01,4.335106382978721751e-01,3.537234042553190627e-01
3.760000000000000000e+02,2.122015915119362939e-01,4.350132625994693192e-01,3.527851458885941094e-01
3.770000000000000000e+02,2.116402116402116007e-01,4.365079365079363449e-01,3.518518518518517491e-01
3.780000000000000000e+02,2.110817941952506105e-01,4.379947229551449661e-01,3.509234828496041736e-01
3.790000000000000000e+02,2.105263157894736448e-01,4.394736842105261831e-01,3.499999999999999223e-01
3.800000000000000000e+02,2.099737532808398643e-01,4.409448818897636069e-01,3.490813648293962235e-01
3.810000000000000000e+02,2.094240837696334789e-01,4.424083769633506136e-01,3.481675392670156577e-01
3.820000000000000000e+02,2.088772845953002222e-01,4.438642297650128854e-01,3.472584856396865871e-01
3.830000000000000000e+02,2.083333333333332871e-01,4.453124999999998335e-01,3.463541666666665741e-01
3.840000000000000000e+02,2.077922077922077504e-01,4.467532467532466245e-01,3.454545454545454031e-01
3.850000000000000000e+02,2.072538860103626535e-01,4.481865284974091979e-01,3.445595854922279266e-01
3.860000000000000000e+02,2.067183462532299343e-01,4.496124031007750488e-01,3.436692506459947394e-01
3.870000000000000000e+02,2.061855670103092397e-01,4.510309278350513873e-01,3.427835051546391232e-01
3.880000000000000000e+02,2.056555269922878681e-01,4.524421593830332822e-01,3.419023136246785999e-01
3.890000000000000000e+02,2.051282051282050933e-01,4.538461538461536771e-01,3.410256410256409798e-01
3.900000000000000000e+02,2.046035805626598147e-01,4.552429667519179990e-01,3.401534526854219087e-01
3.910000000000000000e+02,2.040816326530612013e-01,4.566326530612243584e-01,3.392857142857141906e-01
3.920000000000000000e+02,2.035623409669210793e-01,4.580152671755723937e-01,3.384223918575062773e-01
3.930000000000000000e+02,2.030456852791877875e-01,4.593908629441623148e-01,3.375634517766496479e-01
3.940000000000000000e+02,2.025316455696202222e-01,4.607594936708859223e-01,3.367088607594935779e-01
3.950000000000000000e+02,2.020202020202019888e-01,4.621212121212119883e-01,3.358585858585858008e-01
3.960000000000000000e+02,2.015113350125944114e-01,4.609571788413096560e-01,3.375314861460956273e-01
3.970000000000000000e+02,2.010050251256280951e-01,4.597989949748742533e-01,3.391959798994974018e-01
3.980000000000000000e+02,2.005012531328320413e-01,4.586466165413532470e-01,3.408521303258144619e-01
3.990000000000000000e+02,1.999999999999999556e-01,4.574999999999998512e-01,3.424999999999999156e-01
4.000000000000000000e+02,1.995012468827929708e-01,4.563591022443888590e-01,3.441396508728178927e-01
4.010000000000000000e+02,1.990049751243780640e-01,4.552238805970147961e-01,3.457711442786068901e-01
4.020000000000000000e+02,1.985111662531016952e-01,4.540942928039700677e-01,3.473945409429279874e-01
4.030000000000000000e+02,1.980198019801979736e-01,4.529702970297028175e-01,3.490099009900989313e-01
4.040000000000000000e+02,1.975308641975308255e-01,4.518518518518517268e-01,3.506172839506171979e-01
4.050000000000000000e+02,1.970443349753694118e-01,4.507389162561574736e-01,3.522167487684728093e-01
4.060000000000000000e+02,1.965601965601965206e-01,4.496314496314494646e-01,3.538083538083537372e-01
4.070000000000000000e+02,1.960784313725489891e-01,4.485294117647057321e-01,3.553921568627450012e-01
4.080000000000000000e+02,1.955990220048899331e-01,4.474327628361856601e-01,3.569682151589241292e-01
4.090000000000000000e+02,1.951219512195121741e-01,4.463414634146339877e-01,3.585365853658535884e-01
4.100000000000000000e+02,1.946472019464719760e-01,4.452554744525545893e-01,3.600973236009731848e-01
4.110000000000000000e+02,1.941747572815533673e-01,4.441747572815532563e-01,3.616504854368931543e-01
4.120000000000000000e+02,1.937046004842614688e-01,4.430992736077480343e-01,3.631961259079902193e-01
4.130000000000000000e+02,1.932367149758453806e-01,4.420289855072462304e-01,3.647342995169081670e-01
4.140000000000000000e+02,1.927710843373493521e-01,4.409638554216865902e-01,3.662650602409637801e-01
4.150000000000000000e+02,1.923076923076922629e-01,4.399038461538460343e-01,3.677884615384614531e-01
4.160000000000000000e+02,1.918465227817745533e-01,4.388489208633092331e-01,3.693045563549159915e-01
4.170000000000000000e+02,1.913875598086124119e-01,4.377990430622007989e-01,3.708133971291865394e-01
4.180000000000000000e+02,1.909307875894987738e-01,4.367541766109783730e-01,3.723150357995226312e-01
4.190000000000000000e+02,1.904761904761904379e-01,4.357142857142855541e-01,3.738095238095237582e-01
4.200000000000000000e+02,1.900237529691211069e-01,4.346793349168644460e-01,3.752969121140141695e-01
4.210000000000000000e+02,1.895734597156397694e-01,4.336492890995259364e-01,3.767772511848340722e-01
4.220000000000000000e+02,1.891252955082741993e-01,4.326241134751771522e-01,3.782505910165483987e-01
4.230000000000000000e+02,1.886792452830188260e-01,4.316037735849055368e-01,3.797169811320754151e-01
4.240000000000000000e+02,1.882352941176470285e-01,4.305882352941174940e-01,3.811764705882352278e-01
4.250000000000000000e+02,1.877934272300469110e-01,4.295774647887322661e-01,3.826291079812205731e-01
4.260000000000000000e+02,1.873536299765807545e-01,4.285714285714284366e-01,3.840749414519905591e-01
4.270000000000000000e+02,1.869158878504672550e-01,4.275700934579437784e-01,3.855140186915887446e-01
4.280000000000000000e+02,1.864801864801864384e-01,4.265734265734264508e-01,3.869463869463868888e-01
4.290000000000000000e+02,1.860465116279069464e-01,4.255813953488370993e-01,3.883720930232557600e-01
4.300000000000000000e+02,1.856148491879349993e-01,4.245939675174012495e-01,3.897911832946635013e-01
4.310000000000000000e+02,1.851851851851851471e-01,4.236111111111109939e-01,3.912037037037036646e-01
4.320000000000000000e+02,1.847575057736720316e-01,4.226327944572746964e-01,3.926096997690530777e-01
4.330000000000000000e+02,1.843317972350230205e-01,4.216589861751151025e-01,3.940092165898617105e-01
4.340000000000000000e+02,1.839080459770114639e-01,4.206896551724136901e-01,3.954022988505746516e-01
4.350000000000000000e+02,1.834862385321100464e-01,4.197247706422017055e-01,3.967889908256880260e-01
4.360000000000000000e+02,1.830663615560640389e-01,4.187643020594964405e-01,3.981693363844392985e-01
4.370000000000000000e+02,1.826484018264839804e-01,4.200913242009131077e-01,3.972602739726026622e-01
4.380000000000000000e+02,1.822323462414578155e-01,4.214123006833711549e-01,3.963553530751707799e-01
4.390000000000000000e+02,1.818181818181817955e-01,4.227272727272726183e-01,3.954545454545453920e-01
4.400000000000000000e+02,1.814058956916099474e-01,4.240362811791382192e-01,3.945578231292516391e-01
4.410000000000000000e+02,1.809954751131221395e-01,4.253393665158369807e-01,3.936651583710406577e-01
4.420000000000000000e+02,1.805869074492099102e-01,4.266365688487583352e-01,3.927765237020315325e-01
4.430000000000000000e+02,1.801801801801801439e-01,4.279279279279277759e-01,3.918918918918918304e-01
4.440000000000000000e+02,1.797752808988763717e-01,4.292134831460672761e-01,3.910112359550561023e-01
4.450000000000000000e+02,1.793721973094170030e-01,4.304932735426007517e-01,3.901345291479820232e-01
4.460000000000000000e+02,1.789709172259507375e-01,4.317673378076061219e-01,3.892617449664428908e-01
4.470000000000000000e+02,1.785714285714285476e-01,4.330357142857141350e-01,3.883928571428570953e-01
4.480000000000000000e+02,1.781737193763919536e-01,4.342984409799553469e-01,3.875278396436525052e-01
4.490000000000000000e+02,1.777777777777777568e-01,4.355555555555554181e-01,3.866666666666666030e-01
4.500000000000000000e+02,1.773835920177383174e-01,4.368070953436805626e-01,3.858093126385808702e-01
4.510000000000000000e+02,1.769911504424778459e-01,4.380530973451325916e-01,3.849557522123893127e-01
4.520000000000000000e+02,1.766004415011037110e-01,4.392935982339954415e-01,3.841059602649006255e-01
4.530000000000000000e+02,1.762114537444933737e-01,4.405286343612333511e-01,3.832599118942730532e-01
4.540000000000000000e+02,1.758241758241757824e-01,4.417582417582416321e-01,3.824175824175823357e-01
4.550000000000000000e+02,1.754385964912280327e-01,4.429824561403507555e-01,3.815789473684210176e-01
4.560000000000000000e+02,1.750547045951859615e-01,4.442013129102843627e-01,3.807439824945294538e-01
4.570000000000000000e+02,1.746724890829693955e-01,4.454148471615719251e-01,3.799126637554584573e-01
4.580000000000000000e+02,1.742919389978213329e-01,4.466230936819171049e-01,3.790849673202613679e-01
4.590000000000000000e+02,1.739130434782608370e-01,4.478260869565215962e-01,3.782608695652173170e-01
4.600000000000000000e+02,1.735357917570498620e-01,4.490238611713664452e-01,3.774403470715834708e-01
4.610000000000000000e+02,1.731601731601731253e-01,4.502164502164500703e-01,3.766233766233765823e-01
4.620000000000000000e+02,1.727861771058314955e-01,4.514038876889847618e-01,3.758099352051835207e-01
4.630000000000000000e+02,1.724137931034482318e-01,4.525862068965516016e-01,3.749999999999999445e-01
4.640000000000000000e+02,1.720430107526881303e-01,4.537634408602149172e-01,3.741935483870967305e-01
4.650000000000000000e+02,1.716738197424892420e-01,4.549356223175964331e-01,3.733905579399141028e-01
4.660000000000000000e+02,1.713062098501070274e-01,4.561027837259099549e-01,3.725910064239827957e-01
4.670000000000000000e+02,1.709401709401709157e-01,4.572649572649571392e-01,3.717948717948717507e-01
4.680000000000000000e+02,1.705756929637526342e-01,4.584221748400851837e-01,3.710021321961619600e-01
4.690000000000000000e+02,1.702127659574467766e-01,4.595744680851062691e-01,3.702127659574467322e-01
4.700000000000000000e+02,1.698513800424628073e-01,4.607218683651803648e-01,3.694267515923566059e-01
4.710000000000000000e+02,1.694915254237287783e-01,4.618644067796608965e-01,3.686440677966101309e-01
4.720000000000000000e+02,1.691331923890063149e-01,4.630021141649047212e-01,3.678646934460887419e-01
4.730000000000000000e+02,1.687763713080168426e-01,4.641350210970462964e-01,3.670886075949366667e-01
4.740000000000000000e+02,1.684210526315789158e-01,4.652631578947367119e-01,3.663157894736841502e-01
4.750000000000000000e+02,1.680672268907562605e-01,4.663865546218486369e-01,3.655462184873948805e-01
4.760000000000000000e+02,1.677148846960167528e-01,4.675052410901466282e-01,3.647798742138363970e-01
4.770000000000000000e+02,1.673640167364016385e-01,4.686192468619245766e-01,3.640167364016735907e-01
4.780000000000000000e+02,1.670146137787056062e-01,4.697286012526095123e-01,3.632567849686846873e-01
4.790000000000000000e+02,1.666666666666666297e-01,4.708333333333332149e-01,3.624999999999999334e-01
4.800000000000000000e+02,1.663201663201663016e-01,4.719334719334717931e-01,3.617463617463617109e-01
4.810000000000000000e+02,1.659751037344397995e-01,4.730290456431534007e-01,3.609958506224065777e-01
4.820000000000000000e+02,1.656314699792960365e-01,4.741200828157348668e-01,3.602484472049689024e-01
4.830000000000000000e+02,1.652892561983470843e-01,4.752066115702477944e-01,3.595041322314049270e-01
4.840000000000000000e+02,1.649484536082473918e-01,4.762886597938142952e-01,3.587628865979380910e-01
4.850000000000000000e+02,1.646090534979423592e-01,4.773662551440328028e-01,3.580246913580246160e-01
4.860000000000000000e+02,1.642710472279260425e-01,4.784394250513345770e-01,3.572895277207391862e-01
4.870000000000000000e+02,1.639344262295081567e-01,4.795081967213113416e-01,3.565573770491802796e-01
4.880000000000000000e+02,1.635991820040899603e-01,4.805725971370142235e-01,3.558282208588956497e-01
4.890000000000000000e+02,1.632653061224489388e-01,4.816326530612243806e-01,3.551020408163264586e-01
4.900000000000000000e+02,1.629327902240325643e-01,4.826883910386964294e-01,3.543788187372708398e-01
4.910000000000000000e+02,1.626016260162601312e-01,4.837398373983738953e-01,3.536585365853657792e-01
4.920000000000000000e+02,1.622718052738336414e-01,4.847870182555779617e-01,3.529411764705882026e-01
4.930000000000000000e+02,1.619433198380566541e-01,4.858299595141699068e-01,3.522267206477732171e-01
4.940000000000000000e+02,1.616161616161615744e-01,4.868686868686867286e-01,3.515151515151514472e-01
4.950000000000000000e+02,1.612903225806451291e-01,4.879032258064515126e-01,3.508064516129031918e-01
4.960000000000000000e+02,1.609657947686116419e-01,4.889336016096578197e-01,3.501006036217303441e-01
4.970000000000000000e+02,1.606425702811244693e-01,4.899598393574295940e-01,3.493975903614457423e-01
4.980000000000000000e+02,1.603206412825650962e-01,4.909819639278555914e-01,3.486973947895791182e-01
4.990000000000000000e+02,1.599999999999999756e-01,4.919999999999998819e-01,3.479999999999999205e-01
5.000000000000000000e+02,1.596806387225548629e-01,4.930139720558880945e-01,3.473053892215568483e-01
5.010000000000000000e+02,1.593625498007967822e-01,4.940239043824700138e-01,3.466135458167330374e-01
5.020000000000000000e+02,1.590457256461232372e-01,4.950298210735585291e-01,3.459244532803180117e-01
5.030000000000000000e+02,1.587301587301586936e-01,4.960317460317459348e-01,3.452380952380951773e-01
5.040000000000000000e+02,1.584158415841583900e-01,4.970297029702969160e-01,3.445544554455444719e-01
5.050000000000000000e+02,1.581027667984189478e-01,4.980237154150196632e-01,3.438735177865612225e-01
5.060000000000000000e+02,1.577909270216962256e-01,4.990138067061142824e-01,3.431952662721892700e-01
5.070000000000000000e+02,1.574803149606298913e-01,4.999999999999998890e-01,3.425196850393700254e-01
5.080000000000000000e+02,1.571709233791748206e-01,5.009823182711197198e-01,3.418467583497052376e-01
5.090000000000000000e+02,1.568627450980391858e-01,5.019607843137253722e-01,3.411764705882352477e-01
5.100000000000000000e+02,1.565557729941291221e-01,5.029354207436398383e-01,3.405088062622308454e-01
5.110000000000000000e+02,1.562499999999999722e-01,5.039062499999998890e-01,3.398437499999999445e-01
5.120000000000000000e+02,1.559454191033138037e-01,5.048732943469784740e-01,3.391812865497075280e-01
5.130000000000000000e+02,1.556420233463034763e-01,5.058365758754862496e-01,3.385214007782100798e-01
5.140000000000000000e+02,1.553398058252426772e-01,5.067961165048542327e-01,3.378640776699028403e-01
5.150000000000000000e+02,1.550387596899224507e-01,5.077519379844960268e-01,3.372093023255813282e-01
5.160000000000000000e+02,1.547388781431334459e-01,5.087040618955511739e-01,3.365570599613152414e-01
5.170000000000000000e+02,1.544401544401544091e-01,5.096525096525095222e-01,3.359073359073358467e-01
5.180000000000000000e+02,1.541425818882465881e-01,5.105973025048168301e-01,3.352601156069363597e-01
5.190000000000000000e+02,1.538461538461538269e-01,5.115384615384613864e-01,3.346153846153845368e-01
5.200000000000000000e+02,1.535508637236084051e-01,5.124760076775430884e-01,3.339731285988483123e-01
5.210000000000000000e+02,1.532567049808428727e-01,5.134099616858236459e-01,3.333333333333332593e-01
5.220000000000000000e+02,1.529636711281070482e-01,5.143403441682599109e-01,3.326959847036328188e-01
5.230000000000000000e+02,1.526717557251908164e-01,5.152671755725189984e-01,3.320610687022900187e-01
5.240000000000000000e+02,1.523809523809523669e-01,5.161904761904760885e-01,3.314285714285713502e-01
5.250000000000000000e+02,1.520912547528516789e-01,5.171102661596956862e-01,3.307984790874524128e-01
5.260000000000000000e+02,1.518026565464895283e-01,5.180265654648955609e-01,3.301707779886147720e-01
5.270000000000000000e+02,1.515151515151514916e-01,5.189393939393938116e-01,3.295454545454544748e-01
5.280000000000000000e+02,1.512287334593572508e-01,5.198487712665404992e-01,3.289224952741020003e-01
5.290000000000000000e+02,1.509433962264150608e-01,5.207547169811319598e-01,3.283018867924527573e-01
5.300000000000000000e+02,1.506591337099811301e-01,5.216572504708096858e-01,3.276836158192089621e-01
5.310000000000000000e+02,1.503759398496240240e-01,5.225563909774435523e-01,3.270676691729322849e-01
5.320000000000000000e+02,1.500938086303939822e-01,5.234521575984989461e-01,3.264540337711068774e-01
5.330000000000000000e+02,1.498127340823969811e-01,5.243445692883894615e-01,3.258426966292134463e-01
5.340000000000000000e+02,1.495327102803737929e-01,5.252336448598130536e-01,3.252336448598130425e-01
5.350000000000000000e+02,1.492537313432835688e-01,5.261194029850746468e-01,3.246268656716417289e-01
5.360000000000000000e+02,1.489757914338920020e-01,5.270018621973929784e-01,3.240223463687150196e-01
5.370000000000000000e+02,1.486988847583643192e-01,5.278810408921934538e-01,3.234200743494423103e-01
5.380000000000000000e+02,1.484230055658627145e-01,5.287569573283860125e-01,3.228200371057513562e-01
5.390000000000000000e+02,1.481481481481481399e-01,5.296296296296297834e-01,3.222222222222221877e-01
5.400000000000000000e+02,1.478743068391867033e-01,5.304990757855823080e-01,3.216266173752310165e-01
5.410000000000000000e+02,1.476014760147601468e-01,5.313653136531366616e-01,3.210332103321032471e-01
5.420000000000000000e+02,1.473296500920810437e-01,5.322283609576428098e-01,3.204419889502762020e-01
5.430000000000000000e+02,1.470588235294117696e-01,5.330882352941177516e-01,3.198529411764705621e-01
5.440000000000000000e+02,1.467889908256880815e-01,5.321100917431194066e-01,3.211009174311926784e-01
5.450000000000000000e+02,1.465201465201465270e-01,5.311355311355312470e-01,3.223443223443223649e-01
5.460000000000000000e+02,1.462522851919561273e-01,5.301645338208410552e-01,3.235831809872029008e-01
5.470000000000000000e+02,1.459854014598540028e-01,5.291970802919708783e-01,3.248175182481751744e-01
5.480000000000000000e+02,1.457194899817850775e-01,5.282331511839709615e-01,3.260473588342440721e-01
5.490000000000000000e+02,1.454545454545454752e-01,5.272727272727273373e-01,3.272727272727272707e-01
5.500000000000000000e+02,1.451905626134301630e-01,5.263157894736842923e-01,3.284936479128856557e-01
5.510000000000000000e+02,1.449275362318840910e-01,5.253623188405798228e-01,3.297101449275362528e-01
5.520000000000000000e+02,1.446654611211573571e-01,5.244122965641954126e-01,3.309222423146473968e-01
5.530000000000000000e+02,1.444043321299639249e-01,5.234657039711192450e-01,3.321299638989169689e-01
5.540000000000000000e+02,1.441441441441441706e-01,5.225225225225226255e-01,3.333333333333333148e-01
5.550000000000000000e+02,1.438848920863309566e-01,5.215827338129497281e-01,3.345323741007193985e-01
5.560000000000000000e+02,1.436265709156194226e-01,5.206463195691204415e-01,3.357271095152602469e-01
5.570000000000000000e+02,1.433691756272401641e-01,5.197132616487457613e-01,3.369175627240142967e-01
5.580000000000000000e+02,1.431127012522361575e-01,5.187835420393561714e-01,3.381037567084078099e-01
5.590000000000000000e+02,1.428571428571428770e-01,5.178571428571430157e-01,3.392857142857142461e-01
5.600000000000000000e+02,1.426024955436720476e-01,5.169340463458113044e-01,3.404634581105168700e-01
5.610000000000000000e+02,1.423487544483985900e-01,5.160142348754450659e-01,3.416370106761565384e-01
5.620000000000000000e+02,1.420959147424511737e-01,5.150976909413856886e-01,3.428063943161633875e-01
5.630000000000000000e+02,1.418439716312057119e-01,5.141843971631209209e-01,3.439716312056737557e-01
5.640000000000000000e+02,1.415929203539823544e-01,5.132743362831861944e-01,3.451327433628318397e-01
5.650000000000000000e+02,1.413427561837456436e-01,5.123674911660781595e-01,3.462897526501766965e-01
5.660000000000000000e+02,1.410934744268078078e-01,5.114638447971785462e-01,3.474426807760140901e-01
5.670000000000000000e+02,1.408450704225352734e-01,5.105633802816905709e-01,3.485915492957746276e-01
5.680000000000000000e+02,1.405975395430580366e-01,5.096660808435856671e-01,3.497363796133567404e-01
5.690000000000000000e+02,1.403508771929825039e-01,5.087719298245617638e-01,3.508771929824560654e-01
5.700000000000000000e+02,1.401050788091068866e-01,5.078809106830126652e-01,3.520140105078808368e-01
5.710000000000000000e+02,1.398601398601398982e-01,5.069930069930074223e-01,3.531468531468531236e-01
5.720000000000000000e+02,1.396160558464223933e-01,5.061082024432813631e-01,3.542757417102966877e-01
5.730000000000000000e+02,1.393728222996516164e-01,5.052264808362373349e-01,3.554006968641115205e-01
5.740000000000000000e+02,1.391304347826087529e-01,5.043478260869569407e-01,3.565217391304347783e-01
5.750000000000000000e+02,1.388888888888889506e-01,5.034722222222226540e-01,3.576388888888888951e-01
5.760000000000000000e+02,1.386481802426343668e-01,5.025996533795498156e-01,3.587521663778163172e-01
5.770000000000000000e+02,1.384083044982699351e-01,5.017301038062287333e-01,3.598615916955018035e-01
5.780000000000000000e+02,1.381692573402418522e-01,5.008635578583768844e-01,3.609671848013817352e-01
5.790000000000000000e+02,1.379310344827586743e-01,5.000000000000004441e-01,3.620689655172414367e-01
5.800000000000000000e+02,1.376936316695353268e-01,4.991394148020659172e-01,3.631669535283993389e-01
5.810000000000000000e+02,1.374570446735395579e-01,4.982817869415812617e-01,3.642611683848797632e-01
5.820000000000000000e+02,1.372212692967410552e-01,4.974271012006866166e-01,3.653516295025729388e-01
5.830000000000000000e+02,1.369863013698630616e-01,4.965753424657539106e-01,3.664383561643835829e-01
5.840000000000000000e+02,1.367521367521367937e-01,4.957264957264961858e-01,3.675213675213675479e-01
5.850000000000000000e+02,1.365187713310580808e-01,4.948805460750858032e-01,3.686006825938566989e-01
5.860000000000000000e+02,1.362862010221465581e-01,4.940374787052815853e-01,3.696763202725724673e-01
5.870000000000000000e+02,1.360544217687075230e-01,4.931972789115651179e-01,3.707482993197279142e-01
5.880000000000000000e+02,1.358234295415959858e-01,4.923599320882857122e-01,3.718166383701188571e-01
5.890000000000000000e+02,1.355932203389831336e-01,4.915254237288140260e-01,3.728813559322033955e-01
5.900000000000000000e+02,1.353637901861252935e-01,4.906937394247043449e-01,3.739424703891708890e-01
5.910000000000000000e+02,1.351351351351351981e-01,4.898648648648653570e-01,3.750000000000000000e-01
5.920000000000000000e+02,1.349072512647555566e-01,4.890387858347390870e-01,3.760539629005059115e-01
5.930000000000000000e+02,1.346801346801347610e-01,4.882154882154887132e-01,3.771043771043771087e-01
5.940000000000000000e+02,1.344537815126051195e-01,4.873949579831937662e-01,3.781512605042016695e-01
5.950000000000000000e+02,1.342281879194631711e-01,4.865771812080541547e-01,3.791946308724832293e-01
5.960000000000000000e+02,1.340033500837521929e-01,4.857621440536017965e-01,3.802345058626465657e-01
5.970000000000000000e+02,1.337792642140469279e-01,4.849498327759201866e-01,3.812709030100334684e-01
5.980000000000000000e+02,1.335559265442405052e-01,4.841402337228719044e-01,3.823038397328881732e-01
5.990000000000000000e+02,1.333333333333334147e-01,4.833333333333337811e-01,3.833333333333333592e-01
6.000000000000000000e+02,1.331114808652247017e-01,4.825291181364397275e-01,3.843594009983361537e-01
6.010000000000000000e+02,1.328903654485050490e-01,4.817275747508310557e-01,3.853820598006644782e-01
6.020000000000000000e+02,1.326699834162521352e-01,4.809286898839142399e-01,3.864013266998342355e-01
6.030000000000000000e+02,1.324503311258278804e-01,4.801324503311262815e-01,3.874172185430464488e-01
6.040000000000000000e+02,1.322314049586777451e-01,4.793388429752070690e-01,3.884297520661157965e-01
6.050000000000000000e+02,1.320132013201320842e-01,4.785478547854790099e-01,3.894389438943895443e-01
6.060000000000000000e+02,1.317957166392093038e-01,4.777594728171339344e-01,3.904448105436574279e-01
6.070000000000000000e+02,1.315789473684211286e-01,4.769736842105267716e-01,3.914473684210527105e-01
6.080000000000000000e+02,1.313628899835797004e-01,4.761904761904766636e-01,3.924466338259442466e-01
6.090000000000000000e+02,1.311475409836066197e-01,4.754098360655742428e-01,3.934426229508197759e-01
6.100000000000000000e+02,1.309328968903437640e-01,4.746317512274964012e-01,3.944353518821605009e-01
6.110000000000000000e+02,1.307189542483660760e-01,4.738562091503272788e-01,3.954248366013072835e-01
6.120000000000000000e+02,1.305057096247961568e-01,4.730831973898862453e-01,3.964110929853181808e-01
6.130000000000000000e+02,1.302931596091205790e-01,4.723127035830623766e-01,3.973941368078176550e-01
6.140000000000000000e+02,1.300813008130081716e-01,4.715447154471549274e-01,3.983739837398374561e-01
6.150000000000000000e+02,1.298701298701299134e-01,4.707792207792212413e-01,3.993506493506494004e-01
6.160000000000000000e+02,1.296596434359806038e-01,4.700162074554299352e-01,4.003241491085899884e-01
6.170000000000000000e+02,1.294498381877023097e-01,4.692556634304211882e-01,4.012944983818770850e-01
6.180000000000000000e+02,1.292407108239095881e-01,4.684975767366725274e-01,4.022617124394184396e-01
6.190000000000000000e+02,1.290322580645161810e-01,4.677419354838714405e-01,4.032258064516128782e-01
6.200000000000000000e+02,1.288244766505636518e-01,4.669887278582935397e-01,4.041867954911432803e-01
6.210000000000000000e+02,1.286173633440514941e-01,4.662379421221869435e-01,4.051446945337620065e-01
6.220000000000000000e+02,1.284109149277689044e-01,4.654895666131625975e-01,4.060995184590689977e-01
6.230000000000000000e+02,1.282051282051282493e-01,4.647435897435902019e-01,4.070512820512819929e-01
6.240000000000000000e+02,1.280000000000000582e-01,4.640000000000004676e-01,4.079999999999999738e-01
6.250000000000000000e+02,1.277955271565495987e-01,4.632587859424924792e-01,4.089456869009583939e-01
6.260000000000000000e+02,1.275917065390750338e-01,4.625199362041471640e-01,4.098883572567782463e-01
6.270000000000000000e+02,1.273885350318471887e-01,4.617834394904463124e-01,4.108280254777069151e-01
6.280000000000000000e+02,1.271860095389507617e-01,4.610492845786968164e-01,4.117647058823528661e-01
6.290000000000000000e+02,1.269841269841270326e-01,4.603174603174607915e-01,4.126984126984126200e-01
6.300000000000000000e+02,1.267828843106180992e-01,4.595879556259909182e-01,4.136291600633913434e-01
6.310000000000000000e+02,1.265822784810126944e-01,4.588607594936713330e-01,4.145569620253163889e-01
6.320000000000000000e+02,1.263823064770932536e-01,4.581358609794633496e-01,4.154818325434438409e-01
6.330000000000000000e+02,1.261829652996845907e-01,4.574132492113568982e-01,4.164037854889588997e-01
6.340000000000000000e+02,1.259842519685039908e-01,4.566929133858272372e-01,4.173228346456692162e-01
6.350000000000000000e+02,1.257861635220126340e-01,4.559748427672960513e-01,4.182389937106917310e-01
6.360000000000000000e+02,1.255886970172684913e-01,4.552590266875985447e-01,4.191522762951333525e-01
6.370000000000000000e+02,1.253918495297806079e-01,4.545454545454549744e-01,4.200626959247648062e-01
6.380000000000000000e+02,1.251956181533646906e-01,4.538341158059472358e-01,4.209702660406884900e-01
6.390000000000000000e+02,1.250000000000000555e-01,4.531250000000004441e-01,4.218749999999998890e-01
6.400000000000000000e+02,1.248049921996880335e-01,4.524180967238694007e-01,4.227769110764429961e-01
6.410000000000000000e+02,1.246105919003115681e-01,4.517133956386297222e-01,4.236760124610591260e-01
6.420000000000000000e+02,1.244167962674961603e-01,4.510108864696738551e-01,4.245723172628304010e-01
6.430000000000000000e+02,1.242236024844720899e-01,4.503105590062116415e-01,4.254658385093166850e-01
6.440000000000000000e+02,1.240310077519380244e-01,4.496124031007756594e-01,4.263565891472867464e-01
6.450000000000000000e+02,1.238390092879257387e-01,4.489164086687311150e-01,4.272445820433435903e-01
6.460000000000000000e+02,1.236476043276661940e-01,4.482225656877902309e-01,4.281298299845439637e-01
6.470000000000000000e+02,1.234567901234568388e-01,4.475308641975312973e-01,4.290123456790122525e-01
6.480000000000000000e+02,1.232665639445300887e-01,4.468412942989218317e-01,4.298921417565484404e-01
6.490000000000000000e+02,1.230769230769231254e-01,4.461538461538465672e-01,4.307692307692306821e-01
6.500000000000000000e+02,1.228878648233487358e-01,4.454685099846394380e-01,4.316436251920122147e-01
6.510000000000000000e+02,1.226993865030675257e-01,4.447852760736200617e-01,4.325153374233127734e-01
6.520000000000000000e+02,1.225114854517611457e-01,4.441041347626344393e-01,4.333843797856047897e-01
6.530000000000000000e+02,1.223241590214067670e-01,4.434250764525998201e-01,4.342507645259938154e-01
6.540000000000000000e+02,1.221374045801527086e-01,4.427480916030538949e-01,4.351145038167937851e-01
6.550000000000000000e+02,1.219512195121951609e-01,4.420731707317077652e-01,4.359756097560974486e-01
6.560000000000000000e+02,1.217656012176560609e-01,4.429223744292241638e-01,4.353120243531201639e-01
6.570000000000000000e+02,1.215805471124620507e-01,4.437689969604867724e-01,4.346504559270515933e-01
6.580000000000000000e+02,1.213960546282246283e-01,4.446130500758729842e-01,4.339908952959027899e-01
6.590000000000000000e+02,1.212121212121212571e-01,4.454545454545458805e-01,4.333333333333332371e-01
6.600000000000000000e+02,1.210287443267776542e-01,4.462934947049928547e-01,4.326777609682298520e-01
6.610000000000000000e+02,1.208459214501511059e-01,4.471299093655593526e-01,4.320241691842899301e-01
6.620000000000000000e+02,1.206636500754148245e-01,4.479638009049777825e-01,4.313725490196077539e-01
6.630000000000000000e+02,1.204819277108434145e-01,4.487951807228919843e-01,4.307228915662649760e-01
6.640000000000000000e+02,1.203007518796992970e-01,4.496240601503763701e-01,4.300751879699247215e-01
6.650000000000000000e+02,1.201201201201201607e-01,4.504504504504509010e-01,4.294294294294293546e-01
6.660000000000000000e+02,1.199400299850075374e-01,4.512743628185911238e-01,4.287856071964017413e-01
6.670000000000000000e+02,1.197604790419162096e-01,4.520958083832339325e-01,4.281437125748502326e-01
6.680000000000000000e+02,1.195814648729447427e-01,4.529147982062784461e-01,4.275037369207771998e-01
6.690000000000000000e+02,1.194029850746269050e-01,4.537313432835825000e-01,4.268656716417909558e-01
6.700000000000000000e+02,1.192250372578241846e-01,4.545454545454549744e-01,4.262295081967212296e-01
6.710000000000000000e+02,1.190476190476190965e-01,4.553571428571432933e-01,4.255952380952380265e-01
6.720000000000000000e+02,1.188707280832095453e-01,4.561664190193169266e-01,4.249628528974739305e-01
6.730000000000000000e+02,1.186943620178042003e-01,4.569732937685463958e-01,4.243323442136497925e-01
6.740000000000000000e+02,1.185185185185185647e-01,4.577777777777781720e-01,4.237037037037036380e-01
6.750000000000000000e+02,1.183431952662722247e-01,4.585798816568051328e-01,4.230769230769230171e-01
6.760000000000000000e+02,1.181683899556868894e-01,4.593796159527330780e-01,4.224519940915804073e-01
6.770000000000000000e+02,1.179941002949852907e-01,4.601769911504429156e-01,4.218289085545721684e-01
6.780000000000000000e+02,1.178203240058910556e-01,4.609720176730490171e-01,4.212076583210602743e-01
6.790000000000000000e+02,1.176470588235294518e-01,4.617647058823533546e-01,4.205882352941175406e-01
6.800000000000000000e+02,1.174743024963289667e-01,4.625550660792955848e-01,4.199706314243758509e-01
6.810000000000000000e+02,1.173020527859238021e-01,4.633431085043992481e-01,4.193548387096773244e-01
6.820000000000000000e+02,1.171303074670571459e-01,4.641288433382141920e-01,4.187408491947290368e-01
6.830000000000000000e+02,1.169590643274854153e-01,4.649122807017547765e-01,4.181286549707601274e-01
6.840000000000000000e+02,1.167883211678832495e-01,4.656934306569347481e-01,4.175182481751824048e-01
6.850000000000000000e+02,1.166180758017493074e-01,4.664723032069975073e-01,4.169096209912535600e-01
6.860000000000000000e+02,1.164483260553129951e-01,4.672489082969436547e-01,4.163027656477437111e-01
6.870000000000000000e+02,1.162790697674419005e-01,4.680232558139538757e-01,4.156976744186045569e-01
6.880000000000000000e+02,1.161103047895501172e-01,4.687953555878088263e-01,4.150943396226414173e-01
6.890000000000000000e+02,1.159420289855072894e-01,4.695652173913047456e-01,4.144927536231883258e-01
6.900000000000000000e+02,1.157742402315485170e-01,4.703328509406661251e-01,4.138929088277857327e-01
6.910000000000000000e+02,1.156069364161850105e-01,4.710982658959541602e-01,4.132947976878612040e-01
6.920000000000000000e+02,1.154401154401154816e-01,4.718614718614722592e-01,4.126984126984126200e-01
6.930000000000000000e+02,1.152737752161383661e-01,4.726224783861675549e-01,4.121037463976944260e-01
6.940000000000000000e+02,1.151079136690647958e-01,4.733812949640291978e-01,4.115107913669063811e-01
6.950000000000000000e+02,1.149425287356322239e-01,4.741379310344831510e-01,4.109195402298849720e-01
6.960000000000000000e+02,1.147776183644189790e-01,4.748923959827837660e-01,4.103299856527976019e-01
6.970000000000000000e+02,1.146131805157593470e-01,4.756446991404015279e-01,4.097421203438394444e-01
6.980000000000000000e+02,1.144492131616595548e-01,4.763948497854081365e-01,4.091559370529326833e-01
6.990000000000000000e+02,1.142857142857143238e-01,4.771428571428575349e-01,4.085714285714284744e-01
7.000000000000000000e+02,1.141226818830242962e-01,4.778887303851644397e-01,4.079885877318116250e-01
7.010000000000000000e+02,1.139601139601140040e-01,4.786324786324790415e-01,4.074074074074073293e-01
7.020000000000000000e+02,1.137980085348506837e-01,4.793741109530587075e-01,4.068278805120909558e-01
7.030000000000000000e+02,1.136363636363636742e-01,4.801136363636367421e-01,4.062499999999999445e-01
7.040000000000000000e+02,1.134751773049645779e-01,4.808510638297876505e-01,4.056737588652481463e-01
7.050000000000000000e+02,1.133144475920680322e-01,4.815864022662893484e-01,4.050991501416429941e-01
7.060000000000000000e+02,1.131541725601131892e-01,4.823196605374827084e-01,4.045261669024044493e-01
7.070000000000000000e+02,1.129943502824859169e-01,4.830508474576274969e-01,4.039548022598869470e-01
7.080000000000000000e+02,1.128349788434415135e-01,4.837799717912557029e-01,4.033850493653031721e-01
7.090000000000000000e+02,1.126760563380282132e-01,4.845070422535215360e-01,4.028169014084506117e-01
7.100000000000000000e+02,1.125175808720112886e-01,4.852320675105489256e-01,4.022503516174401605e-01
7.110000000000000000e+02,1.123595505617977913e-01,4.859550561797756907e-01,4.016853932584268927e-01
7.120000000000000000e+02,1.122019635343618899e-01,4.866760168302949330e-01,4.011220196353435519e-01
7.130000000000000000e+02,1.120448179271709144e-01,4.873949579831936552e-01,4.005602240896357635e-01
7.140000000000000000e+02,1.118881118881119296e-01,4.881118881118884922e-01,3.999999999999999112e-01
7.150000000000000000e+02,1.117318435754190292e-01,4.888268156424585009e-01,3.994413407821228446e-01
7.160000000000000000e+02,1.115760111576011571e-01,4.895397489539752844e-01,3.988842398884239193e-01
7.170000000000000000e+02,1.114206128133705120e-01,4.902506963788304528e-01,3.983286908077993682e-01
7.180000000000000000e+02,1.112656467315716602e-01,4.909596662030601966e-01,3.977746870653685041e-01
7.190000000000000000e+02,1.111111111111111466e-01,4.916666666666670849e-01,3.972222222222221433e-01
7.200000000000000000e+02,1.109570041608876900e-01,4.923717059639393656e-01,3.966712898751733052e-01
7.210000000000000000e+02,1.108033240997230301e-01,4.930747922437677122e-01,3.961218836565096324e-01
7.220000000000000000e+02,1.106500691562932598e-01,4.937759336099589169e-01,3.955739972337481980e-01
7.230000000000000000e+02,1.104972375690608105e-01,4.944751381215473640e-01,3.950276243093922002e-01
7.240000000000000000e+02,1.103448275862069367e-01,4.951724137931038383e-01,3.944827586206895997e-01
7.250000000000000000e+02,1.101928374655647830e-01,4.958677685950417247e-01,3.939393939393938671e-01
7.260000000000000000e+02,1.100412654745529933e-01,4.965612104539205984e-01,3.933975240715267274e-01
7.270000000000000000e+02,1.098901098901099299e-01,4.972527472527476511e-01,3.928571428571427937e-01
7.280000000000000000e+02,1.097393689986282950e-01,4.979423868312761181e-01,3.923182441700959200e-01
7.290000000000000000e+02,1.095890410958904465e-01,4.986301369863017641e-01,3.917808219178081641e-01
7.300000000000000000e+02,1.094391244870041441e-01,4.993160054719565921e-01,3.912448700410395830e-01
7.310000000000000000e+02,1.092896174863388359e-01,5.000000000000003331e-01,3.907103825136611364e-01
7.320000000000000000e+02,1.091405184174625148e-01,5.006821282401094919e-01,3.901773533424283125e-01
7.330000000000000000e+02,1.089918256130790603e-01,5.013623978201638964e-01,3.896457765667574180e-01
7.340000000000000000e+02,1.088435374149660240e-01,5.020408163265309698e-01,3.891156462585033116e-01
7.350000000000000000e+02,1.086956521739130821e-01,5.027173913043482267e-01,3.885869565217390798e-01
7.360000000000000000e+02,1.085481682496608202e-01,5.033921302578022727e-01,3.880597014925372124e-01
7.370000000000000000e+02,1.084010840108401430e-01,5.040650406504069148e-01,3.875338753387533308e-01
7.380000000000000000e+02,1.082543978349120861e-01,5.047361299052778305e-01,3.870094722598104720e-01
7.390000000000000000e+02,1.081081081081081419e-01,5.054054054054059053e-01,3.864864864864864247e-01
7.400000000000000000e+02,1.079622132253711536e-01,5.060728744939276824e-01,3.859649122807016774e-01
7.410000000000000000e+02,1.078167115902965295e-01,5.067385444743940370e-01,3.854447439353099192e-01
7.420000000000000000e+02,1.076716016150740668e-01,5.074024226110368518e-01,3.849259757738895393e-01
7.430000000000000000e+02,1.075268817204301508e-01,5.080645161290328060e-01,3.844086021505375705e-01
7.440000000000000000e+02,1.073825503355705091e-01,5.087248322147656099e-01,3.838926174496643529e-01
7.450000000000000000e+02,1.072386058981233681e-01,5.093833780160863522e-01,3.833780160857908070e-01
7.460000000000000000e+02,1.070950468540830397e-01,5.100401606425708501e-01,3.828647925033466515e-01
7.470000000000000000e+02,1.069518716577540496e-01,5.106951871657758879e-01,3.823529411764705066e-01
7.480000000000000000e+02,1.068090787716956258e-01,5.113484646194931260e-01,3.818424566088116645e-01
7.490000000000000000e+02,1.066666666666667013e-01,5.120000000000004547e-01,3.813333333333332464e-01
7.500000000000000000e+02,1.065246338215712768e-01,5.126498002663120168e-01,3.808255659121170811e-01
7.510000000000000000e+02,1.063829787234042978e-01,5.132978723404260091e-01,3.803191489361701372e-01
7.520000000000000000e+02,1.062416998671979196e-01,5.139442231075701528e-01,3.798140770252323439e-01
7.530000000000000000e+02,1.061007957559682024e-01,5.145888594164460539e-01,3.793103448275861322e-01
7.540000000000000000e+02,1.059602649006622932e-01,5.152317880794706761e-01,3.788079470198674747e-01
7.550000000000000000e+02,1.058201058201058559e-01,5.158730158730163717e-01,3.783068783068782581e-01
7.560000000000000000e+02,1.056803170409511550e-01,5.165125495376491349e-01,3.778071334214002097e-01
7.570000000000000000e+02,1.055408970976253608e-01,5.171503957783646355e-01,3.773087071240104895e-01
7.580000000000000000e+02,1.054018445322793540e-01,5.177865612648226978e-01,3.768115942028985033e-01
7.590000000000000000e+02,1.052631578947368779e-01,5.184210526315795597e-01,3.763157894736841591e-01
7.600000000000000000e+02,1.051248357424441893e-01,5.190538764783185766e-01,3.758212877792377893e-01
7.610000000000000000e+02,1.049868766404199877e-01,5.196850393700793713e-01,3.753280839895012377e-01
7.620000000000000000e+02,1.048492791612058023e-01,5.203145478374842092e-01,3.748361730013105575e-01
7.630000000000000000e+02,1.047120418848167950e-01,5.209424083769639280e-01,3.743455497382198183e-01
7.640000000000000000e+02,1.045751633986928414e-01,5.215686274509809817e-01,3.738562091503267459e-01
7.650000000000000000e+02,1.044386422976501666e-01,5.221932114882512632e-01,3.733681462140991392e-01
7.660000000000000000e+02,1.043024771838331477e-01,5.228161668839640397e-01,3.728813559322033400e-01
7.670000000000000000e+02,1.041666666666666990e-01,5.234375000000005551e-01,3.723958333333332593e-01
7.680000000000000000e+02,1.040312093628088796e-01,5.240572171651501909e-01,3.719115734720415123e-01
7.690000000000000000e+02,1.038961038961039307e-01,5.246753246753252942e-01,3.714285714285713302e-01
7.700000000000000000e+02,1.037613488975357018e-01,5.252918287937748953e-01,3.709468223086899163e-01
7.710000000000000000e+02,1.036269430051813822e-01,5.259067357512958729e-01,3.704663212435232444e-01
7.720000000000000000e+02,1.034928848641656213e-01,5.265200517464428964e-01,3.699870633893919125e-01
7.730000000000000000e+02,1.033591731266150227e-01,5.271317829457369264e-01,3.695090439276484950e-01
7.740000000000000000e+02,1.032258064516129448e-01,5.277419354838714938e-01,3.690322580645160611e-01
7.750000000000000000e+02,1.030927835051546754e-01,5.283505154639180912e-01,3.685567010309277469e-01
7.760000000000000000e+02,1.029601029601029949e-01,5.289575289575295658e-01,3.680823680823679944e-01
7.770000000000000000e+02,1.028277634961439896e-01,5.295629820051419578e-01,3.676092544987145661e-01
7.780000000000000000e+02,1.026957637997432948e-01,5.301668806161751180e-01,3.671373555840820591e-01
7.790000000000000000e+02,1.025641025641026022e-01,5.307692307692313261e-01,3.666666666666665853e-01
7.800000000000000000e+02,1.024327784891165549e-01,5.313700384122924669e-01,3.661971830985914500e-01
7.810000000000000000e+02,1.023017902813299629e-01,5.319693094629160957e-01,3.657289002557543856e-01
7.820000000000000000e+02,1.021711366538953086e-01,5.325670498084296156e-01,3.652618135376755615e-01
7.830000000000000000e+02,1.020408163265306423e-01,5.331632653061229021e-01,3.647959183673468719e-01
7.840000000000000000e+02,1.019108280254777399e-01,5.337579617834399270e-01,3.643312101910827216e-01
7.850000000000000000e+02,1.017811704834605951e-01,5.343511450381683847e-01,3.638676844783714226e-01
7.860000000000000000e+02,1.016518424396442577e-01,5.349428208386280970e-01,3.634053367217280339e-01
7.870000000000000000e+02,1.015228426395939493e-01,5.355329949238581966e-01,3.629441624365481456e-01
7.880000000000000000e+02,1.013941698352345128e-01,5.361216730038026457e-01,3.624841571609631607e-01
7.890000000000000000e+02,1.012658227848101666e-01,5.367088607594939775e-01,3.620253164556961334e-01
7.900000000000000000e+02,1.011378002528445369e-01,5.372945638432367055e-01,3.615676359039189935e-01
7.910000000000000000e+02,1.010101010101010499e-01,5.378787878787881782e-01,3.611111111111110494e-01
7.920000000000000000e+02,1.008827238335435472e-01,5.384615384615387690e-01,3.606557377049179336e-01
7.930000000000000000e+02,1.007556675062972612e-01,5.390428211586905105e-01,3.602015113350125475e-01
7.940000000000000000e+02,1.006289308176100961e-01,5.396226415094342865e-01,3.597484276729558950e-01
7.950000000000000000e+02,1.005025125628141031e-01,5.402010050251260243e-01,3.592964824120602474e-01
7.960000000000000000e+02,1.003764115432873583e-01,5.407779171894608883e-01,3.588456712672521420e-01
7.970000000000000000e+02,1.002506265664160762e-01,5.413533834586470306e-01,3.583959899749372680e-01
7.980000000000000000e+02,1.001251564455569870e-01,5.419274092615774530e-01,3.579474342928660180e-01
7.990000000000000000e+02,1.000000000000000333e-01,5.425000000000005373e-01,3.574999999999999289e-01
8.000000000000000000e+02,9.987515605493137161e-02,5.430711610486896879e-01,3.570536828963794540e-01
8.010000000000000000e+02,9.975062344139654091e-02,5.436408977556115296e-01,3.566084788029924568e-01
8.020000000000000000e+02,9.962640099626404733e-02,5.442092154420927752e-01,3.561643835616437603e-01
8.030000000000000000e+02,9.950248756218908752e-02,5.447761194029857590e-01,3.557213930348258057e-01
8.040000000000000000e+02,9.937888198757767466e-02,5.453416149068329721e-01,3.552795031055899777e-01
8.050000000000000000e+02,9.925558312655090309e-02,5.459057071960304874e-01,3.548387096774192617e-01
8.060000000000000000e+02,9.913258983890957388e-02,5.464684014869894968e-01,3.543990086741015677e-01
8.070000000000000000e+02,9.900990099009904233e-02,5.470297029702976266e-01,3.539603960396038862e-01
8.080000000000000000e+02,9.888751545117432928e-02,5.475896168108781437e-01,3.535228677379479989e-01
8.090000000000000000e+02,9.876543209876546825e-02,5.481481481481486062e-01,3.530864197530863557e-01
8.100000000000000000e+02,9.864364981504318564e-02,5.487053020961780714e-01,3.526510480887792287e-01
8.110000000000000000e+02,9.852216748768476140e-02,5.492610837438428595e-01,3.522167487684728093e-01
8.120000000000000000e+02,9.840098400984013949e-02,5.498154981549819853e-01,3.517835178351783054e-01
8.130000000000000000e+02,9.828009828009831583e-02,5.503685503685508129e-01,3.513513513513512598e-01
8.140000000000000000e+02,9.815950920245401778e-02,5.509202453987733783e-01,3.509202453987729231e-01
8.150000000000000000e+02,9.803921568627455008e-02,5.514705882352944899e-01,3.504901960784312931e-01
8.160000000000000000e+02,9.791921664626686284e-02,5.520195838433296087e-01,3.500611995104038199e-01
8.170000000000000000e+02,9.779951100244502205e-02,5.525672371638145064e-01,3.496332518337407769e-01
8.180000000000000000e+02,9.768009768009772165e-02,5.531135531135534800e-01,3.492063492063491315e-01
8.190000000000000000e+02,9.756097560975612870e-02,5.536585365853662344e-01,3.487804878048779700e-01
8.200000000000000000e+02,9.744214372716203387e-02,5.542021924482342099e-01,3.483556638246040893e-01
8.210000000000000000e+02,9.732360097323604353e-02,5.547445255474455772e-01,3.479318734793186429e-01
8.220000000000000000e+02,9.720534629404620208e-02,5.552855407047391223e-01,3.475091130012150087e-01
8.230000000000000000e+02,9.708737864077673918e-02,5.558252427184469102e-01,3.470873786407766559e-01
8.240000000000000000e+02,9.696969696969699737e-02,5.563636363636366156e-01,3.466666666666666230e-01
8.250000000000000000e+02,9.685230024213078992e-02,5.569007263922520767e-01,3.462469733656173831e-01
8.260000000000000000e+02,9.673518742442567542e-02,5.574365175332529621e-01,3.458282950423215985e-01
8.270000000000000000e+02,9.661835748792274581e-02,5.579710144927538806e-01,3.454106280193235956e-01
8.280000000000000000e+02,9.650180940892645609e-02,5.585042219541619390e-01,3.449939686369118963e-01
8.290000000000000000e+02,9.638554216867473157e-02,5.590361445783135208e-01,3.445783132530119697e-01
8.300000000000000000e+02,9.626955475330929712e-02,5.595667870036103997e-01,3.441636582430805391e-01
8.310000000000000000e+02,9.615384615384618694e-02,5.600961538461540767e-01,3.437499999999999445e-01
8.320000000000000000e+02,9.603841536614649010e-02,5.606242496998801172e-01,3.433373349339735037e-01
8.330000000000000000e+02,9.592326139088731829e-02,5.611510791366908224e-01,3.429256594724219842e-01
8.340000000000000000e+02,9.580838323353296770e-02,5.616766467065870128e-01,3.425149700598801861e-01
8.350000000000000000e+02,9.569377990430624759e-02,5.622009569377992566e-01,3.421052631578946901e-01
8.360000000000000000e+02,9.557945041816012788e-02,5.627240143369177661e-01,3.416965352449222726e-01
8.370000000000000000e+02,9.546539379474944242e-02,5.632458233890217381e-01,3.412887828162290416e-01
8.380000000000000000e+02,9.535160905840289747e-02,5.637663885578071410e-01,3.408820023837901836e-01
8.390000000000000000e+02,9.523809523809527444e-02,5.642857142857145014e-01,3.404761904761904323e-01
8.400000000000000000e+02,9.512485136741977154e-02,5.648038049940549143e-01,3.400713436385254806e-01
8.410000000000000000e+02,9.501187648456060897e-02,5.653206650831356095e-01,3.396674584323039481e-01
8.420000000000000000e+02,9.489916963226574520e-02,5.658362989323845182e-01,3.392645314353498476e-01
8.430000000000000000e+02,9.478672985781994020e-02,5.663507109004741746e-01,3.388625592417061072e-01
8.440000000000000000e+02,9.467455621301779090e-02,5.668639053254440618e-01,3.384615384615383693e-01
8.450000000000000000e+02,9.456264775413715518e-02,5.673758865248229588e-01,3.380614657210401219e-01
8.460000000000000000e+02,9.445100354191267311e-02,5.678866587957499545e-01,3.376623376623376083e-01
8.470000000000000000e+02,9.433962264150946853e-02,5.683962264150945742e-01,3.372641509433961793e-01
8.480000000000000000e+02,9.422850412249708651e-02,5.689045936395762393e-01,3.368669022379269240e-01
8.490000000000000000e+02,9.411764705882356974e-02,5.694117647058826170e-01,3.364705882352940769e-01
8.500000000000000000e+02,9.400705052878968737e-02,5.699177438307875265e-01,3.360752056404229804e-01
8.510000000000000000e+02,9.389671361502351099e-02,5.704225352112678449e-01,3.356807511737088801e-01
8.520000000000000000e+02,9.378663540445489333e-02,5.709261430246193036e-01,3.352872215709260528e-01
8.530000000000000000e+02,9.367681498829043274e-02,5.714285714285717299e-01,3.348946135831381010e-01
8.540000000000000000e+02,9.356725146198834053e-02,5.719298245614038434e-01,3.345029239766081353e-01
8.550000000000000000e+02,9.345794392523368299e-02,5.724299065420563881e-01,3.341121495327102342e-01
8.560000000000000000e+02,9.334889148191367891e-02,5.729288214702453752e-01,3.337222870478412373e-01
8.570000000000000000e+02,9.324009324009327471e-02,5.734265734265737713e-01,3.333333333333332593e-01
8.580000000000000000e+02,9.313154831199071948e-02,5.739231664726429649e-01,3.329452852153666487e-01
8.590000000000000000e+02,9.302325581395351484e-02,5.744186046511631227e-01,3.325581395348836677e-01
8.600000000000000000e+02,9.291521486643440630e-02,5.749128919860631015e-01,3.321718931475028391e-01
8.610000000000000000e+02,9.280742459396755517e-02,5.754060324825990280e-01,3.317865429234337915e-01
8.620000000000000000e+02,9.269988412514487686e-02,5.758980301274627678e-01,3.314020857473927717e-01
8.630000000000000000e+02,9.259259259259262909e-02,5.763888888888892836e-01,3.310185185185184342e-01
8.640000000000000000e+02,9.248554913294801394e-02,5.768786127167634392e-01,3.306358381502889632e-01
8.650000000000000000e+02,9.237875288683605746e-02,5.773672055427255811e-01,3.302540415704387500e-01
8.660000000000000000e+02,9.227220299884662802e-02,5.778546712802772323e-01,3.298731257208765144e-01
8.670000000000000000e+02,9.216589861751155188e-02,5.783410138248852306e-01,3.294930875576036478e-01
8.680000000000000000e+02,9.205983889528196462e-02,5.788262370540856461e-01,3.291139240506328334e-01
8.690000000000000000e+02,9.195402298850577361e-02,5.793103448275866985e-01,3.287356321839079998e-01
8.700000000000000000e+02,9.184845005740531476e-02,5.797933409873713417e-01,3.283582089552238292e-01
8.710000000000000000e+02,9.174311926605507872e-02,5.802752293577987386e-01,3.279816513761467101e-01
8.720000000000000000e+02,9.163802978235971453e-02,5.807560137457050686e-01,3.276059564719357997e-01
8.730000000000000000e+02,9.153318077803207498e-02,5.812356979405040036e-01,3.272311212814644765e-01
8.740000000000000000e+02,9.142857142857145625e-02,5.817142857142862944e-01,3.268571428571427906e-01
8.750000000000000000e+02,9.132420091324204570e-02,5.821917808219183588e-01,3.264840182648401368e-01
8.760000000000000000e+02,9.122006841505134189e-02,5.826681870011407582e-01,3.261117445838083717e-01
8.770000000000000000e+02,9.111617312072896324e-02,5.831435079726656756e-01,3.257403189066058746e-01
8.780000000000000000e+02,9.101251422070537334e-02,5.836177474402735044e-01,3.253697383390215525e-01
8.790000000000000000e+02,9.090909090909093937e-02,5.840909090909096602e-01,3.249999999999999556e-01
8.800000000000000000e+02,9.080590238365497668e-02,5.845629965947791717e-01,3.246311010215663373e-01
8.810000000000000000e+02,9.070294784580501535e-02,5.850340136054427154e-01,3.242630385487527689e-01
8.820000000000000000e+02,9.060022650056628879e-02,5.855039637599098734e-01,3.238958097395243096e-01
8.830000000000000000e+02,9.049773755656111140e-02,5.859728506787335034e-01,3.235294117647058432e-01
8.840000000000000000e+02,9.039548022598872801e-02,5.864406779661022195e-01,3.231638418079095243e-01
8.850000000000000000e+02,9.029345372460499675e-02,5.869074492099327633e-01,3.227990970654626701e-01
8.860000000000000000e+02,9.019165727170240510e-02,5.873731679819621521e-01,3.224351747463358731e-01
8.870000000000000000e+02,9.009009009009012747e-02,5.878378378378383839e-01,3.220720720720720021e-01
8.880000000000000000e+02,8.998875140607427714e-02,5.883014623172108104e-01,3.217097862767153704e-01
8.890000000000000000e+02,8.988764044943822751e-02,5.887640449438207302e-01,3.213483146067415142e-01
8.900000000000000000e+02,8.978675645342315548e-02,5.892255892255897631e-01,3.209876543209875810e-01
8.910000000000000000e+02,8.968609865470855702e-02,5.896860986547090011e-01,3.206278026905828860e-01
8.920000000000000000e+02,8.958566629339309584e-02,5.901455767077272707e-01,3.202687569988801330e-01
8.930000000000000000e+02,8.948545861297542425e-02,5.906040268456380637e-01,3.199105145413869700e-01
8.940000000000000000e+02,8.938547486033522615e-02,5.910614525139670228e-01,3.195530726256982645e-01
8.950000000000000000e+02,8.928571428571431545e-02,5.915178571428576504e-01,3.191964285714284921e-01
8.960000000000000000e+02,8.918617614269791494e-02,5.919732441471576845e-01,3.188405797101448447e-01
8.970000000000000000e+02,8.908685968819601841e-02,5.924276169265038083e-01,3.184855233853006173e-01
8.980000000000000000e+02,8.898776418242494712e-02,5.928809788654064716e-01,3.181312569521690392e-01
8.990000000000000000e+02,8.888888888888892004e-02,5.933333333333338233e-01,3.177777777777777146e-01
9.000000000000000000e+02,8.879023307436184620e-02,5.937846836847952003e-01,3.174250832408434531e-01
9.010000000000000000e+02,8.869179600886921422e-02,5.942350332594240614e-01,3.170731707317072656e-01
9.020000000000000000e+02,8.859357696567002338e-02,5.946843853820602543e-01,3.167220376522701386e-01
9.030000000000000000e+02,8.849557522123896458e-02,5.951327433628323949e-01,3.163716814159291402e-01
9.040000000000000000e+02,8.839779005524865674e-02,5.955801104972380244e-01,3.160220994475137490e-01
9.050000000000000000e+02,8.830022075055191100e-02,5.960264900662256560e-01,3.156732891832229049e-01
9.060000000000000000e+02,8.820286659316431410e-02,5.964718853362739326e-01,3.153252480705622252e-01
9.070000000000000000e+02,8.810572687224672850e-02,5.969162995594718968e-01,3.149779735682818882e-01
9.080000000000000000e+02,8.800880088008804225e-02,5.973597359735978163e-01,3.146314631463145717e-01
9.090000000000000000e+02,8.791208791208794671e-02,5.978021978021983429e-01,3.142857142857142239e-01
9.100000000000000000e+02,8.781558726673988069e-02,5.982436882546656731e-01,3.139407244785948903e-01
9.110000000000000000e+02,8.771929824561407185e-02,5.986842105263162628e-01,3.135964912280700956e-01
9.120000000000000000e+02,8.762322015334066128e-02,5.991237677984670995e-01,3.132530120481927249e-01
9.130000000000000000e+02,8.862144420131294609e-02,5.984682713347926342e-01,3.129102844638949055e-01
9.140000000000000000e+02,8.961748633879784709e-02,5.978142076502737101e-01,3.125683060109288869e-01
9.150000000000000000e+02,9.061135371179042386e-02,5.971615720524022786e-01,3.122270742358078111e-01
9.160000000000000000e+02,9.160305343511453147e-02,5.965103598691390285e-01,3.118865866957469257e-01
9.170000000000000000e+02,9.259259259259262909e-02,5.958605664488022535e-01,3.115468409586055754e-01
9.180000000000000000e+02,9.357997823721439512e-02,5.952121871599569403e-01,3.112078346028290809e-01
9.190000000000000000e+02,9.456521739130438475e-02,5.945652173913048566e-01,3.108695652173912305e-01
9.200000000000000000e+02,9.554831704668841075e-02,5.939196525515748615e-01,3.105320304017371580e-01
9.210000000000000000e+02,9.652928416485903607e-02,5.932754880694147692e-01,3.101952277657266110e-01
9.220000000000000000e+02,9.750812567713978973e-02,5.926327193932832138e-01,3.098591549295773850e-01
9.230000000000000000e+02,9.848484848484852228e-02,5.919913419913425123e-01,3.095238095238094789e-01
9.240000000000000000e+02,9.945945945945948441e-02,5.913513513513518616e-01,3.091891891891891397e-01
9.250000000000000000e+02,1.004319654427646147e-01,5.907127429805620888e-01,3.088552915766737961e-01
9.260000000000000000e+02,1.014023732470334671e-01,5.900755124056099588e-01,3.085221143473569905e-01
9.270000000000000000e+02,1.023706896551724449e-01,5.894396551724142563e-01,3.081896551724137567e-01
9.280000000000000000e+02,1.033369214208827019e-01,5.888051668460715371e-01,3.078579117330462189e-01
9.290000000000000000e+02,1.043010752688172393e-01,5.881720430107532094e-01,3.075268817204300231e-01
9.300000000000000000e+02,1.052631578947368779e-01,5.875402792696030607e-01,3.071965628356604916e-01
9.310000000000000000e+02,1.062231759656652730e-01,5.869098712446356725e-01,3.068669527896994986e-01
9.320000000000000000e+02,1.071811361200429025e-01,5.862808145766349455e-01,3.065380493033225684e-01
9.330000000000000000e+02,1.081370449678801110e-01,5.856531049250540688e-01,3.062098501070663059e-01
9.340000000000000000e+02,1.090909090909091272e-01,5.850267379679149338e-01,3.058823529411763831e-01
9.350000000000000000e+02,1.100427350427350681e-01,5.844017094017098790e-01,3.055555555555554692e-01
9.360000000000000000e+02,1.109925293489861520e-01,5.837780149413025477e-01,3.052294557097117722e-01
9.370000000000000000e+02,1.119402985074627183e-01,5.831556503198298547e-01,3.049040511727078018e-01
9.380000000000000000e+02,1.128860489882854423e-01,5.825346112886053973e-01,3.045793397231096322e-01
9.390000000000000000e+02,1.138297872340425787e-01,5.819148936170217556e-01,3.042553191489361097e-01
9.400000000000000000e+02,1.147715196599362747e-01,5.812964930924553464e-01,3.039319872476088924e-01
9.410000000000000000e+02,1.157112526539278430e-01,5.806794055201703886e-01,3.036093418259022680e-01
9.420000000000000000e+02,1.166489925768823266e-01,5.800636267232242016e-01,3.032873806998939159e-01
9.430000000000000000e+02,1.175847457627118980e-01,5.794491525423733913e-01,3.029661016949151686e-01
9.440000000000000000e+02,1.185185185185185508e-01,5.788359788359793701e-01,3.026455026455026065e-01
9.450000000000000000e+02,1.194503171247357637e-01,5.782241014799158751e-01,3.023255813953487636e-01
9.460000000000000000e+02,1.203801478352693050e-01,5.776135163674767092e-01,3.020063357972544438e-01
9.470000000000000000e+02,1.213080168776371620e-01,5.770042194092831478e-01,3.016877637130800927e-01
9.480000000000000000e+02,1.211801896733403910e-01,5.774499473129615090e-01,3.013698630136985579e-01
9.490000000000000000e+02,1.210526315789473978e-01,5.778947368421057940e-01,3.010526315789472940e-01
9.500000000000000000e+02,1.209253417455310453e-01,5.783385909568879990e-01,3.007360672975814553e-01
9.510000000000000000e+02,1.207983193277311212e-01,5.787815126050425141e-01,3.004201680672268227e-01
9.520000000000000000e+02,1.206715634837356027e-01,5.792235047219311816e-01,3.001049317943336181e-01
9.530000000000000000e+02,1.205450733752620879e-01,5.796645702306084669e-01,2.997903563941299310e-01
9.540000000000000000e+02,1.204188481675392969e-01,5.801047120418852954e-01,2.994764397905758657e-01
9.550000000000000000e+02,1.202928870292887392e-01,5.805439330543937793e-01,2.991631799163179117e-01
9.560000000000000000e+02,1.201671891327064090e-01,5.809822361546503888e-01,2.988505747126436463e-01
9.570000000000000000e+02,1.200417536534447022e-01,5.814196242171194573e-01,2.985386221294362707e-01
9.580000000000000000e+02,1.199165797705944031e-01,5.818561001042757974e-01,2.982273201251302575e-01
9.590000000000000000e+02,1.197916666666666990e-01,5.822916666666670960e-01,2.979166666666666075e-01
9.600000000000000000e+02,1.196670135275754721e-01,5.827263267429765303e-01,2.976066597294484417e-01
9.610000000000000000e+02,1.195426195426195770e-01,5.831600831600836088e-01,2.972972972972972583e-01
9.620000000000000000e+02,1.194184839044652446e-01,5.835929387331261209e-01,2.969885773624090786e-01
9.630000000000000000e+02,1.192946058091286649e-01,5.840248962655606446e-01,2.966804979253111485e-01
9.640000000000000000e+02,1.191709844559585840e-01,5.844559585492232756e-01,2.963730569948185845e-01
9.650000000000000000e+02,1.190476190476190826e-01,5.848861283643896902e-01,2.960662525879916851e-01
9.660000000000000000e+02,1.189245087900724224e-01,5.853154084798349865e-01,2.957600827300930213e-01
9.670000000000000000e+02,1.188016528925620180e-01,5.857438016528930813e-01,2.954545454545454142e-01
9.680000000000000000e+02,1.186790505675954926e-01,5.861713106295154407e-01,2.951496388028895246e-01
9.690000000000000000e+02,1.185567010309278579e-01,5.865979381443303664e-01,2.948453608247422197e-01
9.700000000000000000e+02,1.184346035015448328e-01,5.870236869207007269e-01,2.945417095777548289e-01
9.710000000000000000e+02,1.183127572016461210e-01,5.874485596707823554e-01,2.942386831275719539e-01
9.720000000000000000e+02,1.181911613566290070e-01,5.878725590955811153e-01,2.939362795477902801e-01
9.730000000000000000e+02,1.180698151950718977e-01,5.882956878850107429e-01,2.936344969199178312e-01
9.740000000000000000e+02,1.179487179487179738e-01,5.887179487179491355e-01,2.933333333333332793e-01
9.750000000000000000e+02,1.178278688524590501e-01,5.891393442622955279e-01,2.930327868852458661e-01
9.760000000000000000e+02,1.177072671443193802e-01,5.895598771750260036e-01,2.927328556806549908e-01
9.770000000000000000e+02,1.175869120654396971e-01,5.899795501022500055e-01,2.924335378323107970e-01
9.780000000000000000e+02,1.174668028600613229e-01,5.903983656792650692e-01,2.921348314606740937e-01
9.790000000000000000e+02,1.173469387755102372e-01,5.908163265306126677e-01,2.918367346938774975e-01
9.800000000000000000e+02,1.172273190621814787e-01,5.912334352701329454e-01,2.915392456676859645e-01
9.810000000000000000e+02,1.171079429735234489e-01,5.916496945010187858e-01,2.912423625254582094e-01
9.820000000000000000e+02,1.169888097660224113e-01,5.920651068158702124e-01,2.909460834181077926e-01
9.830000000000000000e+02,1.168699186991870170e-01,5.924796747967484567e-01,2.906504065040649842e-01
9.840000000000000000e+02,1.167512690355330257e-01,5.928934010152289158e-01,2.903553299492385165e-01
9.850000000000000000e+02,1.166328600405679844e-01,5.933062880324547761e-01,2.900608519269776142e-01
9.860000000000000000e+02,1.165146909827761146e-01,5.937183383991899710e-01,2.897669706180344140e-01
9.870000000000000000e+02,1.163967611336032687e-01,5.941295546558709173e-01,2.894736842105262720e-01
9.880000000000000000e+02,1.162790697674418866e-01,5.945399393326596948e-01,2.891809908998988488e-01
9.890000000000000000e+02,1.161616161616161880e-01,5.949494949494954499e-01,2.888888888888888062e-01
9.900000000000000000e+02,1.160443995963673369e-01,5.953582240161457984e-01,2.885973763874873366e-01
9.910000000000000000e+02,1.159274193548387316e-01,5.957661290322585623e-01,2.883064516129031918e-01
9.920000000000000000e+02,1.158106747230614603e-01,5.961732124874123961e-01,2.880161127895266571e-01
9.930000000000000000e+02,1.156941649899396601e-01,5.965794768611674126e-01,2.877263581488933020e-01
9.940000000000000000e+02,1.155778894472362095e-01,5.969849246231160311e-01,2.874371859296481757e-01
9.950000000000000000e+02,1.154618473895582670e-01,5.973895582329321607e-01,2.871485943775100025e-01
9.960000000000000000e+02,1.153460381143430608e-01,5.977933801404217151e-01,2.868605817452356543e-01
9.970000000000000000e+02,1.152304609218437192e-01,5.981963927855715735e-01,2.865731462925851236e-01
9.980000000000000000e+02,1.151151151151151436e-01,5.985985985985990965e-01,2.862862862862862179e-01
9.990000000000000000e+02,1.150000000000000328e-01,5.990000000000004210e-01,2.859999999999999210e-01


==> Plot_Data/FP_data_poly.csv <==
t,b1,b2,b3
0.000000000000000000e+00,1.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000000e+00,5.000000000000000000e-01,0.000000000000000000e+00,5.000000000000000000e-01
2.000000000000000000e+00,3.333333333333333148e-01,0.000000000000000000e+00,6.666666666666666297e-01
3.000000000000000000e+00,2.500000000000000000e-01,2.500000000000000000e-01,5.000000000000000000e-01
4.000000000000000000e+00,2.000000000000000111e-01,4.000000000000000222e-01,4.000000000000000222e-01
5.000000000000000000e+00,1.666666666666666574e-01,5.000000000000000000e-01,3.333333333333333148e-01
6.000000000000000000e+00,1.428571428571428492e-01,5.714285714285713969e-01,2.857142857142856984e-01
7.000000000000000000e+00,1.250000000000000000e-01,6.250000000000000000e-01,2.500000000000000000e-01
8.000000000000000000e+00,2.222222222222222099e-01,5.555555555555555802e-01,2.222222222222222099e-01
9.000000000000000000e+00,2.999999999999999889e-01,5.000000000000000000e-01,2.000000000000000111e-01
1.000000000000000000e+01,3.636363636363636465e-01,4.545454545454545303e-01,1.818181818181818232e-01
1.100000000000000000e+01,4.166666666666666852e-01,4.166666666666666852e-01,1.666666666666666574e-01
1.200000000000000000e+01,4.615384615384615641e-01,3.846153846153846367e-01,1.538461538461538547e-01
1.300000000000000000e+01,5.000000000000000000e-01,3.571428571428571508e-01,1.428571428571428492e-01
1.400000000000000000e+01,5.333333333333333259e-01,3.333333333333333148e-01,1.333333333333333315e-01
1.500000000000000000e+01,5.625000000000000000e-01,3.125000000000000000e-01,1.250000000000000000e-01
1.600000000000000000e+01,5.294117647058823595e-01,2.941176470588235392e-01,1.764705882352941291e-01
1.700000000000000000e+01,5.000000000000000000e-01,2.777777777777777901e-01,2.222222222222222099e-01
1.800000000000000000e+01,4.736842105263157632e-01,2.631578947368420907e-01,2.631578947368420907e-01
1.900000000000000000e+01,4.500000000000000111e-01,2.500000000000000000e-01,2.999999999999999889e-01
2.000000000000000000e+01,4.285714285714285476e-01,2.380952380952380820e-01,3.333333333333333148e-01
2.100000000000000000e+01,4.090909090909091161e-01,2.272727272727272652e-01,3.636363636363636465e-01
2.200000000000000000e+01,3.913043478260869734e-01,2.173913043478260809e-01,3.913043478260869734e-01
2.300000000000000000e+01,3.750000000000000000e-01,2.083333333333333426e-01,4.166666666666666852e-01
2.400000000000000000e+01,3.599999999999999867e-01,2.000000000000000111e-01,4.400000000000000022e-01
2.500000000000000000e+01,3.461538461538461453e-01,1.923076923076923184e-01,4.615384615384615641e-01
2.600000000000000000e+01,3.333333333333333148e-01,1.851851851851851749e-01,4.814814814814814548e-01
2.700000000000000000e+01,3.214285714285714524e-01,1.785714285714285754e-01,5.000000000000000000e-01
2.800000000000000000e+01,3.103448275862069061e-01,1.724137931034482873e-01,5.172413793103448620e-01
2.900000000000000000e+01,2.999999999999999889e-01,1.666666666666666574e-01,5.333333333333333259e-01
3.000000000000000000e+01,2.903225806451613100e-01,1.935483870967741882e-01,5.161290322580645018e-01
3.100000000000000000e+01,2.812500000000000000e-01,2.187500000000000000e-01,5.000000000000000000e-01
3.200000000000000000e+01,2.727272727272727071e-01,2.424242424242424310e-01,4.848484848484848619e-01
3.300000000000000000e+01,2.647058823529411797e-01,2.647058823529411797e-01,4.705882352941176405e-01
3.400000000000000000e+01,2.571428571428571175e-01,2.857142857142856984e-01,4.571428571428571286e-01
3.500000000000000000e+01,2.500000000000000000e-01,3.055555555555555802e-01,4.444444444444444198e-01
3.600000000000000000e+01,2.432432432432432567e-01,3.243243243243243423e-01,4.324324324324324564e-01
3.700000000000000000e+01,2.368421052631578816e-01,3.421052631578947456e-01,4.210526315789473450e-01
3.800000000000000000e+01,2.307692307692307820e-01,3.589743589743589758e-01,4.102564102564102422e-01
3.900000000000000000e+01,2.250000000000000056e-01,3.750000000000000000e-01,4.000000000000000222e-01
4.000000000000000000e+01,2.195121951219512202e-01,3.902439024390244038e-01,3.902439024390244038e-01
4.100000000000000000e+01,2.142857142857142738e-01,4.047619047619047672e-01,3.809523809523809312e-01
4.200000000000000000e+01,2.093023255813953598e-01,4.186046511627907196e-01,3.720930232558139483e-01
4.300000000000000000e+01,2.045454545454545581e-01,4.318181818181818232e-01,3.636363636363636465e-01
4.400000000000000000e+01,2.000000000000000111e-01,4.444444444444444198e-01,3.555555555555555691e-01
4.500000000000000000e+01,1.956521739130434867e-01,4.565217391304347561e-01,3.478260869565217295e-01
4.600000000000000000e+01,1.914893617021276584e-01,4.680851063829787329e-01,3.404255319148936088e-01
4.700000000000000000e+01,1.875000000000000000e-01,4.791666666666666852e-01,3.333333333333333148e-01
4.800000000000000000e+01,2.040816326530612290e-01,4.693877551020408379e-01,3.265306122448979331e-01
4.900000000000000000e+01,2.200000000000000011e-01,4.600000000000000200e-01,3.199999999999999512e-01
5.000000000000000000e+01,2.352941176470588203e-01,4.509803921568627527e-01,3.137254901960783715e-01
5.100000000000000000e+01,2.500000000000000000e-01,4.423076923076922906e-01,3.076923076923075984e-01
5.200000000000000000e+01,2.641509433962264120e-01,4.339622641509434109e-01,3.018867924528300661e-01
5.300000000000000000e+01,2.777777777777777901e-01,4.259259259259259300e-01,2.962962962962961688e-01
5.400000000000000000e+01,2.909090909090908950e-01,4.181818181818181546e-01,2.909090909090907839e-01
5.500000000000000000e+01,3.035714285714285476e-01,4.107142857142856984e-01,2.857142857142855874e-01
5.600000000000000000e+01,3.157894736842105088e-01,4.035087719298245390e-01,2.807017543859647857e-01
5.700000000000000000e+01,3.275862068965517127e-01,3.965517241379310498e-01,2.758620689655171265e-01
5.800000000000000000e+01,3.389830508474576121e-01,3.898305084745762872e-01,2.711864406779659897e-01
5.900000000000000000e+01,3.499999999999999778e-01,3.833333333333333592e-01,2.666666666666665519e-01
6.000000000000000000e+01,3.606557377049180446e-01,3.770491803278688270e-01,2.622950819672130174e-01
6.100000000000000000e+01,3.709677419354838745e-01,3.709677419354838745e-01,2.580645161290321954e-01
6.200000000000000000e+01,3.809523809523809312e-01,3.650793650793650591e-01,2.539682539682538986e-01
6.300000000000000000e+01,3.906250000000000000e-01,3.593750000000000000e-01,2.499999999999999445e-01
6.400000000000000000e+01,4.000000000000000222e-01,3.538461538461538658e-01,2.461538461538461120e-01
6.500000000000000000e+01,4.090909090909091161e-01,3.484848484848485084e-01,2.424242424242423755e-01
6.600000000000000000e+01,4.179104477611940149e-01,3.432835820895522305e-01,2.388059701492536713e-01
6.700000000000000000e+01,4.264705882352941013e-01,3.382352941176470784e-01,2.352941176470587648e-01
6.800000000000000000e+01,4.347826086956521618e-01,3.333333333333333148e-01,2.318840579710144401e-01
6.900000000000000000e+01,4.428571428571428381e-01,3.285714285714285698e-01,2.285714285714285088e-01
7.000000000000000000e+01,4.507042253521126862e-01,3.239436619718309984e-01,2.253521126760562876e-01
7.100000000000000000e+01,4.444444444444444198e-01,3.194444444444444198e-01,2.361111111111110494e-01
7.200000000000000000e+01,4.383561643835616195e-01,3.150684931506849140e-01,2.465753424657533832e-01
7.300000000000000000e+01,4.324324324324324564e-01,3.108108108108108003e-01,2.567567567567566877e-01
7.400000000000000000e+01,4.266666666666666941e-01,3.066666666666666430e-01,2.666666666666666075e-01
7.500000000000000000e+01,4.210526315789473450e-01,3.026315789473684181e-01,2.763157894736841813e-01
7.600000000000000000e+01,4.155844155844156118e-01,2.987012987012986898e-01,2.857142857142856429e-01
7.700000000000000000e+01,4.102564102564102422e-01,2.948717948717948789e-01,2.948717948717947679e-01
7.800000000000000000e+01,4.050632911392405000e-01,2.911392405063291111e-01,3.037974683544302779e-01
7.900000000000000000e+01,4.000000000000000222e-01,2.874999999999999778e-01,3.124999999999998890e-01
8.000000000000000000e+01,3.950617283950617065e-01,2.839506172839506015e-01,3.209876543209875810e-01
8.100000000000000000e+01,3.902439024390244038e-01,2.804878048780488076e-01,3.292682926829267331e-01
8.200000000000000000e+01,3.855421686746988152e-01,2.771084337349398186e-01,3.373493975903613662e-01
8.300000000000000000e+01,3.809523809523809312e-01,2.738095238095238360e-01,3.452380952380951773e-01
8.400000000000000000e+01,3.764705882352941124e-01,2.705882352941176849e-01,3.529411764705882026e-01
8.500000000000000000e+01,3.720930232558139483e-01,2.674418604651163101e-01,3.604651162790697416e-01
8.600000000000000000e+01,3.678160919540229834e-01,2.643678160919540887e-01,3.678160919540229279e-01
8.700000000000000000e+01,3.636363636363636465e-01,2.613636363636364646e-01,3.750000000000000000e-01
8.800000000000000000e+01,3.595505617977527990e-01,2.584269662921349076e-01,3.820224719101123489e-01
8.900000000000000000e+01,3.555555555555555691e-01,2.555555555555556468e-01,3.888888888888888951e-01
9.000000000000000000e+01,3.516483516483516758e-01,2.527472527472528485e-01,3.956043956043955867e-01
9.100000000000000000e+01,3.478260869565217295e-01,2.500000000000001110e-01,4.021739130434782705e-01
9.200000000000000000e+01,3.440860215053763715e-01,2.473118279569893607e-01,4.086021505376344343e-01
9.300000000000000000e+01,3.404255319148936088e-01,2.446808510638298906e-01,4.148936170212765839e-01
9.400000000000000000e+01,3.368421052631578871e-01,2.421052631578948511e-01,4.210526315789473450e-01
9.500000000000000000e+01,3.333333333333333148e-01,2.395833333333334536e-01,4.270833333333333148e-01
9.600000000000000000e+01,3.298969072164948391e-01,2.474226804123712542e-01,4.226804123711340178e-01
9.700000000000000000e+01,3.265306122448979331e-01,2.551020408163266473e-01,4.183673469387755306e-01
9.800000000000000000e+01,3.232323232323232043e-01,2.626262626262627076e-01,4.141414141414141437e-01
9.900000000000000000e+01,3.199999999999999512e-01,2.700000000000000733e-01,4.099999999999999756e-01
1.000000000000000000e+02,3.168316831683167800e-01,2.772277227722773074e-01,4.059405940594059681e-01
1.010000000000000000e+02,3.137254901960783715e-01,2.843137254901961231e-01,4.019607843137255054e-01
1.020000000000000000e+02,3.106796116504853544e-01,2.912621359223301343e-01,3.980582524271844558e-01
1.030000000000000000e+02,3.076923076923075984e-01,2.980769230769231282e-01,3.942307692307692180e-01
1.040000000000000000e+02,3.047619047619046784e-01,3.047619047619048449e-01,3.904761904761904767e-01
1.050000000000000000e+02,3.018867924528301216e-01,3.113207547169811740e-01,3.867924528301887044e-01
1.060000000000000000e+02,2.990654205607475857e-01,3.177570093457944833e-01,3.831775700934579310e-01
1.070000000000000000e+02,2.962962962962962243e-01,3.240740740740741255e-01,3.796296296296296502e-01
1.080000000000000000e+02,2.935779816513761076e-01,3.302752293577982390e-01,3.761467889908257090e-01
1.090000000000000000e+02,2.909090909090908950e-01,3.363636363636364202e-01,3.727272727272727404e-01
1.100000000000000000e+02,2.882882882882882858e-01,3.423423423423423984e-01,3.693693693693693714e-01
1.110000000000000000e+02,2.857142857142856984e-01,3.482142857142857539e-01,3.660714285714285476e-01
1.120000000000000000e+02,2.831858407079645978e-01,3.539823008849558028e-01,3.628318584070796549e-01
1.130000000000000000e+02,2.807017543859648967e-01,3.596491228070176072e-01,3.596491228070175517e-01
1.140000000000000000e+02,2.782608695652173947e-01,3.652173913043478826e-01,3.565217391304347783e-01
1.150000000000000000e+02,2.758620689655172376e-01,3.706896551724138678e-01,3.534482758620689502e-01
1.160000000000000000e+02,2.735042735042735318e-01,3.760683760683761201e-01,3.504273504273504036e-01
1.170000000000000000e+02,2.711864406779661008e-01,3.813559322033898691e-01,3.474576271186440857e-01
1.180000000000000000e+02,2.689075630252100724e-01,3.865546218487395658e-01,3.445378151260504174e-01
1.190000000000000000e+02,2.666666666666666630e-01,3.916666666666667185e-01,3.416666666666666741e-01
1.200000000000000000e+02,2.644628099173553792e-01,3.966942148760331244e-01,3.388429752066115519e-01
1.210000000000000000e+02,2.622950819672131284e-01,4.016393442622951393e-01,3.360655737704917878e-01
1.220000000000000000e+02,2.601626016260162877e-01,4.065040650406504530e-01,3.333333333333333148e-01
1.230000000000000000e+02,2.580645161290322509e-01,4.112903225806452401e-01,3.306451612903225645e-01
1.240000000000000000e+02,2.560000000000000053e-01,4.160000000000000364e-01,3.280000000000000138e-01
1.250000000000000000e+02,2.539682539682539542e-01,4.206349206349206948e-01,3.253968253968254065e-01
1.260000000000000000e+02,2.598425196850393526e-01,4.173228346456693272e-01,3.228346456692913202e-01
1.270000000000000000e+02,2.656250000000000000e-01,4.140625000000000555e-01,3.203125000000000000e-01
1.280000000000000000e+02,2.713178294573643234e-01,4.108527131782946373e-01,3.178294573643410947e-01
1.290000000000000000e+02,2.769230769230769384e-01,4.076923076923077427e-01,3.153846153846153744e-01
1.300000000000000000e+02,2.824427480916030797e-01,4.045801526717557883e-01,3.129770992366412430e-01
1.310000000000000000e+02,2.878787878787879007e-01,4.015151515151515471e-01,3.106060606060606077e-01
1.320000000000000000e+02,2.932330827067669010e-01,3.984962406015037928e-01,3.082706766917293062e-01
1.330000000000000000e+02,2.985074626865671377e-01,3.955223880597015240e-01,3.059701492537313383e-01
1.340000000000000000e+02,3.037037037037036979e-01,3.925925925925926596e-01,3.037037037037036979e-01
1.350000000000000000e+02,3.088235294117647189e-01,3.897058823529412352e-01,3.014705882352941013e-01
1.360000000000000000e+02,3.138686131386861367e-01,3.868613138686131658e-01,2.992700729927007530e-01
1.370000000000000000e+02,3.188405797101449002e-01,3.840579710144927938e-01,2.971014492753623060e-01
1.380000000000000000e+02,3.237410071942445344e-01,3.812949640287770503e-01,2.949640287769784153e-01
1.390000000000000000e+02,3.285714285714285143e-01,3.785714285714286143e-01,2.928571428571428714e-01
1.400000000000000000e+02,3.333333333333332593e-01,3.758865248226950784e-01,2.907801418439716068e-01
1.410000000000000000e+02,3.380281690140844453e-01,3.732394366197183677e-01,2.887323943661971870e-01
1.420000000000000000e+02,3.426573426573426007e-01,3.706293706293706802e-01,2.867132867132867191e-01
1.430000000000000000e+02,3.472222222222221544e-01,3.680555555555555802e-01,2.847222222222222099e-01
1.440000000000000000e+02,3.517241379310344085e-01,3.655172413793103536e-01,2.827586206896551824e-01
1.450000000000000000e+02,3.561643835616437603e-01,3.630136986301369939e-01,2.808219178082191902e-01
1.460000000000000000e+02,3.605442176870747306e-01,3.605442176870748416e-01,2.789115646258503167e-01
1.470000000000000000e+02,3.648648648648647463e-01,3.581081081081081141e-01,2.770270270270270285e-01
1.480000000000000000e+02,3.691275167785234013e-01,3.557046979865771674e-01,2.751677852348993203e-01
1.490000000000000000e+02,3.733333333333332393e-01,3.533333333333333326e-01,2.733333333333333171e-01
1.500000000000000000e+02,3.774834437086092009e-01,3.509933774834437248e-01,2.715231788079470188e-01
1.510000000000000000e+02,3.815789473684209621e-01,3.486842105263157632e-01,2.697368421052631637e-01
1.520000000000000000e+02,3.856209150326796453e-01,3.464052287581698697e-01,2.679738562091503185e-01
1.530000000000000000e+02,3.896103896103895181e-01,3.441558441558441039e-01,2.662337662337662114e-01
1.540000000000000000e+02,3.935483870967740883e-01,3.419354838709676714e-01,2.645161290322580738e-01
1.550000000000000000e+02,3.974358974358973562e-01,3.397435897435896468e-01,2.628205128205128305e-01
1.560000000000000000e+02,4.012738853503183822e-01,3.375796178343948295e-01,2.611464968152866217e-01
1.570000000000000000e+02,4.050632911392403890e-01,3.354430379746834445e-01,2.594936708860759444e-01
1.580000000000000000e+02,4.088050314465406787e-01,3.333333333333332593e-01,2.578616352201257844e-01
1.590000000000000000e+02,4.124999999999998113e-01,3.312499999999999334e-01,2.562499999999999778e-01
1.600000000000000000e+02,4.099378881987575940e-01,3.291925465838508313e-01,2.608695652173912971e-01
1.610000000000000000e+02,4.074074074074072183e-01,3.271604938271603924e-01,2.654320987654321118e-01
1.620000000000000000e+02,4.049079754601225267e-01,3.251533742331287336e-01,2.699386503067484622e-01
1.630000000000000000e+02,4.024390243902437048e-01,3.231707317073169716e-01,2.743902439024390461e-01
1.640000000000000000e+02,3.999999999999998002e-01,3.212121212121211156e-01,2.787878787878788067e-01
1.650000000000000000e+02,3.975903614457829693e-01,3.192771084337348575e-01,2.831325301204819511e-01
1.660000000000000000e+02,3.952095808383231934e-01,3.173652694610777369e-01,2.874251497005988476e-01
1.670000000000000000e+02,3.928571428571426827e-01,3.154761904761903546e-01,2.916666666666666852e-01
1.680000000000000000e+02,3.905325443786980544e-01,3.136094674556211825e-01,2.958579881656804855e-01
1.690000000000000000e+02,3.882352941176469008e-01,3.117647058823528328e-01,2.999999999999999889e-01
1.700000000000000000e+02,3.859649122807015664e-01,3.099415204678361291e-01,3.040935672514619714e-01
1.710000000000000000e+02,3.837209302325579885e-01,3.081395348837208115e-01,3.081395348837209225e-01
1.720000000000000000e+02,3.815028901734102140e-01,3.063583815028900759e-01,3.121387283236994326e-01
1.730000000000000000e+02,3.793103448275860212e-01,3.045977011494251929e-01,3.160919540229885083e-01
1.740000000000000000e+02,3.771428571428570020e-01,3.028571428571427693e-01,3.200000000000000067e-01
1.750000000000000000e+02,3.749999999999998335e-01,3.011363636363635354e-01,3.238636363636363535e-01
1.760000000000000000e+02,3.728813559322032289e-01,2.994350282485874759e-01,3.276836158192090176e-01
1.770000000000000000e+02,3.707865168539324352e-01,2.977528089887639395e-01,3.314606741573033477e-01
1.780000000000000000e+02,3.687150837988825147e-01,2.960893854748601894e-01,3.351955307262569628e-01
1.790000000000000000e+02,3.666666666666665297e-01,2.944444444444442865e-01,3.388888888888888506e-01
1.800000000000000000e+02,3.646408839779003985e-01,2.928176795580109126e-01,3.425414364640883558e-01
1.810000000000000000e+02,3.626373626373624592e-01,2.912087912087911179e-01,3.461538461538460898e-01
1.820000000000000000e+02,3.606557377049178781e-01,2.896174863387977472e-01,3.497267759562840972e-01
1.830000000000000000e+02,3.586956521739129156e-01,2.880434782608695121e-01,3.532608695652174058e-01
1.840000000000000000e+02,3.567567567567566100e-01,2.864864864864864469e-01,3.567567567567567766e-01
1.850000000000000000e+02,3.548387096774192062e-01,2.849462365591397539e-01,3.602150537634408733e-01
1.860000000000000000e+02,3.529411764705880916e-01,2.834224598930480954e-01,3.636363636363636465e-01
1.870000000000000000e+02,3.510638297872338831e-01,2.819148936170212116e-01,3.670212765957446832e-01
1.880000000000000000e+02,3.492063492063490759e-01,2.804232804232803522e-01,3.703703703703703498e-01
1.890000000000000000e+02,3.473684210526314375e-01,2.789473684210525550e-01,3.736842105263157854e-01
1.900000000000000000e+02,3.455497382198951528e-01,2.774869109947643020e-01,3.769633507853403231e-01
1.910000000000000000e+02,3.437499999999998335e-01,2.760416666666665741e-01,3.802083333333333148e-01
1.920000000000000000e+02,3.419689119170982727e-01,2.746113989637304909e-01,3.834196891191709589e-01
1.930000000000000000e+02,3.402061855670101553e-01,2.731958762886597114e-01,3.865979381443299112e-01
1.940000000000000000e+02,3.384615384615383138e-01,2.717948717948717174e-01,3.897435897435897467e-01
1.950000000000000000e+02,3.367346938775508947e-01,2.704081632653060341e-01,3.928571428571428492e-01
1.960000000000000000e+02,3.350253807106597370e-01,2.690355329949237762e-01,3.959390862944162648e-01
1.970000000000000000e+02,3.333333333333332038e-01,2.676767676767676241e-01,3.989898989898990056e-01
1.980000000000000000e+02,3.316582914572863139e-01,2.663316582914572739e-01,4.020100502512563012e-01
1.990000000000000000e+02,3.299999999999998490e-01,2.650000000000000133e-01,4.050000000000000266e-01
2.000000000000000000e+02,3.283582089552237182e-01,2.686567164179104461e-01,4.029850746268656692e-01
2.010000000000000000e+02,3.267326732673265788e-01,2.722772277227722970e-01,4.009900990099010132e-01
2.020000000000000000e+02,3.251231527093594864e-01,2.758620689655172931e-01,3.990147783251231650e-01
2.030000000000000000e+02,3.235294117647057321e-01,2.794117647058824150e-01,3.970588235294117418e-01
2.040000000000000000e+02,3.219512195121949638e-01,2.829268292682927677e-01,3.951219512195122130e-01
2.050000000000000000e+02,3.203883495145629645e-01,2.864077669902913570e-01,3.932038834951456230e-01
2.060000000000000000e+02,3.188405797101447892e-01,2.898550724637682374e-01,3.913043478260869734e-01
2.070000000000000000e+02,3.173076923076921796e-01,2.932692307692308931e-01,3.894230769230769273e-01
2.080000000000000000e+02,3.157894736842103978e-01,2.966507177033494425e-01,3.875598086124402153e-01
2.090000000000000000e+02,3.142857142857141683e-01,3.000000000000001554e-01,3.857142857142857317e-01
2.100000000000000000e+02,3.127962085308055307e-01,3.033175355450238309e-01,3.838862559241706385e-01
2.110000000000000000e+02,3.113207547169810074e-01,3.066037735849058143e-01,3.820754716981132337e-01
2.120000000000000000e+02,3.098591549295773295e-01,3.098591549295776071e-01,3.802816901408450634e-01
2.130000000000000000e+02,3.084112149532708957e-01,3.130841121495328561e-01,3.785046728971962482e-01
2.140000000000000000e+02,3.069767441860463686e-01,3.162790697674419671e-01,3.767441860465116088e-01
2.150000000000000000e+02,3.055555555555554137e-01,3.194444444444445863e-01,3.750000000000000000e-01
2.160000000000000000e+02,3.041474654377878672e-01,3.225806451612904802e-01,3.732718894009216526e-01
2.170000000000000000e+02,3.027522935779815016e-01,3.256880733944955697e-01,3.715596330275229286e-01
2.180000000000000000e+02,3.013698630136985024e-01,3.287671232876713812e-01,3.698630136986301165e-01
2.190000000000000000e+02,2.999999999999998779e-01,3.318181818181819565e-01,3.681818181818181657e-01
2.200000000000000000e+02,2.986425339366514664e-01,3.348416289592761608e-01,3.665158371040723728e-01
2.210000000000000000e+02,2.972972972972971473e-01,3.378378378378379399e-01,3.648648648648648574e-01
2.220000000000000000e+02,2.959641255605379717e-01,3.408071748878925278e-01,3.632286995515695005e-01
2.230000000000000000e+02,2.946428571428570398e-01,3.437500000000001110e-01,3.616071428571428492e-01
2.240000000000000000e+02,2.933333333333332238e-01,3.466666666666667895e-01,3.599999999999999867e-01
2.250000000000000000e+02,2.920353982300883944e-01,3.495575221238939045e-01,3.584070796460177011e-01
2.260000000000000000e+02,2.907488986784139695e-01,3.524229074889869140e-01,3.568281938325991165e-01
2.270000000000000000e+02,2.894736842105262165e-01,3.552631578947369473e-01,3.552631578947368363e-01
2.280000000000000000e+02,2.882096069868994581e-01,3.580786026200874494e-01,3.537117903930130924e-01
2.290000000000000000e+02,2.869565217391303324e-01,3.608695652173914414e-01,3.521739130434782816e-01
2.300000000000000000e+02,2.857142857142855874e-01,3.636363636363637575e-01,3.506493506493506551e-01
2.310000000000000000e+02,2.844827586206895575e-01,3.663793103448277355e-01,3.491379310344827624e-01
2.320000000000000000e+02,2.832618025751071911e-01,3.690987124463520619e-01,3.476394849785407470e-01
2.330000000000000000e+02,2.820512820512819374e-01,3.717948717948719173e-01,3.461538461538461453e-01
2.340000000000000000e+02,2.808510638297871398e-01,3.744680851063830751e-01,3.446808510638297851e-01
2.350000000000000000e+02,2.796610169491524078e-01,3.771186440677967155e-01,3.432203389830508211e-01
2.360000000000000000e+02,2.784810126582277223e-01,3.797468354430381110e-01,3.417721518987341667e-01
2.370000000000000000e+02,2.773109243697478021e-01,3.823529411764707286e-01,3.403361344537815247e-01
2.380000000000000000e+02,2.761506276150626493e-01,3.849372384937239655e-01,3.389121338912133852e-01
2.390000000000000000e+02,2.749999999999998557e-01,3.875000000000001221e-01,3.375000000000000222e-01
2.400000000000000000e+02,2.738589211618255859e-01,3.900414937759337231e-01,3.360995850622406911e-01
2.410000000000000000e+02,2.727272727272725961e-01,3.925619834710745160e-01,3.347107438016528880e-01
2.420000000000000000e+02,2.716049382716048122e-01,3.950617283950618730e-01,3.333333333333333148e-01
2.430000000000000000e+02,2.704918032786883808e-01,3.975409836065574853e-01,3.319672131147540783e-01
2.440000000000000000e+02,2.734693877551019336e-01,3.959183673469389153e-01,3.306122448979592066e-01
2.450000000000000000e+02,2.764227642276421704e-01,3.943089430894309855e-01,3.292682926829268442e-01
2.460000000000000000e+02,2.793522267206476339e-01,3.927125506072875472e-01,3.279352226720647634e-01
2.470000000000000000e+02,2.822580645161288926e-01,3.911290322580646128e-01,3.266129032258064391e-01
2.480000000000000000e+02,2.851405622489958658e-01,3.895582329317270331e-01,3.253012048192771011e-01
2.490000000000000000e+02,2.879999999999998672e-01,3.880000000000001226e-01,3.240000000000000102e-01
2.500000000000000000e+02,2.908366533864540915e-01,3.864541832669323718e-01,3.227091633466135367e-01
2.510000000000000000e+02,2.936507936507935512e-01,3.849206349206350519e-01,3.214285714285714524e-01
2.520000000000000000e+02,2.964426877470354715e-01,3.833992094861661259e-01,3.201581027667984025e-01
2.530000000000000000e+02,2.992125984251967630e-01,3.818897637795276578e-01,3.188976377952755792e-01
2.540000000000000000e+02,3.019607843137253611e-01,3.803921568627451899e-01,3.176470588235293935e-01
2.550000000000000000e+02,3.046874999999998890e-01,3.789062500000001110e-01,3.164062500000000000e-01
2.560000000000000000e+02,3.073929961089493235e-01,3.774319066147860946e-01,3.151750972762645819e-01
2.570000000000000000e+02,3.100775193798448459e-01,3.759689922480621282e-01,3.139534883720930258e-01
2.580000000000000000e+02,3.127413127413126159e-01,3.745173745173746016e-01,3.127413127413127270e-01
2.590000000000000000e+02,3.153846153846152633e-01,3.730769230769231948e-01,3.115384615384615419e-01
2.600000000000000000e+02,3.180076628352489498e-01,3.716475095785441440e-01,3.103448275862069061e-01
2.610000000000000000e+02,3.206106870229006311e-01,3.702290076335879032e-01,3.091603053435114656e-01
2.620000000000000000e+02,3.231939163498097622e-01,3.688212927756654991e-01,3.079847908745247387e-01
2.630000000000000000e+02,3.257575757575756348e-01,3.674242424242425420e-01,3.068181818181818232e-01
2.640000000000000000e+02,3.283018867924527018e-01,3.660377358490566890e-01,3.056603773584905537e-01
2.650000000000000000e+02,3.308270676691728029e-01,3.646616541353384644e-01,3.045112781954887327e-01
2.660000000000000000e+02,3.333333333333332038e-01,3.632958801498128443e-01,3.033707865168539519e-01
2.670000000000000000e+02,3.358208955223879744e-01,3.619402985074627876e-01,3.022388059701492380e-01
2.680000000000000000e+02,3.382899628252786783e-01,3.605947955390335635e-01,3.011152416356877581e-01
2.690000000000000000e+02,3.407407407407406219e-01,3.592592592592593892e-01,2.999999999999999889e-01
2.700000000000000000e+02,3.431734317343172469e-01,3.579335793357934503e-01,2.988929889298893028e-01
2.710000000000000000e+02,3.455882352941175295e-01,3.566176470588236502e-01,2.977941176470588203e-01
2.720000000000000000e+02,3.479853479853478593e-01,3.553113553113554368e-01,2.967032967032967039e-01
2.730000000000000000e+02,3.503649635036495402e-01,3.540145985401461082e-01,2.956204379562044071e-01
2.740000000000000000e+02,3.527272727272726116e-01,3.527272727272728337e-01,2.945454545454546103e-01
2.750000000000000000e+02,3.550724637681158535e-01,3.514492753623189580e-01,2.934782608695652439e-01
2.760000000000000000e+02,3.574007220216605663e-01,3.501805054151625463e-01,2.924187725631769430e-01
2.770000000000000000e+02,3.597122302158272111e-01,3.489208633093526246e-01,2.913669064748202198e-01
2.780000000000000000e+02,3.620071684587812810e-01,3.476702508960574645e-01,2.903225806451613655e-01
2.790000000000000000e+02,3.642857142857141572e-01,3.464285714285715301e-01,2.892857142857143127e-01
2.800000000000000000e+02,3.665480427046262091e-01,3.451957295373666579e-01,2.882562277580071886e-01
2.810000000000000000e+02,3.687943262411346734e-01,3.439716312056738667e-01,2.872340425531915153e-01
2.820000000000000000e+02,3.710247349823320717e-01,3.427561837455831428e-01,2.862190812720848410e-01
2.830000000000000000e+02,3.732394366197182012e-01,3.415492957746479874e-01,2.852112676056338669e-01
2.840000000000000000e+02,3.754385964912279605e-01,3.403508771929825705e-01,2.842105263157895245e-01
2.850000000000000000e+02,3.776223776223775475e-01,3.391608391608392781e-01,2.832167832167832855e-01
2.860000000000000000e+02,3.797909407665504000e-01,3.379790940766551621e-01,2.822299651567944934e-01
2.870000000000000000e+02,3.819444444444443643e-01,3.368055555555556357e-01,2.812500000000000555e-01
2.880000000000000000e+02,3.840830449826988513e-01,3.356401384083045891e-01,2.802768166089966151e-01
2.890000000000000000e+02,3.862068965517240215e-01,3.344827586206897685e-01,2.793103448275863210e-01
2.900000000000000000e+02,3.883161512027490381e-01,3.333333333333334259e-01,2.783505154639176471e-01
2.910000000000000000e+02,3.904109589041094841e-01,3.321917808219179147e-01,2.773972602739727122e-01
2.920000000000000000e+02,3.890784982935152625e-01,3.310580204778157953e-01,2.798634812286690532e-01
2.930000000000000000e+02,3.877551020408162574e-01,3.299319727891157350e-01,2.823129251700681186e-01
2.940000000000000000e+02,3.864406779661016533e-01,3.288135593220339881e-01,2.847457627118645251e-01
2.950000000000000000e+02,3.851351351351350871e-01,3.277027027027027972e-01,2.871621621621622822e-01
2.960000000000000000e+02,3.838383838383838120e-01,3.265993265993267225e-01,2.895622895622896320e-01
2.970000000000000000e+02,3.825503355704697461e-01,3.255033557046981274e-01,2.919463087248322375e-01
2.980000000000000000e+02,3.812709030100334129e-01,3.244147157190636621e-01,2.943143812709030360e-01
2.990000000000000000e+02,3.799999999999999489e-01,3.233333333333334170e-01,2.966666666666666896e-01
3.000000000000000000e+02,3.787375415282391300e-01,3.222591362126246972e-01,2.990033222591362283e-01
3.010000000000000000e+02,3.774834437086092009e-01,3.211920529801325364e-01,3.013245033112582627e-01
3.020000000000000000e+02,3.762376237623761277e-01,3.201320132013202313e-01,3.036303630363036410e-01
3.030000000000000000e+02,3.749999999999998890e-01,3.190789473684211286e-01,3.059210526315789269e-01
3.040000000000000000e+02,3.737704918032785928e-01,3.180327868852459994e-01,3.081967213114754078e-01
3.050000000000000000e+02,3.725490196078430349e-01,3.169934640522876768e-01,3.104575163398692883e-01
3.060000000000000000e+02,3.713355048859933727e-01,3.159609120521173486e-01,3.127035830618892231e-01
3.070000000000000000e+02,3.701298701298700311e-01,3.149350649350650122e-01,3.149350649350649012e-01
3.080000000000000000e+02,3.689320388349513480e-01,3.139158576051780947e-01,3.171521035598705018e-01
3.090000000000000000e+02,3.677419354838708521e-01,3.129032258064516903e-01,3.193548387096773467e-01
3.100000000000000000e+02,3.665594855305465138e-01,3.118971061093248620e-01,3.215434083601285131e-01
3.110000000000000000e+02,3.653846153846153078e-01,3.108974358974360142e-01,3.237179487179486226e-01
3.120000000000000000e+02,3.642172523961660358e-01,3.099041533546327276e-01,3.258785942492011811e-01
3.130000000000000000e+02,3.630573248407642506e-01,3.089171974522294528e-01,3.280254777070062966e-01
3.140000000000000000e+02,3.619047619047618403e-01,3.079365079365080637e-01,3.301587301587300960e-01
3.150000000000000000e+02,3.607594936708860556e-01,3.069620253164558332e-01,3.322784810126581667e-01
3.160000000000000000e+02,3.596214511041009310e-01,3.059936908517351672e-01,3.343848580441640128e-01
3.170000000000000000e+02,3.584905660377358250e-01,3.050314465408806575e-01,3.364779874213836286e-01
3.180000000000000000e+02,3.573667711598745855e-01,3.040752351097180117e-01,3.385579937304075138e-01
3.190000000000000000e+02,3.562499999999999556e-01,3.031250000000001443e-01,3.406250000000000111e-01
3.200000000000000000e+02,3.551401869158877789e-01,3.021806853582555963e-01,3.426791277258566804e-01
3.210000000000000000e+02,3.540372670807452327e-01,3.012422360248448450e-01,3.447204968944099224e-01
3.220000000000000000e+02,3.529411764705881471e-01,3.003095975232199510e-01,3.467492260061919573e-01
3.230000000000000000e+02,3.518518518518517491e-01,2.993827160493828243e-01,3.487654320987654266e-01
3.240000000000000000e+02,3.507692307692306666e-01,2.984615384615385558e-01,3.507692307692307776e-01
3.250000000000000000e+02,3.496932515337422553e-01,2.975460122699387644e-01,3.527607361963190358e-01
3.260000000000000000e+02,3.486238532110090826e-01,2.966360856269114610e-01,3.547400611620795119e-01
3.270000000000000000e+02,3.475609756097560177e-01,2.957317073170733224e-01,3.567073170731707155e-01
3.280000000000000000e+02,3.465045592705166544e-01,2.948328267477205444e-01,3.586626139817629122e-01
3.290000000000000000e+02,3.454545454545454031e-01,2.939393939393941113e-01,3.606060606060605966e-01
3.300000000000000000e+02,3.444108761329304769e-01,2.930513595166164831e-01,3.625377643504531511e-01
3.310000000000000000e+02,3.433734939759035543e-01,2.921686746987953720e-01,3.644578313253011848e-01
3.320000000000000000e+02,3.423423423423422873e-01,2.912912912912914432e-01,3.663663663663663805e-01
3.330000000000000000e+02,3.413173652694610483e-01,2.904191616766468864e-01,3.682634730538922319e-01
3.340000000000000000e+02,3.402985074626865281e-01,2.895522388059703078e-01,3.701492537313432751e-01
3.350000000000000000e+02,3.392857142857142461e-01,2.886904761904763861e-01,3.720238095238095344e-01
3.360000000000000000e+02,3.382789317507418070e-01,2.878338278931752980e-01,3.738872403560830615e-01
3.370000000000000000e+02,3.372781065088756858e-01,2.869822485207102480e-01,3.757396449704141772e-01
3.380000000000000000e+02,3.362831858407079322e-01,2.861356932153393817e-01,3.775811209439527416e-01
3.390000000000000000e+02,3.352941176470587981e-01,2.852941176470589757e-01,3.794117647058823373e-01
3.400000000000000000e+02,3.343108504398826786e-01,2.844574780058652941e-01,3.812316715542521939e-01
3.410000000000000000e+02,3.333333333333333148e-01,2.836257309941522808e-01,3.830409356725146264e-01
3.420000000000000000e+02,3.323615160349854269e-01,2.827988338192422568e-01,3.848396501457725938e-01
3.430000000000000000e+02,3.313953488372092804e-01,2.819767441860467905e-01,3.866279069767442067e-01
3.440000000000000000e+02,3.304347826086956319e-01,2.811594202898553552e-01,3.884057971014492905e-01
3.450000000000000000e+02,3.294797687861271696e-01,2.832369942196534818e-01,3.872832369942196262e-01
3.460000000000000000e+02,3.285302593659942261e-01,2.853025936599426493e-01,3.861671469740634022e-01
3.470000000000000000e+02,3.275862068965517127e-01,2.873563218390807195e-01,3.850574712643677899e-01
3.480000000000000000e+02,3.266475644699140535e-01,2.893982808022925179e-01,3.839541547277937061e-01
3.490000000000000000e+02,3.257142857142857340e-01,2.914285714285716478e-01,3.828571428571428403e-01
3.500000000000000000e+02,3.247863247863247982e-01,2.934472934472936445e-01,3.817663817663817794e-01
3.510000000000000000e+02,3.238636363636363535e-01,2.954545454545456362e-01,3.806818181818181768e-01
3.520000000000000000e+02,3.229461756373937509e-01,2.974504249291786140e-01,3.796033994334277462e-01
3.530000000000000000e+02,3.220338983050847204e-01,2.994350282485877535e-01,3.785310734463276927e-01
3.540000000000000000e+02,3.211267605633802424e-01,3.014084507042255612e-01,3.774647887323943629e-01
3.550000000000000000e+02,3.202247191011235450e-01,3.033707865168541185e-01,3.764044943820224476e-01
3.560000000000000000e+02,3.193277310924369505e-01,3.053221288515408083e-01,3.753501400560224077e-01
3.570000000000000000e+02,3.184357541899440758e-01,3.072625698324024102e-01,3.743016759776536251e-01
3.580000000000000000e+02,3.175487465181058289e-01,3.091922005571032250e-01,3.732590529247911126e-01
3.590000000000000000e+02,3.166666666666666519e-01,3.111111111111112826e-01,3.722222222222222321e-01
3.600000000000000000e+02,3.157894736842105088e-01,3.130193905817176270e-01,3.711911357340720308e-01
3.610000000000000000e+02,3.149171270718231774e-01,3.149171270718233440e-01,3.701657458563535896e-01
3.620000000000000000e+02,3.140495867768594573e-01,3.168044077134987702e-01,3.691460055096418835e-01
3.630000000000000000e+02,3.131868131868131289e-01,3.186813186813188259e-01,3.681318681318681563e-01
3.640000000000000000e+02,3.123287671232876095e-01,3.205479452054796341e-01,3.671232876712328674e-01
3.650000000000000000e+02,3.114754098360654755e-01,3.224043715846996450e-01,3.661202185792349906e-01
3.660000000000000000e+02,3.106267029972750726e-01,3.242506811989102622e-01,3.651226158038147207e-01
3.670000000000000000e+02,3.097826086956520508e-01,3.260869565217393018e-01,3.641304347826087029e-01
3.680000000000000000e+02,3.089430894308942133e-01,3.279132791327915020e-01,3.631436314363143403e-01
3.690000000000000000e+02,3.081081081081080142e-01,3.297297297297299146e-01,3.621621621621621823e-01
3.700000000000000000e+02,3.072776280323449294e-01,3.315363881401618973e-01,3.611859838274932843e-01
3.710000000000000000e+02,3.064516129032257563e-01,3.333333333333334814e-01,3.602150537634408733e-01
3.720000000000000000e+02,3.056300268096514561e-01,3.351206434316355565e-01,3.592493297587131540e-01
3.730000000000000000e+02,3.048128342245989275e-01,3.368983957219252590e-01,3.582887700534759245e-01
3.740000000000000000e+02,3.039999999999999925e-01,3.386666666666667824e-01,3.573333333333333361e-01
3.750000000000000000e+02,3.031914893617021489e-01,3.404255319148937753e-01,3.563829787234042423e-01
3.760000000000000000e+02,3.023872679045093159e-01,3.421750663129974890e-01,3.554376657824933616e-01
3.770000000000000000e+02,3.015873015873016261e-01,3.439153439153440628e-01,3.544973544973544777e-01
3.780000000000000000e+02,3.007915567282322122e-01,3.456464379947231103e-01,3.535620052770448440e-01
3.790000000000000000e+02,3.000000000000000444e-01,3.473684210526317151e-01,3.526315789473684070e-01
3.800000000000000000e+02,2.992125984251968740e-01,3.490813648293965010e-01,3.517060367454068470e-01
3.810000000000000000e+02,2.984293193717277859e-01,3.507853403141362736e-01,3.507853403141361071e-01
3.820000000000000000e+02,2.976501305483029158e-01,3.524804177545693418e-01,3.498694516971279644e-01
3.830000000000000000e+02,2.968750000000000555e-01,3.541666666666667962e-01,3.489583333333333148e-01
3.840000000000000000e+02,2.961038961038962025e-01,3.558441558441560182e-01,3.480519480519480569e-01
3.850000000000000000e+02,2.953367875647669449e-01,3.575129533678758076e-01,3.471502590673575250e-01
3.860000000000000000e+02,2.945736434108528479e-01,3.591731266149872370e-01,3.462532299741601927e-01
3.870000000000000000e+02,2.938144329896908435e-01,3.608247422680413985e-01,3.453608247422680355e-01
3.880000000000000000e+02,2.930591259640104029e-01,3.624678663239075949e-01,3.444730077120822798e-01
3.890000000000000000e+02,2.923076923076924349e-01,3.641025641025642523e-01,3.435897435897435903e-01
3.900000000000000000e+02,2.915601023017904136e-01,3.657289002557546076e-01,3.427109974424552563e-01
3.910000000000000000e+02,2.908163265306124012e-01,3.673469387755103344e-01,3.418367346938775420e-01
3.920000000000000000e+02,2.900763358778627454e-01,3.689567430025446626e-01,3.409669211195928695e-01
3.930000000000000000e+02,2.893401015228427853e-01,3.705583756345179336e-01,3.401015228426396142e-01
3.940000000000000000e+02,2.886075949367090110e-01,3.721518987341773665e-01,3.392405063291139000e-01
3.950000000000000000e+02,2.878787878787880117e-01,3.737373737373738680e-01,3.383838383838383979e-01
3.960000000000000000e+02,2.871536523929472673e-01,3.753148614609573275e-01,3.375314861460957383e-01
3.970000000000000000e+02,2.864321608040202860e-01,3.768844221105528969e-01,3.366834170854271502e-01
3.980000000000000000e+02,2.857142857142858650e-01,3.784461152882206969e-01,3.358395989974937157e-01
3.990000000000000000e+02,2.850000000000001421e-01,3.800000000000001155e-01,3.350000000000000200e-01
4.000000000000000000e+02,2.842892768079802179e-01,3.815461346633418072e-01,3.341645885286783080e-01
4.010000000000000000e+02,2.835820895522389584e-01,3.830845771144280043e-01,3.333333333333333148e-01
4.020000000000000000e+02,2.828784119106700912e-01,3.846153846153847478e-01,3.325062034739453831e-01
4.030000000000000000e+02,2.846534653465347398e-01,3.836633663366337821e-01,3.316831683168317002e-01
4.040000000000000000e+02,2.864197530864198149e-01,3.827160493827161947e-01,3.308641975308642125e-01
4.050000000000000000e+02,2.881773399014779247e-01,3.817733990147784695e-01,3.300492610837438279e-01
4.060000000000000000e+02,2.899262899262900484e-01,3.808353808353809877e-01,3.292383292383292415e-01
4.070000000000000000e+02,2.916666666666667962e-01,3.799019607843138746e-01,3.284313725490196068e-01
4.080000000000000000e+02,2.933985330073350939e-01,3.789731051344744639e-01,3.276283618581907198e-01
4.090000000000000000e+02,2.951219512195123462e-01,3.780487804878049918e-01,3.268292682926829396e-01
4.100000000000000000e+02,2.968369829683699668e-01,3.771289537712896878e-01,3.260340632603406230e-01
4.110000000000000000e+02,2.985436893203884945e-01,3.762135922330098192e-01,3.252427184466019638e-01
4.120000000000000000e+02,3.002421307506054626e-01,3.753026634382568005e-01,3.244552058111380144e-01
4.130000000000000000e+02,3.019323671497585737e-01,3.743961352657006469e-01,3.236714975845410569e-01
4.140000000000000000e+02,3.036144578313254017e-01,3.734939759036146056e-01,3.228915662650602147e-01
4.150000000000000000e+02,3.052884615384616196e-01,3.725961538461539657e-01,3.221153846153846367e-01
4.160000000000000000e+02,3.069544364508394185e-01,3.717026378896883809e-01,3.213429256594724226e-01
4.170000000000000000e+02,3.086124401913876159e-01,3.708133971291867614e-01,3.205741626794258448e-01
4.180000000000000000e+02,3.102625298329356185e-01,3.699284009546540686e-01,3.198090692124104795e-01
4.190000000000000000e+02,3.119047619047619624e-01,3.690476190476191798e-01,3.190476190476190244e-01
4.200000000000000000e+02,3.135391923990499263e-01,3.681710213776723251e-01,3.182897862232779151e-01
4.210000000000000000e+02,3.151658767772512748e-01,3.672985781990522614e-01,3.175355450236966859e-01
4.220000000000000000e+02,3.167848699763594067e-01,3.664302600472814642e-01,3.167848699763593512e-01
4.230000000000000000e+02,3.183962264150944077e-01,3.655660377358491697e-01,3.160377358490565891e-01
4.240000000000000000e+02,3.200000000000000622e-01,3.647058823529413241e-01,3.152941176470588358e-01
4.250000000000000000e+02,3.215962441314554887e-01,3.638497652582161068e-01,3.145539906103286265e-01
4.260000000000000000e+02,3.231850117096019548e-01,3.629976580796254182e-01,3.138173302107728491e-01
4.270000000000000000e+02,3.247663551401869797e-01,3.621495327102804973e-01,3.130841121495326895e-01
4.280000000000000000e+02,3.263403263403263921e-01,3.613053613053614499e-01,3.123543123543123801e-01
4.290000000000000000e+02,3.279069767441861183e-01,3.604651162790699082e-01,3.116279069767441956e-01
4.300000000000000000e+02,3.294663573085847563e-01,3.596287703016242676e-01,3.109048723897911981e-01
4.310000000000000000e+02,3.310185185185186008e-01,3.587962962962964464e-01,3.101851851851851749e-01
4.320000000000000000e+02,3.325635103926097846e-01,3.579676674364897226e-01,3.094688221709007148e-01
4.330000000000000000e+02,3.341013824884793149e-01,3.571428571428572618e-01,3.087557603686635899e-01
4.340000000000000000e+02,3.356321839080460556e-01,3.563218390804598901e-01,3.080459770114942764e-01
4.350000000000000000e+02,3.371559633027523817e-01,3.555045871559634474e-01,3.073394495412843930e-01
4.360000000000000000e+02,3.386727688787186108e-01,3.546910755148742767e-01,3.066361556064073346e-01
4.370000000000000000e+02,3.401826484018265484e-01,3.538812785388129045e-01,3.059360730593607136e-01
4.380000000000000000e+02,3.416856492027335324e-01,3.530751708428247482e-01,3.052391799544418860e-01
4.390000000000000000e+02,3.431818181818182545e-01,3.522727272727274039e-01,3.045454545454545636e-01
4.400000000000000000e+02,3.446712018140590250e-01,3.514739229024944622e-01,3.038548752834467348e-01
4.410000000000000000e+02,3.461538461538462008e-01,3.506787330316743501e-01,3.031674208144796157e-01
4.420000000000000000e+02,3.476297968397291660e-01,3.498871331828443676e-01,3.024830699774266329e-01
4.430000000000000000e+02,3.490990990990991416e-01,3.490990990990992526e-01,3.018018018018018278e-01
4.440000000000000000e+02,3.505617977528090456e-01,3.483146067415731628e-01,3.011235955056179581e-01
4.450000000000000000e+02,3.520179372197310141e-01,3.475336322869956307e-01,3.004484304932735217e-01
4.460000000000000000e+02,3.534675615212528599e-01,3.467561521252797707e-01,2.997762863534675359e-01
4.470000000000000000e+02,3.549107142857143571e-01,3.459821428571429602e-01,2.991071428571428492e-01
4.480000000000000000e+02,3.563474387527840181e-01,3.452115812917596060e-01,2.984409799554565978e-01
4.490000000000000000e+02,3.577777777777778612e-01,3.444444444444445530e-01,2.977777777777777524e-01
4.500000000000000000e+02,3.592017738359202239e-01,3.436807095343681895e-01,2.971175166297117531e-01
4.510000000000000000e+02,3.606194690265487335e-01,3.429203539823010294e-01,2.964601769911504592e-01
4.520000000000000000e+02,3.620309050772627657e-01,3.421633554083886586e-01,2.958057395143487978e-01
4.530000000000000000e+02,3.634361233480176701e-01,3.414096916299560469e-01,2.951541850220264496e-01
4.540000000000000000e+02,3.648351648351648713e-01,3.406593406593407813e-01,2.945054945054945139e-01
4.550000000000000000e+02,3.662280701754386802e-01,3.399122807017544989e-01,2.938596491228070429e-01
4.560000000000000000e+02,3.676148796498906468e-01,3.391684901531729635e-01,2.932166301969365563e-01
4.570000000000000000e+02,3.689956331877730089e-01,3.384279475982533980e-01,2.925764192139738151e-01
4.580000000000000000e+02,3.703703703703704053e-01,3.376906318082790182e-01,2.919389978213507431e-01
4.590000000000000000e+02,3.717391304347826830e-01,3.369565217391305434e-01,2.913043478260869401e-01
4.600000000000000000e+02,3.731019522776573560e-01,3.362255965292842985e-01,2.906724511930585675e-01
4.610000000000000000e+02,3.744588744588745466e-01,3.354978354978356281e-01,2.900432900432900474e-01
4.620000000000000000e+02,3.758099352051836317e-01,3.347732181425487341e-01,2.894168466522678007e-01
4.630000000000000000e+02,3.771551724137931494e-01,3.340517241379311608e-01,2.887931034482758563e-01
4.640000000000000000e+02,3.784946236559140198e-01,3.333333333333334814e-01,2.881720430107526654e-01
4.650000000000000000e+02,3.798283261802575805e-01,3.326180257510730764e-01,2.875536480686695096e-01
4.660000000000000000e+02,3.811563169164882692e-01,3.319057815845825599e-01,2.869379014989293375e-01
4.670000000000000000e+02,3.824786324786325631e-01,3.311965811965812967e-01,2.863247863247863068e-01
4.680000000000000000e+02,3.816631130063966593e-01,3.304904051172709023e-01,2.878464818763326050e-01
4.690000000000000000e+02,3.808510638297872841e-01,3.297872340425533344e-01,2.893617021276595480e-01
4.700000000000000000e+02,3.800424628450106979e-01,3.290870488322718557e-01,2.908704883227176130e-01
4.710000000000000000e+02,3.792372881355932646e-01,3.283898305084747005e-01,2.923728813559322015e-01
4.720000000000000000e+02,3.784355179704017580e-01,3.276955602536998913e-01,2.938689217758985173e-01
4.730000000000000000e+02,3.776371308016878148e-01,3.270042194092828147e-01,2.953586497890295370e-01
4.740000000000000000e+02,3.768421052631579782e-01,3.263157894736843367e-01,2.968421052631579071e-01
4.750000000000000000e+02,3.760504201680672787e-01,3.256302521008404560e-01,2.983193277310924318e-01
4.760000000000000000e+02,3.752620545073375724e-01,3.249475890985326076e-01,2.997903563941299865e-01
4.770000000000000000e+02,3.744769874476988059e-01,3.242677824267783393e-01,3.012552301255230214e-01
4.780000000000000000e+02,3.736951983298539282e-01,3.235908141962423046e-01,3.027139874739039893e-01
4.790000000000000000e+02,3.729166666666667296e-01,3.229166666666667962e-01,3.041666666666666408e-01
4.800000000000000000e+02,3.721413721413722175e-01,3.222453222453223742e-01,3.056133056133056303e-01
4.810000000000000000e+02,3.713692946058091970e-01,3.215767634854773127e-01,3.070539419087137123e-01
4.820000000000000000e+02,3.706004140786750001e-01,3.209109730848862529e-01,3.084886128364389135e-01
4.830000000000000000e+02,3.698347107438016979e-01,3.202479338842976198e-01,3.099173553719008489e-01
4.840000000000000000e+02,3.690721649484536848e-01,3.195876288659795228e-01,3.113402061855670144e-01
4.850000000000000000e+02,3.683127572016461349e-01,3.189300411522634771e-01,3.127572016460905546e-01
4.860000000000000000e+02,3.675564681724846627e-01,3.182751540041068861e-01,3.141683778234086177e-01
4.870000000000000000e+02,3.668032786885246366e-01,3.176229508196722340e-01,3.155737704918032960e-01
4.880000000000000000e+02,3.660531697341513624e-01,3.169734151329244298e-01,3.169734151329243188e-01
4.890000000000000000e+02,3.653061224489796421e-01,3.163265306122450271e-01,3.183673469387754973e-01
4.900000000000000000e+02,3.645621181262729826e-01,3.156822810590632633e-01,3.197556008146639761e-01
4.910000000000000000e+02,3.638211382113821779e-01,3.150406504065041968e-01,3.211382113821138473e-01
4.920000000000000000e+02,3.630831643002028764e-01,3.144016227180528311e-01,3.225152129817444036e-01
4.930000000000000000e+02,3.623481781376518551e-01,3.137651821862349477e-01,3.238866396761133637e-01
4.940000000000000000e+02,3.616161616161616688e-01,3.131313131313132603e-01,3.252525252525252375e-01
4.950000000000000000e+02,3.608870967741936164e-01,3.125000000000001110e-01,3.266129032258064391e-01
4.960000000000000000e+02,3.601609657947686949e-01,3.118712273641852106e-01,3.279678068410462610e-01
4.970000000000000000e+02,3.594377510040161483e-01,3.112449799196788103e-01,3.293172690763052080e-01
4.980000000000000000e+02,3.587174348697395598e-01,3.106212424849700282e-01,3.306613226452905785e-01
4.990000000000000000e+02,3.580000000000000404e-01,3.100000000000001088e-01,3.320000000000000173e-01
5.000000000000000000e+02,3.572854291417166261e-01,3.093812375249502256e-01,3.333333333333333148e-01
5.010000000000000000e+02,3.565737051792829404e-01,3.087649402390439390e-01,3.346613545816732871e-01
5.020000000000000000e+02,3.558648111332008424e-01,3.081510934393639212e-01,3.359840954274354030e-01
5.030000000000000000e+02,3.551587301587302292e-01,3.075396825396826683e-01,3.373015873015873245e-01
5.040000000000000000e+02,3.544554455445544927e-01,3.069306930693070368e-01,3.386138613861386371e-01
5.050000000000000000e+02,3.537549407114625177e-01,3.063241106719368778e-01,3.399209486166007710e-01
5.060000000000000000e+02,3.530571992110454471e-01,3.057199211045366072e-01,3.412228796844181677e-01
5.070000000000000000e+02,3.523622047244094890e-01,3.051181102362205966e-01,3.425196850393700809e-01
5.080000000000000000e+02,3.516699410609037679e-01,3.045186640471513884e-01,3.438113948919450102e-01
5.090000000000000000e+02,3.509803921568627749e-01,3.039215686274510664e-01,3.450980392156862697e-01
5.100000000000000000e+02,3.502935420743640282e-01,3.033268101761253388e-01,3.463796477495107440e-01
5.110000000000000000e+02,3.496093750000000555e-01,3.027343750000001110e-01,3.476562500000000000e-01
5.120000000000000000e+02,3.489278752436647535e-01,3.021442495126706596e-01,3.489278752436646980e-01
5.130000000000000000e+02,3.482490272373541251e-01,3.015564202334631294e-01,3.501945525291828565e-01
5.140000000000000000e+02,3.475728155339806169e-01,3.009708737864078554e-01,3.514563106796116387e-01
5.150000000000000000e+02,3.468992248062016115e-01,3.003875968992248957e-01,3.527131782945736593e-01
5.160000000000000000e+02,3.462282398452611876e-01,2.998065764023211677e-01,3.539651837524178113e-01
5.170000000000000000e+02,3.455598455598455909e-01,2.992277992277993515e-01,3.552123552123552241e-01
5.180000000000000000e+02,3.448940269749518617e-01,2.986512524084779518e-01,3.564547206165703530e-01
5.190000000000000000e+02,3.442307692307692846e-01,2.980769230769231837e-01,3.576923076923076983e-01
5.200000000000000000e+02,3.435700575815739399e-01,2.975047984644914600e-01,3.589251439539347666e-01
5.210000000000000000e+02,3.429118773946360776e-01,2.969348659003832602e-01,3.601532567049808287e-01
5.220000000000000000e+02,3.422562141491396481e-01,2.963671128107075448e-01,3.613766730401529736e-01
5.230000000000000000e+02,3.416030534351145453e-01,2.958015267175573837e-01,3.625954198473282375e-01
5.240000000000000000e+02,3.409523809523810067e-01,2.952380952380953549e-01,3.638095238095238049e-01
5.250000000000000000e+02,3.403041825095057815e-01,2.946768060836503222e-01,3.650190114068441183e-01
5.260000000000000000e+02,3.396584440227704560e-01,2.941176470588236502e-01,3.662239089184060603e-01
5.270000000000000000e+02,3.390151515151515471e-01,2.935606060606061884e-01,3.674242424242424310e-01
5.280000000000000000e+02,3.383742911153119759e-01,2.930056710775048590e-01,3.686200378071833872e-01
5.290000000000000000e+02,3.377358490566038096e-01,2.924528301886793469e-01,3.698113207547169545e-01
5.300000000000000000e+02,3.370998116760829388e-01,2.919020715630886165e-01,3.709981167608286112e-01
5.310000000000000000e+02,3.364661654135339131e-01,2.913533834586466975e-01,3.721804511278195560e-01
5.320000000000000000e+02,3.358348968105066001e-01,2.908067542213884638e-01,3.733583489681050471e-01
5.330000000000000000e+02,3.352059925093633375e-01,2.902621722846442931e-01,3.745318352059925360e-01
5.340000000000000000e+02,3.345794392523365191e-01,2.897196261682243867e-01,3.757009345794392607e-01
5.350000000000000000e+02,3.339552238805970630e-01,2.891791044776120256e-01,3.768656716417910224e-01
5.360000000000000000e+02,3.333333333333333703e-01,2.886405959031658197e-01,3.780260707635009210e-01
5.370000000000000000e+02,3.327137546468402207e-01,2.899628252788105098e-01,3.773234200743494360e-01
5.380000000000000000e+02,3.320964749536178817e-01,2.912801484230056470e-01,3.766233766233766378e-01
5.390000000000000000e+02,3.314814814814815436e-01,2.925925925925926818e-01,3.759259259259259411e-01
5.400000000000000000e+02,3.308687615526803016e-01,2.939001848428836605e-01,3.752310536044362044e-01
5.410000000000000000e+02,3.302583025830259089e-01,2.952029520295204046e-01,3.745387453874538530e-01
5.420000000000000000e+02,3.296500920810314095e-01,2.965009208103132066e-01,3.738489871086556060e-01
5.430000000000000000e+02,3.290441176470589313e-01,2.977941176470589868e-01,3.731617647058823595e-01
5.440000000000000000e+02,3.284403669724771935e-01,2.990825688073396327e-01,3.724770642201835069e-01
5.450000000000000000e+02,3.278388278388279509e-01,3.003663003663005759e-01,3.717948717948718063e-01
5.460000000000000000e+02,3.272394881170019310e-01,3.016453382084097190e-01,3.711151736745886831e-01
5.470000000000000000e+02,3.266423357664234861e-01,3.029197080291972655e-01,3.704379562043795815e-01
5.480000000000000000e+02,3.260473588342441831e-01,3.041894353369765103e-01,3.697632058287795842e-01
5.490000000000000000e+02,3.254545454545455518e-01,3.054545454545456451e-01,3.690909090909090806e-01
5.500000000000000000e+02,3.248638838475499946e-01,3.067150635208713561e-01,3.684210526315789269e-01
5.510000000000000000e+02,3.242753623188406875e-01,3.079710144927538251e-01,3.677536231884058204e-01
5.520000000000000000e+02,3.236889692585895872e-01,3.092224231464739681e-01,3.670886075949367222e-01
5.530000000000000000e+02,3.231046931407942635e-01,3.104693140794225759e-01,3.664259927797833827e-01
5.540000000000000000e+02,3.225225225225225589e-01,3.117117117117119141e-01,3.657657657657657491e-01
5.550000000000000000e+02,3.219424460431655199e-01,3.129496402877700034e-01,3.651079136690647542e-01
5.560000000000000000e+02,3.213644524236984323e-01,3.141831238779176361e-01,3.644524236983842091e-01
5.570000000000000000e+02,3.207885304659498504e-01,3.154121863799285164e-01,3.637992831541218552e-01
5.580000000000000000e+02,3.202146690518783978e-01,3.166368515205726375e-01,3.631484794275491867e-01
5.590000000000000000e+02,3.196428571428571730e-01,3.178571428571430602e-01,3.624999999999999889e-01
5.600000000000000000e+02,3.190730837789662044e-01,3.190730837789663155e-01,3.618538324420677577e-01
5.610000000000000000e+02,3.185053380782918442e-01,3.202846975088969872e-01,3.612099644128113907e-01
5.620000000000000000e+02,3.179396092362344883e-01,3.214920071047959182e-01,3.605683836589698155e-01
5.630000000000000000e+02,3.173758865248227368e-01,3.226950354609930960e-01,3.599290780141843893e-01
5.640000000000000000e+02,3.168141592920354355e-01,3.238938053097347169e-01,3.592920353982300696e-01
5.650000000000000000e+02,3.162544169611307687e-01,3.250883392226150415e-01,3.586572438162544119e-01
5.660000000000000000e+02,3.156966490299824013e-01,3.262786596119931493e-01,3.580246913580246715e-01
5.670000000000000000e+02,3.151408450704225594e-01,3.274647887323945405e-01,3.573943661971831220e-01
5.680000000000000000e+02,3.145869947275922729e-01,3.286467486818981931e-01,3.567662565905096450e-01
5.690000000000000000e+02,3.140350877192982226e-01,3.298245614035089091e-01,3.561403508771929793e-01
5.700000000000000000e+02,3.134851138353765276e-01,3.309982486865150619e-01,3.555166374781085770e-01
5.710000000000000000e+02,3.129370629370629153e-01,3.321678321678323553e-01,3.548951048951048959e-01
5.720000000000000000e+02,3.123909249563699975e-01,3.333333333333335369e-01,3.542757417102966877e-01
5.730000000000000000e+02,3.118466898954703748e-01,3.344947735191639571e-01,3.536585365853658347e-01
5.740000000000000000e+02,3.113043478260869579e-01,3.356521739130436943e-01,3.530434782608695699e-01
5.750000000000000000e+02,3.107638888888888951e-01,3.368055555555557468e-01,3.524305555555555802e-01
5.760000000000000000e+02,3.102253032928942722e-01,3.379549393414213454e-01,3.518197573656845489e-01
5.770000000000000000e+02,3.096885813148789190e-01,3.391003460207614451e-01,3.512110726643598024e-01
5.780000000000000000e+02,3.091537132987910441e-01,3.402417962003456142e-01,3.506044905008635082e-01
5.790000000000000000e+02,3.086206896551724754e-01,3.413793103448277688e-01,3.499999999999999778e-01
5.800000000000000000e+02,3.080895008605852303e-01,3.425129087779691939e-01,3.493975903614457978e-01
5.810000000000000000e+02,3.075601374570447466e-01,3.436426116838490197e-01,3.487972508591065113e-01
5.820000000000000000e+02,3.070325900514579986e-01,3.447684391080619859e-01,3.481989708404802930e-01
5.830000000000000000e+02,3.065068493150684970e-01,3.458904109589043263e-01,3.476027397260273988e-01
5.840000000000000000e+02,3.059829059829060061e-01,3.470085470085472190e-01,3.470085470085469970e-01
5.850000000000000000e+02,3.054607508532423132e-01,3.481228668941981352e-01,3.464163822525597181e-01
5.860000000000000000e+02,3.049403747870528258e-01,3.492333901192506418e-01,3.458262350936967544e-01
5.870000000000000000e+02,3.044217687074829981e-01,3.503401360544219356e-01,3.452380952380952328e-01
5.880000000000000000e+02,3.039049235993208642e-01,3.514431239388796091e-01,3.446519524617996377e-01
5.890000000000000000e+02,3.033898305084745672e-01,3.525423728813560920e-01,3.440677966101695073e-01
5.900000000000000000e+02,3.028764805414551620e-01,3.536379018612522684e-01,3.434856175972927361e-01
5.910000000000000000e+02,3.023648648648648574e-01,3.547297297297298813e-01,3.429054054054054279e-01
5.920000000000000000e+02,3.018549747048903664e-01,3.558178752107927223e-01,3.423271500843170223e-01
5.930000000000000000e+02,3.013468013468013629e-01,3.569023569023570541e-01,3.417508417508417495e-01
5.940000000000000000e+02,3.008403361344537674e-01,3.579831932773110403e-01,3.411764705882353033e-01
5.950000000000000000e+02,3.003355704697986406e-01,3.590604026845638508e-01,3.406040268456375641e-01
5.960000000000000000e+02,2.998324958123952944e-01,3.601340033500838311e-01,3.400335008375209300e-01
5.970000000000000000e+02,2.993311036789297885e-01,3.612040133779265139e-01,3.394648829431438086e-01
5.980000000000000000e+02,2.988313856427379234e-01,3.622704507512521932e-01,3.388981636060099945e-01
5.990000000000000000e+02,2.983333333333333948e-01,3.633333333333334525e-01,3.383333333333333193e-01
6.000000000000000000e+02,2.978369384359401684e-01,3.643926788685525331e-01,3.377703826955074651e-01
6.010000000000000000e+02,2.973421926910299606e-01,3.654485049833888222e-01,3.372093023255813837e-01
6.020000000000000000e+02,2.968490878938640498e-01,3.665008291873964597e-01,3.366500829187396571e-01
6.030000000000000000e+02,2.963576158940398053e-01,3.675496688741722862e-01,3.360927152317880751e-01
6.040000000000000000e+02,2.958677685950413805e-01,3.685950413223141320e-01,3.355371900826446541e-01
6.050000000000000000e+02,2.953795379537954013e-01,3.696369636963697247e-01,3.349834983498350405e-01
6.060000000000000000e+02,2.948929159802306521e-01,3.706754530477760490e-01,3.344316309719934655e-01
6.070000000000000000e+02,2.944078947368420907e-01,3.717105263157895467e-01,3.338815789473684736e-01
6.080000000000000000e+02,2.939244663382594158e-01,3.727422003284073249e-01,3.333333333333333703e-01
6.090000000000000000e+02,2.934426229508196315e-01,3.737704918032787593e-01,3.327868852459016646e-01
6.100000000000000000e+02,2.929623567921439964e-01,3.747954173486089391e-01,3.322422258592471755e-01
6.110000000000000000e+02,2.924836601307189143e-01,3.758169934640523957e-01,3.316993464052288010e-01
6.120000000000000000e+02,2.936378466557911238e-01,3.752039151712888154e-01,3.311582381729201163e-01
6.130000000000000000e+02,2.947882736156351435e-01,3.745928338762216092e-01,3.306188925081433583e-01
6.140000000000000000e+02,2.959349593495934627e-01,3.739837398373984656e-01,3.300813008130081827e-01
6.150000000000000000e+02,2.970779220779220520e-01,3.733766233766234732e-01,3.295454545454545858e-01
6.160000000000000000e+02,2.982171799027552028e-01,3.727714748784441978e-01,3.290113452188007104e-01
6.170000000000000000e+02,2.993527508090614297e-01,3.721682847896440882e-01,3.284789644012945375e-01
6.180000000000000000e+02,3.004846526655896022e-01,3.715670436187399894e-01,3.279483037156704639e-01
6.190000000000000000e+02,3.016129032258064169e-01,3.709677419354839856e-01,3.274193548387097086e-01
6.200000000000000000e+02,3.027375201288244333e-01,3.703703703703704608e-01,3.268921095008052169e-01
6.210000000000000000e+02,3.038585209003215049e-01,3.697749196141479899e-01,3.263665594855306162e-01
6.220000000000000000e+02,3.049759229534509952e-01,3.691813804173355584e-01,3.258426966292135574e-01
6.230000000000000000e+02,3.060897435897435570e-01,3.685897435897436680e-01,3.253205128205128860e-01
6.240000000000000000e+02,3.071999999999999731e-01,3.680000000000001048e-01,3.248000000000000331e-01
6.250000000000000000e+02,3.083067092651756713e-01,3.674121405750799818e-01,3.242811501597444579e-01
6.260000000000000000e+02,3.094098883572567460e-01,3.668261562998406111e-01,3.237639553429027539e-01
6.270000000000000000e+02,3.105095541401273196e-01,3.662420382165605948e-01,3.232484076433121412e-01
6.280000000000000000e+02,3.116057233704291884e-01,3.656597774244834120e-01,3.227344992050875105e-01
6.290000000000000000e+02,3.126984126984126422e-01,3.650793650793651701e-01,3.222222222222222987e-01
6.300000000000000000e+02,3.137876386687796781e-01,3.645007923930270177e-01,3.217115689381934152e-01
6.310000000000000000e+02,3.148734177215189445e-01,3.639240506329114999e-01,3.212025316455697221e-01
6.320000000000000000e+02,3.159557661927329675e-01,3.633491311216430764e-01,3.206951026856241227e-01
6.330000000000000000e+02,3.170347003154573851e-01,3.627760252365931359e-01,3.201892744479495900e-01
6.340000000000000000e+02,3.181102362204724088e-01,3.622047244094488971e-01,3.196850393700788051e-01
6.350000000000000000e+02,3.191823899371068474e-01,3.616352201257862498e-01,3.191823899371069584e-01
6.360000000000000000e+02,3.202511773940344697e-01,3.610675039246468709e-01,3.186813186813187149e-01
6.370000000000000000e+02,3.213166144200625962e-01,3.605015673981192270e-01,3.181818181818182323e-01
6.380000000000000000e+02,3.223787167449138624e-01,3.599374021909234056e-01,3.176838810641627875e-01
6.390000000000000000e+02,3.234374999999999334e-01,3.593750000000001110e-01,3.171875000000000666e-01
6.400000000000000000e+02,3.244929797191886678e-01,3.588143525741030460e-01,3.166926677067083418e-01
6.410000000000000000e+02,3.255451713395637880e-01,3.582554517133957339e-01,3.161993769470405891e-01
6.420000000000000000e+02,3.265940902021772230e-01,3.576982892690513949e-01,3.157076205287714932e-01
6.430000000000000000e+02,3.276397515527949555e-01,3.571428571428572063e-01,3.152173913043478937e-01
6.440000000000000000e+02,3.286821705426355433e-01,3.565891472868217282e-01,3.147286821705427284e-01
6.450000000000000000e+02,3.297213622291020330e-01,3.560371517027864363e-01,3.142414860681115307e-01
6.460000000000000000e+02,3.307573415765068248e-01,3.554868624420402523e-01,3.137557959814529229e-01
6.470000000000000000e+02,3.317901234567899871e-01,3.549382716049383490e-01,3.132716049382716639e-01
6.480000000000000000e+02,3.328197226502310202e-01,3.543913713405239529e-01,3.127889060092450269e-01
6.490000000000000000e+02,3.338461538461537370e-01,3.538461538461539213e-01,3.123076923076923417e-01
6.500000000000000000e+02,3.348694316436250928e-01,3.533026113671275947e-01,3.118279569892473679e-01
6.510000000000000000e+02,3.358895705521471320e-01,3.527607361963190913e-01,3.113496932515337767e-01
6.520000000000000000e+02,3.369065849923429390e-01,3.522205206738132643e-01,3.108728943338438522e-01
6.530000000000000000e+02,3.379204892966359841e-01,3.516819571865444360e-01,3.103975535168196354e-01
6.540000000000000000e+02,3.389312977099235846e-01,3.511450381679390165e-01,3.099236641221374544e-01
6.550000000000000000e+02,3.399390243902438158e-01,3.506097560975610650e-01,3.094512195121951748e-01
6.560000000000000000e+02,3.409436834094367597e-01,3.500761035007611266e-01,3.089802130898021693e-01
6.570000000000000000e+02,3.419452887537993147e-01,3.495440729483283437e-01,3.085106382978723971e-01
6.580000000000000000e+02,3.429438543247343429e-01,3.490136570561457874e-01,3.080424886191199252e-01
6.590000000000000000e+02,3.439393939393938782e-01,3.484848484848486194e-01,3.075757575757576134e-01
6.600000000000000000e+02,3.449319213313161714e-01,3.479576399394857522e-01,3.071104387291982429e-01
6.610000000000000000e+02,3.459214501510574080e-01,3.474320241691843947e-01,3.066465256797583638e-01
6.620000000000000000e+02,3.469079939668174850e-01,3.469079939668175960e-01,3.061840120663650300e-01
6.630000000000000000e+02,3.478915662650602370e-01,3.463855421686747871e-01,3.057228915662650870e-01
6.640000000000000000e+02,3.488721804511278335e-01,3.458646616541354302e-01,3.052631578947369029e-01
6.650000000000000000e+02,3.498498498498498477e-01,3.453453453453454447e-01,3.048048048048048742e-01
6.660000000000000000e+02,3.508245877061469398e-01,3.448275862068966302e-01,3.043478260869565966e-01
6.670000000000000000e+02,3.517964071856287678e-01,3.443113772455090871e-01,3.038922155688623672e-01
6.680000000000000000e+02,3.527653213751869021e-01,3.437967115097160797e-01,3.034379671150972402e-01
6.690000000000000000e+02,3.537313432835821336e-01,3.432835820895523415e-01,3.029850746268657469e-01
6.700000000000000000e+02,3.546944858420268409e-01,3.427719821162444891e-01,3.025335320417288365e-01
6.710000000000000000e+02,3.556547619047619180e-01,3.422619047619048227e-01,3.020833333333334259e-01
6.720000000000000000e+02,3.566121842496285388e-01,3.417533432392274029e-01,3.016344725111442249e-01
6.730000000000000000e+02,3.575667655786350374e-01,3.412462908011870133e-01,3.011869436201781158e-01
6.740000000000000000e+02,3.585185185185185697e-01,3.407407407407408440e-01,3.007407407407408084e-01
6.750000000000000000e+02,3.594674556213018346e-01,3.402366863905326166e-01,3.002958579881657708e-01
6.760000000000000000e+02,3.604135893648449662e-01,3.397341211225997637e-01,2.998522895125554921e-01
6.770000000000000000e+02,3.613569321533923739e-01,3.392330383480826606e-01,2.994100294985251320e-01
6.780000000000000000e+02,3.622974963181149199e-01,3.387334315169367449e-01,2.989690721649485017e-01
6.790000000000000000e+02,3.632352941176471006e-01,3.382352941176471339e-01,2.985294117647059320e-01
6.800000000000000000e+02,3.641703377386197316e-01,3.377386196769457394e-01,2.980910425844346956e-01
6.810000000000000000e+02,3.651026392961877476e-01,3.372434017595308808e-01,2.976539589442815936e-01
6.820000000000000000e+02,3.660322108345535064e-01,3.367496339677892303e-01,2.972181551976574854e-01
6.830000000000000000e+02,3.669590643274854846e-01,3.362573099415205324e-01,2.967836257309942605e-01
6.840000000000000000e+02,3.678832116788322559e-01,3.357664233576643231e-01,2.963503649635037540e-01
6.850000000000000000e+02,3.688046647230321939e-01,3.352769679300292571e-01,2.959183673469388820e-01
6.860000000000000000e+02,3.697234352256187351e-01,3.347889374090248227e-01,2.954876273653567198e-01
6.870000000000000000e+02,3.706395348837210335e-01,3.343023255813954431e-01,2.950581395348838010e-01
6.880000000000000000e+02,3.715529753265603419e-01,3.338171262699565212e-01,2.946298984034834145e-01
6.890000000000000000e+02,3.724637681159421176e-01,3.333333333333334259e-01,2.942028985507247341e-01
6.900000000000000000e+02,3.719247467438495658e-01,3.328509406657019776e-01,2.952243125904487342e-01
6.910000000000000000e+02,3.713872832369943255e-01,3.323699421965318757e-01,2.962427745664741319e-01
6.920000000000000000e+02,3.708513708513709317e-01,3.318903318903319577e-01,2.972582972582973881e-01
6.930000000000000000e+02,3.703170028818444370e-01,3.314121037463977903e-01,2.982708933717580502e-01
6.940000000000000000e+02,3.697841726618705804e-01,3.309352517985612585e-01,2.992805755395684941e-01
6.950000000000000000e+02,3.692528735632184533e-01,3.304597701149426525e-01,3.002873563218392272e-01
6.960000000000000000e+02,3.687230989956959415e-01,3.299856527977045872e-01,3.012912482065998598e-01
6.970000000000000000e+02,3.681948424068768877e-01,3.295128939828081416e-01,3.022922636103153593e-01
6.980000000000000000e+02,3.676680972818312521e-01,3.290414878397712184e-01,3.032904148783978626e-01
6.990000000000000000e+02,3.671428571428572152e-01,3.285714285714286809e-01,3.042857142857144370e-01
7.000000000000000000e+02,3.666191155492155018e-01,3.281027104136948203e-01,3.052781740370900110e-01
7.010000000000000000e+02,3.660968660968662025e-01,3.276353276353277111e-01,3.062678062678063640e-01
7.020000000000000000e+02,3.655761024182077601e-01,3.271692745376956757e-01,3.072546230440967863e-01
7.030000000000000000e+02,3.650568181818182878e-01,3.267045454545455252e-01,3.082386363636364091e-01
7.040000000000000000e+02,3.645390070921986636e-01,3.262411347517731319e-01,3.092198581560284265e-01
7.050000000000000000e+02,3.640226628895185113e-01,3.257790368271955561e-01,3.101983002832861547e-01
7.060000000000000000e+02,3.635077793493635689e-01,3.253182461103253931e-01,3.111739745403112045e-01
7.070000000000000000e+02,3.629943502824859447e-01,3.248587570621469522e-01,3.121468926553672696e-01
7.080000000000000000e+02,3.624823695345558150e-01,3.244005641748942681e-01,3.131170662905500834e-01
7.090000000000000000e+02,3.619718309859155658e-01,3.239436619718309984e-01,3.140845070422535468e-01
7.100000000000000000e+02,3.614627285513362098e-01,3.234880450070323765e-01,3.150492264416315247e-01
7.110000000000000000e+02,3.609550561797753576e-01,3.230337078651686067e-01,3.160112359550562022e-01
7.120000000000000000e+02,3.604488078541375207e-01,3.225806451612904246e-01,3.169705469845722767e-01
7.130000000000000000e+02,3.599439775910364681e-01,3.221288515406163788e-01,3.179271708683473752e-01
7.140000000000000000e+02,3.594405594405595261e-01,3.216783216783217769e-01,3.188811188811189190e-01
7.150000000000000000e+02,3.589385474860335989e-01,3.212290502793296865e-01,3.198324022346369366e-01
7.160000000000000000e+02,3.584379358437936869e-01,3.207810320781032676e-01,3.207810320781032676e-01
7.170000000000000000e+02,3.579387186629527373e-01,3.203342618384402152e-01,3.217270194986073251e-01
7.180000000000000000e+02,3.574408901251739379e-01,3.198887343532685335e-01,3.226703755215578062e-01
7.190000000000000000e+02,3.569444444444445086e-01,3.194444444444445863e-01,3.236111111111111827e-01
7.200000000000000000e+02,3.564493758668516588e-01,3.190013869625521470e-01,3.245492371705964718e-01
7.210000000000000000e+02,3.559556786703602094e-01,3.185595567867037237e-01,3.254847645429363445e-01
7.220000000000000000e+02,3.554633471645920473e-01,3.181189488243431063e-01,3.264177040110650685e-01
7.230000000000000000e+02,3.549723756906077998e-01,3.176795580110498007e-01,3.273480662983426215e-01
7.240000000000000000e+02,3.544827586206897307e-01,3.172413793103449065e-01,3.282758620689655849e-01
7.250000000000000000e+02,3.539944903581268010e-01,3.168044077134987146e-01,3.292011019283747064e-01
7.260000000000000000e+02,3.535075653370014503e-01,3.163686382393398056e-01,3.301237964236589106e-01
7.270000000000000000e+02,3.530219780219781001e-01,3.159340659340659774e-01,3.310439560439560891e-01
7.280000000000000000e+02,3.525377229080933761e-01,3.155006858710562856e-01,3.319615912208505049e-01
7.290000000000000000e+02,3.520547945205479978e-01,3.150684931506849695e-01,3.328767123287671437e-01
7.300000000000000000e+02,3.515731874145007763e-01,3.146374829001368223e-01,3.337893296853625680e-01
7.310000000000000000e+02,3.510928961748634447e-01,3.142076502732240595e-01,3.346994535519126068e-01
7.320000000000000000e+02,3.506139154160983207e-01,3.137789904502046312e-01,3.356070941336971591e-01
7.330000000000000000e+02,3.501362397820164118e-01,3.133514986376021993e-01,3.365122615803814998e-01
7.340000000000000000e+02,3.496598639455782975e-01,3.129251700680272252e-01,3.374149659863945883e-01
7.350000000000000000e+02,3.491847826086957318e-01,3.125000000000000000e-01,3.383152173913043792e-01
7.360000000000000000e+02,3.487109905020353562e-01,3.120759837177747853e-01,3.392130257801900250e-01
7.370000000000000000e+02,3.482384823848239108e-01,3.116531165311653417e-01,3.401084010840109140e-01
7.380000000000000000e+02,3.477672530446550003e-01,3.112313937753721782e-01,3.410013531799729880e-01
7.390000000000000000e+02,3.472972972972973582e-01,3.108108108108108558e-01,3.418918918918919525e-01
7.400000000000000000e+02,3.468286099865047767e-01,3.103913630229420129e-01,3.427800269905533770e-01
7.410000000000000000e+02,3.463611859838275908e-01,3.099730458221024443e-01,3.436657681940701314e-01
7.420000000000000000e+02,3.458950201884253839e-01,3.095558546433378466e-01,3.445491251682368805e-01
7.430000000000000000e+02,3.454301075268818022e-01,3.091397849462366176e-01,3.454301075268817467e-01
7.440000000000000000e+02,3.449664429530202026e-01,3.087248322147651547e-01,3.463087248322147538e-01
7.450000000000000000e+02,3.445040214477212426e-01,3.083109919571045965e-01,3.471849865951742720e-01
7.460000000000000000e+02,3.440428380187416924e-01,3.078982597054886750e-01,3.480589022757697437e-01
7.470000000000000000e+02,3.435828877005348558e-01,3.074866310160428440e-01,3.489304812834224667e-01
7.480000000000000000e+02,3.431241655540721580e-01,3.070761014686249069e-01,3.497997329773030462e-01
7.490000000000000000e+02,3.426666666666667305e-01,3.066666666666667540e-01,3.506666666666666821e-01
7.500000000000000000e+02,3.422103861517976631e-01,3.062583222370173774e-01,3.515312916111850705e-01
7.510000000000000000e+02,3.417553191489362541e-01,3.058510638297873285e-01,3.523936170212765839e-01
7.520000000000000000e+02,3.413014608233732594e-01,3.054448871181939529e-01,3.532536520584329542e-01
7.530000000000000000e+02,3.408488063660478073e-01,3.050397877984085682e-01,3.541114058355437910e-01
7.540000000000000000e+02,3.403973509933775343e-01,3.046357615894040305e-01,3.549668874172185462e-01
7.550000000000000000e+02,3.399470899470899976e-01,3.042328042328042992e-01,3.558201058201058142e-01
7.560000000000000000e+02,3.394980184940555312e-01,3.038309114927345567e-01,3.566710700132100231e-01
7.570000000000000000e+02,3.390501319261214341e-01,3.034300791556728827e-01,3.575197889182057942e-01
7.580000000000000000e+02,3.386034255599473797e-01,3.030303030303030942e-01,3.583662714097496926e-01
7.590000000000000000e+02,3.381578947368421573e-01,3.026315789473684736e-01,3.592105263157894801e-01
7.600000000000000000e+02,3.377135348226019129e-01,3.022339027595269956e-01,3.600525624178712025e-01
7.610000000000000000e+02,3.372703412073491669e-01,3.018372703412074420e-01,3.608923884514435576e-01
7.620000000000000000e+02,3.368283093053736077e-01,3.014416775884666277e-01,3.617300131061598756e-01
7.630000000000000000e+02,3.363874345549738853e-01,3.010471204188481797e-01,3.625654450261779904e-01
7.640000000000000000e+02,3.359477124183007368e-01,3.006535947712418166e-01,3.633986928104575020e-01
7.650000000000000000e+02,3.355091383812011108e-01,3.002610966057441266e-01,3.642297650130548181e-01
7.660000000000000000e+02,3.350717079530639575e-01,2.998696219035202337e-01,3.650586701434159198e-01
7.670000000000000000e+02,3.346354166666667407e-01,2.994791666666666852e-01,3.658854166666666852e-01
7.680000000000000000e+02,3.342002600780235033e-01,2.990897269180754492e-01,3.667100130039011585e-01
7.690000000000000000e+02,3.337662337662338219e-01,2.987012987012987453e-01,3.675324675324675439e-01
7.700000000000000000e+02,3.333333333333334259e-01,2.983138780804150958e-01,3.683527885862516449e-01
7.710000000000000000e+02,3.329015544041451502e-01,2.979274611398964323e-01,3.691709844559585285e-01
7.720000000000000000e+02,3.324708926261320530e-01,2.975420439844761455e-01,3.699870633893919680e-01
7.730000000000000000e+02,3.320413436692506992e-01,2.971576227390181346e-01,3.708010335917312772e-01
7.740000000000000000e+02,3.316129032258064990e-01,2.980645161290322864e-01,3.703225806451612701e-01
7.750000000000000000e+02,3.311855670103093785e-01,2.989690721649485017e-01,3.698453608247422864e-01
7.760000000000000000e+02,3.307593307593308385e-01,2.998712998712999012e-01,3.693693693693693714e-01
7.770000000000000000e+02,3.303341902313625678e-01,3.007712082262211095e-01,3.688946015424164337e-01
7.780000000000000000e+02,3.299101412066752781e-01,3.016688061617458505e-01,3.684210526315789269e-01
7.790000000000000000e+02,3.294871794871795379e-01,3.025641025641025994e-01,3.679487179487179738e-01
7.800000000000000000e+02,3.290653008962868831e-01,3.034571062740077374e-01,3.674775928297054906e-01
7.810000000000000000e+02,3.286445012787724274e-01,3.043478260869565966e-01,3.670076726342710871e-01
7.820000000000000000e+02,3.282247765006386375e-01,3.052362707535122288e-01,3.665389527458493002e-01
7.830000000000000000e+02,3.278061224489796643e-01,3.061224489795919546e-01,3.660714285714285476e-01
7.840000000000000000e+02,3.273885350318472276e-01,3.070063694267516907e-01,3.656050955414012482e-01
7.850000000000000000e+02,3.269720101781171118e-01,3.078880407124682805e-01,3.651399491094147742e-01
7.860000000000000000e+02,3.265565438373571050e-01,3.087674714104193807e-01,3.646759847522236253e-01
7.870000000000000000e+02,3.261421319796954932e-01,3.096446700507615168e-01,3.642131979695431565e-01
7.880000000000000000e+02,3.257287705956908308e-01,3.105196451204056962e-01,3.637515842839036950e-01
7.890000000000000000e+02,3.253164556962025999e-01,3.113924050632912444e-01,3.632911392405063222e-01
7.900000000000000000e+02,3.249051833122630351e-01,3.122629582806574766e-01,3.628318584070796549e-01
7.910000000000000000e+02,3.244949494949495583e-01,3.131313131313132048e-01,3.623737373737373479e-01
7.920000000000000000e+02,3.240857503152586028e-01,3.139974779319042453e-01,3.619167717528373185e-01
7.930000000000000000e+02,3.236775818639799351e-01,3.148614609571789291e-01,3.614609571788413023e-01
7.940000000000000000e+02,3.232704402515724218e-01,3.157232704402516688e-01,3.610062893081760760e-01
7.950000000000000000e+02,3.228643216080402945e-01,3.165829145728644156e-01,3.605527638190954565e-01
7.960000000000000000e+02,3.224592220828106370e-01,3.174404015056462858e-01,3.601003764115432992e-01
7.970000000000000000e+02,3.220551378446115942e-01,3.182957393483710207e-01,3.596491228070175517e-01
7.980000000000000000e+02,3.216520650813517457e-01,3.191489361702128935e-01,3.591989987484355273e-01
7.990000000000000000e+02,3.212500000000000910e-01,3.200000000000001177e-01,3.587500000000000133e-01
8.000000000000000000e+02,3.208489388264669784e-01,3.208489388264670339e-01,3.583021223470661543e-01
8.010000000000000000e+02,3.204488778054863651e-01,3.216957605985038549e-01,3.578553615960100021e-01
8.020000000000000000e+02,3.200498132004981899e-01,3.225404732254048557e-01,3.574097135740971209e-01
8.030000000000000000e+02,3.196517412935324098e-01,3.233830845771145657e-01,3.569651741293532465e-01
8.040000000000000000e+02,3.192546583850932596e-01,3.242236024844721842e-01,3.565217391304347783e-01
8.050000000000000000e+02,3.188585607940447320e-01,3.250620347394542198e-01,3.560794044665012148e-01
8.060000000000000000e+02,3.184634448574969467e-01,3.258983890954152418e-01,3.556381660470879780e-01
8.070000000000000000e+02,3.180693069306931298e-01,3.267326732673268563e-01,3.551980198019801804e-01
8.080000000000000000e+02,3.176761433868974804e-01,3.275648949320149605e-01,3.547589616810877811e-01
8.090000000000000000e+02,3.172839506172840385e-01,3.283950617283952211e-01,3.543209876543209624e-01
8.100000000000000000e+02,3.168927250308262167e-01,3.292231812577066652e-01,3.538840937114673402e-01
8.110000000000000000e+02,3.165024630541872774e-01,3.300492610837439944e-01,3.534482758620689502e-01
8.120000000000000000e+02,3.161131611316113643e-01,3.308733087330874567e-01,3.530135301353013455e-01
8.130000000000000000e+02,3.157248157248158105e-01,3.316953316953318298e-01,3.525798525798525818e-01
8.140000000000000000e+02,3.153374233128835025e-01,3.325153374233130177e-01,3.521472392638037019e-01
8.150000000000000000e+02,3.149509803921569095e-01,3.333333333333334814e-01,3.517156862745098311e-01
8.160000000000000000e+02,3.145654834761322793e-01,3.341493268053856713e-01,3.512851897184822714e-01
8.170000000000000000e+02,3.141809290953546108e-01,3.349633251833742387e-01,3.508557457212713726e-01
8.180000000000000000e+02,3.137973137973138482e-01,3.357753357753359147e-01,3.504273504273504036e-01
8.190000000000000000e+02,3.134146341463415197e-01,3.365853658536586690e-01,3.499999999999999778e-01
8.200000000000000000e+02,3.130328867235079859e-01,3.373934226552985360e-01,3.495736906211936446e-01
8.210000000000000000e+02,3.126520681265207435e-01,3.381995133819952759e-01,3.491484184914842026e-01
8.220000000000000000e+02,3.122721749696233950e-01,3.390036452004861478e-01,3.487241798298906237e-01
8.230000000000000000e+02,3.118932038834952292e-01,3.398058252427185733e-01,3.483009708737864196e-01
8.240000000000000000e+02,3.115151515151515782e-01,3.406060606060607454e-01,3.478787878787878984e-01
8.250000000000000000e+02,3.111380145278451193e-01,3.414043583535110171e-01,3.474576271186440857e-01
8.260000000000000000e+02,3.107617896009673975e-01,3.422007255139058457e-01,3.470374848851269789e-01
8.270000000000000000e+02,3.103864734299517369e-01,3.429951690821257393e-01,3.466183574879226903e-01
8.280000000000000000e+02,3.100120627261762074e-01,3.437876960193004816e-01,3.462002412545235330e-01
8.290000000000000000e+02,3.096385542168675342e-01,3.445783132530121917e-01,3.457831325301204961e-01
8.300000000000000000e+02,3.092659446450060634e-01,3.453670276774971071e-01,3.453670276774969961e-01
8.310000000000000000e+02,3.088942307692308376e-01,3.461538461538463118e-01,3.449519230769230727e-01
8.320000000000000000e+02,3.085234093637455599e-01,3.469387755102042448e-01,3.445378151260504174e-01
8.330000000000000000e+02,3.081534772182255022e-01,3.477218225419665409e-01,3.441247002398081789e-01
8.340000000000000000e+02,3.077844311377246345e-01,3.485029940119762082e-01,3.437125748502993794e-01
8.350000000000000000e+02,3.074162679425838096e-01,3.492822966507178606e-01,3.433014354066985518e-01
8.360000000000000000e+02,3.070489844683393921e-01,3.500597371565115079e-01,3.428912783751493221e-01
8.370000000000000000e+02,3.066825775656325526e-01,3.508353221957041801e-01,3.424821002386634894e-01
8.380000000000000000e+02,3.063170441001192845e-01,3.516090584028606636e-01,3.420738974970202739e-01
8.390000000000000000e+02,3.059523809523810312e-01,3.523809523809525168e-01,3.416666666666666741e-01
8.400000000000000000e+02,3.055885850178359786e-01,3.531510107015459199e-01,3.412604042806183235e-01
8.410000000000000000e+02,3.052256532066509043e-01,3.539192399049882476e-01,3.408551068883610702e-01
8.420000000000000000e+02,3.048635824436536912e-01,3.546856465005932546e-01,3.404507710557532763e-01
8.430000000000000000e+02,3.045023696682465086e-01,3.554502369668247619e-01,3.400473933649288960e-01
8.440000000000000000e+02,3.041420118343196033e-01,3.562130177514793994e-01,3.396449704142011639e-01
8.450000000000000000e+02,3.037825059101655345e-01,3.569739952718677389e-01,3.392434988179668931e-01
8.460000000000000000e+02,3.034238488783944088e-01,3.577331759149942059e-01,3.388429752066115519e-01
8.470000000000000000e+02,3.030660377358491142e-01,3.584905660377359915e-01,3.384433962264151163e-01
8.480000000000000000e+02,3.027090694935218318e-01,3.592461719670201337e-01,3.380447585394582011e-01
8.490000000000000000e+02,3.023529411764706576e-01,3.600000000000001532e-01,3.376470588235294112e-01
8.500000000000000000e+02,3.019976498237368356e-01,3.607520564042304700e-01,3.372502937720329164e-01
8.510000000000000000e+02,3.016431924882629900e-01,3.615023474178404861e-01,3.368544600938966904e-01
8.520000000000000000e+02,3.012895662368113014e-01,3.622508792497070584e-01,3.364595545134818066e-01
8.530000000000000000e+02,3.009367681498829605e-01,3.629976580796254182e-01,3.360655737704917878e-01
8.540000000000000000e+02,3.005847953216375101e-01,3.637426900584796452e-01,3.356725146198830667e-01
8.550000000000000000e+02,3.002336448598131313e-01,3.644859813084113664e-01,3.352803738317757243e-01
8.560000000000000000e+02,2.998833138856476510e-01,3.652275379229872887e-01,3.348891481913652268e-01
8.570000000000000000e+02,2.995337995337996051e-01,3.659673659673661206e-01,3.344988344988344964e-01
8.580000000000000000e+02,2.991850989522701343e-01,3.667054714784634406e-01,3.341094295692665916e-01
8.590000000000000000e+02,2.988372093023256570e-01,3.674418604651163989e-01,3.337209302325581661e-01
8.600000000000000000e+02,2.984901277584204871e-01,3.681765389082463646e-01,3.333333333333333148e-01
8.610000000000000000e+02,2.981438515081207274e-01,3.689095127610210190e-01,3.329466357308584756e-01
8.620000000000000000e+02,2.977983777520278874e-01,3.696407879490151704e-01,3.325608342989571087e-01
8.630000000000000000e+02,2.986111111111111605e-01,3.692129629629630760e-01,3.321759259259259300e-01
8.640000000000000000e+02,2.994219653179191476e-01,3.687861271676302066e-01,3.317919075144508678e-01
8.650000000000000000e+02,3.002309468822171312e-01,3.683602771362587958e-01,3.314087759815242396e-01
8.660000000000000000e+02,3.010380622837370845e-01,3.679354094579009304e-01,3.310265282583621516e-01
8.670000000000000000e+02,3.018433179723503113e-01,3.675115207373273463e-01,3.306451612903225645e-01
8.680000000000000000e+02,3.026467203682394191e-01,3.670886075949368332e-01,3.302646720368239142e-01
8.690000000000000000e+02,3.034482758620690168e-01,3.666666666666668073e-01,3.298850574712643424e-01
8.700000000000000000e+02,3.042479908151550783e-01,3.662456946039037153e-01,3.295063145809414284e-01
8.710000000000000000e+02,3.050458715596330861e-01,3.658256880733946059e-01,3.291284403669724745e-01
8.720000000000000000e+02,3.058419243986255087e-01,3.654066437571593662e-01,3.287514318442153471e-01
8.730000000000000000e+02,3.066361556064073901e-01,3.649885583524029031e-01,3.283752860411899288e-01
8.740000000000000000e+02,3.074285714285714954e-01,3.645714285714287128e-01,3.280000000000000138e-01
8.750000000000000000e+02,3.082191780821918470e-01,3.641552511415526161e-01,3.276255707762557035e-01
8.760000000000000000e+02,3.090079817559863717e-01,3.637400228050172157e-01,3.272519954389965791e-01
8.770000000000000000e+02,3.097949886104784389e-01,3.633257403189067425e-01,3.268792710706150406e-01
8.780000000000000000e+02,3.105802047781570652e-01,3.629124004550626781e-01,3.265073947667804233e-01
8.790000000000000000e+02,3.113636363636364535e-01,3.625000000000001554e-01,3.261363636363636131e-01
8.800000000000000000e+02,3.121452894438139225e-01,3.620885357548241923e-01,3.257661748013621072e-01
8.810000000000000000e+02,3.129251700680272807e-01,3.616780045351475348e-01,3.253968253968254065e-01
8.820000000000000000e+02,3.137032842582107017e-01,3.612684031710080568e-01,3.250283125707814080e-01
8.830000000000000000e+02,3.144796380090498222e-01,3.608597285067874361e-01,3.246606334841629082e-01
8.840000000000000000e+02,3.152542372881356747e-01,3.604519774011300526e-01,3.242937853107344393e-01
8.850000000000000000e+02,3.160270880361174539e-01,3.600451467268624417e-01,3.239277652370203264e-01
8.860000000000000000e+02,3.167981961668546176e-01,3.596392333709133027e-01,3.235625704622322463e-01
8.870000000000000000e+02,3.175675675675676546e-01,3.592342342342343398e-01,3.231981981981981722e-01
8.880000000000000000e+02,3.183352080989876876e-01,3.588301462317211588e-01,3.228346456692913202e-01
8.890000000000000000e+02,3.191011235955056868e-01,3.584269662921349409e-01,3.224719101123595388e-01
8.900000000000000000e+02,3.198653198653199081e-01,3.580246913580248380e-01,3.221099887766554204e-01
8.910000000000000000e+02,3.206278026905829970e-01,3.576233183856503683e-01,3.217488789237668012e-01
8.920000000000000000e+02,3.213885778275476501e-01,3.572228443449049218e-01,3.213885778275475946e-01
8.930000000000000000e+02,3.221476510067114996e-01,3.568232662192394877e-01,3.210290827740492348e-01
8.940000000000000000e+02,3.229050279329609419e-01,3.564245810055867159e-01,3.206703910614525088e-01
8.950000000000000000e+02,3.236607142857143571e-01,3.560267857142858650e-01,3.203125000000000000e-01
8.960000000000000000e+02,3.244147157190636066e-01,3.556298773690079185e-01,3.199554069119286415e-01
8.970000000000000000e+02,3.251670378619154200e-01,3.552338530066816435e-01,3.195991091314031030e-01
8.980000000000000000e+02,3.259176863181313388e-01,3.548387096774194838e-01,3.192436040044493994e-01
8.990000000000000000e+02,3.266666666666667163e-01,3.544444444444445619e-01,3.188888888888888884e-01
9.000000000000000000e+02,3.274139844617092732e-01,3.540510543840179047e-01,3.185349611542730441e-01
9.010000000000000000e+02,3.281596452328160440e-01,3.536585365853660012e-01,3.181818181818181768e-01
9.020000000000000000e+02,3.289036544850498789e-01,3.532668881506091929e-01,3.178294573643410947e-01
9.030000000000000000e+02,3.296460176991151125e-01,3.528761061946903976e-01,3.174778761061947119e-01
9.040000000000000000e+02,3.303867403314917905e-01,3.524861878453039998e-01,3.171270718232044317e-01
9.050000000000000000e+02,3.311258278145696177e-01,3.520971302428257399e-01,3.167770419426048645e-01
9.060000000000000000e+02,3.318632855567806850e-01,3.517089305402426591e-01,3.164277839029768224e-01
9.070000000000000000e+02,3.325991189427313643e-01,3.513215859030838217e-01,3.160792951541850360e-01
9.080000000000000000e+02,3.333333333333333703e-01,3.509350935093510371e-01,3.157315731573157591e-01
9.090000000000000000e+02,3.340659340659341558e-01,3.505494505494506918e-01,3.153846153846153744e-01
9.100000000000000000e+02,3.347969264544457535e-01,3.501646542261252493e-01,3.150384193194292193e-01
9.110000000000000000e+02,3.355263157894737280e-01,3.497807017543860808e-01,3.146929824561403577e-01
9.120000000000000000e+02,3.362541073384447410e-01,3.493975903614459089e-01,3.143483023001095167e-01
9.130000000000000000e+02,3.369803063457331160e-01,3.490153172866521936e-01,3.140043763676148569e-01
9.140000000000000000e+02,3.377049180327869604e-01,3.486338797814209078e-01,3.136612021857923538e-01
9.150000000000000000e+02,3.384279475982533425e-01,3.482532751091704237e-01,3.133187772925764003e-01
9.160000000000000000e+02,3.391494002181025813e-01,3.478735005452563978e-01,3.129770992366412430e-01
9.170000000000000000e+02,3.398692810457517033e-01,3.474945533769064343e-01,3.126361655773420289e-01
9.180000000000000000e+02,3.405875952121872330e-01,3.471164309031557482e-01,3.122959738846572408e-01
9.190000000000000000e+02,3.413043478260870400e-01,3.467391304347827163e-01,3.119565217391304102e-01
9.200000000000000000e+02,3.420195439739414089e-01,3.463626492942454838e-01,3.116178067318132738e-01
9.210000000000000000e+02,3.427331887201736094e-01,3.459869848156183481e-01,3.112798264642082646e-01
9.220000000000000000e+02,3.434452871072590230e-01,3.456121343445288097e-01,3.109425785482123339e-01
9.230000000000000000e+02,3.441558441558442150e-01,3.452380952380953438e-01,3.106060606060606077e-01
9.240000000000000000e+02,3.448648648648649506e-01,3.448648648648650061e-01,3.102702702702702653e-01
9.250000000000000000e+02,3.455723542116631020e-01,3.444924406047517595e-01,3.099352051835853050e-01
9.260000000000000000e+02,3.462783171521036096e-01,3.441208198489753012e-01,3.096008629989212557e-01
9.270000000000000000e+02,3.469827586206897241e-01,3.437500000000001110e-01,3.092672413793103314e-01
9.280000000000000000e+02,3.476856835306781912e-01,3.433799784714748338e-01,3.089343379978471416e-01
9.290000000000000000e+02,3.483870967741936053e-01,3.430107526881721602e-01,3.086021505376344010e-01
9.300000000000000000e+02,3.490870032223416519e-01,3.426423200859292084e-01,3.082706766917293062e-01
9.310000000000000000e+02,3.497854077253219618e-01,3.422746781115881265e-01,3.079399141630901338e-01
9.320000000000000000e+02,3.504823151125402436e-01,3.419078242229368625e-01,3.076098606645230604e-01
9.330000000000000000e+02,3.511777301927195283e-01,3.415417558886510996e-01,3.072805139186295387e-01
9.340000000000000000e+02,3.518716577540107471e-01,3.411764705882354143e-01,3.069518716577540052e-01
9.350000000000000000e+02,3.525641025641026438e-01,3.408119658119659334e-01,3.066239316239316448e-01
9.360000000000000000e+02,3.532550693703309097e-01,3.404482390608325471e-01,3.062966915688367098e-01
9.370000000000000000e+02,3.539445628997868187e-01,3.400852878464820095e-01,3.059701492537313383e-01
9.380000000000000000e+02,3.546325878594249748e-01,3.397231096911609294e-01,3.056443024494142624e-01
9.390000000000000000e+02,3.553191489361702815e-01,3.393617021276597034e-01,3.053191489361702371e-01
9.400000000000000000e+02,3.560042507970245240e-01,3.390010626992562282e-01,3.049946865037194699e-01
9.410000000000000000e+02,3.566878980891720619e-01,3.386411889596604441e-01,3.046709129511677161e-01
9.420000000000000000e+02,3.573700954400849117e-01,3.382820784729587693e-01,3.043478260869565410e-01
9.430000000000000000e+02,3.580508474576271638e-01,3.379237288135594208e-01,3.040254237288135819e-01
9.440000000000000000e+02,3.587301587301587880e-01,3.375661375661376806e-01,3.037037037037036979e-01
9.450000000000000000e+02,3.594080338266385510e-01,3.372093023255814948e-01,3.033826638477801207e-01
9.460000000000000000e+02,3.600844772967265461e-01,3.368532206969377940e-01,3.030623020063357709e-01
9.470000000000000000e+02,3.607594936708861111e-01,3.364978902953587592e-01,3.027426160337552963e-01
9.480000000000000000e+02,3.614330874604848032e-01,3.361433087460485858e-01,3.024236037934668331e-01
9.490000000000000000e+02,3.621052631578948189e-01,3.357894736842106376e-01,3.021052631578947101e-01
9.500000000000000000e+02,3.627760252365931359e-01,3.354363827549948773e-01,3.017875920084122088e-01
9.510000000000000000e+02,3.634453781512605453e-01,3.350840336134455200e-01,3.014705882352941013e-01
9.520000000000000000e+02,3.641133263378804608e-01,3.347324239244492405e-01,3.011542497376705207e-01
9.530000000000000000e+02,3.647798742138365635e-01,3.343815513626835489e-01,3.008385744234801096e-01
9.540000000000000000e+02,3.654450261780105569e-01,3.340314136125655531e-01,3.005235602094240566e-01
9.550000000000000000e+02,3.661087866108787003e-01,3.336820083682009441e-01,3.002092050209205221e-01
9.560000000000000000e+02,3.667711598746082324e-01,3.333333333333334259e-01,2.998955067920585082e-01
9.570000000000000000e+02,3.674321503131524613e-01,3.329853862212944771e-01,2.995824634655532281e-01
9.580000000000000000e+02,3.670490093847758595e-01,3.326381647549531695e-01,3.003128258602711376e-01
9.590000000000000000e+02,3.666666666666667518e-01,3.322916666666667629e-01,3.010416666666666519e-01
9.600000000000000000e+02,3.662851196670136034e-01,3.319458896982311336e-01,3.017689906347554851e-01
9.610000000000000000e+02,3.659043659043659802e-01,3.316008316008317025e-01,3.024948024948024838e-01
9.620000000000000000e+02,3.655244029075805368e-01,3.312564901349949187e-01,3.032191069574247111e-01
9.630000000000000000e+02,3.651452282157676699e-01,3.309128630705395202e-01,3.039419087136929210e-01
9.640000000000000000e+02,3.647668393782383944e-01,3.305699481865286282e-01,3.046632124352331439e-01
9.650000000000000000e+02,3.643892339544513859e-01,3.302277432712216743e-01,3.053830227743271064e-01
9.660000000000000000e+02,3.640124095139607441e-01,3.298862461220269937e-01,3.061013443640124287e-01
9.670000000000000000e+02,3.636363636363637020e-01,3.295454545454546413e-01,3.068181818181818232e-01
9.680000000000000000e+02,3.632610939112487780e-01,3.292053663570692623e-01,3.075335397316821262e-01
9.690000000000000000e+02,3.628865979381443729e-01,3.288659793814434074e-01,3.082474226804123862e-01
9.700000000000000000e+02,3.625128733264676439e-01,3.285272914521113474e-01,3.089598352214212307e-01
9.710000000000000000e+02,3.621399176954733234e-01,3.281893004115227774e-01,3.096707818930041212e-01
9.720000000000000000e+02,3.617677286742035370e-01,3.278520041109970196e-01,3.103802672147996100e-01
9.730000000000000000e+02,3.613963039014374545e-01,3.275154004106777261e-01,3.110882956878849859e-01
9.740000000000000000e+02,3.610256410256411086e-01,3.271794871794873050e-01,3.117948717948718085e-01
9.750000000000000000e+02,3.606557377049181001e-01,3.268442622950820664e-01,3.125000000000000000e-01
9.760000000000000000e+02,3.602865916069601382e-01,3.265097236438077033e-01,3.132036847492323250e-01
9.770000000000000000e+02,3.599182004089980236e-01,3.261758691206544936e-01,3.139059304703476494e-01
9.780000000000000000e+02,3.595505617977528545e-01,3.258426966292136129e-01,3.146067415730336991e-01
9.790000000000000000e+02,3.591836734693877875e-01,3.255102040816327813e-01,3.153061224489795977e-01
9.800000000000000000e+02,3.588175331294597981e-01,3.251783893985730201e-01,3.160040774719674039e-01
9.810000000000000000e+02,3.584521384928717747e-01,3.248472505091650753e-01,3.167006109979633166e-01
9.820000000000000000e+02,3.580874872838250567e-01,3.245167853509665634e-01,3.173957273652085465e-01
9.830000000000000000e+02,3.577235772357724164e-01,3.241869918699188391e-01,3.180894308943089666e-01
9.840000000000000000e+02,3.573604060913705971e-01,3.238578680203046956e-01,3.187817258883248739e-01
9.850000000000000000e+02,3.569979716024341276e-01,3.235294117647060097e-01,3.194726166328600292e-01
9.860000000000000000e+02,3.566362715298885822e-01,3.232016210739616091e-01,3.201621073961499753e-01
9.870000000000000000e+02,3.562753036437247278e-01,3.228744939271256387e-01,3.208502024291498000e-01
9.880000000000000000e+02,3.559150657229525616e-01,3.225480283114258162e-01,3.215369059656218442e-01
9.890000000000000000e+02,3.555555555555556246e-01,3.222222222222223542e-01,3.222222222222222432e-01
9.900000000000000000e+02,3.551967709384460936e-01,3.218970736629668261e-01,3.229061553985873023e-01
9.910000000000000000e+02,3.548387096774194283e-01,3.215725806451614210e-01,3.235887096774193727e-01
9.920000000000000000e+02,3.544813695871098513e-01,3.212487411883183652e-01,3.242698892245720055e-01
9.930000000000000000e+02,3.541247484909457177e-01,3.209255533199196209e-01,3.249496981891348280e-01
9.940000000000000000e+02,3.537688442211056050e-01,3.206030150753769736e-01,3.256281407035175879e-01
9.950000000000000000e+02,3.534136546184739602e-01,3.202811244979920646e-01,3.263052208835341417e-01
9.960000000000000000e+02,3.530591775325978565e-01,3.199598796389168665e-01,3.269809428284854436e-01
9.970000000000000000e+02,3.527054108216433614e-01,3.196392785571143258e-01,3.276553106212424793e-01
9.980000000000000000e+02,3.523523523523524048e-01,3.193193193193194501e-01,3.283283283283283116e-01
9.990000000000000000e+02,3.520000000000000351e-01,3.190000000000001168e-01,3.290000000000000147e-01


==> Plot_Data/agg_FP_data.csv <==
t,a1,a2,a3
0.000000000000000000e+00,1.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000000e+00,1.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.000000000000000000e+00,6.666666666666666297e-01,3.333333333333333148e-01,0.000000000000000000e+00
3.000000000000000000e+00,5.000000000000000000e-01,5.000000000000000000e-01,0.000000000000000000e+00
4.000000000000000000e+00,4.000000000000000222e-01,5.999999999999999778e-01,0.000000000000000000e+00
5.000000000000000000e+00,3.333333333333333148e-01,6.666666666666666297e-01,0.000000000000000000e+00
6.000000000000000000e+00,2.857142857142856984e-01,5.714285714285713969e-01,1.428571428571428492e-01
7.000000000000000000e+00,2.500000000000000000e-01,5.000000000000000000e-01,2.500000000000000000e-01
8.000000000000000000e+00,2.222222222222222099e-01,4.444444444444444198e-01,3.333333333333333148e-01
9.000000000000000000e+00,2.000000000000000111e-01,4.000000000000000222e-01,4.000000000000000222e-01
1.000000000000000000e+01,1.818181818181818232e-01,3.636363636363636465e-01,4.545454545454545303e-01
1.100000000000000000e+01,1.666666666666666574e-01,3.333333333333333148e-01,5.000000000000000000e-01
1.200000000000000000e+01,1.538461538461538547e-01,3.076923076923077094e-01,5.384615384615384359e-01
1.300000000000000000e+01,1.428571428571428492e-01,2.857142857142856984e-01,5.714285714285713969e-01
1.400000000000000000e+01,1.333333333333333315e-01,2.666666666666666630e-01,5.999999999999999778e-01
1.500000000000000000e+01,1.250000000000000000e-01,2.500000000000000000e-01,6.250000000000000000e-01
1.600000000000000000e+01,1.176470588235294101e-01,2.352941176470588203e-01,6.470588235294117974e-01
1.700000000000000000e+01,1.111111111111111049e-01,2.222222222222222099e-01,6.666666666666666297e-01
1.800000000000000000e+01,1.052631578947368363e-01,2.631578947368420907e-01,6.315789473684210176e-01
1.900000000000000000e+01,1.000000000000000056e-01,2.999999999999999889e-01,5.999999999999999778e-01
2.000000000000000000e+01,9.523809523809523281e-02,3.333333333333333148e-01,5.714285714285713969e-01
2.100000000000000000e+01,9.090909090909091161e-02,3.636363636363636465e-01,5.454545454545454142e-01
2.200000000000000000e+01,8.695652173913043237e-02,3.913043478260869734e-01,5.217391304347825942e-01
2.300000000000000000e+01,8.333333333333332871e-02,4.166666666666666852e-01,5.000000000000000000e-01
2.400000000000000000e+01,8.000000000000000167e-02,4.400000000000000022e-01,4.799999999999999822e-01
2.500000000000000000e+01,7.692307692307692735e-02,4.615384615384615641e-01,4.615384615384615641e-01
2.600000000000000000e+01,7.407407407407406996e-02,4.814814814814814548e-01,4.444444444444444198e-01
2.700000000000000000e+01,7.142857142857142461e-02,5.000000000000000000e-01,4.285714285714285476e-01
2.800000000000000000e+01,6.896551724137930939e-02,5.172413793103448620e-01,4.137931034482758563e-01
2.900000000000000000e+01,6.666666666666666574e-02,5.333333333333333259e-01,4.000000000000000222e-01
3.000000000000000000e+01,6.451612903225806273e-02,5.483870967741935054e-01,3.870967741935483764e-01
3.100000000000000000e+01,6.250000000000000000e-02,5.625000000000000000e-01,3.750000000000000000e-01
3.200000000000000000e+01,6.060606060606060774e-02,5.757575757575758013e-01,3.636363636363636465e-01
3.300000000000000000e+01,5.882352941176470507e-02,5.882352941176470784e-01,3.529411764705882582e-01
3.400000000000000000e+01,5.714285714285714107e-02,5.999999999999999778e-01,3.428571428571428603e-01
3.500000000000000000e+01,5.555555555555555247e-02,6.111111111111111605e-01,3.333333333333333148e-01
3.600000000000000000e+01,5.405405405405405705e-02,6.216216216216216006e-01,3.243243243243243423e-01
3.700000000000000000e+01,5.263157894736841813e-02,6.315789473684210176e-01,3.157894736842105088e-01
3.800000000000000000e+01,5.128205128205128027e-02,6.410256410256410797e-01,3.076923076923077094e-01
3.900000000000000000e+01,5.000000000000000278e-02,6.500000000000001332e-01,2.999999999999999889e-01
4.000000000000000000e+01,4.878048780487805047e-02,6.585365853658537993e-01,2.926829268292682751e-01
4.100000000000000000e+01,4.761904761904761640e-02,6.666666666666668517e-01,2.857142857142856984e-01
4.200000000000000000e+01,4.651162790697674354e-02,6.744186046511629895e-01,2.790697674418604612e-01
4.300000000000000000e+01,4.545454545454545581e-02,6.818181818181819898e-01,2.727272727272727071e-01
4.400000000000000000e+01,4.444444444444444614e-02,6.888888888888889950e-01,2.666666666666666630e-01
4.500000000000000000e+01,4.347826086956521618e-02,6.956521739130434590e-01,2.608695652173912971e-01
4.600000000000000000e+01,4.255319148936170109e-02,7.021276595744680993e-01,2.553191489361701927e-01
4.700000000000000000e+01,4.166666666666666435e-02,6.875000000000000000e-01,2.708333333333333148e-01
4.800000000000000000e+01,4.081632653061224164e-02,6.734693877551020114e-01,2.857142857142856984e-01
4.900000000000000000e+01,3.999999999999999389e-02,6.600000000000000311e-01,2.999999999999999889e-01
5.000000000000000000e+01,3.921568627450979644e-02,6.470588235294117974e-01,3.137254901960784270e-01
5.100000000000000000e+01,3.846153846153844980e-02,6.346153846153845812e-01,3.269230769230769273e-01
5.200000000000000000e+01,3.773584905660375827e-02,6.226415094339622369e-01,3.396226415094339424e-01
5.300000000000000000e+01,3.703703703703702110e-02,6.111111111111111605e-01,3.518518518518518601e-01
5.400000000000000000e+01,3.636363636363634799e-02,5.999999999999999778e-01,3.636363636363636465e-01
5.500000000000000000e+01,3.571428571428569843e-02,5.892857142857143016e-01,3.750000000000000000e-01
5.600000000000000000e+01,3.508771929824559821e-02,5.789473684210526550e-01,3.859649122807017330e-01
5.700000000000000000e+01,3.448275862068964082e-02,5.689655172413793371e-01,3.965517241379310498e-01
5.800000000000000000e+01,5.084745762711862654e-02,5.593220338983050377e-01,3.898305084745762872e-01
5.900000000000000000e+01,6.666666666666665186e-02,5.500000000000000444e-01,3.833333333333333592e-01
6.000000000000000000e+01,8.196721311475407834e-02,5.409836065573770947e-01,3.770491803278688270e-01
6.100000000000000000e+01,9.677419354838708021e-02,5.322580645161290036e-01,3.709677419354838745e-01
6.200000000000000000e+01,1.111111111111110911e-01,5.238095238095238360e-01,3.650793650793650591e-01
6.300000000000000000e+01,1.249999999999999861e-01,5.156250000000000000e-01,3.593750000000000000e-01
6.400000000000000000e+01,1.384615384615384692e-01,5.076923076923076650e-01,3.538461538461538658e-01
6.500000000000000000e+01,1.515151515151515194e-01,5.000000000000000000e-01,3.484848484848485084e-01
6.600000000000000000e+01,1.641791044776119424e-01,4.925373134328357994e-01,3.432835820895522305e-01
6.700000000000000000e+01,1.764705882352941291e-01,4.852941176470588203e-01,3.382352941176470784e-01
6.800000000000000000e+01,1.884057971014492794e-01,4.782608695652174058e-01,3.333333333333333148e-01
6.900000000000000000e+01,2.000000000000000111e-01,4.714285714285714191e-01,3.285714285714285698e-01
7.000000000000000000e+01,2.112676056338028130e-01,4.647887323943661886e-01,3.239436619718309984e-01
7.100000000000000000e+01,2.222222222222222099e-01,4.583333333333333148e-01,3.194444444444444198e-01
7.200000000000000000e+01,2.328767123287671104e-01,4.520547945205479201e-01,3.150684931506849140e-01
7.300000000000000000e+01,2.432432432432432567e-01,4.459459459459459429e-01,3.108108108108108003e-01
7.400000000000000000e+01,2.533333333333333548e-01,4.400000000000000022e-01,3.066666666666666430e-01
7.500000000000000000e+01,2.631578947368420907e-01,4.342105263157894912e-01,3.026315789473684181e-01
7.600000000000000000e+01,2.597402597402597157e-01,4.415584415584415390e-01,2.987012987012986898e-01
7.700000000000000000e+01,2.564102564102563875e-01,4.487179487179487336e-01,2.948717948717948789e-01
7.800000000000000000e+01,2.531645569620253333e-01,4.556962025316455556e-01,2.911392405063291111e-01
7.900000000000000000e+01,2.500000000000000000e-01,4.625000000000000222e-01,2.874999999999999778e-01
8.000000000000000000e+01,2.469135802469135665e-01,4.691358024691357764e-01,2.839506172839506015e-01
8.100000000000000000e+01,2.439024390243902385e-01,4.756097560975609539e-01,2.804878048780488076e-01
8.200000000000000000e+01,2.409638554216867457e-01,4.819277108433734913e-01,2.771084337349398186e-01
8.300000000000000000e+01,2.380952380952380820e-01,4.880952380952380820e-01,2.738095238095238360e-01
8.400000000000000000e+01,2.352941176470588203e-01,4.941176470588235503e-01,2.705882352941176849e-01
8.500000000000000000e+01,2.325581395348837177e-01,5.000000000000000000e-01,2.674418604651163101e-01
8.600000000000000000e+01,2.298850574712643646e-01,5.057471264367816577e-01,2.643678160919540887e-01
8.700000000000000000e+01,2.272727272727272652e-01,5.113636363636364646e-01,2.613636363636364646e-01
8.800000000000000000e+01,2.247191011235954994e-01,5.168539325842697041e-01,2.584269662921349076e-01
8.900000000000000000e+01,2.222222222222222099e-01,5.222222222222222543e-01,2.555555555555556468e-01
9.000000000000000000e+01,2.197802197802197766e-01,5.274725274725274859e-01,2.527472527472528485e-01
9.100000000000000000e+01,2.173913043478260809e-01,5.326086956521739468e-01,2.500000000000001110e-01
9.200000000000000000e+01,2.150537634408602183e-01,5.376344086021505042e-01,2.473118279569893607e-01
9.300000000000000000e+01,2.127659574468085124e-01,5.425531914893616525e-01,2.446808510638298906e-01
9.400000000000000000e+01,2.105263157894736725e-01,5.473684210526315042e-01,2.421052631578948511e-01
9.500000000000000000e+01,2.083333333333333426e-01,5.520833333333332593e-01,2.395833333333334536e-01
9.600000000000000000e+01,2.061855670103092675e-01,5.567010309278349611e-01,2.371134020618557714e-01
9.700000000000000000e+01,2.040816326530612290e-01,5.612244897959183243e-01,2.346938775510205299e-01
9.800000000000000000e+01,2.020202020202020166e-01,5.656565656565656353e-01,2.323232323232324315e-01
9.900000000000000000e+01,2.000000000000000111e-01,5.699999999999999512e-01,2.300000000000000933e-01
1.000000000000000000e+02,1.980198019801980291e-01,5.742574257425742124e-01,2.277227722772278418e-01
1.010000000000000000e+02,1.960784313725490169e-01,5.784313725490195512e-01,2.254901960784314874e-01
1.020000000000000000e+02,1.941747572815533951e-01,5.825242718446601575e-01,2.233009708737865029e-01
1.030000000000000000e+02,1.923076923076923184e-01,5.865384615384614531e-01,2.211538461538462563e-01
1.040000000000000000e+02,1.904761904761904656e-01,5.904761904761903768e-01,2.190476190476191576e-01
1.050000000000000000e+02,1.886792452830188815e-01,5.943396226415094130e-01,2.169811320754717887e-01
1.060000000000000000e+02,1.869158878504672827e-01,5.887850467289719170e-01,2.242990654205608558e-01
1.070000000000000000e+02,1.851851851851851749e-01,5.833333333333332593e-01,2.314814814814815935e-01
1.080000000000000000e+02,1.834862385321101019e-01,5.779816513761467656e-01,2.385321100917432158e-01
1.090000000000000000e+02,1.818181818181818232e-01,5.727272727272727515e-01,2.454545454545455641e-01
1.100000000000000000e+02,1.801801801801801717e-01,5.675675675675675436e-01,2.522522522522523403e-01
1.110000000000000000e+02,1.785714285714285754e-01,5.625000000000000000e-01,2.589285714285715079e-01
1.120000000000000000e+02,1.769911504424778736e-01,5.575221238938052881e-01,2.654867256637168937e-01
1.130000000000000000e+02,1.754385964912280604e-01,5.526315789473684736e-01,2.719298245614035769e-01
1.140000000000000000e+02,1.739130434782608647e-01,5.478260869565217961e-01,2.782608695652174502e-01
1.150000000000000000e+02,1.724137931034482873e-01,5.431034482758620996e-01,2.844827586206897241e-01
1.160000000000000000e+02,1.709401709401709435e-01,5.384615384615384359e-01,2.905982905982906761e-01
1.170000000000000000e+02,1.694915254237288060e-01,5.338983050847457834e-01,2.966101694915254661e-01
1.180000000000000000e+02,1.680672268907563160e-01,5.294117647058823595e-01,3.025210084033613800e-01
1.190000000000000000e+02,1.666666666666666574e-01,5.250000000000000222e-01,3.083333333333334036e-01
1.200000000000000000e+02,1.652892561983471120e-01,5.206611570247934306e-01,3.140495867768595684e-01
1.210000000000000000e+02,1.639344262295081844e-01,5.163934426229508379e-01,3.196721311475410610e-01
1.220000000000000000e+02,1.626016260162601590e-01,5.121951219512195230e-01,3.252032520325203735e-01
1.230000000000000000e+02,1.612903225806451568e-01,5.080645161290322509e-01,3.306451612903226200e-01
1.240000000000000000e+02,1.600000000000000033e-01,5.040000000000000036e-01,3.360000000000000764e-01
1.250000000000000000e+02,1.587301587301587213e-01,5.000000000000000000e-01,3.412698412698413342e-01
1.260000000000000000e+02,1.574803149606299191e-01,4.960629921259842590e-01,3.464566929133858775e-01
1.270000000000000000e+02,1.562500000000000000e-01,4.921875000000000000e-01,3.515625000000000555e-01
1.280000000000000000e+02,1.550387596899224785e-01,4.883720930232557933e-01,3.565891472868217837e-01
1.290000000000000000e+02,1.538461538461538547e-01,4.846153846153846145e-01,3.615384615384615863e-01
1.300000000000000000e+02,1.526717557251908441e-01,4.809160305343511688e-01,3.664122137404580704e-01
1.310000000000000000e+02,1.515151515151515194e-01,4.772727272727272929e-01,3.712121212121212710e-01
1.320000000000000000e+02,1.503759398496240518e-01,4.736842105263157632e-01,3.759398496240601850e-01
1.330000000000000000e+02,1.492537313432835688e-01,4.701492537313433084e-01,3.805970149253731782e-01
1.340000000000000000e+02,1.481481481481481399e-01,4.666666666666666741e-01,3.851851851851852415e-01
1.350000000000000000e+02,1.470588235294117696e-01,4.632352941176470784e-01,3.897058823529412352e-01
1.360000000000000000e+02,1.459854014598540028e-01,4.598540145985401395e-01,3.941605839416059132e-01
1.370000000000000000e+02,1.449275362318840632e-01,4.565217391304347561e-01,3.985507246376812085e-01
1.380000000000000000e+02,1.438848920863309289e-01,4.532374100719424037e-01,4.028776978417266674e-01
1.390000000000000000e+02,1.428571428571428492e-01,4.499999999999999556e-01,4.071428571428571952e-01
1.400000000000000000e+02,1.418439716312056842e-01,4.468085106382977956e-01,4.113475177304964925e-01
1.410000000000000000e+02,1.408450704225352179e-01,4.436619718309858240e-01,4.154929577464789303e-01
1.420000000000000000e+02,1.398601398601398704e-01,4.405594405594404628e-01,4.195804195804196390e-01
1.430000000000000000e+02,1.388888888888888951e-01,4.374999999999998890e-01,4.236111111111111605e-01
1.440000000000000000e+02,1.379310344827586188e-01,4.344827586206895798e-01,4.275862068965517460e-01
1.450000000000000000e+02,1.369863013698630061e-01,4.315068493150683859e-01,4.315068493150684970e-01
1.460000000000000000e+02,1.428571428571428492e-01,4.285714285714284921e-01,4.285714285714285476e-01
1.470000000000000000e+02,1.486486486486486569e-01,4.256756756756756022e-01,4.256756756756756577e-01
1.480000000000000000e+02,1.543624161073825496e-01,4.228187919463086142e-01,4.228187919463087252e-01
1.490000000000000000e+02,1.600000000000000033e-01,4.199999999999999289e-01,4.199999999999999845e-01
1.500000000000000000e+02,1.655629139072847811e-01,4.172185430463575262e-01,4.172185430463576372e-01
1.510000000000000000e+02,1.710526315789474006e-01,4.144736842105262165e-01,4.144736842105263275e-01
1.520000000000000000e+02,1.764705882352941291e-01,4.117647058823528661e-01,4.117647058823529216e-01
1.530000000000000000e+02,1.818181818181818232e-01,4.090909090909090051e-01,4.090909090909091161e-01
1.540000000000000000e+02,1.870967741935483930e-01,4.064516129032257341e-01,4.064516129032258451e-01
1.550000000000000000e+02,1.923076923076923184e-01,4.038461538461537437e-01,4.038461538461539102e-01
1.560000000000000000e+02,1.974522292993630690e-01,4.012738853503183822e-01,4.012738853503184933e-01
1.570000000000000000e+02,2.025316455696202500e-01,3.987341772151897779e-01,3.987341772151898889e-01
1.580000000000000000e+02,2.075471698113207641e-01,3.962264150943395347e-01,3.962264150943396457e-01
1.590000000000000000e+02,2.124999999999999944e-01,3.937499999999999334e-01,3.937500000000000444e-01
1.600000000000000000e+02,2.173913043478260809e-01,3.913043478260868624e-01,3.913043478260869734e-01
1.610000000000000000e+02,2.222222222222222099e-01,3.888888888888887840e-01,3.888888888888888951e-01
1.620000000000000000e+02,2.269938650306748407e-01,3.865030674846625103e-01,3.865030674846625658e-01
1.630000000000000000e+02,2.317073170731707432e-01,3.841463414634145312e-01,3.841463414634146423e-01
1.640000000000000000e+02,2.363636363636363591e-01,3.818181818181817233e-01,3.818181818181818343e-01
1.650000000000000000e+02,2.409638554216867457e-01,3.795180722891565162e-01,3.795180722891566272e-01
1.660000000000000000e+02,2.455089820359281361e-01,3.772455089820357932e-01,3.772455089820359042e-01
1.670000000000000000e+02,2.500000000000000000e-01,3.749999999999998890e-01,3.749999999999999445e-01
1.680000000000000000e+02,2.544378698224852298e-01,3.727810650887572463e-01,3.727810650887573574e-01
1.690000000000000000e+02,2.588235294117647300e-01,3.705882352941174962e-01,3.705882352941176072e-01
1.700000000000000000e+02,2.631578947368421462e-01,3.684210526315787604e-01,3.684210526315789269e-01
1.710000000000000000e+02,2.674418604651163101e-01,3.662790697674416784e-01,3.662790697674418450e-01
1.720000000000000000e+02,2.716763005780347129e-01,3.641618497109824770e-01,3.641618497109826436e-01
1.730000000000000000e+02,2.758620689655172931e-01,3.620689655172412147e-01,3.620689655172413812e-01
1.740000000000000000e+02,2.800000000000000266e-01,3.599999999999998201e-01,3.599999999999999867e-01
1.750000000000000000e+02,2.840909090909091161e-01,3.579545454545453032e-01,3.579545454545454697e-01
1.760000000000000000e+02,2.881355932203390480e-01,3.559322033898303372e-01,3.559322033898305038e-01
1.770000000000000000e+02,2.921348314606742602e-01,3.539325842696627866e-01,3.539325842696628976e-01
1.780000000000000000e+02,2.960893854748604670e-01,3.519553072625697387e-01,3.519553072625697943e-01
1.790000000000000000e+02,3.000000000000000999e-01,3.499999999999999223e-01,3.499999999999999778e-01
1.800000000000000000e+02,3.038674033149172393e-01,3.480662983425413803e-01,3.480662983425413803e-01
1.810000000000000000e+02,3.076923076923078204e-01,3.461538461538460898e-01,3.461538461538460898e-01
1.820000000000000000e+02,3.060109289617487516e-01,3.497267759562840972e-01,3.442622950819671512e-01
1.830000000000000000e+02,3.043478260869566521e-01,3.532608695652174058e-01,3.423913043478259977e-01
1.840000000000000000e+02,3.027027027027028305e-01,3.567567567567567766e-01,3.405405405405404484e-01
1.850000000000000000e+02,3.010752688172044222e-01,3.602150537634408733e-01,3.387096774193547599e-01
1.860000000000000000e+02,2.994652406417113166e-01,3.636363636363636465e-01,3.368983957219250369e-01
1.870000000000000000e+02,2.978723404255320117e-01,3.670212765957446832e-01,3.351063829787233050e-01
1.880000000000000000e+02,2.962962962962963909e-01,3.703703703703703498e-01,3.333333333333332038e-01
1.890000000000000000e+02,2.947368421052632970e-01,3.736842105263157854e-01,3.315789473684209177e-01
1.900000000000000000e+02,2.931937172774870537e-01,3.769633507853403231e-01,3.298429319371726232e-01
1.910000000000000000e+02,2.916666666666667962e-01,3.802083333333333148e-01,3.281249999999998335e-01
1.920000000000000000e+02,2.901554404145079147e-01,3.834196891191709589e-01,3.264248704663210709e-01
1.930000000000000000e+02,2.886597938144331299e-01,3.865979381443299112e-01,3.247422680412369034e-01
1.940000000000000000e+02,2.871794871794873250e-01,3.897435897435897467e-01,3.230769230769228728e-01
1.950000000000000000e+02,2.857142857142858650e-01,3.928571428571428492e-01,3.214285714285712303e-01
1.960000000000000000e+02,2.842639593908630746e-01,3.959390862944162648e-01,3.197969543147206051e-01
1.970000000000000000e+02,2.828282828282829842e-01,3.989898989898990056e-01,3.181818181818179547e-01
1.980000000000000000e+02,2.814070351758795607e-01,4.020100502512563012e-01,3.165829145728640825e-01
1.990000000000000000e+02,2.800000000000001932e-01,4.000000000000000222e-01,3.199999999999997291e-01
2.000000000000000000e+02,2.786069651741295283e-01,3.980099502487562391e-01,3.233830845771141216e-01
2.010000000000000000e+02,2.772277227722774184e-01,3.960396039603960583e-01,3.267326732673264678e-01
2.020000000000000000e+02,2.758620689655174041e-01,3.940886699507389346e-01,3.300492610837435503e-01
2.030000000000000000e+02,2.745098039215688179e-01,3.921568627450980338e-01,3.333333333333330373e-01
2.040000000000000000e+02,2.731707317073172603e-01,3.902439024390244038e-01,3.365853658536582804e-01
2.050000000000000000e+02,2.718446601941749141e-01,3.883495145631067902e-01,3.398058252427181847e-01
2.060000000000000000e+02,2.705314009661837216e-01,3.864734299516908167e-01,3.429951690821253507e-01
2.070000000000000000e+02,2.692307692307693845e-01,3.846153846153846367e-01,3.461538461538458678e-01
2.080000000000000000e+02,2.679425837320575376e-01,3.827751196172248793e-01,3.492822966507174165e-01
2.090000000000000000e+02,2.666666666666668295e-01,3.809523809523809312e-01,3.523809523809521282e-01
2.100000000000000000e+02,2.654028436018959214e-01,3.791469194312795943e-01,3.554502369668243733e-01
2.110000000000000000e+02,2.641509433962266340e-01,3.773584905660377631e-01,3.584905660377356029e-01
2.120000000000000000e+02,2.629107981220659696e-01,3.755868544600938774e-01,3.615023474178400975e-01
2.130000000000000000e+02,2.616822429906544567e-01,3.738317757009345654e-01,3.644859813084109224e-01
2.140000000000000000e+02,2.604651162790700414e-01,3.720930232558139483e-01,3.674418604651160103e-01
2.150000000000000000e+02,2.592592592592595224e-01,3.703703703703703498e-01,3.703703703703701278e-01
2.160000000000000000e+02,2.580645161290325285e-01,3.686635944700460965e-01,3.732718894009213750e-01
2.170000000000000000e+02,2.568807339449543647e-01,3.669724770642202039e-01,3.761467889908254314e-01
2.180000000000000000e+02,2.557077625570778334e-01,3.652968036529680163e-01,3.789954337899540948e-01
2.190000000000000000e+02,2.545454545454547413e-01,3.636363636363636465e-01,3.818181818181815568e-01
2.200000000000000000e+02,2.533936651583712507e-01,3.619909502262443346e-01,3.846153846153843592e-01
2.210000000000000000e+02,2.522522522522524513e-01,3.603603603603603434e-01,3.873873873873871498e-01
2.220000000000000000e+02,2.511210762331840263e-01,3.587443946188340615e-01,3.901345291479818012e-01
2.230000000000000000e+02,2.500000000000001665e-01,3.571428571428571508e-01,3.928571428571426272e-01
2.240000000000000000e+02,2.488888888888890483e-01,3.555555555555555691e-01,3.955555555555553271e-01
2.250000000000000000e+02,2.477876106194691896e-01,3.539823008849557473e-01,3.982300884955749520e-01
2.260000000000000000e+02,2.466960352422909175e-01,3.524229074889868030e-01,4.008810572687221963e-01
2.270000000000000000e+02,2.456140350877194511e-01,3.508771929824561209e-01,4.035087719298243170e-01
2.280000000000000000e+02,2.445414847161573590e-01,3.493449781659388464e-01,4.061135371179036557e-01
2.290000000000000000e+02,2.434782608695653661e-01,3.478260869565217295e-01,4.086956521739127934e-01
2.300000000000000000e+02,2.424242424242425697e-01,3.463203463203463062e-01,4.112554112554109853e-01
2.310000000000000000e+02,2.413793103448277355e-01,3.448275862068965747e-01,4.137931034482756343e-01
2.320000000000000000e+02,2.403433476394851442e-01,3.433476394849785396e-01,4.163090128755362329e-01
2.330000000000000000e+02,2.393162393162394652e-01,3.418803418803418870e-01,4.188034188034185368e-01
2.340000000000000000e+02,2.382978723404256816e-01,3.404255319148936088e-01,4.212765957446806264e-01
2.350000000000000000e+02,2.372881355932204839e-01,3.389830508474576121e-01,4.237288135593217930e-01
2.360000000000000000e+02,2.362869198312237684e-01,3.375527426160337408e-01,4.261603375527423521e-01
2.370000000000000000e+02,2.352941176470589590e-01,3.361344537815126321e-01,4.285714285714283256e-01
2.380000000000000000e+02,2.343096234309624826e-01,3.347280334728033324e-01,4.309623430962340462e-01
2.390000000000000000e+02,2.333333333333334758e-01,3.333333333333333148e-01,4.333333333333330706e-01
2.400000000000000000e+02,2.323651452282159136e-01,3.319502074688796545e-01,4.356846473029043487e-01
2.410000000000000000e+02,2.314049586776860956e-01,3.305785123966942241e-01,4.380165289256195971e-01
2.420000000000000000e+02,2.304526748971194861e-01,3.292181069958847739e-01,4.403292181069956568e-01
2.430000000000000000e+02,2.295081967213116192e-01,3.278688524590163689e-01,4.426229508196719009e-01
2.440000000000000000e+02,2.285714285714287031e-01,3.265306122448979331e-01,4.448979591836732528e-01
2.450000000000000000e+02,2.276422764227643836e-01,3.292682926829268442e-01,4.430894308943086890e-01
2.460000000000000000e+02,2.267206477732794934e-01,3.319838056680162186e-01,4.412955465587042325e-01
2.470000000000000000e+02,2.258064516129033583e-01,3.346774193548386900e-01,4.395161290322578407e-01
2.480000000000000000e+02,2.248995983935744292e-01,3.373493975903614217e-01,4.377510040160640381e-01
2.490000000000000000e+02,2.240000000000001434e-01,3.400000000000000244e-01,4.359999999999997766e-01
2.500000000000000000e+02,2.231075697211156728e-01,3.426294820717131207e-01,4.342629482071710956e-01
2.510000000000000000e+02,2.222222222222223764e-01,3.452380952380952328e-01,4.325396825396823353e-01
2.520000000000000000e+02,2.213438735177866989e-01,3.478260869565217295e-01,4.308300395256914883e-01
2.530000000000000000e+02,2.204724409448820255e-01,3.503937007874015630e-01,4.291338582677163282e-01
2.540000000000000000e+02,2.196078431372550377e-01,3.529411764705882582e-01,4.274509803921566209e-01
2.550000000000000000e+02,2.187500000000001388e-01,3.554687500000000000e-01,4.257812499999997780e-01
2.560000000000000000e+02,2.178988326848250445e-01,3.579766536964980594e-01,4.241245136186768128e-01
2.570000000000000000e+02,2.170542635658916086e-01,3.604651162790697416e-01,4.224806201550385665e-01
2.580000000000000000e+02,2.162162162162163670e-01,3.629343629343629307e-01,4.208494208494206190e-01
2.590000000000000000e+02,2.153846153846155076e-01,3.653846153846153633e-01,4.192307692307690181e-01
2.600000000000000000e+02,2.145593869731801939e-01,3.678160919540229834e-01,4.176245210727967394e-01
2.610000000000000000e+02,2.137404580152672817e-01,3.702290076335877922e-01,4.160305343511448428e-01
2.620000000000000000e+02,2.129277566539924949e-01,3.726235741444867133e-01,4.144486692015206808e-01
2.630000000000000000e+02,2.121212121212122381e-01,3.750000000000000000e-01,4.128787878787876786e-01
2.640000000000000000e+02,2.113207547169812517e-01,3.773584905660377631e-01,4.113207547169809297e-01
2.650000000000000000e+02,2.105263157894737835e-01,3.796992481203008141e-01,4.097744360902253469e-01
2.660000000000000000e+02,2.097378277153559012e-01,3.820224719101124045e-01,4.082397003745316111e-01
2.670000000000000000e+02,2.089552238805971185e-01,3.843283582089552786e-01,4.067164179104475474e-01
2.680000000000000000e+02,2.081784386617101523e-01,3.866171003717472909e-01,4.052044609665425567e-01
2.690000000000000000e+02,2.074074074074075125e-01,3.888888888888889506e-01,4.037037037037035092e-01
2.700000000000000000e+02,2.066420664206643221e-01,3.911439114391144223e-01,4.022140221402211724e-01
2.710000000000000000e+02,2.058823529411765718e-01,3.933823529411765163e-01,4.007352941176468564e-01
2.720000000000000000e+02,2.051282051282052321e-01,3.956043956043956422e-01,3.992673992673990702e-01
2.730000000000000000e+02,2.043795620437957317e-01,3.978102189781022591e-01,3.978102189781019815e-01
2.740000000000000000e+02,2.036363636363637264e-01,4.000000000000000777e-01,3.963636363636361404e-01
2.750000000000000000e+02,2.028985507246377495e-01,4.021739130434783815e-01,3.949275362318838689e-01
2.760000000000000000e+02,2.021660649819495281e-01,4.043321299638990007e-01,3.935018050541514434e-01
2.770000000000000000e+02,2.014388489208633892e-01,4.064748201438849740e-01,3.920863309352515813e-01
2.780000000000000000e+02,2.007168458781362907e-01,4.086021505376344898e-01,3.906810035842291917e-01
2.790000000000000000e+02,2.000000000000000944e-01,4.107142857142858094e-01,3.892857142857140684e-01
2.800000000000000000e+02,1.992882562277581149e-01,4.128113879003559861e-01,3.879003558718859268e-01
2.810000000000000000e+02,1.985815602836880356e-01,4.148936170212766950e-01,3.865248226950352417e-01
2.820000000000000000e+02,1.978798586572439178e-01,4.169611307420495461e-01,3.851590106007065084e-01
2.830000000000000000e+02,1.971830985915493939e-01,4.190140845070423614e-01,3.838028169014082724e-01
2.840000000000000000e+02,1.964912280701755498e-01,4.210526315789474561e-01,3.824561403508769941e-01
2.850000000000000000e+02,1.958041958041958908e-01,4.230769230769231837e-01,3.811188811188809256e-01
2.860000000000000000e+02,1.951219512195122574e-01,4.250871080139373981e-01,3.797909407665503445e-01
2.870000000000000000e+02,1.944444444444445308e-01,4.270833333333334259e-01,3.784722222222220434e-01
2.880000000000000000e+02,1.937716262975779646e-01,4.290657439446367571e-01,3.771626297577852505e-01
2.890000000000000000e+02,1.931034482758621773e-01,4.310344827586207739e-01,3.758620689655170488e-01
2.900000000000000000e+02,1.924398625429554199e-01,4.329896907216495561e-01,3.745704467353949685e-01
2.910000000000000000e+02,1.917808219178083196e-01,4.349315068493151415e-01,3.732876712328764834e-01
2.920000000000000000e+02,1.911262798634813243e-01,4.368600682593857809e-01,3.720136518771328671e-01
2.930000000000000000e+02,1.904761904761905766e-01,4.387755102040817312e-01,3.707482993197276366e-01
2.940000000000000000e+02,1.898305084745763593e-01,4.406779661016950178e-01,3.694915254237285951e-01
2.950000000000000000e+02,1.891891891891892830e-01,4.425675675675676546e-01,3.682432432432429792e-01
2.960000000000000000e+02,1.885521885521886376e-01,4.444444444444445308e-01,3.670033670033667206e-01
2.970000000000000000e+02,1.879194630872484117e-01,4.463087248322148426e-01,3.657718120805366069e-01
2.980000000000000000e+02,1.872909698996656491e-01,4.481605351170569462e-01,3.645484949832772936e-01
2.990000000000000000e+02,1.866666666666667584e-01,4.500000000000001221e-01,3.633333333333330639e-01
3.000000000000000000e+02,1.860465116279070574e-01,4.518272425249170166e-01,3.621262458471757872e-01
3.010000000000000000e+02,1.854304635761589992e-01,4.536423841059603612e-01,3.609271523178805285e-01
3.020000000000000000e+02,1.848184818481848624e-01,4.554455445544555170e-01,3.597359735973594819e-01
3.030000000000000000e+02,1.842105263157895190e-01,4.572368421052632748e-01,3.585526315789471230e-01
3.040000000000000000e+02,1.836065573770492287e-01,4.590163934426230163e-01,3.573770491803276439e-01
3.050000000000000000e+02,1.830065359477124620e-01,4.607843137254902799e-01,3.562091503267971748e-01
3.060000000000000000e+02,1.824104234527687829e-01,4.625407166123779445e-01,3.550488599348531893e-01
3.070000000000000000e+02,1.818181818181818510e-01,4.642857142857143571e-01,3.538961038961036532e-01
3.080000000000000000e+02,1.812297734627831836e-01,4.627831715210357078e-01,3.559870550161809977e-01
3.090000000000000000e+02,1.806451612903225978e-01,4.612903225806452290e-01,3.580645161290320067e-01
3.100000000000000000e+02,1.800643086816720584e-01,4.598070739549839914e-01,3.601286173633438392e-01
3.110000000000000000e+02,1.794871794871795156e-01,4.583333333333334259e-01,3.621794871794869475e-01
3.120000000000000000e+02,1.789137380191693494e-01,4.568690095846646426e-01,3.642172523961659247e-01
3.130000000000000000e+02,1.783439490445860032e-01,4.554140127388535686e-01,3.662420382165602617e-01
3.140000000000000000e+02,1.777777777777778123e-01,4.539682539682540763e-01,3.682539682539680559e-01
3.150000000000000000e+02,1.772151898734177777e-01,4.525316455696203333e-01,3.702531645569618335e-01
3.160000000000000000e+02,1.766561514195583993e-01,4.511041009463723217e-01,3.722397476340691957e-01
3.170000000000000000e+02,1.761006289308176542e-01,4.496855345911950352e-01,3.742138364779871718e-01
3.180000000000000000e+02,1.755485893416928456e-01,4.482758620689655804e-01,3.761755485893414352e-01
3.190000000000000000e+02,1.750000000000000444e-01,4.468750000000000777e-01,3.781249999999997113e-01
3.200000000000000000e+02,1.744548286604361842e-01,4.454828660436138121e-01,3.800623052959498649e-01
3.210000000000000000e+02,1.739130434782609202e-01,4.440993788819876387e-01,3.819875776397512190e-01
3.220000000000000000e+02,1.733746130030960064e-01,4.427244582043344256e-01,3.839009287925693181e-01
3.230000000000000000e+02,1.728395061728395243e-01,4.413580246913580973e-01,3.858024691358021285e-01
3.240000000000000000e+02,1.723076923076923284e-01,4.400000000000001132e-01,3.876923076923073364e-01
3.250000000000000000e+02,1.717791411042945138e-01,4.386503067484663343e-01,3.895705521472389021e-01
3.260000000000000000e+02,1.712538226299694655e-01,4.373088685015291133e-01,3.914373088685011992e-01
3.270000000000000000e+02,1.707317073170732113e-01,4.359756097560976706e-01,3.932926829268288960e-01
3.280000000000000000e+02,1.702127659574468599e-01,4.346504559270517598e-01,3.951367781155011860e-01
3.290000000000000000e+02,1.696969696969697350e-01,4.333333333333334036e-01,3.969696969696966393e-01
3.300000000000000000e+02,1.691842900302115149e-01,4.320241691842900966e-01,3.987915407854981664e-01
3.310000000000000000e+02,1.686746987951807664e-01,4.307228915662651425e-01,4.006024096385538691e-01
3.320000000000000000e+02,1.681681681681682083e-01,4.294294294294295211e-01,4.024024024024020485e-01
3.330000000000000000e+02,1.676646706586826796e-01,4.281437125748503991e-01,4.041916167664666992e-01
3.340000000000000000e+02,1.671641791044776448e-01,4.268656716417911223e-01,4.059701492537309830e-01
3.350000000000000000e+02,1.666666666666667129e-01,4.255952380952381930e-01,4.077380952380948997e-01
3.360000000000000000e+02,1.661721068249258637e-01,4.243323442136499590e-01,4.094955489614239830e-01
3.370000000000000000e+02,1.656804733727811063e-01,4.230769230769231837e-01,4.112426035502955157e-01
3.380000000000000000e+02,1.651917404129794043e-01,4.218289085545723349e-01,4.129793510324480388e-01
3.390000000000000000e+02,1.647058823529412297e-01,4.205882352941177071e-01,4.147058823529408689e-01
3.400000000000000000e+02,1.642228739002933313e-01,4.193548387096774910e-01,4.164222873900290112e-01
3.410000000000000000e+02,1.637426900584796063e-01,4.181286549707602940e-01,4.181286549707599054e-01
3.420000000000000000e+02,1.632653061224490498e-01,4.169096209912537265e-01,4.198250728862970571e-01
3.430000000000000000e+02,1.627906976744186718e-01,4.156976744186047235e-01,4.215116279069764382e-01
3.440000000000000000e+02,1.623188405797102163e-01,4.144927536231884924e-01,4.231884057971010971e-01
3.450000000000000000e+02,1.618497109826590175e-01,4.132947976878613705e-01,4.248554913294794178e-01
3.460000000000000000e+02,1.613832853025937153e-01,4.121037463976945925e-01,4.265129682997114702e-01
3.470000000000000000e+02,1.609195402298851107e-01,4.109195402298851385e-01,4.281609195402295565e-01
3.480000000000000000e+02,1.604584527220631052e-01,4.097421203438396109e-01,4.297994269340971174e-01
3.490000000000000000e+02,1.600000000000000588e-01,4.085714285714286409e-01,4.314285714285711060e-01
3.500000000000000000e+02,1.595441595441595972e-01,4.074074074074074958e-01,4.330484330484327127e-01
3.510000000000000000e+02,1.590909090909091439e-01,4.062500000000000555e-01,4.346590909090906063e-01
3.520000000000000000e+02,1.586402266288952367e-01,4.050991501416431606e-01,4.362606232294614084e-01
3.530000000000000000e+02,1.581920903954802948e-01,4.039548022598871135e-01,4.378531073446324529e-01
3.540000000000000000e+02,1.577464788732395040e-01,4.056338028169014787e-01,4.366197183098588508e-01
3.550000000000000000e+02,1.573033707865169051e-01,4.073033707865169606e-01,4.353932584269659678e-01
3.560000000000000000e+02,1.568627450980392690e-01,4.089635854341737708e-01,4.341736694677867936e-01
3.570000000000000000e+02,1.564245810055866492e-01,4.106145251396648987e-01,4.329608938547482855e-01
3.580000000000000000e+02,1.559888579387187224e-01,4.122562674094708557e-01,4.317548746518102831e-01
3.590000000000000000e+02,1.555555555555556135e-01,4.138888888888889728e-01,4.305555555555552472e-01
3.600000000000000000e+02,1.551246537396122338e-01,4.155124653739613039e-01,4.293628808864262680e-01
3.610000000000000000e+02,1.546961325966851319e-01,4.171270718232045205e-01,4.281767955801101810e-01
3.620000000000000000e+02,1.542699724517906656e-01,4.187327823691460726e-01,4.269972451790630674e-01
3.630000000000000000e+02,1.538461538461538824e-01,4.203296703296703907e-01,4.258241758241755326e-01
3.640000000000000000e+02,1.534246575342466112e-01,4.219178082191781809e-01,4.246575342465750413e-01
3.650000000000000000e+02,1.530054644808743480e-01,4.234972677595629231e-01,4.234972677595625346e-01
3.660000000000000000e+02,1.525885558583106594e-01,4.250681198910082337e-01,4.223433242506808849e-01
3.670000000000000000e+02,1.521739130434782983e-01,4.266304347826087584e-01,4.211956521739127490e-01
3.680000000000000000e+02,1.517615176151762002e-01,4.281842818428184816e-01,4.200542005420050962e-01
3.690000000000000000e+02,1.513513513513514153e-01,4.297297297297297813e-01,4.189189189189186369e-01
3.700000000000000000e+02,1.509433962264151441e-01,4.312668463611860625e-01,4.177897574123985991e-01
3.710000000000000000e+02,1.505376344086022111e-01,4.327956989247312425e-01,4.166666666666663521e-01
3.720000000000000000e+02,1.501340482573726987e-01,4.343163538873995311e-01,4.155495978552276037e-01
3.730000000000000000e+02,1.497326203208556583e-01,4.358288770053476702e-01,4.144385026737965050e-01
3.740000000000000000e+02,1.493333333333333734e-01,4.373333333333334072e-01,4.133333333333330528e-01
3.750000000000000000e+02,1.489361702127660059e-01,4.388297872340426453e-01,4.122340425531911823e-01
3.760000000000000000e+02,1.485411140583554890e-01,4.403183023872679902e-01,4.111405835543763820e-01
3.770000000000000000e+02,1.481481481481481954e-01,4.417989417989418577e-01,4.100529100529097248e-01
3.780000000000000000e+02,1.477572559366755189e-01,4.432717678100264735e-01,4.089709762532978687e-01
3.790000000000000000e+02,1.473684210526316485e-01,4.447368421052632081e-01,4.078947368421049768e-01
3.800000000000000000e+02,1.469816272965880077e-01,4.461942257217848540e-01,4.068241469816269995e-01
3.810000000000000000e+02,1.465968586387435268e-01,4.476439790575916788e-01,4.057591623036646000e-01
3.820000000000000000e+02,1.462140992167102471e-01,4.490861618798956401e-01,4.046997389033939463e-01
3.830000000000000000e+02,1.458333333333333981e-01,4.505208333333334259e-01,4.036458333333330373e-01
3.840000000000000000e+02,1.454545454545455307e-01,4.519480519480520431e-01,4.025974025974022874e-01
3.850000000000000000e+02,1.450777202072539573e-01,4.533678756476684502e-01,4.015544041450774260e-01
3.860000000000000000e+02,1.447028423772610539e-01,4.547803617571060109e-01,4.005167958656327687e-01
3.870000000000000000e+02,1.443298969072165649e-01,4.561855670103093785e-01,3.994845360824739178e-01
3.880000000000000000e+02,1.439588688946016048e-01,4.575835475578406975e-01,3.984575835475575589e-01
3.890000000000000000e+02,1.435897435897436347e-01,4.589743589743590646e-01,3.974358974358971341e-01
3.900000000000000000e+02,1.432225063938619425e-01,4.603580562659847497e-01,3.964194373401531690e-01
3.910000000000000000e+02,1.428571428571429047e-01,4.617346938775511167e-01,3.954081632653058120e-01
3.920000000000000000e+02,1.424936386768448360e-01,4.631043256997456337e-01,3.944020356234093638e-01
3.930000000000000000e+02,1.421319796954315373e-01,4.644670050761421920e-01,3.934010152284261319e-01
3.940000000000000000e+02,1.417721518987342388e-01,4.658227848101266777e-01,3.924050632911389447e-01
3.950000000000000000e+02,1.414141414141414643e-01,4.671717171717172379e-01,3.914141414141411035e-01
3.960000000000000000e+02,1.410579345088161796e-01,4.685138539042821848e-01,3.904282115869014969e-01
3.970000000000000000e+02,1.407035175879397526e-01,4.698492462311558704e-01,3.894472361809042105e-01
3.980000000000000000e+02,1.403508771929825039e-01,4.711779448621554733e-01,3.884711779448618563e-01
3.990000000000000000e+02,1.400000000000000411e-01,4.725000000000000866e-01,3.874999999999997335e-01
4.000000000000000000e+02,1.396508728179551573e-01,4.738154613466334930e-01,3.865336658354112109e-01
4.010000000000000000e+02,1.393034825870647364e-01,4.751243781094527940e-01,3.855721393034823308e-01
4.020000000000000000e+02,1.389578163771712782e-01,4.764267990074442238e-01,3.846153846153843592e-01
4.030000000000000000e+02,1.386138613861386815e-01,4.777227722772278140e-01,3.836633663366333935e-01
4.040000000000000000e+02,1.382716049382716750e-01,4.790123456790124079e-01,3.827160493827157506e-01
4.050000000000000000e+02,1.379310344827587020e-01,4.802955665024631338e-01,3.817733990147780254e-01
4.060000000000000000e+02,1.375921375921376755e-01,4.815724815724816699e-01,3.808353808353805436e-01
4.070000000000000000e+02,1.372549019607844090e-01,4.828431372549020217e-01,3.799019607843134305e-01
4.080000000000000000e+02,1.369193154034230586e-01,4.841075794621027550e-01,3.789731051344740753e-01
4.090000000000000000e+02,1.365853658536586024e-01,4.853658536585366279e-01,3.780487804878046032e-01
4.100000000000000000e+02,1.362530413625304693e-01,4.866180048661801205e-01,3.771289537712892437e-01
4.110000000000000000e+02,1.359223300970874293e-01,4.878640776699029735e-01,3.762135922330094306e-01
4.120000000000000000e+02,1.355932203389831059e-01,4.891041162227603434e-01,3.753026634382563564e-01
4.130000000000000000e+02,1.352657004830918330e-01,4.903381642512077976e-01,3.743961352657002029e-01
4.140000000000000000e+02,1.349397590361446353e-01,4.915662650602410366e-01,3.734939759036141615e-01
4.150000000000000000e+02,1.346153846153846645e-01,4.927884615384616196e-01,3.725961538461535771e-01
4.160000000000000000e+02,1.342925659472422595e-01,4.940047961630696371e-01,3.717026378896879923e-01
4.170000000000000000e+02,1.339712918660287688e-01,4.952153110047847751e-01,3.708133971291863173e-01
4.180000000000000000e+02,1.336515513126492194e-01,4.964200477326969896e-01,3.699284009546536800e-01
4.190000000000000000e+02,1.333333333333333870e-01,4.976190476190476830e-01,3.690476190476187912e-01
4.200000000000000000e+02,1.330166270783848526e-01,4.988123515439430444e-01,3.681710213776719365e-01
4.210000000000000000e+02,1.327014218009479052e-01,5.000000000000001110e-01,3.672985781990518728e-01
4.220000000000000000e+02,1.323877068557919867e-01,5.011820330969268822e-01,3.664302600472810756e-01
4.230000000000000000e+02,1.320754716981132337e-01,5.023584905660379851e-01,3.655660377358487811e-01
4.240000000000000000e+02,1.317647058823529782e-01,5.035294117647061141e-01,3.647058823529409355e-01
4.250000000000000000e+02,1.314553990610329015e-01,5.046948356807513525e-01,3.638497652582157182e-01
4.260000000000000000e+02,1.311475409836065920e-01,5.058548009367683784e-01,3.629976580796250296e-01
4.270000000000000000e+02,1.308411214953271451e-01,5.070093457943927184e-01,3.621495327102801087e-01
4.280000000000000000e+02,1.305361305361305846e-01,5.081585081585083818e-01,3.613053613053610613e-01
4.290000000000000000e+02,1.302325581395349374e-01,5.093023255813955430e-01,3.604651162790695196e-01
4.300000000000000000e+02,1.299303944315545745e-01,5.104408352668214910e-01,3.596287703016238790e-01
4.310000000000000000e+02,1.296296296296296779e-01,5.115740740740741810e-01,3.587962962962960578e-01
4.320000000000000000e+02,1.293302540415704749e-01,5.127020785219400523e-01,3.579676674364893341e-01
4.330000000000000000e+02,1.290322580645161532e-01,5.138248847926268903e-01,3.571428571428568732e-01
4.340000000000000000e+02,1.287356321839080719e-01,5.149425287356322878e-01,3.563218390804595015e-01
4.350000000000000000e+02,1.284403669724770991e-01,5.160550458715598143e-01,3.555045871559630588e-01
4.360000000000000000e+02,1.281464530892448828e-01,5.171624713958812292e-01,3.546910755148738881e-01
4.370000000000000000e+02,1.278538812785388334e-01,5.182648401826486229e-01,3.538812785388125159e-01
4.380000000000000000e+02,1.275626423690205125e-01,5.193621867881550447e-01,3.530751708428243596e-01
4.390000000000000000e+02,1.272727272727272874e-01,5.204545454545456140e-01,3.522727272727270154e-01
4.400000000000000000e+02,1.269841269841270048e-01,5.215419501133787827e-01,3.514739229024940737e-01
4.410000000000000000e+02,1.266968325791855421e-01,5.226244343891404132e-01,3.506787330316739615e-01
4.420000000000000000e+02,1.264108352144469594e-01,5.237020316027088951e-01,3.498871331828439790e-01
4.430000000000000000e+02,1.261261261261261146e-01,5.247747747747748548e-01,3.490990990990988641e-01
4.440000000000000000e+02,1.258426966292134630e-01,5.258426966292135685e-01,3.483146067415727742e-01
4.450000000000000000e+02,1.255605381165919021e-01,5.269058295964126337e-01,3.475336322869952421e-01
4.460000000000000000e+02,1.252796420581655246e-01,5.279642058165548990e-01,3.467561521252793821e-01
4.470000000000000000e+02,1.249999999999999861e-01,5.290178571428572063e-01,3.459821428571426272e-01
4.480000000000000000e+02,1.247216035634743786e-01,5.300668151447661680e-01,3.452115812917592175e-01
4.490000000000000000e+02,1.244444444444444270e-01,5.311111111111110894e-01,3.444444444444441644e-01
4.500000000000000000e+02,1.241685144124168305e-01,5.321507760532150355e-01,3.436807095343678009e-01
4.510000000000000000e+02,1.238938053097344977e-01,5.309734513274335654e-01,3.451327433628316177e-01
4.520000000000000000e+02,1.236203090507726060e-01,5.298013245033111884e-01,3.465783664459158864e-01
4.530000000000000000e+02,1.233480176211453616e-01,5.286343612334800657e-01,3.480176211453742119e-01
4.540000000000000000e+02,1.230769230769230560e-01,5.274725274725273749e-01,3.494505494505492083e-01
4.550000000000000000e+02,1.228070175438596284e-01,5.263157894736840703e-01,3.508771929824558988e-01
4.560000000000000000e+02,1.225382932166301786e-01,5.251641137855578290e-01,3.522975929978115484e-01
4.570000000000000000e+02,1.222707423580785824e-01,5.240174672489080754e-01,3.537117903930128704e-01
4.580000000000000000e+02,1.220043572984749330e-01,5.228758169934638600e-01,3.551198257080607767e-01
4.590000000000000000e+02,1.217391304347825998e-01,5.239130434782607315e-01,3.543478260869562524e-01
4.600000000000000000e+02,1.214750542299349034e-01,5.249457700650758118e-01,3.535791757049889239e-01
4.610000000000000000e+02,1.212121212121212016e-01,5.259740259740258717e-01,3.528138528138525798e-01
4.620000000000000000e+02,1.209503239740820635e-01,5.269978401727860584e-01,3.520518358531314895e-01
4.630000000000000000e+02,1.206896551724137845e-01,5.280172413793102759e-01,3.512931034482756343e-01
4.640000000000000000e+02,1.204301075268816995e-01,5.290322580645160366e-01,3.505376344086019169e-01
4.650000000000000000e+02,1.201716738197424750e-01,5.300429184549354522e-01,3.497854077253216287e-01
4.660000000000000000e+02,1.199143468950749358e-01,5.310492505353316961e-01,3.490364025695928962e-01
4.670000000000000000e+02,1.196581196581196493e-01,5.320512820512818264e-01,3.482905982905980524e-01
4.680000000000000000e+02,1.215351812366737561e-01,5.309168443496798950e-01,3.475479744136458216e-01
4.690000000000000000e+02,1.234042553191489200e-01,5.297872340425529014e-01,3.468085106382976512e-01
4.700000000000000000e+02,1.252653927813163204e-01,5.286624203821652657e-01,3.460721868365178033e-01
4.710000000000000000e+02,1.271186440677965768e-01,5.275423728813555257e-01,3.453389830508472036e-01
4.720000000000000000e+02,1.289640591966172978e-01,5.264270613107818741e-01,3.446088794926001619e-01
4.730000000000000000e+02,1.308016877637130371e-01,5.253164556962022225e-01,3.438818565400841298e-01
4.740000000000000000e+02,1.326315789473683782e-01,5.242105263157891271e-01,3.431578947368418842e-01
4.750000000000000000e+02,1.344537815126050084e-01,5.231092436974786875e-01,3.424369747899157490e-01
4.760000000000000000e+02,1.362683438155135873e-01,5.220125786163518633e-01,3.417190775681339110e-01
4.770000000000000000e+02,1.380753138075313524e-01,5.209205020920498752e-01,3.410041841004181618e-01
4.780000000000000000e+02,1.398747390396659351e-01,5.198329853862209138e-01,3.402922755741125127e-01
4.790000000000000000e+02,1.416666666666666352e-01,5.187499999999996003e-01,3.395833333333330706e-01
4.800000000000000000e+02,1.434511434511434314e-01,5.176715176715173117e-01,3.388773388773386186e-01
4.810000000000000000e+02,1.452282157676348384e-01,5.165975103734435914e-01,3.381742738589209041e-01
4.820000000000000000e+02,1.469979296066252217e-01,5.155279503105586469e-01,3.374741200828155208e-01
4.830000000000000000e+02,1.487603305785123731e-01,5.144628099173550462e-01,3.367768595041319979e-01
4.840000000000000000e+02,1.505154639175257381e-01,5.134020618556697224e-01,3.360824742268038734e-01
4.850000000000000000e+02,1.522633744855966809e-01,5.123456790123452897e-01,3.353909465020573633e-01
4.860000000000000000e+02,1.540041067761806770e-01,5.112936344969195579e-01,3.347022587268991267e-01
4.870000000000000000e+02,1.557377049180327655e-01,5.102459016393439128e-01,3.340163934426227388e-01
4.880000000000000000e+02,1.574642126789365659e-01,5.092024539877296752e-01,3.333333333333330928e-01
4.890000000000000000e+02,1.591836734693877209e-01,5.081632653061219917e-01,3.326530612244895657e-01
4.900000000000000000e+02,1.608961303462321524e-01,5.071283095723009282e-01,3.319755600814661700e-01
4.910000000000000000e+02,1.626016260162601312e-01,5.060975609756092064e-01,3.313008130081298575e-01
4.920000000000000000e+02,1.643002028397565761e-01,5.050709939148066985e-01,3.306288032454358650e-01
4.930000000000000000e+02,1.659919028340080815e-01,5.040485829959507891e-01,3.299595141700402690e-01
4.940000000000000000e+02,1.676767676767676463e-01,5.030303030303023837e-01,3.292929292929290819e-01
4.950000000000000000e+02,1.693548387096773800e-01,5.020161290322574521e-01,3.286290322580642798e-01
4.960000000000000000e+02,1.710261569416498817e-01,5.010060362173032189e-01,3.279678068410460390e-01
4.970000000000000000e+02,1.726907630522088177e-01,4.999999999999993894e-01,3.273092369477909602e-01
4.980000000000000000e+02,1.743486973947895591e-01,4.989979959919833563e-01,3.266533066132262242e-01
4.990000000000000000e+02,1.759999999999999620e-01,4.979999999999993876e-01,3.259999999999997899e-01
5.000000000000000000e+02,1.776447105788422909e-01,4.970059880239514616e-01,3.253493013972053594e-01
5.010000000000000000e+02,1.792828685258963939e-01,4.960159362549794726e-01,3.247011952191232731e-01
5.020000000000000000e+02,1.809145129224651871e-01,4.950298210735580295e-01,3.240556660039758952e-01
5.030000000000000000e+02,1.825396825396825018e-01,4.940476190476184026e-01,3.234126984126982074e-01
5.040000000000000000e+02,1.841584158415841277e-01,4.930693069306924525e-01,3.227722772277225594e-01
5.050000000000000000e+02,1.857707509881422747e-01,4.920948616600784309e-01,3.221343873517784062e-01
5.060000000000000000e+02,1.873767258382642853e-01,4.911242603550289854e-01,3.214990138067058689e-01
5.070000000000000000e+02,1.889763779527558751e-01,4.901574803149600368e-01,3.208661417322832277e-01
5.080000000000000000e+02,1.905697445972494852e-01,4.891944990176811392e-01,3.202357563850685152e-01
5.090000000000000000e+02,1.921568627450980227e-01,4.882352941176464345e-01,3.196078431372546547e-01
5.100000000000000000e+02,1.917808219178081808e-01,4.892367906066529826e-01,3.189823874755379207e-01
5.110000000000000000e+02,1.914062499999999722e-01,4.902343749999993894e-01,3.183593749999997780e-01
5.120000000000000000e+02,1.910331384015594158e-01,4.912280701754380141e-01,3.177387914230017096e-01
5.130000000000000000e+02,1.906614785992217509e-01,4.922178988326842419e-01,3.171206225680931468e-01
5.140000000000000000e+02,1.902912621359222900e-01,4.932038834951450457e-01,3.165048543689318317e-01
5.150000000000000000e+02,1.899224806201550153e-01,4.941860465116272860e-01,3.158914728682168382e-01
5.160000000000000000e+02,1.895551257253384747e-01,4.951644100580264718e-01,3.152804642166341931e-01
5.170000000000000000e+02,1.891891891891891719e-01,4.961389961389954806e-01,3.146718146718144316e-01
5.180000000000000000e+02,1.888246628131020899e-01,4.971098265895947388e-01,3.140655105973023109e-01
5.190000000000000000e+02,1.884615384615384304e-01,4.980769230769224176e-01,3.134615384615382361e-01
5.200000000000000000e+02,1.880998080614203205e-01,4.990403071017268100e-01,3.128598848368520091e-01
5.210000000000000000e+02,1.877394636015325413e-01,4.999999999999993339e-01,3.122605363984672366e-01
5.220000000000000000e+02,1.873804971319311397e-01,5.009560229445499946e-01,3.116634799235179498e-01
5.230000000000000000e+02,1.870229007633587570e-01,5.019083969465641948e-01,3.110687022900761045e-01
5.240000000000000000e+02,1.866666666666666474e-01,5.028571428571422253e-01,3.104761904761902391e-01
5.250000000000000000e+02,1.863117870722433289e-01,5.038022813688206591e-01,3.098859315589351238e-01
5.260000000000000000e+02,1.859582542694497020e-01,5.047438330170771481e-01,3.092979127134722894e-01
5.270000000000000000e+02,1.856060606060606077e-01,5.056818181818175661e-01,3.087121212121209934e-01
5.280000000000000000e+02,1.852551984877126579e-01,5.066162570888462779e-01,3.081285444234402315e-01
5.290000000000000000e+02,1.849056603773584773e-01,5.075471698113200869e-01,3.075471698113205199e-01
5.300000000000000000e+02,1.845574387947269412e-01,5.084745762711857520e-01,3.069679849340863909e-01
5.310000000000000000e+02,1.842105263157894635e-01,5.093984962406008510e-01,3.063909774436088251e-01
5.320000000000000000e+02,1.838649155722326400e-01,5.103189493433389901e-01,3.058161350844275650e-01
5.330000000000000000e+02,1.835205992509363337e-01,5.112359550561791366e-01,3.052434456928836970e-01
5.340000000000000000e+02,1.831775700934579476e-01,5.121495327102797424e-01,3.046728971962614496e-01
5.350000000000000000e+02,1.828358208955223885e-01,5.130597014925366572e-01,3.041044776119400939e-01
5.360000000000000000e+02,1.824953445065176927e-01,5.139664804469267212e-01,3.035381750465547257e-01
5.370000000000000000e+02,1.821561338289962861e-01,5.148698884758358130e-01,3.029739776951670960e-01
5.380000000000000000e+02,1.818181818181818232e-01,5.157699443413722440e-01,3.024118738404450446e-01
5.390000000000000000e+02,1.814814814814814936e-01,5.166666666666660523e-01,3.018518518518516491e-01
5.400000000000000000e+02,1.811460258780036858e-01,5.175600739371527537e-01,3.012939001848427001e-01
5.410000000000000000e+02,1.808118081180811743e-01,5.184501845018444355e-01,3.007380073800736686e-01
5.420000000000000000e+02,1.804788213627992743e-01,5.193370165745849754e-01,3.001841620626149454e-01
5.430000000000000000e+02,1.801470588235294101e-01,5.202205882352934907e-01,2.996323529411762943e-01
5.440000000000000000e+02,1.798165137614678999e-01,5.211009174311920233e-01,2.990825688073392996e-01
5.450000000000000000e+02,1.794871794871794879e-01,5.219780219780213448e-01,2.985347985347983624e-01
5.460000000000000000e+02,1.791590493601462608e-01,5.228519195612425507e-01,2.979890310786104668e-01
5.470000000000000000e+02,1.788321167883211715e-01,5.237226277372256655e-01,2.974452554744523858e-01
5.480000000000000000e+02,1.785063752276866977e-01,5.245901639344255907e-01,2.969034608378869344e-01
5.490000000000000000e+02,1.781818181818181912e-01,5.254545454545448413e-01,2.963636363636362181e-01
5.500000000000000000e+02,1.778584392014519178e-01,5.263157894736836262e-01,2.958257713248637066e-01
5.510000000000000000e+02,1.775362318840579823e-01,5.271739130434776044e-01,2.952898550724636362e-01
5.520000000000000000e+02,1.772151898734177222e-01,5.280289330922236513e-01,2.947558770343579049e-01
5.530000000000000000e+02,1.768953068592057642e-01,5.288808664259921910e-01,2.942238267148012953e-01
5.540000000000000000e+02,1.765765765765765771e-01,5.297297297297290930e-01,2.936936936936935250e-01
5.550000000000000000e+02,1.762589928057553823e-01,5.305755395683446896e-01,2.931654676258991232e-01
5.560000000000000000e+02,1.759425493716337274e-01,5.314183123877911363e-01,2.926391382405743591e-01
5.570000000000000000e+02,1.756272401433691399e-01,5.322580645161284485e-01,2.921146953405016622e-01
5.580000000000000000e+02,1.753130590339892492e-01,5.330948121645789906e-01,2.915921288014309831e-01
5.590000000000000000e+02,1.749999999999999611e-01,5.339285714285708639e-01,2.910714285714284255e-01
5.600000000000000000e+02,1.746880570409981570e-01,5.347593582887694152e-01,2.905525846702315951e-01
5.610000000000000000e+02,1.743772241992881944e-01,5.355871886120990855e-01,2.900355871886119430e-01
5.620000000000000000e+02,1.740674955595026274e-01,5.364120781527524917e-01,2.895204262877440482e-01
5.630000000000000000e+02,1.737588652482269236e-01,5.372340425531908492e-01,2.890070921985813390e-01
5.640000000000000000e+02,1.734513274336282884e-01,5.380530973451321808e-01,2.884955752212387536e-01
5.650000000000000000e+02,1.731448763250883205e-01,5.388692579505294233e-01,2.879858657243814513e-01
5.660000000000000000e+02,1.728395061728394688e-01,5.396825396825390975e-01,2.874779541446206843e-01
5.670000000000000000e+02,1.725352112676055982e-01,5.404929577464783197e-01,2.869718309859153327e-01
5.680000000000000000e+02,1.722319859402460240e-01,5.413005272407727109e-01,2.864674868189805435e-01
5.690000000000000000e+02,1.719298245614034881e-01,5.421052631578940906e-01,2.859649122807016441e-01
5.700000000000000000e+02,1.716287215411558542e-01,5.429071803852884015e-01,2.854640980735550504e-01
5.710000000000000000e+02,1.713286713286713003e-01,5.437062937062930867e-01,2.849650349650348913e-01
5.720000000000000000e+02,1.710296684118673416e-01,5.445026178010464735e-01,2.844677137870854633e-01
5.730000000000000000e+02,1.707317073170731558e-01,5.452961672473860544e-01,2.839721254355400126e-01
5.740000000000000000e+02,1.704347826086956286e-01,5.460869565217384425e-01,2.834782608695651795e-01
5.750000000000000000e+02,1.701388888888888673e-01,5.468749999999993339e-01,2.829861111111110494e-01
5.760000000000000000e+02,1.698440207972270188e-01,5.476603119584048107e-01,2.824956672443673655e-01
5.770000000000000000e+02,1.695501730103806115e-01,5.484429065743937626e-01,2.820069204152248488e-01
5.780000000000000000e+02,1.692573402417962003e-01,5.492227979274604266e-01,2.815198618307426237e-01
5.790000000000000000e+02,1.689655172413793149e-01,5.499999999999992673e-01,2.810344827586206407e-01
5.800000000000000000e+02,1.686746987951807109e-01,5.507745266781404192e-01,2.805507745266780928e-01
5.810000000000000000e+02,1.683848797250859231e-01,5.515463917525765813e-01,2.800687285223367184e-01
5.820000000000000000e+02,1.680960548885077344e-01,5.523156089193816953e-01,2.795883361921097099e-01
5.830000000000000000e+02,1.678082191780822241e-01,5.530821917808211863e-01,2.791095890410958402e-01
5.840000000000000000e+02,1.675213675213675368e-01,5.538461538461530997e-01,2.786324786324785863e-01
5.850000000000000000e+02,1.672354948805460928e-01,5.546075085324224663e-01,2.781569965870306915e-01
5.860000000000000000e+02,1.669505962521294906e-01,5.553662691652462291e-01,2.776831345826234476e-01
5.870000000000000000e+02,1.666666666666666852e-01,5.561224489795910664e-01,2.772108843537414713e-01
5.880000000000000000e+02,1.663837011884550243e-01,5.568760611205425537e-01,2.767402376910016448e-01
5.890000000000000000e+02,1.661016949152542554e-01,5.576271186440669991e-01,2.762711864406779405e-01
5.900000000000000000e+02,1.658206429780034186e-01,5.583756345177657288e-01,2.758037225042300755e-01
5.910000000000000000e+02,1.655405405405405705e-01,5.591216216216208235e-01,2.753378378378377733e-01
5.920000000000000000e+02,1.652613827993254791e-01,5.598650927487345275e-01,2.748735244519392440e-01
5.930000000000000000e+02,1.649831649831650093e-01,5.606060606060598861e-01,2.744107744107743829e-01
5.940000000000000000e+02,1.647058823529412019e-01,5.613445378151252774e-01,2.739495798319327435e-01
5.950000000000000000e+02,1.644295302013422944e-01,5.620805369127509499e-01,2.734899328859060064e-01
5.960000000000000000e+02,1.641541038525963503e-01,5.628140703517580112e-01,2.730318257956448336e-01
5.970000000000000000e+02,1.638795986622073875e-01,5.635451505016715323e-01,2.725752508361203308e-01
5.980000000000000000e+02,1.636060100166945031e-01,5.642737896494149918e-01,2.721202003338897835e-01
5.990000000000000000e+02,1.633333333333333581e-01,5.649999999999993916e-01,2.716666666666666119e-01
6.000000000000000000e+02,1.630615640599001881e-01,5.657237936772040454e-01,2.712146422628951004e-01
6.010000000000000000e+02,1.627906976744186163e-01,5.664451827242519277e-01,2.707641196013287899e-01
6.020000000000000000e+02,1.625207296849087990e-01,5.671641791044770287e-01,2.703150912106134784e-01
6.030000000000000000e+02,1.622516556291390688e-01,5.678807947019861579e-01,2.698675496688740516e-01
6.040000000000000000e+02,1.619834710743801587e-01,5.685950413223135325e-01,2.694214876033056427e-01
6.050000000000000000e+02,1.617161716171617025e-01,5.693069306930687024e-01,2.689768976897688457e-01
6.060000000000000000e+02,1.614497528830312889e-01,5.700164744645793702e-01,2.685337726523886470e-01
6.070000000000000000e+02,1.611842105263157632e-01,5.707236842105257724e-01,2.680921052631577428e-01
6.080000000000000000e+02,1.609195402298850275e-01,5.714285714285708417e-01,2.676518883415433536e-01
6.090000000000000000e+02,1.606557377049180058e-01,5.721311475409830427e-01,2.672131147540982021e-01
6.100000000000000000e+02,1.603927986906709957e-01,5.728314238952531001e-01,2.667757774140751548e-01
6.110000000000000000e+02,1.601307189542483245e-01,5.735294117647052881e-01,2.663398692810456381e-01
6.120000000000000000e+02,1.598694942903751692e-01,5.742251223491021683e-01,2.659053833605219408e-01
6.130000000000000000e+02,1.596091205211726261e-01,5.749185667752436668e-01,2.654723127035829577e-01
6.140000000000000000e+02,1.593495934959349436e-01,5.756097560975603766e-01,2.650406504065039859e-01
6.150000000000000000e+02,1.590909090909090606e-01,5.762987012987007551e-01,2.646103896103895181e-01
6.160000000000000000e+02,1.588330632090761418e-01,5.769854132901128807e-01,2.641815235008102558e-01
6.170000000000000000e+02,1.585760517799352509e-01,5.776699029126207696e-01,2.637540453074432301e-01
6.180000000000000000e+02,1.583198707592891608e-01,5.783521809369945865e-01,2.633279483037155311e-01
6.190000000000000000e+02,1.580645161290322454e-01,5.790322580645155259e-01,2.629032258064514793e-01
6.200000000000000000e+02,1.578099838969403979e-01,5.797101449275355867e-01,2.624798711755232383e-01
6.210000000000000000e+02,1.575562700964630025e-01,5.803858520900314621e-01,2.620578778135047582e-01
6.220000000000000000e+02,1.573033707865168218e-01,5.810593900481533236e-01,2.616372391653289942e-01
6.230000000000000000e+02,1.570512820512820207e-01,5.817307692307684963e-01,2.612179487179486781e-01
6.240000000000000000e+02,1.567999999999999672e-01,5.823999999999992516e-01,2.607999999999999763e-01
6.250000000000000000e+02,1.565495207667731425e-01,5.830670926517564912e-01,2.603833865814695891e-01
6.260000000000000000e+02,1.562998405103667998e-01,5.837320574162672138e-01,2.599681020733651815e-01
6.270000000000000000e+02,1.560509554140127042e-01,5.843949044585979857e-01,2.595541401273884774e-01
6.280000000000000000e+02,1.558028616852145942e-01,5.850556438791725267e-01,2.591414944356120187e-01
6.290000000000000000e+02,1.555555555555555303e-01,5.857142857142849657e-01,2.587301587301586991e-01
6.300000000000000000e+02,1.553090332805071028e-01,5.863708399366078794e-01,2.583201267828842407e-01
6.310000000000000000e+02,1.550632911392404722e-01,5.870253164556954451e-01,2.579113924050632223e-01
6.320000000000000000e+02,1.548183254344391302e-01,5.876777251184827078e-01,2.575039494470773294e-01
6.330000000000000000e+02,1.545741324921135196e-01,5.883280757097784086e-01,2.570977917981071559e-01
6.340000000000000000e+02,1.543307086614172652e-01,5.889763779527551479e-01,2.566929133858266709e-01
6.350000000000000000e+02,1.540880503144653468e-01,5.896226415094332207e-01,2.562893081761005165e-01
6.360000000000000000e+02,1.538461538461537714e-01,5.902668759811610100e-01,2.558869701726843027e-01
6.370000000000000000e+02,1.536050156739811323e-01,5.909090909090901622e-01,2.554858934169277895e-01
6.380000000000000000e+02,1.533646322378716120e-01,5.915492957746472102e-01,2.550860719874803451e-01
6.390000000000000000e+02,1.531249999999999278e-01,5.921874999999993117e-01,2.546874999999999001e-01
6.400000000000000000e+02,1.528861154446177206e-01,5.928237129485172119e-01,2.542901716068641793e-01
6.410000000000000000e+02,1.526479750778815536e-01,5.934579439252329891e-01,2.538940809968846524e-01
6.420000000000000000e+02,1.524105754276826596e-01,5.940902021772933583e-01,2.534992223950232604e-01
6.430000000000000000e+02,1.521739130434781595e-01,5.947204968944093117e-01,2.531055900621116961e-01
6.440000000000000000e+02,1.519379844961239179e-01,5.953488372093017622e-01,2.527131782945735705e-01
6.450000000000000000e+02,1.517027863777088703e-01,5.959752321981418577e-01,2.523219814241485226e-01
6.460000000000000000e+02,1.514683153013909322e-01,5.965996908809886312e-01,2.519319938176197149e-01
6.470000000000000000e+02,1.512345679012344624e-01,5.956790123456784380e-01,2.530864197530863224e-01
6.480000000000000000e+02,1.510015408320491970e-01,5.947611710323568168e-01,2.542372881355931535e-01
6.490000000000000000e+02,1.507692307692306555e-01,5.938461538461532463e-01,2.553846153846153211e-01
6.500000000000000000e+02,1.505376344086020446e-01,5.929339477726568441e-01,2.565284178187403619e-01
6.510000000000000000e+02,1.503067484662575504e-01,5.920245398772999712e-01,2.576687116564416735e-01
6.520000000000000000e+02,1.500765696784072400e-01,5.911179173047467206e-01,2.588055130168452900e-01
6.530000000000000000e+02,1.498470948012231296e-01,5.902140672782868469e-01,2.599388379204892741e-01
6.540000000000000000e+02,1.496183206106869168e-01,5.893129770992360239e-01,2.610687022900762821e-01
6.550000000000000000e+02,1.493902439024389073e-01,5.884146341463408758e-01,2.621951219512194675e-01
6.560000000000000000e+02,1.491628614916284956e-01,5.875190258751896710e-01,2.633181126331810562e-01
6.570000000000000000e+02,1.489361702127658393e-01,5.866261398176285669e-01,2.644376899696047611e-01
6.580000000000000000e+02,1.487101669195750042e-01,5.857359635811829612e-01,2.655538694992412019e-01
6.590000000000000000e+02,1.484848484848483863e-01,5.848484848484841736e-01,2.666666666666666075e-01
6.600000000000000000e+02,1.482602118003024660e-01,5.839636913767012327e-01,2.677760968229954130e-01
6.610000000000000000e+02,1.480362537764349506e-01,5.830815709969781047e-01,2.688821752265860843e-01
6.620000000000000000e+02,1.478129713423830260e-01,5.822021116138755836e-01,2.699849170437405577e-01
6.630000000000000000e+02,1.475903614457830526e-01,5.813253012048185120e-01,2.710843373493975750e-01
6.640000000000000000e+02,1.488721804511277391e-01,5.804511278195481072e-01,2.706766917293232932e-01
6.650000000000000000e+02,1.501501501501500691e-01,5.795795795795788408e-01,2.702702702702702853e-01
6.660000000000000000e+02,1.514242878560718708e-01,5.787106446776604241e-01,2.698650674662668725e-01
6.670000000000000000e+02,1.526946107784430406e-01,5.778443113772447903e-01,2.694610778443113919e-01
6.680000000000000000e+02,1.539611360239162285e-01,5.769805680119575175e-01,2.690582959641255600e-01
6.690000000000000000e+02,1.552238805970148627e-01,5.761194029850740250e-01,2.686567164179104461e-01
6.700000000000000000e+02,1.564828614008941243e-01,5.752608047690008775e-01,2.682563338301043321e-01
6.710000000000000000e+02,1.577380952380951773e-01,5.744047619047613074e-01,2.678571428571428492e-01
6.720000000000000000e+02,1.589895988112926539e-01,5.735512630014852897e-01,2.674591381872213902e-01
6.730000000000000000e+02,1.602373887240355343e-01,5.727002967359045016e-01,2.670623145400593534e-01
6.740000000000000000e+02,1.614814814814813926e-01,5.718518518518513893e-01,2.666666666666666630e-01
6.750000000000000000e+02,1.627218934911241754e-01,5.710059171597628991e-01,2.662721893491124536e-01
6.760000000000000000e+02,1.639586410635154312e-01,5.701624815361886478e-01,2.658788774002954769e-01
6.770000000000000000e+02,1.651917404129792655e-01,5.693215339233034245e-01,2.654867256637168382e-01
6.780000000000000000e+02,1.664212076583209687e-01,5.684830633284236878e-01,2.650957290132548438e-01
6.790000000000000000e+02,1.676470588235293158e-01,5.676470588235289494e-01,2.647058823529412352e-01
6.800000000000000000e+02,1.688693098384727309e-01,5.668135095447865979e-01,2.643171806167401439e-01
6.810000000000000000e+02,1.700879765395893473e-01,5.659824046920816087e-01,2.639296187683284889e-01
6.820000000000000000e+02,1.713030746705709040e-01,5.651537335285500285e-01,2.635431918008785401e-01
6.830000000000000000e+02,1.725146198830408428e-01,5.643274853801164559e-01,2.631578947368422017e-01
6.840000000000000000e+02,1.737226277372261873e-01,5.635036496350359636e-01,2.627737226277372939e-01
6.850000000000000000e+02,1.749271137026238154e-01,5.626822157434396843e-01,2.623906705539359452e-01
6.860000000000000000e+02,1.761280931586607645e-01,5.618631732168843929e-01,2.620087336244542042e-01
6.870000000000000000e+02,1.773255813953487636e-01,5.610465116279064191e-01,2.616279069767442067e-01
6.880000000000000000e+02,1.785195936139331585e-01,5.602322206095785573e-01,2.612481857764876736e-01
6.890000000000000000e+02,1.797101449275361473e-01,5.594202898550718617e-01,2.608695652173912971e-01
6.900000000000000000e+02,1.808972503617944094e-01,5.586107091172208827e-01,2.604920405209840695e-01
6.910000000000000000e+02,1.820809248554912385e-01,5.578034682080919016e-01,2.601156069364161660e-01
6.920000000000000000e+02,1.832611832611831804e-01,5.569985569985563822e-01,2.597402597402597157e-01
6.930000000000000000e+02,1.844380403458212303e-01,5.561959654178667556e-01,2.593659942363111814e-01
6.940000000000000000e+02,1.856115107913668127e-01,5.553956834532367548e-01,2.589928057553956275e-01
6.950000000000000000e+02,1.867816091954022095e-01,5.545977011494246378e-01,2.586206896551723755e-01
6.960000000000000000e+02,1.879483500717359368e-01,5.538020086083207394e-01,2.582496413199425467e-01
6.970000000000000000e+02,1.891117478510027927e-01,5.530085959885380209e-01,2.578796561604583815e-01
6.980000000000000000e+02,1.902718168812588539e-01,5.522174535050065058e-01,2.575107296137338353e-01
6.990000000000000000e+02,1.914285714285713369e-01,5.514285714285708240e-01,2.571428571428570620e-01
7.000000000000000000e+02,1.925820256776033523e-01,5.506419400855914192e-01,2.567760342368045068e-01
7.010000000000000000e+02,1.937321937321936638e-01,5.498575498575493103e-01,2.564102564102563875e-01
7.020000000000000000e+02,1.948790896159316444e-01,5.490753911806537380e-01,2.560455192034138960e-01
7.030000000000000000e+02,1.960227272727271819e-01,5.482954545454540307e-01,2.556818181818181213e-01
7.040000000000000000e+02,1.971631205673758103e-01,5.475177304964534697e-01,2.553191489361701372e-01
7.050000000000000000e+02,1.983002832861189002e-01,5.467422096317275937e-01,2.549575070821528677e-01
7.060000000000000000e+02,1.994342291371993536e-01,5.459688826025455022e-01,2.545968882602544503e-01
7.070000000000000000e+02,2.005649717514123576e-01,5.451977401129938228e-01,2.542372881355930425e-01
7.080000000000000000e+02,2.016925246826515306e-01,5.444287729196045644e-01,2.538787023977431279e-01
7.090000000000000000e+02,2.028169014084506283e-01,5.436619718309854132e-01,2.535211267605632091e-01
7.100000000000000000e+02,2.039381153305203087e-01,5.428973277074538029e-01,2.531645569620251668e-01
7.110000000000000000e+02,2.050561797752808169e-01,5.421348314606736496e-01,2.528089887640447841e-01
7.120000000000000000e+02,2.061711079943898128e-01,5.413744740532954181e-01,2.524544179523139920e-01
7.130000000000000000e+02,2.072829131652660362e-01,5.406162464985989624e-01,2.521008403361342798e-01
7.140000000000000000e+02,2.083916083916083073e-01,5.398601398601393653e-01,2.517482517482516058e-01
7.150000000000000000e+02,2.094972067039105323e-01,5.391061452513962182e-01,2.513966480446925833e-01
7.160000000000000000e+02,2.105997210599720171e-01,5.383542538354250118e-01,2.510460251046023328e-01
7.170000000000000000e+02,2.116991643454038119e-01,5.376044568245121891e-01,2.506963788300833884e-01
7.180000000000000000e+02,2.127955493741306714e-01,5.368567454798327532e-01,2.503477051460359926e-01
7.190000000000000000e+02,2.138888888888888229e-01,5.361111111111107608e-01,2.499999999999998335e-01
7.200000000000000000e+02,2.149791955617197659e-01,5.353675450762825916e-01,2.496532593619970597e-01
7.210000000000000000e+02,2.160664819944597415e-01,5.346260387811631043e-01,2.493074792243765714e-01
7.220000000000000000e+02,2.171507607192253719e-01,5.338865836791144570e-01,2.489626556016595882e-01
7.230000000000000000e+02,2.182320441988949422e-01,5.331491712707179254e-01,2.486187845303865773e-01
7.240000000000000000e+02,2.193103448275861289e-01,5.324137931034479410e-01,2.482758620689653473e-01
7.250000000000000000e+02,2.203856749311293994e-01,5.316804407713495717e-01,2.479338842975205015e-01
7.260000000000000000e+02,2.214580467675377473e-01,5.309491059147176673e-01,2.475928473177440026e-01
7.270000000000000000e+02,2.225274725274724585e-01,5.302197802197797794e-01,2.472527472527470960e-01
7.280000000000000000e+02,2.235939643347049921e-01,5.294924554183808585e-01,2.469135802469134278e-01
7.290000000000000000e+02,2.246575342465752523e-01,5.287671232876707261e-01,2.465753424657532722e-01
7.300000000000000000e+02,2.257181942544458919e-01,5.280437756497942114e-01,2.462380300957590917e-01
7.310000000000000000e+02,2.267759562841529242e-01,5.273224043715840637e-01,2.459016393442621518e-01
7.320000000000000000e+02,2.278308321964528649e-01,5.266030013642558627e-01,2.455661664392904397e-01
7.330000000000000000e+02,2.288828337874658503e-01,5.258855585831055945e-01,2.452316076294276392e-01
7.340000000000000000e+02,2.299319727891155629e-01,5.251700680272102240e-01,2.448979591836733249e-01
7.350000000000000000e+02,2.309782608695651329e-01,5.244565217391297107e-01,2.445652173913041849e-01
7.360000000000000000e+02,2.320217096336498475e-01,5.237449118046125784e-01,2.442333785617366027e-01
7.370000000000000000e+02,2.330623306233061687e-01,5.230352303523028157e-01,2.439024390243900997e-01
7.380000000000000000e+02,2.341001353179972266e-01,5.223274695534498857e-01,2.435723951285519440e-01
7.390000000000000000e+02,2.351351351351350649e-01,5.216216216216209567e-01,2.432432432432430902e-01
7.400000000000000000e+02,2.361673414304992502e-01,5.209176788124150193e-01,2.429149797570848701e-01
7.410000000000000000e+02,2.371967654986522067e-01,5.202156334231800017e-01,2.425876010781669589e-01
7.420000000000000000e+02,2.382234185733511922e-01,5.195154777927315504e-01,2.422611036339163970e-01
7.430000000000000000e+02,2.392473118279569155e-01,5.188172043010746970e-01,2.419354838709675826e-01
7.440000000000000000e+02,2.402684563758388514e-01,5.181208053691269688e-01,2.416107382550334026e-01
7.450000000000000000e+02,2.412868632707773908e-01,5.174262734584444967e-01,2.412868632707773353e-01
7.460000000000000000e+02,2.423025435073627165e-01,5.167336010709498995e-01,2.409638554216866069e-01
7.470000000000000000e+02,2.433155080213902921e-01,5.160427807486626106e-01,2.406417112299463756e-01
7.480000000000000000e+02,2.443257676902536035e-01,5.153538050734307596e-01,2.403204272363149430e-01
7.490000000000000000e+02,2.453333333333332644e-01,5.146666666666661616e-01,2.399999999999998523e-01
7.500000000000000000e+02,2.463382157123834015e-01,5.139813581890807503e-01,2.396804260985351265e-01
7.510000000000000000e+02,2.473404255319148204e-01,5.132978723404251209e-01,2.393617021276594203e-01
7.520000000000000000e+02,2.483399734395749514e-01,5.126162018592294034e-01,2.390438247011950623e-01
7.530000000000000000e+02,2.493368700265251314e-01,5.119363395225460245e-01,2.387267904509282335e-01
7.540000000000000000e+02,2.503311258278144713e-01,5.112582781456950221e-01,2.384105960264899238e-01
7.550000000000000000e+02,2.513227513227512255e-01,5.105820105820102484e-01,2.380952380952379432e-01
7.560000000000000000e+02,2.523117569352706924e-01,5.099075297225889036e-01,2.377807133421398766e-01
7.570000000000000000e+02,2.532981530343006993e-01,5.092348284960419580e-01,2.374670184696568431e-01
7.580000000000000000e+02,2.542819499341237854e-01,5.085638998682474599e-01,2.371541501976283106e-01
7.590000000000000000e+02,2.552631578947367474e-01,5.078947368421050657e-01,2.368421052631577428e-01
7.600000000000000000e+02,2.562417871222075205e-01,5.072273324572927899e-01,2.365308804204991899e-01
7.610000000000000000e+02,2.572178477690287846e-01,5.065616797900259760e-01,2.362204724409447398e-01
7.620000000000000000e+02,2.581913499344691276e-01,5.058977719528174877e-01,2.359108781127128296e-01
7.630000000000000000e+02,2.591623036649213785e-01,5.052356020942404546e-01,2.356020942408375562e-01
7.640000000000000000e+02,2.601307189542482745e-01,5.045751633986924611e-01,2.352941176470586815e-01
7.650000000000000000e+02,2.610966057441252430e-01,5.039164490861615109e-01,2.349869451697126355e-01
7.660000000000000000e+02,2.620599739243806292e-01,5.032594524119944346e-01,2.346805736636243533e-01
7.670000000000000000e+02,2.630208333333332593e-01,5.026041666666662966e-01,2.343749999999998612e-01
7.680000000000000000e+02,2.639791937581273396e-01,5.019505851755522441e-01,2.340702210663197502e-01
7.690000000000000000e+02,2.649350649350648013e-01,5.012987012987009106e-01,2.337662337662336220e-01
7.700000000000000000e+02,2.658884565499349817e-01,5.006485084306092626e-01,2.334630350194551174e-01
7.710000000000000000e+02,2.668393782383418067e-01,4.999999999999996114e-01,2.331606217616578880e-01
7.720000000000000000e+02,2.677878395860283089e-01,4.993531694695986234e-01,2.328589909443724293e-01
7.730000000000000000e+02,2.687338501291988146e-01,4.987080103359169403e-01,2.325581395348835789e-01
7.740000000000000000e+02,2.696774193548385767e-01,4.980645161290319090e-01,2.322580645161288759e-01
7.750000000000000000e+02,2.706185567010307991e-01,4.974226804123707546e-01,2.319587628865977802e-01
7.760000000000000000e+02,2.715572715572713847e-01,4.967824967824964189e-01,2.316602316602315026e-01
7.770000000000000000e+02,2.724935732647812969e-01,4.961439588688942304e-01,2.313624678663237511e-01
7.780000000000000000e+02,2.734274711168162564e-01,4.955070603337608515e-01,2.310654685494221983e-01
7.790000000000000000e+02,2.743589743589741614e-01,4.948717948717945014e-01,2.307692307692306155e-01
7.800000000000000000e+02,2.752880921895004551e-01,4.942381562099868453e-01,2.304737516005120057e-01
7.810000000000000000e+02,2.749360613810739595e-01,4.936061381074164922e-01,2.314578005115087989e-01
7.820000000000000000e+02,2.745849297573433323e-01,4.929757343550443260e-01,2.324393358876115923e-01
7.830000000000000000e+02,2.742346938775507836e-01,4.923469387755098348e-01,2.334183673469386322e-01
7.840000000000000000e+02,2.738853503184711102e-01,4.917197452229295496e-01,2.343949044585985908e-01
7.850000000000000000e+02,2.735368956743000624e-01,4.910941475826968161e-01,2.353689567430023999e-01
7.860000000000000000e+02,2.731893265565436546e-01,4.904701397712830091e-01,2.363405336721726702e-01
7.870000000000000000e+02,2.728426395939084759e-01,4.898477157360402456e-01,2.373096446700506124e-01
7.880000000000000000e+02,2.724968314321924989e-01,4.892268694550059860e-01,2.382762991128008767e-01
7.890000000000000000e+02,2.721518987341770557e-01,4.886075949367085225e-01,2.392405063291137834e-01
7.900000000000000000e+02,2.718078381795194787e-01,4.879898862199743559e-01,2.402022756005055548e-01
7.910000000000000000e+02,2.714646464646463531e-01,4.873737373737370149e-01,2.411616161616160214e-01
7.920000000000000000e+02,2.711223203026480455e-01,4.867591424968470415e-01,2.421185372005042746e-01
7.930000000000000000e+02,2.707808564231736770e-01,4.861460957178837528e-01,2.430730478589419319e-01
7.940000000000000000e+02,2.704402515723269285e-01,4.855345911949682236e-01,2.440251572327042651e-01
7.950000000000000000e+02,2.701005025125627346e-01,4.849246231155775466e-01,2.449748743718591637e-01
7.960000000000000000e+02,2.697616060225846435e-01,4.843161856963609790e-01,2.459222082810538224e-01
7.970000000000000000e+02,2.694235588972430651e-01,4.837092731829570336e-01,2.468671679197993463e-01
7.980000000000000000e+02,2.690863579474342404e-01,4.831038798498119013e-01,2.478097622027533031e-01
7.990000000000000000e+02,2.687499999999999889e-01,4.824999999999996514e-01,2.487499999999998601e-01
8.000000000000000000e+02,2.684144818976279545e-01,4.818976279650433181e-01,2.496878901373282000e-01
8.010000000000000000e+02,2.680798004987531291e-01,4.812967581047378207e-01,2.506234413965086061e-01
8.020000000000000000e+02,2.677459526774595422e-01,4.806973848069734934e-01,2.515566625155665204e-01
8.030000000000000000e+02,2.674129353233830608e-01,4.800995024875618356e-01,2.524875621890546040e-01
8.040000000000000000e+02,2.670807453416148558e-01,4.795031055900617623e-01,2.534161490683228823e-01
8.050000000000000000e+02,2.667493796526054228e-01,4.789081885856075749e-01,2.543424317617865027e-01
8.060000000000000000e+02,2.664188351920693809e-01,4.783147459727382089e-01,2.552664188351919661e-01
8.070000000000000000e+02,2.660891089108911034e-01,4.777227722772273699e-01,2.561881188118810826e-01
8.080000000000000000e+02,2.657601977750309041e-01,4.771322620519156121e-01,2.571075401730530396e-01
8.090000000000000000e+02,2.654320987654321118e-01,4.765432098765428615e-01,2.580246913580245827e-01
8.100000000000000000e+02,2.651048088779284773e-01,4.759556103575828812e-01,2.589395807644881975e-01
8.110000000000000000e+02,2.647783251231526913e-01,4.753694581280784592e-01,2.598522167487683499e-01
8.120000000000000000e+02,2.644526445264452352e-01,4.747847478474781502e-01,2.607626076260761150e-01
8.130000000000000000e+02,2.641277641277641197e-01,4.742014742014738493e-01,2.616707616707615314e-01
8.140000000000000000e+02,2.638036809815950678e-01,4.736196319018401435e-01,2.625766871165642891e-01
8.150000000000000000e+02,2.634803921568626972e-01,4.730392156862741615e-01,2.634803921568625862e-01
8.160000000000000000e+02,2.631578947368420907e-01,4.724602203182370896e-01,2.643818849449202646e-01
8.170000000000000000e+02,2.628361858190709222e-01,4.718826405867967422e-01,2.652811735941318361e-01
8.180000000000000000e+02,2.625152625152625263e-01,4.713064713064709643e-01,2.661782661782659543e-01
8.190000000000000000e+02,2.621951219512195230e-01,4.707317073170728117e-01,2.670731707317071102e-01
8.200000000000000000e+02,2.618757612667478862e-01,4.701583434835562847e-01,2.679658952496952740e-01
8.210000000000000000e+02,2.615571776155717898e-01,4.695863746958633955e-01,2.688564476885642596e-01
8.220000000000000000e+02,2.612393681652490640e-01,4.690157958687724560e-01,2.697448359659779249e-01
8.230000000000000000e+02,2.609223300970873183e-01,4.684466019417472538e-01,2.706310679611648173e-01
8.240000000000000000e+02,2.606060606060605633e-01,4.678787878787875609e-01,2.715151515151512651e-01
8.250000000000000000e+02,2.602905569007263331e-01,4.673123486682805305e-01,2.723970944309924702e-01
8.260000000000000000e+02,2.599758162031438058e-01,4.667472793228533701e-01,2.732769044740021580e-01
8.270000000000000000e+02,2.596618357487921469e-01,4.661835748792267364e-01,2.741545893719803950e-01
8.280000000000000000e+02,2.593486127864896296e-01,4.656212303980696299e-01,2.750301568154400189e-01
8.290000000000000000e+02,2.590361445783131433e-01,4.650602409638550649e-01,2.759036144578310701e-01
8.300000000000000000e+02,2.587244283995185357e-01,4.645006016847168517e-01,2.767749699157638910e-01
8.310000000000000000e+02,2.584134615384614531e-01,4.639423076923073763e-01,2.776442307692305045e-01
8.320000000000000000e+02,2.581032412965185152e-01,4.633853541416563249e-01,2.785114045618244383e-01
8.330000000000000000e+02,2.577937649880094884e-01,4.628297362110308510e-01,2.793764988009589390e-01
8.340000000000000000e+02,2.574850299401196807e-01,4.622754491017960765e-01,2.802395209580835211e-01
8.350000000000000000e+02,2.571770334928228929e-01,4.617224880382771457e-01,2.811004784688992397e-01
8.360000000000000000e+02,2.568697729988052014e-01,4.611708482676221132e-01,2.819593787335720192e-01
8.370000000000000000e+02,2.565632458233889635e-01,4.606205250596655532e-01,2.828162291169448173e-01
8.380000000000000000e+02,2.562574493444575996e-01,4.600715137067934446e-01,2.836710369487481787e-01
8.390000000000000000e+02,2.559523809523808757e-01,4.595238095238091680e-01,2.845238095238091791e-01
8.400000000000000000e+02,2.556480380499404625e-01,4.589774078477998898e-01,2.853745541022588705e-01
8.410000000000000000e+02,2.553444180522564388e-01,4.584323040380043901e-01,2.862232779097383939e-01
8.420000000000000000e+02,2.550415183867140168e-01,4.578884934756817238e-01,2.870699881376034823e-01
8.430000000000000000e+02,2.547393364928908777e-01,4.573459715639807133e-01,2.879146919431276319e-01
8.440000000000000000e+02,2.544378698224851187e-01,4.568047337278103304e-01,2.887573964497038292e-01
8.450000000000000000e+02,2.541371158392434215e-01,4.562647754137112432e-01,2.895981087470446136e-01
8.460000000000000000e+02,2.538370720188901086e-01,4.557260920897281409e-01,2.904368358913810289e-01
8.470000000000000000e+02,2.535377358490564781e-01,4.551886792452826680e-01,2.912735849056600768e-01
8.480000000000000000e+02,2.532391048292106928e-01,4.546525323910479699e-01,2.921083627797405602e-01
8.490000000000000000e+02,2.529411764705881138e-01,4.541176470588231817e-01,2.929411764705879273e-01
8.500000000000000000e+02,2.526439482961220784e-01,4.535840188014097496e-01,2.937720329024673949e-01
8.510000000000000000e+02,2.523474178403754542e-01,4.530516431924879184e-01,2.946009389671358503e-01
8.520000000000000000e+02,2.520515826494723055e-01,4.525205158264943850e-01,2.954279015240325323e-01
8.530000000000000000e+02,2.517564402810303359e-01,4.519906323185008401e-01,2.962529274004681024e-01
8.540000000000000000e+02,2.514619883040934423e-01,4.514619883040932313e-01,2.970760233918126048e-01
8.550000000000000000e+02,2.511682242990652680e-01,4.509345794392520257e-01,2.978971962616819846e-01
8.560000000000000000e+02,2.508751458576427562e-01,4.504084014002330272e-01,2.987164527421234395e-01
8.570000000000000000e+02,2.505827505827503687e-01,4.498834498834495266e-01,2.995337995337992720e-01
8.580000000000000000e+02,2.502910360884747498e-01,4.493597206053547288e-01,3.003492433061696887e-01
8.590000000000000000e+02,2.499999999999997780e-01,4.488372093023252352e-01,3.011627906976741542e-01
8.600000000000000000e+02,2.497096399535421729e-01,4.483159117305455243e-01,3.019744483159114701e-01
8.610000000000000000e+02,2.494199535962874636e-01,4.477958236658929336e-01,3.027842227378187423e-01
8.620000000000000000e+02,2.491309385863265391e-01,4.472769409038235278e-01,3.035921205098490727e-01
8.630000000000000000e+02,2.488425925925923654e-01,4.467592592592589118e-01,3.043981481481478624e-01
8.640000000000000000e+02,2.485549132947974527e-01,4.462427745664736545e-01,3.052023121387280602e-01
8.650000000000000000e+02,2.482678983833715991e-01,4.457274826789834887e-01,3.060046189376440795e-01
8.660000000000000000e+02,2.479815455593999962e-01,4.452133794694345115e-01,3.068050749711646596e-01
8.670000000000000000e+02,2.476958525345619722e-01,4.447004608294927719e-01,3.076036866359444510e-01
8.680000000000000000e+02,2.474108170310699573e-01,4.441887226697350255e-01,3.084004602991942123e-01
8.690000000000000000e+02,2.471264367816089769e-01,4.436781609195398768e-01,3.091954022988502859e-01
8.700000000000000000e+02,2.468427095292764772e-01,4.431687715269801431e-01,3.099885189437425748e-01
8.710000000000000000e+02,2.465596330275227066e-01,4.426605504587152740e-01,3.107798165137611868e-01
8.720000000000000000e+02,2.462772050400914015e-01,4.421534936998851029e-01,3.115693012600226353e-01
8.730000000000000000e+02,2.459954233409608615e-01,4.416475972540042649e-01,3.123569794050340409e-01
8.740000000000000000e+02,2.457142857142854964e-01,4.411428571428568368e-01,3.131428571428568897e-01
8.750000000000000000e+02,2.454337899543376778e-01,4.406392694063923643e-01,3.139269406392691253e-01
8.760000000000000000e+02,2.451539338654501743e-01,4.401368301026222785e-01,3.147092360319267423e-01
8.770000000000000000e+02,2.448747152619587808e-01,4.396355353075167560e-01,3.154897494305236583e-01
8.780000000000000000e+02,2.445961319681453916e-01,4.391353811149029673e-01,3.162684869169508084e-01
8.790000000000000000e+02,2.443181818181816012e-01,4.386363636363633245e-01,3.170454545454542972e-01
8.800000000000000000e+02,2.440408626560724159e-01,4.381384790011347286e-01,3.178206583427920506e-01
8.810000000000000000e+02,2.437641723356006873e-01,4.376417233560087605e-01,3.185941043083897473e-01
8.820000000000000000e+02,2.434881087202715733e-01,4.371460928652318167e-01,3.193657984144958051e-01
8.830000000000000000e+02,2.432126696832576929e-01,4.366515837104069098e-01,3.201357466063345925e-01
8.840000000000000000e+02,2.429378531073444203e-01,4.361581920903951359e-01,3.209039548022596389e-01
8.850000000000000000e+02,2.426636568848756226e-01,4.356659142212186420e-01,3.216704288939049583e-01
8.860000000000000000e+02,2.423900789176998971e-01,4.351747463359635915e-01,3.224351747463357065e-01
8.870000000000000000e+02,2.421171171171168923e-01,4.346846846846843526e-01,3.231981981981979501e-01
8.880000000000000000e+02,2.418447694038242946e-01,4.341957255343079081e-01,3.239595050618669925e-01
8.890000000000000000e+02,2.415730337078649537e-01,4.337078651685389863e-01,3.247191011235952551e-01
8.900000000000000000e+02,2.413019079685744250e-01,4.332210998877662478e-01,3.254769921436585500e-01
8.910000000000000000e+02,2.410313901345289278e-01,4.327354260089683047e-01,3.262331838565019626e-01
8.920000000000000000e+02,2.407614781634936085e-01,4.322508398656211837e-01,3.269876819708844029e-01
8.930000000000000000e+02,2.404921700223711378e-01,4.317673378076059554e-01,3.277404921700221019e-01
8.940000000000000000e+02,2.402234636871506124e-01,4.312849162011169746e-01,3.284916201117316081e-01
8.950000000000000000e+02,2.399553571428569287e-01,4.308035714285711193e-01,3.292410714285711748e-01
8.960000000000000000e+02,2.396878483835003237e-01,4.303232998885169747e-01,3.299888517279819244e-01
8.970000000000000000e+02,2.394209354120264976e-01,4.298440979955453489e-01,3.307349665924273485e-01
8.980000000000000000e+02,2.391546162402667375e-01,4.293659621801999005e-01,3.314794215795325849e-01
8.990000000000000000e+02,2.388888888888886786e-01,4.288888888888885975e-01,3.322222222222219745e-01
9.000000000000000000e+02,2.386237513873471772e-01,4.284128745837954555e-01,3.329633740288565624e-01
9.010000000000000000e+02,2.383592017738357105e-01,4.279379157427934954e-01,3.337028824833700447e-01
9.020000000000000000e+02,2.380952380952378877e-01,4.274640088593573695e-01,3.344407530454039379e-01
9.030000000000000000e+02,2.378318584070794328e-01,4.269911504424775406e-01,3.351769911504422494e-01
9.040000000000000000e+02,2.375690607734804449e-01,4.265193370165742959e-01,3.359116022099444820e-01
9.050000000000000000e+02,2.373068432671079364e-01,4.260485651214124814e-01,3.366445916114788051e-01
9.060000000000000000e+02,2.370452039691287871e-01,4.255788313120173472e-01,3.373759647188531163e-01
9.070000000000000000e+02,2.367841409691627819e-01,4.251101321585900039e-01,3.381057268722464371e-01
9.080000000000000000e+02,2.365236523652363143e-01,4.246424642464243226e-01,3.388338833883385859e-01
9.090000000000000000e+02,2.362637362637360350e-01,4.241758241758238901e-01,3.395604395604392978e-01
9.100000000000000000e+02,2.360043907793631102e-01,4.237102085620194636e-01,3.402854006586166768e-01
9.110000000000000000e+02,2.357456140350875085e-01,4.232456140350874252e-01,3.410087719298243170e-01
9.120000000000000000e+02,2.354874041621027314e-01,4.227820372398682358e-01,3.417305585980282556e-01
9.130000000000000000e+02,2.352297592997809605e-01,4.223194748358858885e-01,3.424507658643323738e-01
9.140000000000000000e+02,2.349726775956282043e-01,4.218579234972674730e-01,3.431693989071035733e-01
9.150000000000000000e+02,2.347161572052399447e-01,4.213973799126634612e-01,3.438864628820958447e-01
9.160000000000000000e+02,2.344601962922571448e-01,4.209378407851687154e-01,3.446019629225733349e-01
9.170000000000000000e+02,2.342047930283222279e-01,4.204793028322437176e-01,3.453159041394333051e-01
9.180000000000000000e+02,2.339499455930356964e-01,4.200217627856362435e-01,3.460282916213272553e-01
9.190000000000000000e+02,2.336956521739128323e-01,4.195652173913040350e-01,3.467391304347823833e-01
9.200000000000000000e+02,2.334419109663407044e-01,4.191096634093373630e-01,3.474484256243211555e-01
9.210000000000000000e+02,2.331887201735355630e-01,4.186550976138825320e-01,3.481561822125811001e-01
9.220000000000000000e+02,2.329360780065003189e-01,4.182015167930657751e-01,3.488624052004331011e-01
9.230000000000000000e+02,2.326839826839824654e-01,4.177489177489174255e-01,3.495670995670993042e-01
9.240000000000000000e+02,2.324324324324322233e-01,4.172972972972969763e-01,3.502702702702700233e-01
9.250000000000000000e+02,2.321814254859609072e-01,4.168466522678182518e-01,3.509719222462200361e-01
9.260000000000000000e+02,2.319309600862996812e-01,4.163969795037752997e-01,3.516720604099242697e-01
9.270000000000000000e+02,2.316810344827583967e-01,4.159482758620686726e-01,3.523706896551721535e-01
9.280000000000000000e+02,2.314316469321849312e-01,4.155005382131320979e-01,3.530678148546821937e-01
9.290000000000000000e+02,2.311827956989245259e-01,4.150537634408599241e-01,3.537634408602148284e-01
9.300000000000000000e+02,2.309344790547795956e-01,4.146079484425346240e-01,3.544575725026850588e-01
9.310000000000000000e+02,2.306866952789697334e-01,4.141630901287550737e-01,3.551502145922744158e-01
9.320000000000000000e+02,2.304394426580919641e-01,4.137191854233651656e-01,3.558413719185420931e-01
9.330000000000000000e+02,2.301927194860811654e-01,4.132762312633829760e-01,3.565310492505350815e-01
9.340000000000000000e+02,2.299465240641709041e-01,4.128342245989301551e-01,3.572192513368981359e-01
9.350000000000000000e+02,2.297008547008544954e-01,4.123931623931620938e-01,3.579059829059826892e-01
9.360000000000000000e+02,2.294557097118461175e-01,4.119530416221982017e-01,3.585912486659549314e-01
9.370000000000000000e+02,2.292110874200424253e-01,4.115138592750530178e-01,3.592750533049038353e-01
9.380000000000000000e+02,2.289669861554843588e-01,4.110756123535673212e-01,3.599574014909475705e-01
9.390000000000000000e+02,2.287234042553189239e-01,4.106382978723401300e-01,3.606382978723401966e-01
9.400000000000000000e+02,2.284803400637617499e-01,4.102019128586607000e-01,3.613177470775768008e-01
9.410000000000000000e+02,2.282377919320592308e-01,4.097664543524413006e-01,3.619957537154986915e-01
9.420000000000000000e+02,2.279957582184515275e-01,4.093319194061502686e-01,3.626723223753974268e-01
9.430000000000000000e+02,2.277542372881353749e-01,4.088983050847454503e-01,3.633474576271183976e-01
9.440000000000000000e+02,2.275132275132273063e-01,4.084656084656081432e-01,3.640211640211638011e-01
9.450000000000000000e+02,2.272727272727270709e-01,4.080338266384774815e-01,3.646934460887946705e-01
9.460000000000000000e+02,2.270327349524813021e-01,4.076029567053850999e-01,3.653643083421327931e-01
9.470000000000000000e+02,2.267932489451474631e-01,4.071729957805904077e-01,3.660337552742613521e-01
9.480000000000000000e+02,2.265542676501578478e-01,4.067439409905160286e-01,3.667017913593253464e-01
9.490000000000000000e+02,2.263157894736839981e-01,4.063157894736839082e-01,3.673684210526313443e-01
9.500000000000000000e+02,2.260778128286012600e-01,4.058885383806516423e-01,3.680336487907463483e-01
9.510000000000000000e+02,2.258403361344535620e-01,4.054621848739493051e-01,3.686974789915963835e-01
9.520000000000000000e+02,2.256033578174184706e-01,4.050367261280164999e-01,3.693599160545643079e-01
9.530000000000000000e+02,2.253668763102723294e-01,4.046121593291401863e-01,3.700209643605867904e-01
9.540000000000000000e+02,2.251308900523558143e-01,4.041884816753923970e-01,3.706806282722510670e-01
9.550000000000000000e+02,2.248953974895395447e-01,4.037656903765687311e-01,3.713389121338909749e-01
9.560000000000000000e+02,2.246603970741899714e-01,4.033437826541271809e-01,3.719958202716820983e-01
9.570000000000000000e+02,2.244258872651354875e-01,4.029227557411270699e-01,3.726513569937366932e-01
9.580000000000000000e+02,2.241918665276327327e-01,4.025026068821686565e-01,3.733055265901978892e-01
9.590000000000000000e+02,2.239583333333331205e-01,4.020833333333330151e-01,3.739583333333331150e-01
9.600000000000000000e+02,2.237252861602495313e-01,4.016649323621224732e-01,3.746097814776272461e-01
9.610000000000000000e+02,2.234927234927232831e-01,4.012474012474009366e-01,3.752598752598750309e-01
9.620000000000000000e+02,2.232606438213912692e-01,4.008307372793351031e-01,3.759086188992728506e-01
9.630000000000000000e+02,2.230290456431533175e-01,4.004149377593357872e-01,3.765560165975101459e-01
9.640000000000000000e+02,2.227979274611396887e-01,3.999999999999996891e-01,3.772020725388598450e-01
9.650000000000000000e+02,2.225672877846788800e-01,3.995859213250514408e-01,3.778467908902689021e-01
9.660000000000000000e+02,2.223371251292655670e-01,3.991726990692861521e-01,3.784901758014475592e-01
9.670000000000000000e+02,2.221074380165287132e-01,3.987603305785121233e-01,3.791322314049584419e-01
9.680000000000000000e+02,2.218782249742000112e-01,3.983488132094940570e-01,3.797729618163052101e-01
9.690000000000000000e+02,2.216494845360822696e-01,3.979381443298966037e-01,3.804123711340203773e-01
9.700000000000000000e+02,2.214212152420183266e-01,3.975283213182283504e-01,3.810504634397525736e-01
9.710000000000000000e+02,2.211934156378598804e-01,3.971193415637856994e-01,3.816872427983536986e-01
9.720000000000000000e+02,2.209660842754365973e-01,3.967112024665978565e-01,3.823227132579647969e-01
9.730000000000000000e+02,2.207392197125254696e-01,3.963039014373713753e-01,3.829568788501024335e-01
9.740000000000000000e+02,2.205128205128203123e-01,3.958974358974355900e-01,3.835897435897433483e-01
9.750000000000000000e+02,2.202868852459014259e-01,3.965163934426226833e-01,3.831967213114751969e-01
9.760000000000000000e+02,2.200614124872055377e-01,3.971340839303988957e-01,3.828045035823948727e-01
9.770000000000000000e+02,2.198364008179957141e-01,3.977505112474434834e-01,3.824130879345600809e-01
9.780000000000000000e+02,2.196118488253317735e-01,3.983656792645554057e-01,3.820224719101121269e-01
9.790000000000000000e+02,2.193877551020406158e-01,3.989795918367344263e-01,3.816326530612242363e-01
9.800000000000000000e+02,2.191641182466868565e-01,3.995922528032616605e-01,3.812436289500507614e-01
9.810000000000000000e+02,2.189409368635435726e-01,4.002036659877797331e-01,3.808553971486759449e-01
9.820000000000000000e+02,2.187182095625633815e-01,4.008138351983720482e-01,3.804679552390638486e-01
9.830000000000000000e+02,2.184959349593493805e-01,4.014227642276420038e-01,3.800813008130078940e-01
9.840000000000000000e+02,2.182741116751266974e-01,4.020304568527915956e-01,3.796954314720810131e-01
9.850000000000000000e+02,2.180527383367137917e-01,4.026369168356995210e-01,3.793103448275859657e-01
9.860000000000000000e+02,2.178318135764942265e-01,4.032421479229986727e-01,3.789260385005063791e-01
9.870000000000000000e+02,2.176113360323884693e-01,4.038461538461535771e-01,3.785425101214572874e-01
9.880000000000000000e+02,2.173913043478258866e-01,4.044489383215366107e-01,3.781597573306367810e-01
9.890000000000000000e+02,2.171717171717169603e-01,4.050505050505047722e-01,3.777777777777775459e-01
9.900000000000000000e+02,2.169525731584256434e-01,4.056508577194750109e-01,3.773965691220986796e-01
9.910000000000000000e+02,2.167338709677417430e-01,4.062499999999997224e-01,3.770161290322578407e-01
9.920000000000000000e+02,2.165156092648537756e-01,4.068479355488416327e-01,3.766364551863038979e-01
9.930000000000000000e+02,2.162977867203217386e-01,4.074446680080480165e-01,3.762575452716295232e-01
9.940000000000000000e+02,2.160804020100500489e-01,4.080402010050248607e-01,3.758793969849243966e-01
9.950000000000000000e+02,2.158634538152608418e-01,4.086345381526101384e-01,3.755020080321282983e-01
9.960000000000000000e+02,2.156469408224672146e-01,4.092276830491471395e-01,3.751253761283849242e-01
9.970000000000000000e+02,2.154308617234466927e-01,4.098196392785568021e-01,3.747494989979957558e-01
9.980000000000000000e+02,2.152152152152150277e-01,4.104104104104101536e-01,3.743743743743741526e-01
9.990000000000000000e+02,2.149999999999998024e-01,4.109999999999996989e-01,3.739999999999997771e-01


==> Plot_Data/agg_FP_data_poly.csv <==
t,a1,a2,a3
0.000000000000000000e+00,1.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000000e+00,5.000000000000000000e-01,0.000000000000000000e+00,5.000000000000000000e-01
2.000000000000000000e+00,3.333333333333333148e-01,0.000000000000000000e+00,6.666666666666666297e-01
3.000000000000000000e+00,2.500000000000000000e-01,2.500000000000000000e-01,5.000000000000000000e-01
4.000000000000000000e+00,2.000000000000000111e-01,4.000000000000000222e-01,4.000000000000000222e-01
5.000000000000000000e+00,1.666666666666666574e-01,5.000000000000000000e-01,3.333333333333333148e-01
6.000000000000000000e+00,1.428571428571428492e-01,5.714285714285713969e-01,2.857142857142856984e-01
7.000000000000000000e+00,1.250000000000000000e-01,6.250000000000000000e-01,2.500000000000000000e-01
8.000000000000000000e+00,2.222222222222222099e-01,5.555555555555555802e-01,2.222222222222222099e-01
9.000000000000000000e+00,2.999999999999999889e-01,5.000000000000000000e-01,2.000000000000000111e-01
1.000000000000000000e+01,3.636363636363636465e-01,4.545454545454545303e-01,1.818181818181818232e-01
1.100000000000000000e+01,4.166666666666666852e-01,4.166666666666666852e-01,1.666666666666666574e-01
1.200000000000000000e+01,4.615384615384615641e-01,3.846153846153846367e-01,1.538461538461538547e-01
1.300000000000000000e+01,5.000000000000000000e-01,3.571428571428571508e-01,1.428571428571428492e-01
1.400000000000000000e+01,5.333333333333333259e-01,3.333333333333333148e-01,1.333333333333333315e-01
1.500000000000000000e+01,5.625000000000000000e-01,3.125000000000000000e-01,1.250000000000000000e-01
1.600000000000000000e+01,5.294117647058823595e-01,2.941176470588235392e-01,1.764705882352941291e-01
1.700000000000000000e+01,5.000000000000000000e-01,2.777777777777777901e-01,2.222222222222222099e-01
1.800000000000000000e+01,4.736842105263157632e-01,2.631578947368420907e-01,2.631578947368420907e-01
1.900000000000000000e+01,4.500000000000000111e-01,2.500000000000000000e-01,2.999999999999999889e-01
2.000000000000000000e+01,4.285714285714285476e-01,2.380952380952380820e-01,3.333333333333333148e-01
2.100000000000000000e+01,4.090909090909091161e-01,2.272727272727272652e-01,3.636363636363636465e-01
2.200000000000000000e+01,3.913043478260869734e-01,2.173913043478260809e-01,3.913043478260869734e-01
2.300000000000000000e+01,3.750000000000000000e-01,2.083333333333333426e-01,4.166666666666666852e-01
2.400000000000000000e+01,3.599999999999999867e-01,2.000000000000000111e-01,4.400000000000000022e-01
2.500000000000000000e+01,3.461538461538461453e-01,1.923076923076923184e-01,4.615384615384615641e-01
2.600000000000000000e+01,3.333333333333333148e-01,1.851851851851851749e-01,4.814814814814814548e-01
2.700000000000000000e+01,3.214285714285714524e-01,1.785714285714285754e-01,5.000000000000000000e-01
2.800000000000000000e+01,3.103448275862069061e-01,1.724137931034482873e-01,5.172413793103448620e-01
2.900000000000000000e+01,2.999999999999999889e-01,1.666666666666666574e-01,5.333333333333333259e-01
3.000000000000000000e+01,2.903225806451613100e-01,1.935483870967741882e-01,5.161290322580645018e-01
3.100000000000000000e+01,2.812500000000000000e-01,2.187500000000000000e-01,5.000000000000000000e-01
3.200000000000000000e+01,2.727272727272727071e-01,2.424242424242424310e-01,4.848484848484848619e-01
3.300000000000000000e+01,2.647058823529411797e-01,2.647058823529411797e-01,4.705882352941176405e-01
3.400000000000000000e+01,2.571428571428571175e-01,2.857142857142856984e-01,4.571428571428571286e-01
3.500000000000000000e+01,2.500000000000000000e-01,3.055555555555555802e-01,4.444444444444444198e-01
3.600000000000000000e+01,2.432432432432432567e-01,3.243243243243243423e-01,4.324324324324324564e-01
3.700000000000000000e+01,2.368421052631578816e-01,3.421052631578947456e-01,4.210526315789473450e-01
3.800000000000000000e+01,2.307692307692307820e-01,3.589743589743589758e-01,4.102564102564102422e-01
3.900000000000000000e+01,2.250000000000000056e-01,3.750000000000000000e-01,4.000000000000000222e-01
4.000000000000000000e+01,2.195121951219512202e-01,3.902439024390244038e-01,3.902439024390244038e-01
4.100000000000000000e+01,2.142857142857142738e-01,4.047619047619047672e-01,3.809523809523809312e-01
4.200000000000000000e+01,2.093023255813953598e-01,4.186046511627907196e-01,3.720930232558139483e-01
4.300000000000000000e+01,2.045454545454545581e-01,4.318181818181818232e-01,3.636363636363636465e-01
4.400000000000000000e+01,2.000000000000000111e-01,4.444444444444444198e-01,3.555555555555555691e-01
4.500000000000000000e+01,1.956521739130434867e-01,4.565217391304347561e-01,3.478260869565217295e-01
4.600000000000000000e+01,1.914893617021276584e-01,4.680851063829787329e-01,3.404255319148936088e-01
4.700000000000000000e+01,1.875000000000000000e-01,4.791666666666666852e-01,3.333333333333333148e-01
4.800000000000000000e+01,2.040816326530612290e-01,4.693877551020408379e-01,3.265306122448979331e-01
4.900000000000000000e+01,2.200000000000000011e-01,4.600000000000000200e-01,3.199999999999999512e-01
5.000000000000000000e+01,2.352941176470588203e-01,4.509803921568627527e-01,3.137254901960783715e-01
5.100000000000000000e+01,2.500000000000000000e-01,4.423076923076922906e-01,3.076923076923075984e-01
5.200000000000000000e+01,2.641509433962264120e-01,4.339622641509434109e-01,3.018867924528300661e-01
5.300000000000000000e+01,2.777777777777777901e-01,4.259259259259259300e-01,2.962962962962961688e-01
5.400000000000000000e+01,2.909090909090908950e-01,4.181818181818181546e-01,2.909090909090907839e-01
5.500000000000000000e+01,3.035714285714285476e-01,4.107142857142856984e-01,2.857142857142855874e-01
5.600000000000000000e+01,3.157894736842105088e-01,4.035087719298245390e-01,2.807017543859647857e-01
5.700000000000000000e+01,3.275862068965517127e-01,3.965517241379310498e-01,2.758620689655171265e-01
5.800000000000000000e+01,3.389830508474576121e-01,3.898305084745762872e-01,2.711864406779659897e-01
5.900000000000000000e+01,3.499999999999999778e-01,3.833333333333333592e-01,2.666666666666665519e-01
6.000000000000000000e+01,3.606557377049180446e-01,3.770491803278688270e-01,2.622950819672130174e-01
6.100000000000000000e+01,3.709677419354838745e-01,3.709677419354838745e-01,2.580645161290321954e-01
6.200000000000000000e+01,3.809523809523809312e-01,3.650793650793650591e-01,2.539682539682538986e-01
6.300000000000000000e+01,3.906250000000000000e-01,3.593750000000000000e-01,2.499999999999999445e-01
6.400000000000000000e+01,4.000000000000000222e-01,3.538461538461538658e-01,2.461538461538461120e-01
6.500000000000000000e+01,4.090909090909091161e-01,3.484848484848485084e-01,2.424242424242423755e-01
6.600000000000000000e+01,4.179104477611940149e-01,3.432835820895522305e-01,2.388059701492536713e-01
6.700000000000000000e+01,4.264705882352941013e-01,3.382352941176470784e-01,2.352941176470587648e-01
6.800000000000000000e+01,4.347826086956521618e-01,3.333333333333333148e-01,2.318840579710144401e-01
6.900000000000000000e+01,4.428571428571428381e-01,3.285714285714285698e-01,2.285714285714285088e-01
7.000000000000000000e+01,4.507042253521126862e-01,3.239436619718309984e-01,2.253521126760562876e-01
7.100000000000000000e+01,4.444444444444444198e-01,3.194444444444444198e-01,2.361111111111110494e-01
7.200000000000000000e+01,4.383561643835616195e-01,3.150684931506849140e-01,2.465753424657533832e-01
7.300000000000000000e+01,4.324324324324324564e-01,3.108108108108108003e-01,2.567567567567566877e-01
7.400000000000000000e+01,4.266666666666666941e-01,3.066666666666666430e-01,2.666666666666666075e-01
7.500000000000000000e+01,4.210526315789473450e-01,3.026315789473684181e-01,2.763157894736841813e-01
7.600000000000000000e+01,4.155844155844156118e-01,2.987012987012986898e-01,2.857142857142856429e-01
7.700000000000000000e+01,4.102564102564102422e-01,2.948717948717948789e-01,2.948717948717947679e-01
7.800000000000000000e+01,4.050632911392405000e-01,2.911392405063291111e-01,3.037974683544302779e-01
7.900000000000000000e+01,4.000000000000000222e-01,2.874999999999999778e-01,3.124999999999998890e-01
8.000000000000000000e+01,3.950617283950617065e-01,2.839506172839506015e-01,3.209876543209875810e-01
8.100000000000000000e+01,3.902439024390244038e-01,2.804878048780488076e-01,3.292682926829267331e-01
8.200000000000000000e+01,3.855421686746988152e-01,2.771084337349398186e-01,3.373493975903613662e-01
8.300000000000000000e+01,3.809523809523809312e-01,2.738095238095238360e-01,3.452380952380951773e-01
8.400000000000000000e+01,3.764705882352941124e-01,2.705882352941176849e-01,3.529411764705882026e-01
8.500000000000000000e+01,3.720930232558139483e-01,2.674418604651163101e-01,3.604651162790697416e-01
8.600000000000000000e+01,3.678160919540229834e-01,2.643678160919540887e-01,3.678160919540229279e-01
8.700000000000000000e+01,3.636363636363636465e-01,2.613636363636364646e-01,3.750000000000000000e-01
8.800000000000000000e+01,3.595505617977527990e-01,2.584269662921349076e-01,3.820224719101123489e-01
8.900000000000000000e+01,3.555555555555555691e-01,2.555555555555556468e-01,3.888888888888888951e-01
9.000000000000000000e+01,3.516483516483516758e-01,2.527472527472528485e-01,3.956043956043955867e-01
9.100000000000000000e+01,3.478260869565217295e-01,2.500000000000001110e-01,4.021739130434782705e-01
9.200000000000000000e+01,3.440860215053763715e-01,2.473118279569893607e-01,4.086021505376344343e-01
9.300000000000000000e+01,3.404255319148936088e-01,2.446808510638298906e-01,4.148936170212765839e-01
9.400000000000000000e+01,3.368421052631578871e-01,2.421052631578948511e-01,4.210526315789473450e-01
9.500000000000000000e+01,3.333333333333333148e-01,2.395833333333334536e-01,4.270833333333333148e-01
9.600000000000000000e+01,3.298969072164948391e-01,2.474226804123712542e-01,4.226804123711340178e-01
9.700000000000000000e+01,3.265306122448979331e-01,2.551020408163266473e-01,4.183673469387755306e-01
9.800000000000000000e+01,3.232323232323232043e-01,2.626262626262627076e-01,4.141414141414141437e-01
9.900000000000000000e+01,3.199999999999999512e-01,2.700000000000000733e-01,4.099999999999999756e-01
1.000000000000000000e+02,3.168316831683167800e-01,2.772277227722773074e-01,4.059405940594059681e-01
1.010000000000000000e+02,3.137254901960783715e-01,2.843137254901961231e-01,4.019607843137255054e-01
1.020000000000000000e+02,3.106796116504853544e-01,2.912621359223301343e-01,3.980582524271844558e-01
1.030000000000000000e+02,3.076923076923075984e-01,2.980769230769231282e-01,3.942307692307692180e-01
1.040000000000000000e+02,3.047619047619046784e-01,3.047619047619048449e-01,3.904761904761904767e-01
1.050000000000000000e+02,3.018867924528301216e-01,3.113207547169811740e-01,3.867924528301887044e-01
1.060000000000000000e+02,2.990654205607475857e-01,3.177570093457944833e-01,3.831775700934579310e-01
1.070000000000000000e+02,2.962962962962962243e-01,3.240740740740741255e-01,3.796296296296296502e-01
1.080000000000000000e+02,2.935779816513761076e-01,3.302752293577982390e-01,3.761467889908257090e-01
1.090000000000000000e+02,2.909090909090908950e-01,3.363636363636364202e-01,3.727272727272727404e-01
1.100000000000000000e+02,2.882882882882882858e-01,3.423423423423423984e-01,3.693693693693693714e-01
1.110000000000000000e+02,2.857142857142856984e-01,3.482142857142857539e-01,3.660714285714285476e-01
1.120000000000000000e+02,2.831858407079645978e-01,3.539823008849558028e-01,3.628318584070796549e-01
1.130000000000000000e+02,2.807017543859648967e-01,3.596491228070176072e-01,3.596491228070175517e-01
1.140000000000000000e+02,2.782608695652173947e-01,3.652173913043478826e-01,3.565217391304347783e-01
1.150000000000000000e+02,2.758620689655172376e-01,3.706896551724138678e-01,3.534482758620689502e-01
1.160000000000000000e+02,2.735042735042735318e-01,3.760683760683761201e-01,3.504273504273504036e-01
1.170000000000000000e+02,2.711864406779661008e-01,3.813559322033898691e-01,3.474576271186440857e-01
1.180000000000000000e+02,2.689075630252100724e-01,3.865546218487395658e-01,3.445378151260504174e-01
1.190000000000000000e+02,2.666666666666666630e-01,3.916666666666667185e-01,3.416666666666666741e-01
1.200000000000000000e+02,2.644628099173553792e-01,3.966942148760331244e-01,3.388429752066115519e-01
1.210000000000000000e+02,2.622950819672131284e-01,4.016393442622951393e-01,3.360655737704917878e-01
1.220000000000000000e+02,2.601626016260162877e-01,4.065040650406504530e-01,3.333333333333333148e-01
1.230000000000000000e+02,2.580645161290322509e-01,4.112903225806452401e-01,3.306451612903225645e-01
1.240000000000000000e+02,2.560000000000000053e-01,4.160000000000000364e-01,3.280000000000000138e-01
1.250000000000000000e+02,2.539682539682539542e-01,4.206349206349206948e-01,3.253968253968254065e-01
1.260000000000000000e+02,2.598425196850393526e-01,4.173228346456693272e-01,3.228346456692913202e-01
1.270000000000000000e+02,2.656250000000000000e-01,4.140625000000000555e-01,3.203125000000000000e-01
1.280000000000000000e+02,2.713178294573643234e-01,4.108527131782946373e-01,3.178294573643410947e-01
1.290000000000000000e+02,2.769230769230769384e-01,4.076923076923077427e-01,3.153846153846153744e-01
1.300000000000000000e+02,2.824427480916030797e-01,4.045801526717557883e-01,3.129770992366412430e-01
1.310000000000000000e+02,2.878787878787879007e-01,4.015151515151515471e-01,3.106060606060606077e-01
1.320000000000000000e+02,2.932330827067669010e-01,3.984962406015037928e-01,3.082706766917293062e-01
1.330000000000000000e+02,2.985074626865671377e-01,3.955223880597015240e-01,3.059701492537313383e-01
1.340000000000000000e+02,3.037037037037036979e-01,3.925925925925926596e-01,3.037037037037036979e-01
1.350000000000000000e+02,3.088235294117647189e-01,3.897058823529412352e-01,3.014705882352941013e-01
1.360000000000000000e+02,3.138686131386861367e-01,3.868613138686131658e-01,2.992700729927007530e-01
1.370000000000000000e+02,3.188405797101449002e-01,3.840579710144927938e-01,2.971014492753623060e-01
1.380000000000000000e+02,3.237410071942445344e-01,3.812949640287770503e-01,2.949640287769784153e-01
1.390000000000000000e+02,3.285714285714285143e-01,3.785714285714286143e-01,2.928571428571428714e-01
1.400000000000000000e+02,3.333333333333332593e-01,3.758865248226950784e-01,2.907801418439716068e-01
1.410000000000000000e+02,3.380281690140844453e-01,3.732394366197183677e-01,2.887323943661971870e-01
1.420000000000000000e+02,3.426573426573426007e-01,3.706293706293706802e-01,2.867132867132867191e-01
1.430000000000000000e+02,3.472222222222221544e-01,3.680555555555555802e-01,2.847222222222222099e-01
1.440000000000000000e+02,3.517241379310344085e-01,3.655172413793103536e-01,2.827586206896551824e-01
1.450000000000000000e+02,3.561643835616437603e-01,3.630136986301369939e-01,2.808219178082191902e-01
1.460000000000000000e+02,3.605442176870747306e-01,3.605442176870748416e-01,2.789115646258503167e-01
1.470000000000000000e+02,3.648648648648647463e-01,3.581081081081081141e-01,2.770270270270270285e-01
1.480000000000000000e+02,3.691275167785234013e-01,3.557046979865771674e-01,2.751677852348993203e-01
1.490000000000000000e+02,3.733333333333332393e-01,3.533333333333333326e-01,2.733333333333333171e-01
1.500000000000000000e+02,3.774834437086092009e-01,3.509933774834437248e-01,2.715231788079470188e-01
1.510000000000000000e+02,3.815789473684209621e-01,3.486842105263157632e-01,2.697368421052631637e-01
1.520000000000000000e+02,3.856209150326796453e-01,3.464052287581698697e-01,2.679738562091503185e-01
1.530000000000000000e+02,3.896103896103895181e-01,3.441558441558441039e-01,2.662337662337662114e-01
1.540000000000000000e+02,3.935483870967740883e-01,3.419354838709676714e-01,2.645161290322580738e-01
1.550000000000000000e+02,3.974358974358973562e-01,3.397435897435896468e-01,2.628205128205128305e-01
1.560000000000000000e+02,4.012738853503183822e-01,3.375796178343948295e-01,2.611464968152866217e-01
1.570000000000000000e+02,4.050632911392403890e-01,3.354430379746834445e-01,2.594936708860759444e-01
1.580000000000000000e+02,4.088050314465406787e-01,3.333333333333332593e-01,2.578616352201257844e-01
1.590000000000000000e+02,4.124999999999998113e-01,3.312499999999999334e-01,2.562499999999999778e-01
1.600000000000000000e+02,4.099378881987575940e-01,3.291925465838508313e-01,2.608695652173912971e-01
1.610000000000000000e+02,4.074074074074072183e-01,3.271604938271603924e-01,2.654320987654321118e-01
1.620000000000000000e+02,4.049079754601225267e-01,3.251533742331287336e-01,2.699386503067484622e-01
1.630000000000000000e+02,4.024390243902437048e-01,3.231707317073169716e-01,2.743902439024390461e-01
1.640000000000000000e+02,3.999999999999998002e-01,3.212121212121211156e-01,2.787878787878788067e-01
1.650000000000000000e+02,3.975903614457829693e-01,3.192771084337348575e-01,2.831325301204819511e-01
1.660000000000000000e+02,3.952095808383231934e-01,3.173652694610777369e-01,2.874251497005988476e-01
1.670000000000000000e+02,3.928571428571426827e-01,3.154761904761903546e-01,2.916666666666666852e-01
1.680000000000000000e+02,3.905325443786980544e-01,3.136094674556211825e-01,2.958579881656804855e-01
1.690000000000000000e+02,3.882352941176469008e-01,3.117647058823528328e-01,2.999999999999999889e-01
1.700000000000000000e+02,3.859649122807015664e-01,3.099415204678361291e-01,3.040935672514619714e-01
1.710000000000000000e+02,3.837209302325579885e-01,3.081395348837208115e-01,3.081395348837209225e-01
1.720000000000000000e+02,3.815028901734102140e-01,3.063583815028900759e-01,3.121387283236994326e-01
1.730000000000000000e+02,3.793103448275860212e-01,3.045977011494251929e-01,3.160919540229885083e-01
1.740000000000000000e+02,3.771428571428570020e-01,3.028571428571427693e-01,3.200000000000000067e-01
1.750000000000000000e+02,3.749999999999998335e-01,3.011363636363635354e-01,3.238636363636363535e-01
1.760000000000000000e+02,3.728813559322032289e-01,2.994350282485874759e-01,3.276836158192090176e-01
1.770000000000000000e+02,3.707865168539324352e-01,2.977528089887639395e-01,3.314606741573033477e-01
1.780000000000000000e+02,3.687150837988825147e-01,2.960893854748601894e-01,3.351955307262569628e-01
1.790000000000000000e+02,3.666666666666665297e-01,2.944444444444442865e-01,3.388888888888888506e-01
1.800000000000000000e+02,3.646408839779003985e-01,2.928176795580109126e-01,3.425414364640883558e-01
1.810000000000000000e+02,3.626373626373624592e-01,2.912087912087911179e-01,3.461538461538460898e-01
1.820000000000000000e+02,3.606557377049178781e-01,2.896174863387977472e-01,3.497267759562840972e-01
1.830000000000000000e+02,3.586956521739129156e-01,2.880434782608695121e-01,3.532608695652174058e-01
1.840000000000000000e+02,3.567567567567566100e-01,2.864864864864864469e-01,3.567567567567567766e-01
1.850000000000000000e+02,3.548387096774192062e-01,2.849462365591397539e-01,3.602150537634408733e-01
1.860000000000000000e+02,3.529411764705880916e-01,2.834224598930480954e-01,3.636363636363636465e-01
1.870000000000000000e+02,3.510638297872338831e-01,2.819148936170212116e-01,3.670212765957446832e-01
1.880000000000000000e+02,3.492063492063490759e-01,2.804232804232803522e-01,3.703703703703703498e-01
1.890000000000000000e+02,3.473684210526314375e-01,2.789473684210525550e-01,3.736842105263157854e-01
1.900000000000000000e+02,3.455497382198951528e-01,2.774869109947643020e-01,3.769633507853403231e-01
1.910000000000000000e+02,3.437499999999998335e-01,2.760416666666665741e-01,3.802083333333333148e-01
1.920000000000000000e+02,3.419689119170982727e-01,2.746113989637304909e-01,3.834196891191709589e-01
1.930000000000000000e+02,3.402061855670101553e-01,2.731958762886597114e-01,3.865979381443299112e-01
1.940000000000000000e+02,3.384615384615383138e-01,2.717948717948717174e-01,3.897435897435897467e-01
1.950000000000000000e+02,3.367346938775508947e-01,2.704081632653060341e-01,3.928571428571428492e-01
1.960000000000000000e+02,3.350253807106597370e-01,2.690355329949237762e-01,3.959390862944162648e-01
1.970000000000000000e+02,3.333333333333332038e-01,2.676767676767676241e-01,3.989898989898990056e-01
1.980000000000000000e+02,3.316582914572863139e-01,2.663316582914572739e-01,4.020100502512563012e-01
1.990000000000000000e+02,3.299999999999998490e-01,2.650000000000000133e-01,4.050000000000000266e-01
2.000000000000000000e+02,3.283582089552237182e-01,2.686567164179104461e-01,4.029850746268656692e-01
2.010000000000000000e+02,3.267326732673265788e-01,2.722772277227722970e-01,4.009900990099010132e-01
2.020000000000000000e+02,3.251231527093594864e-01,2.758620689655172931e-01,3.990147783251231650e-01
2.030000000000000000e+02,3.235294117647057321e-01,2.794117647058824150e-01,3.970588235294117418e-01
2.040000000000000000e+02,3.219512195121949638e-01,2.829268292682927677e-01,3.951219512195122130e-01
2.050000000000000000e+02,3.203883495145629645e-01,2.864077669902913570e-01,3.932038834951456230e-01
2.060000000000000000e+02,3.188405797101447892e-01,2.898550724637682374e-01,3.913043478260869734e-01
2.070000000000000000e+02,3.173076923076921796e-01,2.932692307692308931e-01,3.894230769230769273e-01
2.080000000000000000e+02,3.157894736842103978e-01,2.966507177033494425e-01,3.875598086124402153e-01
2.090000000000000000e+02,3.142857142857141683e-01,3.000000000000001554e-01,3.857142857142857317e-01
2.100000000000000000e+02,3.127962085308055307e-01,3.033175355450238309e-01,3.838862559241706385e-01
2.110000000000000000e+02,3.113207547169810074e-01,3.066037735849058143e-01,3.820754716981132337e-01
2.120000000000000000e+02,3.098591549295773295e-01,3.098591549295776071e-01,3.802816901408450634e-01
2.130000000000000000e+02,3.084112149532708957e-01,3.130841121495328561e-01,3.785046728971962482e-01
2.140000000000000000e+02,3.069767441860463686e-01,3.162790697674419671e-01,3.767441860465116088e-01
2.150000000000000000e+02,3.055555555555554137e-01,3.194444444444445863e-01,3.750000000000000000e-01
2.160000000000000000e+02,3.041474654377878672e-01,3.225806451612904802e-01,3.732718894009216526e-01
2.170000000000000000e+02,3.027522935779815016e-01,3.256880733944955697e-01,3.715596330275229286e-01
2.180000000000000000e+02,3.013698630136985024e-01,3.287671232876713812e-01,3.698630136986301165e-01
2.190000000000000000e+02,2.999999999999998779e-01,3.318181818181819565e-01,3.681818181818181657e-01
2.200000000000000000e+02,2.986425339366514664e-01,3.348416289592761608e-01,3.665158371040723728e-01
2.210000000000000000e+02,2.972972972972971473e-01,3.378378378378379399e-01,3.648648648648648574e-01
2.220000000000000000e+02,2.959641255605379717e-01,3.408071748878925278e-01,3.632286995515695005e-01
2.230000000000000000e+02,2.946428571428570398e-01,3.437500000000001110e-01,3.616071428571428492e-01
2.240000000000000000e+02,2.933333333333332238e-01,3.466666666666667895e-01,3.599999999999999867e-01
2.250000000000000000e+02,2.920353982300883944e-01,3.495575221238939045e-01,3.584070796460177011e-01
2.260000000000000000e+02,2.907488986784139695e-01,3.524229074889869140e-01,3.568281938325991165e-01
2.270000000000000000e+02,2.894736842105262165e-01,3.552631578947369473e-01,3.552631578947368363e-01
2.280000000000000000e+02,2.882096069868994581e-01,3.580786026200874494e-01,3.537117903930130924e-01
2.290000000000000000e+02,2.869565217391303324e-01,3.608695652173914414e-01,3.521739130434782816e-01
2.300000000000000000e+02,2.857142857142855874e-01,3.636363636363637575e-01,3.506493506493506551e-01
2.310000000000000000e+02,2.844827586206895575e-01,3.663793103448277355e-01,3.491379310344827624e-01
2.320000000000000000e+02,2.832618025751071911e-01,3.690987124463520619e-01,3.476394849785407470e-01
2.330000000000000000e+02,2.820512820512819374e-01,3.717948717948719173e-01,3.461538461538461453e-01
2.340000000000000000e+02,2.808510638297871398e-01,3.744680851063830751e-01,3.446808510638297851e-01
2.350000000000000000e+02,2.796610169491524078e-01,3.771186440677967155e-01,3.432203389830508211e-01
2.360000000000000000e+02,2.784810126582277223e-01,3.797468354430381110e-01,3.417721518987341667e-01
2.370000000000000000e+02,2.773109243697478021e-01,3.823529411764707286e-01,3.403361344537815247e-01
2.380000000000000000e+02,2.761506276150626493e-01,3.849372384937239655e-01,3.389121338912133852e-01
2.390000000000000000e+02,2.749999999999998557e-01,3.875000000000001221e-01,3.375000000000000222e-01
2.400000000000000000e+02,2.738589211618255859e-01,3.900414937759337231e-01,3.360995850622406911e-01
2.410000000000000000e+02,2.727272727272725961e-01,3.925619834710745160e-01,3.347107438016528880e-01
2.420000000000000000e+02,2.716049382716048122e-01,3.950617283950618730e-01,3.333333333333333148e-01
2.430000000000000000e+02,2.704918032786883808e-01,3.975409836065574853e-01,3.319672131147540783e-01
2.440000000000000000e+02,2.734693877551019336e-01,3.959183673469389153e-01,3.306122448979592066e-01
2.450000000000000000e+02,2.764227642276421704e-01,3.943089430894309855e-01,3.292682926829268442e-01
2.460000000000000000e+02,2.793522267206476339e-01,3.927125506072875472e-01,3.279352226720647634e-01
2.470000000000000000e+02,2.822580645161288926e-01,3.911290322580646128e-01,3.266129032258064391e-01
2.480000000000000000e+02,2.851405622489958658e-01,3.895582329317270331e-01,3.253012048192771011e-01
2.490000000000000000e+02,2.879999999999998672e-01,3.880000000000001226e-01,3.240000000000000102e-01
2.500000000000000000e+02,2.908366533864540915e-01,3.864541832669323718e-01,3.227091633466135367e-01
2.510000000000000000e+02,2.936507936507935512e-01,3.849206349206350519e-01,3.214285714285714524e-01
2.520000000000000000e+02,2.964426877470354715e-01,3.833992094861661259e-01,3.201581027667984025e-01
2.530000000000000000e+02,2.992125984251967630e-01,3.818897637795276578e-01,3.188976377952755792e-01
2.540000000000000000e+02,3.019607843137253611e-01,3.803921568627451899e-01,3.176470588235293935e-01
2.550000000000000000e+02,3.046874999999998890e-01,3.789062500000001110e-01,3.164062500000000000e-01
2.560000000000000000e+02,3.073929961089493235e-01,3.774319066147860946e-01,3.151750972762645819e-01
2.570000000000000000e+02,3.100775193798448459e-01,3.759689922480621282e-01,3.139534883720930258e-01
2.580000000000000000e+02,3.127413127413126159e-01,3.745173745173746016e-01,3.127413127413127270e-01
2.590000000000000000e+02,3.153846153846152633e-01,3.730769230769231948e-01,3.115384615384615419e-01
2.600000000000000000e+02,3.180076628352489498e-01,3.716475095785441440e-01,3.103448275862069061e-01
2.610000000000000000e+02,3.206106870229006311e-01,3.702290076335879032e-01,3.091603053435114656e-01
2.620000000000000000e+02,3.231939163498097622e-01,3.688212927756654991e-01,3.079847908745247387e-01
2.630000000000000000e+02,3.257575757575756348e-01,3.674242424242425420e-01,3.068181818181818232e-01
2.640000000000000000e+02,3.283018867924527018e-01,3.660377358490566890e-01,3.056603773584905537e-01
2.650000000000000000e+02,3.308270676691728029e-01,3.646616541353384644e-01,3.045112781954887327e-01
2.660000000000000000e+02,3.333333333333332038e-01,3.632958801498128443e-01,3.033707865168539519e-01
2.670000000000000000e+02,3.358208955223879744e-01,3.619402985074627876e-01,3.022388059701492380e-01
2.680000000000000000e+02,3.382899628252786783e-01,3.605947955390335635e-01,3.011152416356877581e-01
2.690000000000000000e+02,3.407407407407406219e-01,3.592592592592593892e-01,2.999999999999999889e-01
2.700000000000000000e+02,3.431734317343172469e-01,3.579335793357934503e-01,2.988929889298893028e-01
2.710000000000000000e+02,3.455882352941175295e-01,3.566176470588236502e-01,2.977941176470588203e-01
2.720000000000000000e+02,3.479853479853478593e-01,3.553113553113554368e-01,2.967032967032967039e-01
2.730000000000000000e+02,3.503649635036495402e-01,3.540145985401461082e-01,2.956204379562044071e-01
2.740000000000000000e+02,3.527272727272726116e-01,3.527272727272728337e-01,2.945454545454546103e-01
2.750000000000000000e+02,3.550724637681158535e-01,3.514492753623189580e-01,2.934782608695652439e-01
2.760000000000000000e+02,3.574007220216605663e-01,3.501805054151625463e-01,2.924187725631769430e-01
2.770000000000000000e+02,3.597122302158272111e-01,3.489208633093526246e-01,2.913669064748202198e-01
2.780000000000000000e+02,3.620071684587812810e-01,3.476702508960574645e-01,2.903225806451613655e-01
2.790000000000000000e+02,3.642857142857141572e-01,3.464285714285715301e-01,2.892857142857143127e-01
2.800000000000000000e+02,3.665480427046262091e-01,3.451957295373666579e-01,2.882562277580071886e-01
2.810000000000000000e+02,3.687943262411346734e-01,3.439716312056738667e-01,2.872340425531915153e-01
2.820000000000000000e+02,3.710247349823320717e-01,3.427561837455831428e-01,2.862190812720848410e-01
2.830000000000000000e+02,3.732394366197182012e-01,3.415492957746479874e-01,2.852112676056338669e-01
2.840000000000000000e+02,3.754385964912279605e-01,3.403508771929825705e-01,2.842105263157895245e-01
2.850000000000000000e+02,3.776223776223775475e-01,3.391608391608392781e-01,2.832167832167832855e-01
2.860000000000000000e+02,3.797909407665504000e-01,3.379790940766551621e-01,2.822299651567944934e-01
2.870000000000000000e+02,3.819444444444443643e-01,3.368055555555556357e-01,2.812500000000000555e-01
2.880000000000000000e+02,3.840830449826988513e-01,3.356401384083045891e-01,2.802768166089966151e-01
2.890000000000000000e+02,3.862068965517240215e-01,3.344827586206897685e-01,2.793103448275863210e-01
2.900000000000000000e+02,3.883161512027490381e-01,3.333333333333334259e-01,2.783505154639176471e-01
2.910000000000000000e+02,3.904109589041094841e-01,3.321917808219179147e-01,2.773972602739727122e-01
2.920000000000000000e+02,3.890784982935152625e-01,3.310580204778157953e-01,2.798634812286690532e-01
2.930000000000000000e+02,3.877551020408162574e-01,3.299319727891157350e-01,2.823129251700681186e-01
2.940000000000000000e+02,3.864406779661016533e-01,3.288135593220339881e-01,2.847457627118645251e-01
2.950000000000000000e+02,3.851351351351350871e-01,3.277027027027027972e-01,2.871621621621622822e-01
2.960000000000000000e+02,3.838383838383838120e-01,3.265993265993267225e-01,2.895622895622896320e-01
2.970000000000000000e+02,3.825503355704697461e-01,3.255033557046981274e-01,2.919463087248322375e-01
2.980000000000000000e+02,3.812709030100334129e-01,3.244147157190636621e-01,2.943143812709030360e-01
2.990000000000000000e+02,3.799999999999999489e-01,3.233333333333334170e-01,2.966666666666666896e-01
3.000000000000000000e+02,3.787375415282391300e-01,3.222591362126246972e-01,2.990033222591362283e-01
3.010000000000000000e+02,3.774834437086092009e-01,3.211920529801325364e-01,3.013245033112582627e-01
3.020000000000000000e+02,3.762376237623761277e-01,3.201320132013202313e-01,3.036303630363036410e-01
3.030000000000000000e+02,3.749999999999998890e-01,3.190789473684211286e-01,3.059210526315789269e-01
3.040000000000000000e+02,3.737704918032785928e-01,3.180327868852459994e-01,3.081967213114754078e-01
3.050000000000000000e+02,3.725490196078430349e-01,3.169934640522876768e-01,3.104575163398692883e-01
3.060000000000000000e+02,3.713355048859933727e-01,3.159609120521173486e-01,3.127035830618892231e-01
3.070000000000000000e+02,3.701298701298700311e-01,3.149350649350650122e-01,3.149350649350649012e-01
3.080000000000000000e+02,3.689320388349513480e-01,3.139158576051780947e-01,3.171521035598705018e-01
3.090000000000000000e+02,3.677419354838708521e-01,3.129032258064516903e-01,3.193548387096773467e-01
3.100000000000000000e+02,3.665594855305465138e-01,3.118971061093248620e-01,3.215434083601285131e-01
3.110000000000000000e+02,3.653846153846153078e-01,3.108974358974360142e-01,3.237179487179486226e-01
3.120000000000000000e+02,3.642172523961660358e-01,3.099041533546327276e-01,3.258785942492011811e-01
3.130000000000000000e+02,3.630573248407642506e-01,3.089171974522294528e-01,3.280254777070062966e-01
3.140000000000000000e+02,3.619047619047618403e-01,3.079365079365080637e-01,3.301587301587300960e-01
3.150000000000000000e+02,3.607594936708860556e-01,3.069620253164558332e-01,3.322784810126581667e-01
3.160000000000000000e+02,3.596214511041009310e-01,3.059936908517351672e-01,3.343848580441640128e-01
3.170000000000000000e+02,3.584905660377358250e-01,3.050314465408806575e-01,3.364779874213836286e-01
3.180000000000000000e+02,3.573667711598745855e-01,3.040752351097180117e-01,3.385579937304075138e-01
3.190000000000000000e+02,3.562499999999999556e-01,3.031250000000001443e-01,3.406250000000000111e-01
3.200000000000000000e+02,3.551401869158877789e-01,3.021806853582555963e-01,3.426791277258566804e-01
3.210000000000000000e+02,3.540372670807452327e-01,3.012422360248448450e-01,3.447204968944099224e-01
3.220000000000000000e+02,3.529411764705881471e-01,3.003095975232199510e-01,3.467492260061919573e-01
3.230000000000000000e+02,3.518518518518517491e-01,2.993827160493828243e-01,3.487654320987654266e-01
3.240000000000000000e+02,3.507692307692306666e-01,2.984615384615385558e-01,3.507692307692307776e-01
3.250000000000000000e+02,3.496932515337422553e-01,2.975460122699387644e-01,3.527607361963190358e-01
3.260000000000000000e+02,3.486238532110090826e-01,2.966360856269114610e-01,3.547400611620795119e-01
3.270000000000000000e+02,3.475609756097560177e-01,2.957317073170733224e-01,3.567073170731707155e-01
3.280000000000000000e+02,3.465045592705166544e-01,2.948328267477205444e-01,3.586626139817629122e-01
3.290000000000000000e+02,3.454545454545454031e-01,2.939393939393941113e-01,3.606060606060605966e-01
3.300000000000000000e+02,3.444108761329304769e-01,2.930513595166164831e-01,3.625377643504531511e-01
3.310000000000000000e+02,3.433734939759035543e-01,2.921686746987953720e-01,3.644578313253011848e-01
3.320000000000000000e+02,3.423423423423422873e-01,2.912912912912914432e-01,3.663663663663663805e-01
3.330000000000000000e+02,3.413173652694610483e-01,2.904191616766468864e-01,3.682634730538922319e-01
3.340000000000000000e+02,3.402985074626865281e-01,2.895522388059703078e-01,3.701492537313432751e-01
3.350000000000000000e+02,3.392857142857142461e-01,2.886904761904763861e-01,3.720238095238095344e-01
3.360000000000000000e+02,3.382789317507418070e-01,2.878338278931752980e-01,3.738872403560830615e-01
3.370000000000000000e+02,3.372781065088756858e-01,2.869822485207102480e-01,3.757396449704141772e-01
3.380000000000000000e+02,3.362831858407079322e-01,2.861356932153393817e-01,3.775811209439527416e-01
3.390000000000000000e+02,3.352941176470587981e-01,2.852941176470589757e-01,3.794117647058823373e-01
3.400000000000000000e+02,3.343108504398826786e-01,2.844574780058652941e-01,3.812316715542521939e-01
3.410000000000000000e+02,3.333333333333333148e-01,2.836257309941522808e-01,3.830409356725146264e-01
3.420000000000000000e+02,3.323615160349854269e-01,2.827988338192422568e-01,3.848396501457725938e-01
3.430000000000000000e+02,3.313953488372092804e-01,2.819767441860467905e-01,3.866279069767442067e-01
3.440000000000000000e+02,3.304347826086956319e-01,2.811594202898553552e-01,3.884057971014492905e-01
3.450000000000000000e+02,3.294797687861271696e-01,2.832369942196534818e-01,3.872832369942196262e-01
3.460000000000000000e+02,3.285302593659942261e-01,2.853025936599426493e-01,3.861671469740634022e-01
3.470000000000000000e+02,3.275862068965517127e-01,2.873563218390807195e-01,3.850574712643677899e-01
3.480000000000000000e+02,3.266475644699140535e-01,2.893982808022925179e-01,3.839541547277937061e-01
3.490000000000000000e+02,3.257142857142857340e-01,2.914285714285716478e-01,3.828571428571428403e-01
3.500000000000000000e+02,3.247863247863247982e-01,2.934472934472936445e-01,3.817663817663817794e-01
3.510000000000000000e+02,3.238636363636363535e-01,2.954545454545456362e-01,3.806818181818181768e-01
3.520000000000000000e+02,3.229461756373937509e-01,2.974504249291786140e-01,3.796033994334277462e-01
3.530000000000000000e+02,3.220338983050847204e-01,2.994350282485877535e-01,3.785310734463276927e-01
3.540000000000000000e+02,3.211267605633802424e-01,3.014084507042255612e-01,3.774647887323943629e-01
3.550000000000000000e+02,3.202247191011235450e-01,3.033707865168541185e-01,3.764044943820224476e-01
3.560000000000000000e+02,3.193277310924369505e-01,3.053221288515408083e-01,3.753501400560224077e-01
3.570000000000000000e+02,3.184357541899440758e-01,3.072625698324024102e-01,3.743016759776536251e-01
3.580000000000000000e+02,3.175487465181058289e-01,3.091922005571032250e-01,3.732590529247911126e-01
3.590000000000000000e+02,3.166666666666666519e-01,3.111111111111112826e-01,3.722222222222222321e-01
3.600000000000000000e+02,3.157894736842105088e-01,3.130193905817176270e-01,3.711911357340720308e-01
3.610000000000000000e+02,3.149171270718231774e-01,3.149171270718233440e-01,3.701657458563535896e-01
3.620000000000000000e+02,3.140495867768594573e-01,3.168044077134987702e-01,3.691460055096418835e-01
3.630000000000000000e+02,3.131868131868131289e-01,3.186813186813188259e-01,3.681318681318681563e-01
3.640000000000000000e+02,3.123287671232876095e-01,3.205479452054796341e-01,3.671232876712328674e-01
3.650000000000000000e+02,3.114754098360654755e-01,3.224043715846996450e-01,3.661202185792349906e-01
3.660000000000000000e+02,3.106267029972750726e-01,3.242506811989102622e-01,3.651226158038147207e-01
3.670000000000000000e+02,3.097826086956520508e-01,3.260869565217393018e-01,3.641304347826087029e-01
3.680000000000000000e+02,3.089430894308942133e-01,3.279132791327915020e-01,3.631436314363143403e-01
3.690000000000000000e+02,3.081081081081080142e-01,3.297297297297299146e-01,3.621621621621621823e-01
3.700000000000000000e+02,3.072776280323449294e-01,3.315363881401618973e-01,3.611859838274932843e-01
3.710000000000000000e+02,3.064516129032257563e-01,3.333333333333334814e-01,3.602150537634408733e-01
3.720000000000000000e+02,3.056300268096514561e-01,3.351206434316355565e-01,3.592493297587131540e-01
3.730000000000000000e+02,3.048128342245989275e-01,3.368983957219252590e-01,3.582887700534759245e-01
3.740000000000000000e+02,3.039999999999999925e-01,3.386666666666667824e-01,3.573333333333333361e-01
3.750000000000000000e+02,3.031914893617021489e-01,3.404255319148937753e-01,3.563829787234042423e-01
3.760000000000000000e+02,3.023872679045093159e-01,3.421750663129974890e-01,3.554376657824933616e-01
3.770000000000000000e+02,3.015873015873016261e-01,3.439153439153440628e-01,3.544973544973544777e-01
3.780000000000000000e+02,3.007915567282322122e-01,3.456464379947231103e-01,3.535620052770448440e-01
3.790000000000000000e+02,3.000000000000000444e-01,3.473684210526317151e-01,3.526315789473684070e-01
3.800000000000000000e+02,2.992125984251968740e-01,3.490813648293965010e-01,3.517060367454068470e-01
3.810000000000000000e+02,2.984293193717277859e-01,3.507853403141362736e-01,3.507853403141361071e-01
3.820000000000000000e+02,2.976501305483029158e-01,3.524804177545693418e-01,3.498694516971279644e-01
3.830000000000000000e+02,2.968750000000000555e-01,3.541666666666667962e-01,3.489583333333333148e-01
3.840000000000000000e+02,2.961038961038962025e-01,3.558441558441560182e-01,3.480519480519480569e-01
3.850000000000000000e+02,2.953367875647669449e-01,3.575129533678758076e-01,3.471502590673575250e-01
3.860000000000000000e+02,2.945736434108528479e-01,3.591731266149872370e-01,3.462532299741601927e-01
3.870000000000000000e+02,2.938144329896908435e-01,3.608247422680413985e-01,3.453608247422680355e-01
3.880000000000000000e+02,2.930591259640104029e-01,3.624678663239075949e-01,3.444730077120822798e-01
3.890000000000000000e+02,2.923076923076924349e-01,3.641025641025642523e-01,3.435897435897435903e-01
3.900000000000000000e+02,2.915601023017904136e-01,3.657289002557546076e-01,3.427109974424552563e-01
3.910000000000000000e+02,2.908163265306124012e-01,3.673469387755103344e-01,3.418367346938775420e-01
3.920000000000000000e+02,2.900763358778627454e-01,3.689567430025446626e-01,3.409669211195928695e-01
3.930000000000000000e+02,2.893401015228427853e-01,3.705583756345179336e-01,3.401015228426396142e-01
3.940000000000000000e+02,2.886075949367090110e-01,3.721518987341773665e-01,3.392405063291139000e-01
3.950000000000000000e+02,2.878787878787880117e-01,3.737373737373738680e-01,3.383838383838383979e-01
3.960000000000000000e+02,2.871536523929472673e-01,3.753148614609573275e-01,3.375314861460957383e-01
3.970000000000000000e+02,2.864321608040202860e-01,3.768844221105528969e-01,3.366834170854271502e-01
3.980000000000000000e+02,2.857142857142858650e-01,3.784461152882206969e-01,3.358395989974937157e-01
3.990000000000000000e+02,2.850000000000001421e-01,3.800000000000001155e-01,3.350000000000000200e-01
4.000000000000000000e+02,2.842892768079802179e-01,3.815461346633418072e-01,3.341645885286783080e-01
4.010000000000000000e+02,2.835820895522389584e-01,3.830845771144280043e-01,3.333333333333333148e-01
4.020000000000000000e+02,2.828784119106700912e-01,3.846153846153847478e-01,3.325062034739453831e-01
4.030000000000000000e+02,2.846534653465347398e-01,3.836633663366337821e-01,3.316831683168317002e-01
4.040000000000000000e+02,2.864197530864198149e-01,3.827160493827161947e-01,3.308641975308642125e-01
4.050000000000000000e+02,2.881773399014779247e-01,3.817733990147784695e-01,3.300492610837438279e-01
4.060000000000000000e+02,2.899262899262900484e-01,3.808353808353809877e-01,3.292383292383292415e-01
4.070000000000000000e+02,2.916666666666667962e-01,3.799019607843138746e-01,3.284313725490196068e-01
4.080000000000000000e+02,2.933985330073350939e-01,3.789731051344744639e-01,3.276283618581907198e-01
4.090000000000000000e+02,2.951219512195123462e-01,3.780487804878049918e-01,3.268292682926829396e-01
4.100000000000000000e+02,2.968369829683699668e-01,3.771289537712896878e-01,3.260340632603406230e-01
4.110000000000000000e+02,2.985436893203884945e-01,3.762135922330098192e-01,3.252427184466019638e-01
4.120000000000000000e+02,3.002421307506054626e-01,3.753026634382568005e-01,3.244552058111380144e-01
4.130000000000000000e+02,3.019323671497585737e-01,3.743961352657006469e-01,3.236714975845410569e-01
4.140000000000000000e+02,3.036144578313254017e-01,3.734939759036146056e-01,3.228915662650602147e-01
4.150000000000000000e+02,3.052884615384616196e-01,3.725961538461539657e-01,3.221153846153846367e-01
4.160000000000000000e+02,3.069544364508394185e-01,3.717026378896883809e-01,3.213429256594724226e-01
4.170000000000000000e+02,3.086124401913876159e-01,3.708133971291867614e-01,3.205741626794258448e-01
4.180000000000000000e+02,3.102625298329356185e-01,3.699284009546540686e-01,3.198090692124104795e-01
4.190000000000000000e+02,3.119047619047619624e-01,3.690476190476191798e-01,3.190476190476190244e-01
4.200000000000000000e+02,3.135391923990499263e-01,3.681710213776723251e-01,3.182897862232779151e-01
4.210000000000000000e+02,3.151658767772512748e-01,3.672985781990522614e-01,3.175355450236966859e-01
4.220000000000000000e+02,3.167848699763594067e-01,3.664302600472814642e-01,3.167848699763593512e-01
4.230000000000000000e+02,3.183962264150944077e-01,3.655660377358491697e-01,3.160377358490565891e-01
4.240000000000000000e+02,3.200000000000000622e-01,3.647058823529413241e-01,3.152941176470588358e-01
4.250000000000000000e+02,3.215962441314554887e-01,3.638497652582161068e-01,3.145539906103286265e-01
4.260000000000000000e+02,3.231850117096019548e-01,3.629976580796254182e-01,3.138173302107728491e-01
4.270000000000000000e+02,3.247663551401869797e-01,3.621495327102804973e-01,3.130841121495326895e-01
4.280000000000000000e+02,3.263403263403263921e-01,3.613053613053614499e-01,3.123543123543123801e-01
4.290000000000000000e+02,3.279069767441861183e-01,3.604651162790699082e-01,3.116279069767441956e-01
4.300000000000000000e+02,3.294663573085847563e-01,3.596287703016242676e-01,3.109048723897911981e-01
4.310000000000000000e+02,3.310185185185186008e-01,3.587962962962964464e-01,3.101851851851851749e-01
4.320000000000000000e+02,3.325635103926097846e-01,3.579676674364897226e-01,3.094688221709007148e-01
4.330000000000000000e+02,3.341013824884793149e-01,3.571428571428572618e-01,3.087557603686635899e-01
4.340000000000000000e+02,3.356321839080460556e-01,3.563218390804598901e-01,3.080459770114942764e-01
4.350000000000000000e+02,3.371559633027523817e-01,3.555045871559634474e-01,3.073394495412843930e-01
4.360000000000000000e+02,3.386727688787186108e-01,3.546910755148742767e-01,3.066361556064073346e-01
4.370000000000000000e+02,3.401826484018265484e-01,3.538812785388129045e-01,3.059360730593607136e-01
4.380000000000000000e+02,3.416856492027335324e-01,3.530751708428247482e-01,3.052391799544418860e-01
4.390000000000000000e+02,3.431818181818182545e-01,3.522727272727274039e-01,3.045454545454545636e-01
4.400000000000000000e+02,3.446712018140590250e-01,3.514739229024944622e-01,3.038548752834467348e-01
4.410000000000000000e+02,3.461538461538462008e-01,3.506787330316743501e-01,3.031674208144796157e-01
4.420000000000000000e+02,3.476297968397291660e-01,3.498871331828443676e-01,3.024830699774266329e-01
4.430000000000000000e+02,3.490990990990991416e-01,3.490990990990992526e-01,3.018018018018018278e-01
4.440000000000000000e+02,3.505617977528090456e-01,3.483146067415731628e-01,3.011235955056179581e-01
4.450000000000000000e+02,3.520179372197310141e-01,3.475336322869956307e-01,3.004484304932735217e-01
4.460000000000000000e+02,3.534675615212528599e-01,3.467561521252797707e-01,2.997762863534675359e-01
4.470000000000000000e+02,3.549107142857143571e-01,3.459821428571429602e-01,2.991071428571428492e-01
4.480000000000000000e+02,3.563474387527840181e-01,3.452115812917596060e-01,2.984409799554565978e-01
4.490000000000000000e+02,3.577777777777778612e-01,3.444444444444445530e-01,2.977777777777777524e-01
4.500000000000000000e+02,3.592017738359202239e-01,3.436807095343681895e-01,2.971175166297117531e-01
4.510000000000000000e+02,3.606194690265487335e-01,3.429203539823010294e-01,2.964601769911504592e-01
4.520000000000000000e+02,3.620309050772627657e-01,3.421633554083886586e-01,2.958057395143487978e-01
4.530000000000000000e+02,3.634361233480176701e-01,3.414096916299560469e-01,2.951541850220264496e-01
4.540000000000000000e+02,3.648351648351648713e-01,3.406593406593407813e-01,2.945054945054945139e-01
4.550000000000000000e+02,3.662280701754386802e-01,3.399122807017544989e-01,2.938596491228070429e-01
4.560000000000000000e+02,3.676148796498906468e-01,3.391684901531729635e-01,2.932166301969365563e-01
4.570000000000000000e+02,3.689956331877730089e-01,3.384279475982533980e-01,2.925764192139738151e-01
4.580000000000000000e+02,3.703703703703704053e-01,3.376906318082790182e-01,2.919389978213507431e-01
4.590000000000000000e+02,3.717391304347826830e-01,3.369565217391305434e-01,2.913043478260869401e-01
4.600000000000000000e+02,3.731019522776573560e-01,3.362255965292842985e-01,2.906724511930585675e-01
4.610000000000000000e+02,3.744588744588745466e-01,3.354978354978356281e-01,2.900432900432900474e-01
4.620000000000000000e+02,3.758099352051836317e-01,3.347732181425487341e-01,2.894168466522678007e-01
4.630000000000000000e+02,3.771551724137931494e-01,3.340517241379311608e-01,2.887931034482758563e-01
4.640000000000000000e+02,3.784946236559140198e-01,3.333333333333334814e-01,2.881720430107526654e-01
4.650000000000000000e+02,3.798283261802575805e-01,3.326180257510730764e-01,2.875536480686695096e-01
4.660000000000000000e+02,3.811563169164882692e-01,3.319057815845825599e-01,2.869379014989293375e-01
4.670000000000000000e+02,3.824786324786325631e-01,3.311965811965812967e-01,2.863247863247863068e-01
4.680000000000000000e+02,3.816631130063966593e-01,3.304904051172709023e-01,2.878464818763326050e-01
4.690000000000000000e+02,3.808510638297872841e-01,3.297872340425533344e-01,2.893617021276595480e-01
4.700000000000000000e+02,3.800424628450106979e-01,3.290870488322718557e-01,2.908704883227176130e-01
4.710000000000000000e+02,3.792372881355932646e-01,3.283898305084747005e-01,2.923728813559322015e-01
4.720000000000000000e+02,3.784355179704017580e-01,3.276955602536998913e-01,2.938689217758985173e-01
4.730000000000000000e+02,3.776371308016878148e-01,3.270042194092828147e-01,2.953586497890295370e-01
4.740000000000000000e+02,3.768421052631579782e-01,3.263157894736843367e-01,2.968421052631579071e-01
4.750000000000000000e+02,3.760504201680672787e-01,3.256302521008404560e-01,2.983193277310924318e-01
4.760000000000000000e+02,3.752620545073375724e-01,3.249475890985326076e-01,2.997903563941299865e-01
4.770000000000000000e+02,3.744769874476988059e-01,3.242677824267783393e-01,3.012552301255230214e-01
4.780000000000000000e+02,3.736951983298539282e-01,3.235908141962423046e-01,3.027139874739039893e-01
4.790000000000000000e+02,3.729166666666667296e-01,3.229166666666667962e-01,3.041666666666666408e-01
4.800000000000000000e+02,3.721413721413722175e-01,3.222453222453223742e-01,3.056133056133056303e-01
4.810000000000000000e+02,3.713692946058091970e-01,3.215767634854773127e-01,3.070539419087137123e-01
4.820000000000000000e+02,3.706004140786750001e-01,3.209109730848862529e-01,3.084886128364389135e-01
4.830000000000000000e+02,3.698347107438016979e-01,3.202479338842976198e-01,3.099173553719008489e-01
4.840000000000000000e+02,3.690721649484536848e-01,3.195876288659795228e-01,3.113402061855670144e-01
4.850000000000000000e+02,3.683127572016461349e-01,3.189300411522634771e-01,3.127572016460905546e-01
4.860000000000000000e+02,3.675564681724846627e-01,3.182751540041068861e-01,3.141683778234086177e-01
4.870000000000000000e+02,3.668032786885246366e-01,3.176229508196722340e-01,3.155737704918032960e-01
4.880000000000000000e+02,3.660531697341513624e-01,3.169734151329244298e-01,3.169734151329243188e-01
4.890000000000000000e+02,3.653061224489796421e-01,3.163265306122450271e-01,3.183673469387754973e-01
4.900000000000000000e+02,3.645621181262729826e-01,3.156822810590632633e-01,3.197556008146639761e-01
4.910000000000000000e+02,3.638211382113821779e-01,3.150406504065041968e-01,3.211382113821138473e-01
4.920000000000000000e+02,3.630831643002028764e-01,3.144016227180528311e-01,3.225152129817444036e-01
4.930000000000000000e+02,3.623481781376518551e-01,3.137651821862349477e-01,3.238866396761133637e-01
4.940000000000000000e+02,3.616161616161616688e-01,3.131313131313132603e-01,3.252525252525252375e-01
4.950000000000000000e+02,3.608870967741936164e-01,3.125000000000001110e-01,3.266129032258064391e-01
4.960000000000000000e+02,3.601609657947686949e-01,3.118712273641852106e-01,3.279678068410462610e-01
4.970000000000000000e+02,3.594377510040161483e-01,3.112449799196788103e-01,3.293172690763052080e-01
4.980000000000000000e+02,3.587174348697395598e-01,3.106212424849700282e-01,3.306613226452905785e-01
4.990000000000000000e+02,3.580000000000000404e-01,3.100000000000001088e-01,3.320000000000000173e-01
5.000000000000000000e+02,3.572854291417166261e-01,3.093812375249502256e-01,3.333333333333333148e-01
5.010000000000000000e+02,3.565737051792829404e-01,3.087649402390439390e-01,3.346613545816732871e-01
5.020000000000000000e+02,3.558648111332008424e-01,3.081510934393639212e-01,3.359840954274354030e-01
5.030000000000000000e+02,3.551587301587302292e-01,3.075396825396826683e-01,3.373015873015873245e-01
5.040000000000000000e+02,3.544554455445544927e-01,3.069306930693070368e-01,3.386138613861386371e-01
5.050000000000000000e+02,3.537549407114625177e-01,3.063241106719368778e-01,3.399209486166007710e-01
5.060000000000000000e+02,3.530571992110454471e-01,3.057199211045366072e-01,3.412228796844181677e-01
5.070000000000000000e+02,3.523622047244094890e-01,3.051181102362205966e-01,3.425196850393700809e-01
5.080000000000000000e+02,3.516699410609037679e-01,3.045186640471513884e-01,3.438113948919450102e-01
5.090000000000000000e+02,3.509803921568627749e-01,3.039215686274510664e-01,3.450980392156862697e-01
5.100000000000000000e+02,3.502935420743640282e-01,3.033268101761253388e-01,3.463796477495107440e-01
5.110000000000000000e+02,3.496093750000000555e-01,3.027343750000001110e-01,3.476562500000000000e-01
5.120000000000000000e+02,3.489278752436647535e-01,3.021442495126706596e-01,3.489278752436646980e-01
5.130000000000000000e+02,3.482490272373541251e-01,3.015564202334631294e-01,3.501945525291828565e-01
5.140000000000000000e+02,3.475728155339806169e-01,3.009708737864078554e-01,3.514563106796116387e-01
5.150000000000000000e+02,3.468992248062016115e-01,3.003875968992248957e-01,3.527131782945736593e-01
5.160000000000000000e+02,3.462282398452611876e-01,2.998065764023211677e-01,3.539651837524178113e-01
5.170000000000000000e+02,3.455598455598455909e-01,2.992277992277993515e-01,3.552123552123552241e-01
5.180000000000000000e+02,3.448940269749518617e-01,2.986512524084779518e-01,3.564547206165703530e-01
5.190000000000000000e+02,3.442307692307692846e-01,2.980769230769231837e-01,3.576923076923076983e-01
5.200000000000000000e+02,3.435700575815739399e-01,2.975047984644914600e-01,3.589251439539347666e-01
5.210000000000000000e+02,3.429118773946360776e-01,2.969348659003832602e-01,3.601532567049808287e-01
5.220000000000000000e+02,3.422562141491396481e-01,2.963671128107075448e-01,3.613766730401529736e-01
5.230000000000000000e+02,3.416030534351145453e-01,2.958015267175573837e-01,3.625954198473282375e-01
5.240000000000000000e+02,3.409523809523810067e-01,2.952380952380953549e-01,3.638095238095238049e-01
5.250000000000000000e+02,3.403041825095057815e-01,2.946768060836503222e-01,3.650190114068441183e-01
5.260000000000000000e+02,3.396584440227704560e-01,2.941176470588236502e-01,3.662239089184060603e-01
5.270000000000000000e+02,3.390151515151515471e-01,2.935606060606061884e-01,3.674242424242424310e-01
5.280000000000000000e+02,3.383742911153119759e-01,2.930056710775048590e-01,3.686200378071833872e-01
5.290000000000000000e+02,3.377358490566038096e-01,2.924528301886793469e-01,3.698113207547169545e-01
5.300000000000000000e+02,3.370998116760829388e-01,2.919020715630886165e-01,3.709981167608286112e-01
5.310000000000000000e+02,3.364661654135339131e-01,2.913533834586466975e-01,3.721804511278195560e-01
5.320000000000000000e+02,3.358348968105066001e-01,2.908067542213884638e-01,3.733583489681050471e-01
5.330000000000000000e+02,3.352059925093633375e-01,2.902621722846442931e-01,3.745318352059925360e-01
5.340000000000000000e+02,3.345794392523365191e-01,2.897196261682243867e-01,3.757009345794392607e-01
5.350000000000000000e+02,3.339552238805970630e-01,2.891791044776120256e-01,3.768656716417910224e-01
5.360000000000000000e+02,3.333333333333333703e-01,2.886405959031658197e-01,3.780260707635009210e-01
5.370000000000000000e+02,3.327137546468402207e-01,2.899628252788105098e-01,3.773234200743494360e-01
5.380000000000000000e+02,3.320964749536178817e-01,2.912801484230056470e-01,3.766233766233766378e-01
5.390000000000000000e+02,3.314814814814815436e-01,2.925925925925926818e-01,3.759259259259259411e-01
5.400000000000000000e+02,3.308687615526803016e-01,2.939001848428836605e-01,3.752310536044362044e-01
5.410000000000000000e+02,3.302583025830259089e-01,2.952029520295204046e-01,3.745387453874538530e-01
5.420000000000000000e+02,3.296500920810314095e-01,2.965009208103132066e-01,3.738489871086556060e-01
5.430000000000000000e+02,3.290441176470589313e-01,2.977941176470589868e-01,3.731617647058823595e-01
5.440000000000000000e+02,3.284403669724771935e-01,2.990825688073396327e-01,3.724770642201835069e-01
5.450000000000000000e+02,3.278388278388279509e-01,3.003663003663005759e-01,3.717948717948718063e-01
5.460000000000000000e+02,3.272394881170019310e-01,3.016453382084097190e-01,3.711151736745886831e-01
5.470000000000000000e+02,3.266423357664234861e-01,3.029197080291972655e-01,3.704379562043795815e-01
5.480000000000000000e+02,3.260473588342441831e-01,3.041894353369765103e-01,3.697632058287795842e-01
5.490000000000000000e+02,3.254545454545455518e-01,3.054545454545456451e-01,3.690909090909090806e-01
5.500000000000000000e+02,3.248638838475499946e-01,3.067150635208713561e-01,3.684210526315789269e-01
5.510000000000000000e+02,3.242753623188406875e-01,3.079710144927538251e-01,3.677536231884058204e-01
5.520000000000000000e+02,3.236889692585895872e-01,3.092224231464739681e-01,3.670886075949367222e-01
5.530000000000000000e+02,3.231046931407942635e-01,3.104693140794225759e-01,3.664259927797833827e-01
5.540000000000000000e+02,3.225225225225225589e-01,3.117117117117119141e-01,3.657657657657657491e-01
5.550000000000000000e+02,3.219424460431655199e-01,3.129496402877700034e-01,3.651079136690647542e-01
5.560000000000000000e+02,3.213644524236984323e-01,3.141831238779176361e-01,3.644524236983842091e-01
5.570000000000000000e+02,3.207885304659498504e-01,3.154121863799285164e-01,3.637992831541218552e-01
5.580000000000000000e+02,3.202146690518783978e-01,3.166368515205726375e-01,3.631484794275491867e-01
5.590000000000000000e+02,3.196428571428571730e-01,3.178571428571430602e-01,3.624999999999999889e-01
5.600000000000000000e+02,3.190730837789662044e-01,3.190730837789663155e-01,3.618538324420677577e-01
5.610000000000000000e+02,3.185053380782918442e-01,3.202846975088969872e-01,3.612099644128113907e-01
5.620000000000000000e+02,3.179396092362344883e-01,3.214920071047959182e-01,3.605683836589698155e-01
5.630000000000000000e+02,3.173758865248227368e-01,3.226950354609930960e-01,3.599290780141843893e-01
5.640000000000000000e+02,3.168141592920354355e-01,3.238938053097347169e-01,3.592920353982300696e-01
5.650000000000000000e+02,3.162544169611307687e-01,3.250883392226150415e-01,3.586572438162544119e-01
5.660000000000000000e+02,3.156966490299824013e-01,3.262786596119931493e-01,3.580246913580246715e-01
5.670000000000000000e+02,3.151408450704225594e-01,3.274647887323945405e-01,3.573943661971831220e-01
5.680000000000000000e+02,3.145869947275922729e-01,3.286467486818981931e-01,3.567662565905096450e-01
5.690000000000000000e+02,3.140350877192982226e-01,3.298245614035089091e-01,3.561403508771929793e-01
5.700000000000000000e+02,3.134851138353765276e-01,3.309982486865150619e-01,3.555166374781085770e-01
5.710000000000000000e+02,3.129370629370629153e-01,3.321678321678323553e-01,3.548951048951048959e-01
5.720000000000000000e+02,3.123909249563699975e-01,3.333333333333335369e-01,3.542757417102966877e-01
5.730000000000000000e+02,3.118466898954703748e-01,3.344947735191639571e-01,3.536585365853658347e-01
5.740000000000000000e+02,3.113043478260869579e-01,3.356521739130436943e-01,3.530434782608695699e-01
5.750000000000000000e+02,3.107638888888888951e-01,3.368055555555557468e-01,3.524305555555555802e-01
5.760000000000000000e+02,3.102253032928942722e-01,3.379549393414213454e-01,3.518197573656845489e-01
5.770000000000000000e+02,3.096885813148789190e-01,3.391003460207614451e-01,3.512110726643598024e-01
5.780000000000000000e+02,3.091537132987910441e-01,3.402417962003456142e-01,3.506044905008635082e-01
5.790000000000000000e+02,3.086206896551724754e-01,3.413793103448277688e-01,3.499999999999999778e-01
5.800000000000000000e+02,3.080895008605852303e-01,3.425129087779691939e-01,3.493975903614457978e-01
5.810000000000000000e+02,3.075601374570447466e-01,3.436426116838490197e-01,3.487972508591065113e-01
5.820000000000000000e+02,3.070325900514579986e-01,3.447684391080619859e-01,3.481989708404802930e-01
5.830000000000000000e+02,3.065068493150684970e-01,3.458904109589043263e-01,3.476027397260273988e-01
5.840000000000000000e+02,3.059829059829060061e-01,3.470085470085472190e-01,3.470085470085469970e-01
5.850000000000000000e+02,3.054607508532423132e-01,3.481228668941981352e-01,3.464163822525597181e-01
5.860000000000000000e+02,3.049403747870528258e-01,3.492333901192506418e-01,3.458262350936967544e-01
5.870000000000000000e+02,3.044217687074829981e-01,3.503401360544219356e-01,3.452380952380952328e-01
5.880000000000000000e+02,3.039049235993208642e-01,3.514431239388796091e-01,3.446519524617996377e-01
5.890000000000000000e+02,3.033898305084745672e-01,3.525423728813560920e-01,3.440677966101695073e-01
5.900000000000000000e+02,3.028764805414551620e-01,3.536379018612522684e-01,3.434856175972927361e-01
5.910000000000000000e+02,3.023648648648648574e-01,3.547297297297298813e-01,3.429054054054054279e-01
5.920000000000000000e+02,3.018549747048903664e-01,3.558178752107927223e-01,3.423271500843170223e-01
5.930000000000000000e+02,3.013468013468013629e-01,3.569023569023570541e-01,3.417508417508417495e-01
5.940000000000000000e+02,3.008403361344537674e-01,3.579831932773110403e-01,3.411764705882353033e-01
5.950000000000000000e+02,3.003355704697986406e-01,3.590604026845638508e-01,3.406040268456375641e-01
5.960000000000000000e+02,2.998324958123952944e-01,3.601340033500838311e-01,3.400335008375209300e-01
5.970000000000000000e+02,2.993311036789297885e-01,3.612040133779265139e-01,3.394648829431438086e-01
5.980000000000000000e+02,2.988313856427379234e-01,3.622704507512521932e-01,3.388981636060099945e-01
5.990000000000000000e+02,2.983333333333333948e-01,3.633333333333334525e-01,3.383333333333333193e-01
6.000000000000000000e+02,2.978369384359401684e-01,3.643926788685525331e-01,3.377703826955074651e-01
6.010000000000000000e+02,2.973421926910299606e-01,3.654485049833888222e-01,3.372093023255813837e-01
6.020000000000000000e+02,2.968490878938640498e-01,3.665008291873964597e-01,3.366500829187396571e-01
6.030000000000000000e+02,2.963576158940398053e-01,3.675496688741722862e-01,3.360927152317880751e-01
6.040000000000000000e+02,2.958677685950413805e-01,3.685950413223141320e-01,3.355371900826446541e-01
6.050000000000000000e+02,2.953795379537954013e-01,3.696369636963697247e-01,3.349834983498350405e-01
6.060000000000000000e+02,2.948929159802306521e-01,3.706754530477760490e-01,3.344316309719934655e-01
6.070000000000000000e+02,2.944078947368420907e-01,3.717105263157895467e-01,3.338815789473684736e-01
6.080000000000000000e+02,2.939244663382594158e-01,3.727422003284073249e-01,3.333333333333333703e-01
6.090000000000000000e+02,2.934426229508196315e-01,3.737704918032787593e-01,3.327868852459016646e-01
6.100000000000000000e+02,2.929623567921439964e-01,3.747954173486089391e-01,3.322422258592471755e-01
6.110000000000000000e+02,2.924836601307189143e-01,3.758169934640523957e-01,3.316993464052288010e-01
6.120000000000000000e+02,2.936378466557911238e-01,3.752039151712888154e-01,3.311582381729201163e-01
6.130000000000000000e+02,2.947882736156351435e-01,3.745928338762216092e-01,3.306188925081433583e-01
6.140000000000000000e+02,2.959349593495934627e-01,3.739837398373984656e-01,3.300813008130081827e-01
6.150000000000000000e+02,2.970779220779220520e-01,3.733766233766234732e-01,3.295454545454545858e-01
6.160000000000000000e+02,2.982171799027552028e-01,3.727714748784441978e-01,3.290113452188007104e-01
6.170000000000000000e+02,2.993527508090614297e-01,3.721682847896440882e-01,3.284789644012945375e-01
6.180000000000000000e+02,3.004846526655896022e-01,3.715670436187399894e-01,3.279483037156704639e-01
6.190000000000000000e+02,3.016129032258064169e-01,3.709677419354839856e-01,3.274193548387097086e-01
6.200000000000000000e+02,3.027375201288244333e-01,3.703703703703704608e-01,3.268921095008052169e-01
6.210000000000000000e+02,3.038585209003215049e-01,3.697749196141479899e-01,3.263665594855306162e-01
6.220000000000000000e+02,3.049759229534509952e-01,3.691813804173355584e-01,3.258426966292135574e-01
6.230000000000000000e+02,3.060897435897435570e-01,3.685897435897436680e-01,3.253205128205128860e-01
6.240000000000000000e+02,3.071999999999999731e-01,3.680000000000001048e-01,3.248000000000000331e-01
6.250000000000000000e+02,3.083067092651756713e-01,3.674121405750799818e-01,3.242811501597444579e-01
6.260000000000000000e+02,3.094098883572567460e-01,3.668261562998406111e-01,3.237639553429027539e-01
6.270000000000000000e+02,3.105095541401273196e-01,3.662420382165605948e-01,3.232484076433121412e-01
6.280000000000000000e+02,3.116057233704291884e-01,3.656597774244834120e-01,3.227344992050875105e-01
6.290000000000000000e+02,3.126984126984126422e-01,3.650793650793651701e-01,3.222222222222222987e-01
6.300000000000000000e+02,3.137876386687796781e-01,3.645007923930270177e-01,3.217115689381934152e-01
6.310000000000000000e+02,3.148734177215189445e-01,3.639240506329114999e-01,3.212025316455697221e-01
6.320000000000000000e+02,3.159557661927329675e-01,3.633491311216430764e-01,3.206951026856241227e-01
6.330000000000000000e+02,3.170347003154573851e-01,3.627760252365931359e-01,3.201892744479495900e-01
6.340000000000000000e+02,3.181102362204724088e-01,3.622047244094488971e-01,3.196850393700788051e-01
6.350000000000000000e+02,3.191823899371068474e-01,3.616352201257862498e-01,3.191823899371069584e-01
6.360000000000000000e+02,3.202511773940344697e-01,3.610675039246468709e-01,3.186813186813187149e-01
6.370000000000000000e+02,3.213166144200625962e-01,3.605015673981192270e-01,3.181818181818182323e-01
6.380000000000000000e+02,3.223787167449138624e-01,3.599374021909234056e-01,3.176838810641627875e-01
6.390000000000000000e+02,3.234374999999999334e-01,3.593750000000001110e-01,3.171875000000000666e-01
6.400000000000000000e+02,3.244929797191886678e-01,3.588143525741030460e-01,3.166926677067083418e-01
6.410000000000000000e+02,3.255451713395637880e-01,3.582554517133957339e-01,3.161993769470405891e-01
6.420000000000000000e+02,3.265940902021772230e-01,3.576982892690513949e-01,3.157076205287714932e-01
6.430000000000000000e+02,3.276397515527949555e-01,3.571428571428572063e-01,3.152173913043478937e-01
6.440000000000000000e+02,3.286821705426355433e-01,3.565891472868217282e-01,3.147286821705427284e-01
6.450000000000000000e+02,3.297213622291020330e-01,3.560371517027864363e-01,3.142414860681115307e-01
6.460000000000000000e+02,3.307573415765068248e-01,3.554868624420402523e-01,3.137557959814529229e-01
6.470000000000000000e+02,3.317901234567899871e-01,3.549382716049383490e-01,3.132716049382716639e-01
6.480000000000000000e+02,3.328197226502310202e-01,3.543913713405239529e-01,3.127889060092450269e-01
6.490000000000000000e+02,3.338461538461537370e-01,3.538461538461539213e-01,3.123076923076923417e-01
6.500000000000000000e+02,3.348694316436250928e-01,3.533026113671275947e-01,3.118279569892473679e-01
6.510000000000000000e+02,3.358895705521471320e-01,3.527607361963190913e-01,3.113496932515337767e-01
6.520000000000000000e+02,3.369065849923429390e-01,3.522205206738132643e-01,3.108728943338438522e-01
6.530000000000000000e+02,3.379204892966359841e-01,3.516819571865444360e-01,3.103975535168196354e-01
6.540000000000000000e+02,3.389312977099235846e-01,3.511450381679390165e-01,3.099236641221374544e-01
6.550000000000000000e+02,3.399390243902438158e-01,3.506097560975610650e-01,3.094512195121951748e-01
6.560000000000000000e+02,3.409436834094367597e-01,3.500761035007611266e-01,3.089802130898021693e-01
6.570000000000000000e+02,3.419452887537993147e-01,3.495440729483283437e-01,3.085106382978723971e-01
6.580000000000000000e+02,3.429438543247343429e-01,3.490136570561457874e-01,3.080424886191199252e-01
6.590000000000000000e+02,3.439393939393938782e-01,3.484848484848486194e-01,3.075757575757576134e-01
6.600000000000000000e+02,3.449319213313161714e-01,3.479576399394857522e-01,3.071104387291982429e-01
6.610000000000000000e+02,3.459214501510574080e-01,3.474320241691843947e-01,3.066465256797583638e-01
6.620000000000000000e+02,3.469079939668174850e-01,3.469079939668175960e-01,3.061840120663650300e-01
6.630000000000000000e+02,3.478915662650602370e-01,3.463855421686747871e-01,3.057228915662650870e-01
6.640000000000000000e+02,3.488721804511278335e-01,3.458646616541354302e-01,3.052631578947369029e-01
6.650000000000000000e+02,3.498498498498498477e-01,3.453453453453454447e-01,3.048048048048048742e-01
6.660000000000000000e+02,3.508245877061469398e-01,3.448275862068966302e-01,3.043478260869565966e-01
6.670000000000000000e+02,3.517964071856287678e-01,3.443113772455090871e-01,3.038922155688623672e-01
6.680000000000000000e+02,3.527653213751869021e-01,3.437967115097160797e-01,3.034379671150972402e-01
6.690000000000000000e+02,3.537313432835821336e-01,3.432835820895523415e-01,3.029850746268657469e-01
6.700000000000000000e+02,3.546944858420268409e-01,3.427719821162444891e-01,3.025335320417288365e-01
6.710000000000000000e+02,3.556547619047619180e-01,3.422619047619048227e-01,3.020833333333334259e-01
6.720000000000000000e+02,3.566121842496285388e-01,3.417533432392274029e-01,3.016344725111442249e-01
6.730000000000000000e+02,3.575667655786350374e-01,3.412462908011870133e-01,3.011869436201781158e-01
6.740000000000000000e+02,3.585185185185185697e-01,3.407407407407408440e-01,3.007407407407408084e-01
6.750000000000000000e+02,3.594674556213018346e-01,3.402366863905326166e-01,3.002958579881657708e-01
6.760000000000000000e+02,3.604135893648449662e-01,3.397341211225997637e-01,2.998522895125554921e-01
6.770000000000000000e+02,3.613569321533923739e-01,3.392330383480826606e-01,2.994100294985251320e-01
6.780000000000000000e+02,3.622974963181149199e-01,3.387334315169367449e-01,2.989690721649485017e-01
6.790000000000000000e+02,3.632352941176471006e-01,3.382352941176471339e-01,2.985294117647059320e-01
6.800000000000000000e+02,3.641703377386197316e-01,3.377386196769457394e-01,2.980910425844346956e-01
6.810000000000000000e+02,3.651026392961877476e-01,3.372434017595308808e-01,2.976539589442815936e-01
6.820000000000000000e+02,3.660322108345535064e-01,3.367496339677892303e-01,2.972181551976574854e-01
6.830000000000000000e+02,3.669590643274854846e-01,3.362573099415205324e-01,2.967836257309942605e-01
6.840000000000000000e+02,3.678832116788322559e-01,3.357664233576643231e-01,2.963503649635037540e-01
6.850000000000000000e+02,3.688046647230321939e-01,3.352769679300292571e-01,2.959183673469388820e-01
6.860000000000000000e+02,3.697234352256187351e-01,3.347889374090248227e-01,2.954876273653567198e-01
6.870000000000000000e+02,3.706395348837210335e-01,3.343023255813954431e-01,2.950581395348838010e-01
6.880000000000000000e+02,3.715529753265603419e-01,3.338171262699565212e-01,2.946298984034834145e-01
6.890000000000000000e+02,3.724637681159421176e-01,3.333333333333334259e-01,2.942028985507247341e-01
6.900000000000000000e+02,3.719247467438495658e-01,3.328509406657019776e-01,2.952243125904487342e-01
6.910000000000000000e+02,3.713872832369943255e-01,3.323699421965318757e-01,2.962427745664741319e-01
6.920000000000000000e+02,3.708513708513709317e-01,3.318903318903319577e-01,2.972582972582973881e-01
6.930000000000000000e+02,3.703170028818444370e-01,3.314121037463977903e-01,2.982708933717580502e-01
6.940000000000000000e+02,3.697841726618705804e-01,3.309352517985612585e-01,2.992805755395684941e-01
6.950000000000000000e+02,3.692528735632184533e-01,3.304597701149426525e-01,3.002873563218392272e-01
6.960000000000000000e+02,3.687230989956959415e-01,3.299856527977045872e-01,3.012912482065998598e-01
6.970000000000000000e+02,3.681948424068768877e-01,3.295128939828081416e-01,3.022922636103153593e-01
6.980000000000000000e+02,3.676680972818312521e-01,3.290414878397712184e-01,3.032904148783978626e-01
6.990000000000000000e+02,3.671428571428572152e-01,3.285714285714286809e-01,3.042857142857144370e-01
7.000000000000000000e+02,3.666191155492155018e-01,3.281027104136948203e-01,3.052781740370900110e-01
7.010000000000000000e+02,3.660968660968662025e-01,3.276353276353277111e-01,3.062678062678063640e-01
7.020000000000000000e+02,3.655761024182077601e-01,3.271692745376956757e-01,3.072546230440967863e-01
7.030000000000000000e+02,3.650568181818182878e-01,3.267045454545455252e-01,3.082386363636364091e-01
7.040000000000000000e+02,3.645390070921986636e-01,3.262411347517731319e-01,3.092198581560284265e-01
7.050000000000000000e+02,3.640226628895185113e-01,3.257790368271955561e-01,3.101983002832861547e-01
7.060000000000000000e+02,3.635077793493635689e-01,3.253182461103253931e-01,3.111739745403112045e-01
7.070000000000000000e+02,3.629943502824859447e-01,3.248587570621469522e-01,3.121468926553672696e-01
7.080000000000000000e+02,3.624823695345558150e-01,3.244005641748942681e-01,3.131170662905500834e-01
7.090000000000000000e+02,3.619718309859155658e-01,3.239436619718309984e-01,3.140845070422535468e-01
7.100000000000000000e+02,3.614627285513362098e-01,3.234880450070323765e-01,3.150492264416315247e-01
7.110000000000000000e+02,3.609550561797753576e-01,3.230337078651686067e-01,3.160112359550562022e-01
7.120000000000000000e+02,3.604488078541375207e-01,3.225806451612904246e-01,3.169705469845722767e-01
7.130000000000000000e+02,3.599439775910364681e-01,3.221288515406163788e-01,3.179271708683473752e-01
7.140000000000000000e+02,3.594405594405595261e-01,3.216783216783217769e-01,3.188811188811189190e-01
7.150000000000000000e+02,3.589385474860335989e-01,3.212290502793296865e-01,3.198324022346369366e-01
7.160000000000000000e+02,3.584379358437936869e-01,3.207810320781032676e-01,3.207810320781032676e-01
7.170000000000000000e+02,3.579387186629527373e-01,3.203342618384402152e-01,3.217270194986073251e-01
7.180000000000000000e+02,3.574408901251739379e-01,3.198887343532685335e-01,3.226703755215578062e-01
7.190000000000000000e+02,3.569444444444445086e-01,3.194444444444445863e-01,3.236111111111111827e-01
7.200000000000000000e+02,3.564493758668516588e-01,3.190013869625521470e-01,3.245492371705964718e-01
7.210000000000000000e+02,3.559556786703602094e-01,3.185595567867037237e-01,3.254847645429363445e-01
7.220000000000000000e+02,3.554633471645920473e-01,3.181189488243431063e-01,3.264177040110650685e-01
7.230000000000000000e+02,3.549723756906077998e-01,3.176795580110498007e-01,3.273480662983426215e-01
7.240000000000000000e+02,3.544827586206897307e-01,3.172413793103449065e-01,3.282758620689655849e-01
7.250000000000000000e+02,3.539944903581268010e-01,3.168044077134987146e-01,3.292011019283747064e-01
7.260000000000000000e+02,3.535075653370014503e-01,3.163686382393398056e-01,3.301237964236589106e-01
7.270000000000000000e+02,3.530219780219781001e-01,3.159340659340659774e-01,3.310439560439560891e-01
7.280000000000000000e+02,3.525377229080933761e-01,3.155006858710562856e-01,3.319615912208505049e-01
7.290000000000000000e+02,3.520547945205479978e-01,3.150684931506849695e-01,3.328767123287671437e-01
7.300000000000000000e+02,3.515731874145007763e-01,3.146374829001368223e-01,3.337893296853625680e-01
7.310000000000000000e+02,3.510928961748634447e-01,3.142076502732240595e-01,3.346994535519126068e-01
7.320000000000000000e+02,3.506139154160983207e-01,3.137789904502046312e-01,3.356070941336971591e-01
7.330000000000000000e+02,3.501362397820164118e-01,3.133514986376021993e-01,3.365122615803814998e-01
7.340000000000000000e+02,3.496598639455782975e-01,3.129251700680272252e-01,3.374149659863945883e-01
7.350000000000000000e+02,3.491847826086957318e-01,3.125000000000000000e-01,3.383152173913043792e-01
7.360000000000000000e+02,3.487109905020353562e-01,3.120759837177747853e-01,3.392130257801900250e-01
7.370000000000000000e+02,3.482384823848239108e-01,3.116531165311653417e-01,3.401084010840109140e-01
7.380000000000000000e+02,3.477672530446550003e-01,3.112313937753721782e-01,3.410013531799729880e-01
7.390000000000000000e+02,3.472972972972973582e-01,3.108108108108108558e-01,3.418918918918919525e-01
7.400000000000000000e+02,3.468286099865047767e-01,3.103913630229420129e-01,3.427800269905533770e-01
7.410000000000000000e+02,3.463611859838275908e-01,3.099730458221024443e-01,3.436657681940701314e-01
7.420000000000000000e+02,3.458950201884253839e-01,3.095558546433378466e-01,3.445491251682368805e-01
7.430000000000000000e+02,3.454301075268818022e-01,3.091397849462366176e-01,3.454301075268817467e-01
7.440000000000000000e+02,3.449664429530202026e-01,3.087248322147651547e-01,3.463087248322147538e-01
7.450000000000000000e+02,3.445040214477212426e-01,3.083109919571045965e-01,3.471849865951742720e-01
7.460000000000000000e+02,3.440428380187416924e-01,3.078982597054886750e-01,3.480589022757697437e-01
7.470000000000000000e+02,3.435828877005348558e-01,3.074866310160428440e-01,3.489304812834224667e-01
7.480000000000000000e+02,3.431241655540721580e-01,3.070761014686249069e-01,3.497997329773030462e-01
7.490000000000000000e+02,3.426666666666667305e-01,3.066666666666667540e-01,3.506666666666666821e-01
7.500000000000000000e+02,3.422103861517976631e-01,3.062583222370173774e-01,3.515312916111850705e-01
7.510000000000000000e+02,3.417553191489362541e-01,3.058510638297873285e-01,3.523936170212765839e-01
7.520000000000000000e+02,3.413014608233732594e-01,3.054448871181939529e-01,3.532536520584329542e-01
7.530000000000000000e+02,3.408488063660478073e-01,3.050397877984085682e-01,3.541114058355437910e-01
7.540000000000000000e+02,3.403973509933775343e-01,3.046357615894040305e-01,3.549668874172185462e-01
7.550000000000000000e+02,3.399470899470899976e-01,3.042328042328042992e-01,3.558201058201058142e-01
7.560000000000000000e+02,3.394980184940555312e-01,3.038309114927345567e-01,3.566710700132100231e-01
7.570000000000000000e+02,3.390501319261214341e-01,3.034300791556728827e-01,3.575197889182057942e-01
7.580000000000000000e+02,3.386034255599473797e-01,3.030303030303030942e-01,3.583662714097496926e-01
7.590000000000000000e+02,3.381578947368421573e-01,3.026315789473684736e-01,3.592105263157894801e-01
7.600000000000000000e+02,3.377135348226019129e-01,3.022339027595269956e-01,3.600525624178712025e-01
7.610000000000000000e+02,3.372703412073491669e-01,3.018372703412074420e-01,3.608923884514435576e-01
7.620000000000000000e+02,3.368283093053736077e-01,3.014416775884666277e-01,3.617300131061598756e-01
7.630000000000000000e+02,3.363874345549738853e-01,3.010471204188481797e-01,3.625654450261779904e-01
7.640000000000000000e+02,3.359477124183007368e-01,3.006535947712418166e-01,3.633986928104575020e-01
7.650000000000000000e+02,3.355091383812011108e-01,3.002610966057441266e-01,3.642297650130548181e-01
7.660000000000000000e+02,3.350717079530639575e-01,2.998696219035202337e-01,3.650586701434159198e-01
7.670000000000000000e+02,3.346354166666667407e-01,2.994791666666666852e-01,3.658854166666666852e-01
7.680000000000000000e+02,3.342002600780235033e-01,2.990897269180754492e-01,3.667100130039011585e-01
7.690000000000000000e+02,3.337662337662338219e-01,2.987012987012987453e-01,3.675324675324675439e-01
7.700000000000000000e+02,3.333333333333334259e-01,2.983138780804150958e-01,3.683527885862516449e-01
7.710000000000000000e+02,3.329015544041451502e-01,2.979274611398964323e-01,3.691709844559585285e-01
7.720000000000000000e+02,3.324708926261320530e-01,2.975420439844761455e-01,3.699870633893919680e-01
7.730000000000000000e+02,3.320413436692506992e-01,2.971576227390181346e-01,3.708010335917312772e-01
7.740000000000000000e+02,3.316129032258064990e-01,2.980645161290322864e-01,3.703225806451612701e-01
7.750000000000000000e+02,3.311855670103093785e-01,2.989690721649485017e-01,3.698453608247422864e-01
7.760000000000000000e+02,3.307593307593308385e-01,2.998712998712999012e-01,3.693693693693693714e-01
7.770000000000000000e+02,3.303341902313625678e-01,3.007712082262211095e-01,3.688946015424164337e-01
7.780000000000000000e+02,3.299101412066752781e-01,3.016688061617458505e-01,3.684210526315789269e-01
7.790000000000000000e+02,3.294871794871795379e-01,3.025641025641025994e-01,3.679487179487179738e-01
7.800000000000000000e+02,3.290653008962868831e-01,3.034571062740077374e-01,3.674775928297054906e-01
7.810000000000000000e+02,3.286445012787724274e-01,3.043478260869565966e-01,3.670076726342710871e-01
7.820000000000000000e+02,3.282247765006386375e-01,3.052362707535122288e-01,3.665389527458493002e-01
7.830000000000000000e+02,3.278061224489796643e-01,3.061224489795919546e-01,3.660714285714285476e-01
7.840000000000000000e+02,3.273885350318472276e-01,3.070063694267516907e-01,3.656050955414012482e-01
7.850000000000000000e+02,3.269720101781171118e-01,3.078880407124682805e-01,3.651399491094147742e-01
7.860000000000000000e+02,3.265565438373571050e-01,3.087674714104193807e-01,3.646759847522236253e-01
7.870000000000000000e+02,3.261421319796954932e-01,3.096446700507615168e-01,3.642131979695431565e-01
7.880000000000000000e+02,3.257287705956908308e-01,3.105196451204056962e-01,3.637515842839036950e-01
7.890000000000000000e+02,3.253164556962025999e-01,3.113924050632912444e-01,3.632911392405063222e-01
7.900000000000000000e+02,3.249051833122630351e-01,3.122629582806574766e-01,3.628318584070796549e-01
7.910000000000000000e+02,3.244949494949495583e-01,3.131313131313132048e-01,3.623737373737373479e-01
7.920000000000000000e+02,3.240857503152586028e-01,3.139974779319042453e-01,3.619167717528373185e-01
7.930000000000000000e+02,3.236775818639799351e-01,3.148614609571789291e-01,3.614609571788413023e-01
7.940000000000000000e+02,3.232704402515724218e-01,3.157232704402516688e-01,3.610062893081760760e-01
7.950000000000000000e+02,3.228643216080402945e-01,3.165829145728644156e-01,3.605527638190954565e-01
7.960000000000000000e+02,3.224592220828106370e-01,3.174404015056462858e-01,3.601003764115432992e-01
7.970000000000000000e+02,3.220551378446115942e-01,3.182957393483710207e-01,3.596491228070175517e-01
7.980000000000000000e+02,3.216520650813517457e-01,3.191489361702128935e-01,3.591989987484355273e-01
7.990000000000000000e+02,3.212500000000000910e-01,3.200000000000001177e-01,3.587500000000000133e-01
8.000000000000000000e+02,3.208489388264669784e-01,3.208489388264670339e-01,3.583021223470661543e-01
8.010000000000000000e+02,3.204488778054863651e-01,3.216957605985038549e-01,3.578553615960100021e-01
8.020000000000000000e+02,3.200498132004981899e-01,3.225404732254048557e-01,3.574097135740971209e-01
8.030000000000000000e+02,3.196517412935324098e-01,3.233830845771145657e-01,3.569651741293532465e-01
8.040000000000000000e+02,3.192546583850932596e-01,3.242236024844721842e-01,3.565217391304347783e-01
8.050000000000000000e+02,3.188585607940447320e-01,3.250620347394542198e-01,3.560794044665012148e-01
8.060000000000000000e+02,3.184634448574969467e-01,3.258983890954152418e-01,3.556381660470879780e-01
8.070000000000000000e+02,3.180693069306931298e-01,3.267326732673268563e-01,3.551980198019801804e-01
8.080000000000000000e+02,3.176761433868974804e-01,3.275648949320149605e-01,3.547589616810877811e-01
8.090000000000000000e+02,3.172839506172840385e-01,3.283950617283952211e-01,3.543209876543209624e-01
8.100000000000000000e+02,3.168927250308262167e-01,3.292231812577066652e-01,3.538840937114673402e-01
8.110000000000000000e+02,3.165024630541872774e-01,3.300492610837439944e-01,3.534482758620689502e-01
8.120000000000000000e+02,3.161131611316113643e-01,3.308733087330874567e-01,3.530135301353013455e-01
8.130000000000000000e+02,3.157248157248158105e-01,3.316953316953318298e-01,3.525798525798525818e-01
8.140000000000000000e+02,3.153374233128835025e-01,3.325153374233130177e-01,3.521472392638037019e-01
8.150000000000000000e+02,3.149509803921569095e-01,3.333333333333334814e-01,3.517156862745098311e-01
8.160000000000000000e+02,3.145654834761322793e-01,3.341493268053856713e-01,3.512851897184822714e-01
8.170000000000000000e+02,3.141809290953546108e-01,3.349633251833742387e-01,3.508557457212713726e-01
8.180000000000000000e+02,3.137973137973138482e-01,3.357753357753359147e-01,3.504273504273504036e-01
8.190000000000000000e+02,3.134146341463415197e-01,3.365853658536586690e-01,3.499999999999999778e-01
8.200000000000000000e+02,3.130328867235079859e-01,3.373934226552985360e-01,3.495736906211936446e-01
8.210000000000000000e+02,3.126520681265207435e-01,3.381995133819952759e-01,3.491484184914842026e-01
8.220000000000000000e+02,3.122721749696233950e-01,3.390036452004861478e-01,3.487241798298906237e-01
8.230000000000000000e+02,3.118932038834952292e-01,3.398058252427185733e-01,3.483009708737864196e-01
8.240000000000000000e+02,3.115151515151515782e-01,3.406060606060607454e-01,3.478787878787878984e-01
8.250000000000000000e+02,3.111380145278451193e-01,3.414043583535110171e-01,3.474576271186440857e-01
8.260000000000000000e+02,3.107617896009673975e-01,3.422007255139058457e-01,3.470374848851269789e-01
8.270000000000000000e+02,3.103864734299517369e-01,3.429951690821257393e-01,3.466183574879226903e-01
8.280000000000000000e+02,3.100120627261762074e-01,3.437876960193004816e-01,3.462002412545235330e-01
8.290000000000000000e+02,3.096385542168675342e-01,3.445783132530121917e-01,3.457831325301204961e-01
8.300000000000000000e+02,3.092659446450060634e-01,3.453670276774971071e-01,3.453670276774969961e-01
8.310000000000000000e+02,3.088942307692308376e-01,3.461538461538463118e-01,3.449519230769230727e-01
8.320000000000000000e+02,3.085234093637455599e-01,3.469387755102042448e-01,3.445378151260504174e-01
8.330000000000000000e+02,3.081534772182255022e-01,3.477218225419665409e-01,3.441247002398081789e-01
8.340000000000000000e+02,3.077844311377246345e-01,3.485029940119762082e-01,3.437125748502993794e-01
8.350000000000000000e+02,3.074162679425838096e-01,3.492822966507178606e-01,3.433014354066985518e-01
8.360000000000000000e+02,3.070489844683393921e-01,3.500597371565115079e-01,3.428912783751493221e-01
8.370000000000000000e+02,3.066825775656325526e-01,3.508353221957041801e-01,3.424821002386634894e-01
8.380000000000000000e+02,3.063170441001192845e-01,3.516090584028606636e-01,3.420738974970202739e-01
8.390000000000000000e+02,3.059523809523810312e-01,3.523809523809525168e-01,3.416666666666666741e-01
8.400000000000000000e+02,3.055885850178359786e-01,3.531510107015459199e-01,3.412604042806183235e-01
8.410000000000000000e+02,3.052256532066509043e-01,3.539192399049882476e-01,3.408551068883610702e-01
8.420000000000000000e+02,3.048635824436536912e-01,3.546856465005932546e-01,3.404507710557532763e-01
8.430000000000000000e+02,3.045023696682465086e-01,3.554502369668247619e-01,3.400473933649288960e-01
8.440000000000000000e+02,3.041420118343196033e-01,3.562130177514793994e-01,3.396449704142011639e-01
8.450000000000000000e+02,3.037825059101655345e-01,3.569739952718677389e-01,3.392434988179668931e-01
8.460000000000000000e+02,3.034238488783944088e-01,3.577331759149942059e-01,3.388429752066115519e-01
8.470000000000000000e+02,3.030660377358491142e-01,3.584905660377359915e-01,3.384433962264151163e-01
8.480000000000000000e+02,3.027090694935218318e-01,3.592461719670201337e-01,3.380447585394582011e-01
8.490000000000000000e+02,3.023529411764706576e-01,3.600000000000001532e-01,3.376470588235294112e-01
8.500000000000000000e+02,3.019976498237368356e-01,3.607520564042304700e-01,3.372502937720329164e-01
8.510000000000000000e+02,3.016431924882629900e-01,3.615023474178404861e-01,3.368544600938966904e-01
8.520000000000000000e+02,3.012895662368113014e-01,3.622508792497070584e-01,3.364595545134818066e-01
8.530000000000000000e+02,3.009367681498829605e-01,3.629976580796254182e-01,3.360655737704917878e-01
8.540000000000000000e+02,3.005847953216375101e-01,3.637426900584796452e-01,3.356725146198830667e-01
8.550000000000000000e+02,3.002336448598131313e-01,3.644859813084113664e-01,3.352803738317757243e-01
8.560000000000000000e+02,2.998833138856476510e-01,3.652275379229872887e-01,3.348891481913652268e-01
8.570000000000000000e+02,2.995337995337996051e-01,3.659673659673661206e-01,3.344988344988344964e-01
8.580000000000000000e+02,2.991850989522701343e-01,3.667054714784634406e-01,3.341094295692665916e-01
8.590000000000000000e+02,2.988372093023256570e-01,3.674418604651163989e-01,3.337209302325581661e-01
8.600000000000000000e+02,2.984901277584204871e-01,3.681765389082463646e-01,3.333333333333333148e-01
8.610000000000000000e+02,2.981438515081207274e-01,3.689095127610210190e-01,3.329466357308584756e-01
8.620000000000000000e+02,2.977983777520278874e-01,3.696407879490151704e-01,3.325608342989571087e-01
8.630000000000000000e+02,2.986111111111111605e-01,3.692129629629630760e-01,3.321759259259259300e-01
8.640000000000000000e+02,2.994219653179191476e-01,3.687861271676302066e-01,3.317919075144508678e-01
8.650000000000000000e+02,3.002309468822171312e-01,3.683602771362587958e-01,3.314087759815242396e-01
8.660000000000000000e+02,3.010380622837370845e-01,3.679354094579009304e-01,3.310265282583621516e-01
8.670000000000000000e+02,3.018433179723503113e-01,3.675115207373273463e-01,3.306451612903225645e-01
8.680000000000000000e+02,3.026467203682394191e-01,3.670886075949368332e-01,3.302646720368239142e-01
8.690000000000000000e+02,3.034482758620690168e-01,3.666666666666668073e-01,3.298850574712643424e-01
8.700000000000000000e+02,3.042479908151550783e-01,3.662456946039037153e-01,3.295063145809414284e-01
8.710000000000000000e+02,3.050458715596330861e-01,3.658256880733946059e-01,3.291284403669724745e-01
8.720000000000000000e+02,3.058419243986255087e-01,3.654066437571593662e-01,3.287514318442153471e-01
8.730000000000000000e+02,3.066361556064073901e-01,3.649885583524029031e-01,3.283752860411899288e-01
8.740000000000000000e+02,3.074285714285714954e-01,3.645714285714287128e-01,3.280000000000000138e-01
8.750000000000000000e+02,3.082191780821918470e-01,3.641552511415526161e-01,3.276255707762557035e-01
8.760000000000000000e+02,3.090079817559863717e-01,3.637400228050172157e-01,3.272519954389965791e-01
8.770000000000000000e+02,3.097949886104784389e-01,3.633257403189067425e-01,3.268792710706150406e-01
8.780000000000000000e+02,3.105802047781570652e-01,3.629124004550626781e-01,3.265073947667804233e-01
8.790000000000000000e+02,3.113636363636364535e-01,3.625000000000001554e-01,3.261363636363636131e-01
8.800000000000000000e+02,3.121452894438139225e-01,3.620885357548241923e-01,3.257661748013621072e-01
8.810000000000000000e+02,3.129251700680272807e-01,3.616780045351475348e-01,3.253968253968254065e-01
8.820000000000000000e+02,3.137032842582107017e-01,3.612684031710080568e-01,3.250283125707814080e-01
8.830000000000000000e+02,3.144796380090498222e-01,3.608597285067874361e-01,3.246606334841629082e-01
8.840000000000000000e+02,3.152542372881356747e-01,3.604519774011300526e-01,3.242937853107344393e-01
8.850000000000000000e+02,3.160270880361174539e-01,3.600451467268624417e-01,3.239277652370203264e-01
8.860000000000000000e+02,3.167981961668546176e-01,3.596392333709133027e-01,3.235625704622322463e-01
8.870000000000000000e+02,3.175675675675676546e-01,3.592342342342343398e-01,3.231981981981981722e-01
8.880000000000000000e+02,3.183352080989876876e-01,3.588301462317211588e-01,3.228346456692913202e-01
8.890000000000000000e+02,3.191011235955056868e-01,3.584269662921349409e-01,3.224719101123595388e-01
8.900000000000000000e+02,3.198653198653199081e-01,3.580246913580248380e-01,3.221099887766554204e-01
8.910000000000000000e+02,3.206278026905829970e-01,3.576233183856503683e-01,3.217488789237668012e-01
8.920000000000000000e+02,3.213885778275476501e-01,3.572228443449049218e-01,3.213885778275475946e-01
8.930000000000000000e+02,3.221476510067114996e-01,3.568232662192394877e-01,3.210290827740492348e-01
8.940000000000000000e+02,3.229050279329609419e-01,3.564245810055867159e-01,3.206703910614525088e-01
8.950000000000000000e+02,3.236607142857143571e-01,3.560267857142858650e-01,3.203125000000000000e-01
8.960000000000000000e+02,3.244147157190636066e-01,3.556298773690079185e-01,3.199554069119286415e-01
8.970000000000000000e+02,3.251670378619154200e-01,3.552338530066816435e-01,3.195991091314031030e-01
8.980000000000000000e+02,3.259176863181313388e-01,3.548387096774194838e-01,3.192436040044493994e-01
8.990000000000000000e+02,3.266666666666667163e-01,3.544444444444445619e-01,3.188888888888888884e-01
9.000000000000000000e+02,3.274139844617092732e-01,3.540510543840179047e-01,3.185349611542730441e-01
9.010000000000000000e+02,3.281596452328160440e-01,3.536585365853660012e-01,3.181818181818181768e-01
9.020000000000000000e+02,3.289036544850498789e-01,3.532668881506091929e-01,3.178294573643410947e-01
9.030000000000000000e+02,3.296460176991151125e-01,3.528761061946903976e-01,3.174778761061947119e-01
9.040000000000000000e+02,3.303867403314917905e-01,3.524861878453039998e-01,3.171270718232044317e-01
9.050000000000000000e+02,3.311258278145696177e-01,3.520971302428257399e-01,3.167770419426048645e-01
9.060000000000000000e+02,3.318632855567806850e-01,3.517089305402426591e-01,3.164277839029768224e-01
9.070000000000000000e+02,3.325991189427313643e-01,3.513215859030838217e-01,3.160792951541850360e-01
9.080000000000000000e+02,3.333333333333333703e-01,3.509350935093510371e-01,3.157315731573157591e-01
9.090000000000000000e+02,3.340659340659341558e-01,3.505494505494506918e-01,3.153846153846153744e-01
9.100000000000000000e+02,3.347969264544457535e-01,3.501646542261252493e-01,3.150384193194292193e-01
9.110000000000000000e+02,3.355263157894737280e-01,3.497807017543860808e-01,3.146929824561403577e-01
9.120000000000000000e+02,3.362541073384447410e-01,3.493975903614459089e-01,3.143483023001095167e-01
9.130000000000000000e+02,3.369803063457331160e-01,3.490153172866521936e-01,3.140043763676148569e-01
9.140000000000000000e+02,3.377049180327869604e-01,3.486338797814209078e-01,3.136612021857923538e-01
9.150000000000000000e+02,3.384279475982533425e-01,3.482532751091704237e-01,3.133187772925764003e-01
9.160000000000000000e+02,3.391494002181025813e-01,3.478735005452563978e-01,3.129770992366412430e-01
9.170000000000000000e+02,3.398692810457517033e-01,3.474945533769064343e-01,3.126361655773420289e-01
9.180000000000000000e+02,3.405875952121872330e-01,3.471164309031557482e-01,3.122959738846572408e-01
9.190000000000000000e+02,3.413043478260870400e-01,3.467391304347827163e-01,3.119565217391304102e-01
9.200000000000000000e+02,3.420195439739414089e-01,3.463626492942454838e-01,3.116178067318132738e-01
9.210000000000000000e+02,3.427331887201736094e-01,3.459869848156183481e-01,3.112798264642082646e-01
9.220000000000000000e+02,3.434452871072590230e-01,3.456121343445288097e-01,3.109425785482123339e-01
9.230000000000000000e+02,3.441558441558442150e-01,3.452380952380953438e-01,3.106060606060606077e-01
9.240000000000000000e+02,3.448648648648649506e-01,3.448648648648650061e-01,3.102702702702702653e-01
9.250000000000000000e+02,3.455723542116631020e-01,3.444924406047517595e-01,3.099352051835853050e-01
9.260000000000000000e+02,3.462783171521036096e-01,3.441208198489753012e-01,3.096008629989212557e-01
9.270000000000000000e+02,3.469827586206897241e-01,3.437500000000001110e-01,3.092672413793103314e-01
9.280000000000000000e+02,3.476856835306781912e-01,3.433799784714748338e-01,3.089343379978471416e-01
9.290000000000000000e+02,3.483870967741936053e-01,3.430107526881721602e-01,3.086021505376344010e-01
9.300000000000000000e+02,3.490870032223416519e-01,3.426423200859292084e-01,3.082706766917293062e-01
9.310000000000000000e+02,3.497854077253219618e-01,3.422746781115881265e-01,3.079399141630901338e-01
9.320000000000000000e+02,3.504823151125402436e-01,3.419078242229368625e-01,3.076098606645230604e-01
9.330000000000000000e+02,3.511777301927195283e-01,3.415417558886510996e-01,3.072805139186295387e-01
9.340000000000000000e+02,3.518716577540107471e-01,3.411764705882354143e-01,3.069518716577540052e-01
9.350000000000000000e+02,3.525641025641026438e-01,3.408119658119659334e-01,3.066239316239316448e-01
9.360000000000000000e+02,3.532550693703309097e-01,3.404482390608325471e-01,3.062966915688367098e-01
9.370000000000000000e+02,3.539445628997868187e-01,3.400852878464820095e-01,3.059701492537313383e-01
9.380000000000000000e+02,3.546325878594249748e-01,3.397231096911609294e-01,3.056443024494142624e-01
9.390000000000000000e+02,3.553191489361702815e-01,3.393617021276597034e-01,3.053191489361702371e-01
9.400000000000000000e+02,3.560042507970245240e-01,3.390010626992562282e-01,3.049946865037194699e-01
9.410000000000000000e+02,3.566878980891720619e-01,3.386411889596604441e-01,3.046709129511677161e-01
9.420000000000000000e+02,3.573700954400849117e-01,3.382820784729587693e-01,3.043478260869565410e-01
9.430000000000000000e+02,3.580508474576271638e-01,3.379237288135594208e-01,3.040254237288135819e-01
9.440000000000000000e+02,3.587301587301587880e-01,3.375661375661376806e-01,3.037037037037036979e-01
9.450000000000000000e+02,3.594080338266385510e-01,3.372093023255814948e-01,3.033826638477801207e-01
9.460000000000000000e+02,3.600844772967265461e-01,3.368532206969377940e-01,3.030623020063357709e-01
9.470000000000000000e+02,3.607594936708861111e-01,3.364978902953587592e-01,3.027426160337552963e-01
9.480000000000000000e+02,3.614330874604848032e-01,3.361433087460485858e-01,3.024236037934668331e-01
9.490000000000000000e+02,3.621052631578948189e-01,3.357894736842106376e-01,3.021052631578947101e-01
9.500000000000000000e+02,3.627760252365931359e-01,3.354363827549948773e-01,3.017875920084122088e-01
9.510000000000000000e+02,3.634453781512605453e-01,3.350840336134455200e-01,3.014705882352941013e-01
9.520000000000000000e+02,3.641133263378804608e-01,3.347324239244492405e-01,3.011542497376705207e-01
9.530000000000000000e+02,3.647798742138365635e-01,3.343815513626835489e-01,3.008385744234801096e-01
9.540000000000000000e+02,3.654450261780105569e-01,3.340314136125655531e-01,3.005235602094240566e-01
9.550000000000000000e+02,3.661087866108787003e-01,3.336820083682009441e-01,3.002092050209205221e-01
9.560000000000000000e+02,3.667711598746082324e-01,3.333333333333334259e-01,2.998955067920585082e-01
9.570000000000000000e+02,3.674321503131524613e-01,3.329853862212944771e-01,2.995824634655532281e-01
9.580000000000000000e+02,3.670490093847758595e-01,3.326381647549531695e-01,3.003128258602711376e-01
9.590000000000000000e+02,3.666666666666667518e-01,3.322916666666667629e-01,3.010416666666666519e-01
9.600000000000000000e+02,3.662851196670136034e-01,3.319458896982311336e-01,3.017689906347554851e-01
9.610000000000000000e+02,3.659043659043659802e-01,3.316008316008317025e-01,3.024948024948024838e-01
9.620000000000000000e+02,3.655244029075805368e-01,3.312564901349949187e-01,3.032191069574247111e-01
9.630000000000000000e+02,3.651452282157676699e-01,3.309128630705395202e-01,3.039419087136929210e-01
9.640000000000000000e+02,3.647668393782383944e-01,3.305699481865286282e-01,3.046632124352331439e-01
9.650000000000000000e+02,3.643892339544513859e-01,3.302277432712216743e-01,3.053830227743271064e-01
9.660000000000000000e+02,3.640124095139607441e-01,3.298862461220269937e-01,3.061013443640124287e-01
9.670000000000000000e+02,3.636363636363637020e-01,3.295454545454546413e-01,3.068181818181818232e-01
9.680000000000000000e+02,3.632610939112487780e-01,3.292053663570692623e-01,3.075335397316821262e-01
9.690000000000000000e+02,3.628865979381443729e-01,3.288659793814434074e-01,3.082474226804123862e-01
9.700000000000000000e+02,3.625128733264676439e-01,3.285272914521113474e-01,3.089598352214212307e-01
9.710000000000000000e+02,3.621399176954733234e-01,3.281893004115227774e-01,3.096707818930041212e-01
9.720000000000000000e+02,3.617677286742035370e-01,3.278520041109970196e-01,3.103802672147996100e-01
9.730000000000000000e+02,3.613963039014374545e-01,3.275154004106777261e-01,3.110882956878849859e-01
9.740000000000000000e+02,3.610256410256411086e-01,3.271794871794873050e-01,3.117948717948718085e-01
9.750000000000000000e+02,3.606557377049181001e-01,3.268442622950820664e-01,3.125000000000000000e-01
9.760000000000000000e+02,3.602865916069601382e-01,3.265097236438077033e-01,3.132036847492323250e-01
9.770000000000000000e+02,3.599182004089980236e-01,3.261758691206544936e-01,3.139059304703476494e-01
9.780000000000000000e+02,3.595505617977528545e-01,3.258426966292136129e-01,3.146067415730336991e-01
9.790000000000000000e+02,3.591836734693877875e-01,3.255102040816327813e-01,3.153061224489795977e-01
9.800000000000000000e+02,3.588175331294597981e-01,3.251783893985730201e-01,3.160040774719674039e-01
9.810000000000000000e+02,3.584521384928717747e-01,3.248472505091650753e-01,3.167006109979633166e-01
9.820000000000000000e+02,3.580874872838250567e-01,3.245167853509665634e-01,3.173957273652085465e-01
9.830000000000000000e+02,3.577235772357724164e-01,3.241869918699188391e-01,3.180894308943089666e-01
9.840000000000000000e+02,3.573604060913705971e-01,3.238578680203046956e-01,3.187817258883248739e-01
9.850000000000000000e+02,3.569979716024341276e-01,3.235294117647060097e-01,3.194726166328600292e-01
9.860000000000000000e+02,3.566362715298885822e-01,3.232016210739616091e-01,3.201621073961499753e-01
9.870000000000000000e+02,3.562753036437247278e-01,3.228744939271256387e-01,3.208502024291498000e-01
9.880000000000000000e+02,3.559150657229525616e-01,3.225480283114258162e-01,3.215369059656218442e-01
9.890000000000000000e+02,3.555555555555556246e-01,3.222222222222223542e-01,3.222222222222222432e-01
9.900000000000000000e+02,3.551967709384460936e-01,3.218970736629668261e-01,3.229061553985873023e-01
9.910000000000000000e+02,3.548387096774194283e-01,3.215725806451614210e-01,3.235887096774193727e-01
9.920000000000000000e+02,3.544813695871098513e-01,3.212487411883183652e-01,3.242698892245720055e-01
9.930000000000000000e+02,3.541247484909457177e-01,3.209255533199196209e-01,3.249496981891348280e-01
9.940000000000000000e+02,3.537688442211056050e-01,3.206030150753769736e-01,3.256281407035175879e-01
9.950000000000000000e+02,3.534136546184739602e-01,3.202811244979920646e-01,3.263052208835341417e-01
9.960000000000000000e+02,3.530591775325978565e-01,3.199598796389168665e-01,3.269809428284854436e-01
9.970000000000000000e+02,3.527054108216433614e-01,3.196392785571143258e-01,3.276553106212424793e-01
9.980000000000000000e+02,3.523523523523524048e-01,3.193193193193194501e-01,3.283283283283283116e-01
9.990000000000000000e+02,3.520000000000000351e-01,3.190000000000001168e-01,3.290000000000000147e-01


==> Plot_Data/agg_acc_Q_diffs.csv <==
x,y
0.000000000000000000e+00,1.680000000000000000e+02
5.000000000000000000e+01,1.636794320017605742e+02
1.000000000000000000e+02,1.414853310560515922e+02
1.500000000000000000e+02,1.202817727359971371e+02
2.000000000000000000e+02,1.171731178569800988e+02
2.500000000000000000e+02,1.144293551989241138e+02
3.000000000000000000e+02,1.012084529125150425e+02
3.500000000000000000e+02,9.710269899141449912e+01
4.000000000000000000e+02,8.934151080130294531e+01
4.500000000000000000e+02,8.930871804242097767e+01
5.000000000000000000e+02,8.135926705834206984e+01
5.500000000000000000e+02,7.677870255093526453e+01
6.000000000000000000e+02,7.164201056992047256e+01
6.500000000000000000e+02,6.367196049457004392e+01
7.000000000000000000e+02,6.502377521102957303e+01
7.500000000000000000e+02,6.322812308595828767e+01
8.000000000000000000e+02,6.582164578684317746e+01
8.500000000000000000e+02,6.956882064022347834e+01
9.000000000000000000e+02,6.659923407379699256e+01
9.500000000000000000e+02,5.727489033867546198e+01
1.000000000000000000e+03,5.352067063309036854e+01
1.050000000000000000e+03,5.710439893250506316e+01
1.100000000000000000e+03,5.621670622140965889e+01
1.150000000000000000e+03,5.511689378975066234e+01
1.200000000000000000e+03,5.537071381985029461e+01
1.250000000000000000e+03,5.365432144954441185e+01
1.300000000000000000e+03,5.584537463422326198e+01
1.350000000000000000e+03,5.717207242068876383e+01
1.400000000000000000e+03,5.551213350960354376e+01
1.450000000000000000e+03,5.622492509328517940e+01
1.500000000000000000e+03,5.362061559646357978e+01
1.550000000000000000e+03,4.963831394859678880e+01
1.600000000000000000e+03,5.068707785943049515e+01
1.650000000000000000e+03,4.873582942311810484e+01
1.700000000000000000e+03,4.677646100437340948e+01
1.750000000000000000e+03,4.546245148983602746e+01
1.800000000000000000e+03,4.938587958100960407e+01
1.850000000000000000e+03,5.104602382408962313e+01
1.900000000000000000e+03,4.929410087658813922e+01
1.950000000000000000e+03,4.859718942980171619e+01
2.000000000000000000e+03,5.004856984020345578e+01
2.050000000000000000e+03,4.980398023480368153e+01
2.100000000000000000e+03,4.844458200859573793e+01
2.150000000000000000e+03,4.953931157305007105e+01
2.200000000000000000e+03,4.809501948242066049e+01
2.250000000000000000e+03,4.931566132413804837e+01
2.300000000000000000e+03,4.727094087827007485e+01
2.350000000000000000e+03,4.586664529852586014e+01
2.400000000000000000e+03,4.718147109186398325e+01
2.450000000000000000e+03,4.661644736100868869e+01
2.500000000000000000e+03,4.266939066167444849e+01
2.550000000000000000e+03,4.226552617161338077e+01
2.600000000000000000e+03,3.991416198897380951e+01
2.650000000000000000e+03,4.162098473724551440e+01
2.700000000000000000e+03,4.125612674860614959e+01
2.750000000000000000e+03,4.008914172871045878e+01
2.800000000000000000e+03,3.899348032268954256e+01
2.850000000000000000e+03,3.790983535969320428e+01
2.900000000000000000e+03,3.904150603270841913e+01
2.950000000000000000e+03,3.723363281494930277e+01
3.000000000000000000e+03,3.850897011887563792e+01
3.050000000000000000e+03,3.912015695127721671e+01
3.100000000000000000e+03,4.118188399204786521e+01
3.150000000000000000e+03,4.104933816074299813e+01
3.200000000000000000e+03,4.044296694786060442e+01
3.250000000000000000e+03,4.253789247104734272e+01
3.300000000000000000e+03,4.176112267543165046e+01
3.350000000000000000e+03,4.180531471478521155e+01
3.400000000000000000e+03,4.073771519816088471e+01
3.450000000000000000e+03,4.005016542129245494e+01
3.500000000000000000e+03,4.005374095419436742e+01
3.550000000000000000e+03,3.663721955774320804e+01
3.600000000000000000e+03,3.875395713006201959e+01
3.650000000000000000e+03,4.063104648276633668e+01
3.700000000000000000e+03,4.108577172122868149e+01
3.750000000000000000e+03,4.111718013108032466e+01
3.800000000000000000e+03,3.805453989103391166e+01
3.850000000000000000e+03,3.798178760266560516e+01
3.900000000000000000e+03,3.863249015639974715e+01
3.950000000000000000e+03,3.808044798087067306e+01
4.000000000000000000e+03,3.972299624009981756e+01
4.050000000000000000e+03,3.878330036635183120e+01
4.100000000000000000e+03,3.917194449545967672e+01
4.150000000000000000e+03,4.039400969955356402e+01
4.200000000000000000e+03,3.982349336883585522e+01
4.250000000000000000e+03,4.051954824545445177e+01
4.300000000000000000e+03,3.872885851532637247e+01
4.350000000000000000e+03,3.914993630041052342e+01
4.400000000000000000e+03,3.822579023573365475e+01
4.450000000000000000e+03,3.677514934268209856e+01
4.500000000000000000e+03,3.747061603000900476e+01
4.550000000000000000e+03,3.712561962505529323e+01
4.600000000000000000e+03,3.812740508460293398e+01
4.650000000000000000e+03,3.732250666736837275e+01
4.700000000000000000e+03,3.803572037258454230e+01
4.750000000000000000e+03,3.898698907521675494e+01
4.800000000000000000e+03,3.926494847157001544e+01
4.850000000000000000e+03,4.056477745209495822e+01
4.900000000000000000e+03,4.016724009300649101e+01
4.950000000000000000e+03,3.977330568168388680e+01
5.000000000000000000e+03,3.912657917601052304e+01
5.050000000000000000e+03,3.884476810769345434e+01
5.100000000000000000e+03,3.771674254331736620e+01
5.150000000000000000e+03,3.748328915511081050e+01
5.200000000000000000e+03,3.808077582021627450e+01
5.250000000000000000e+03,3.701619020487132161e+01
5.300000000000000000e+03,3.620926549331933586e+01
5.350000000000000000e+03,3.597338401769066252e+01
5.400000000000000000e+03,3.532153673308121711e+01
5.450000000000000000e+03,3.746649441995710816e+01
5.500000000000000000e+03,3.613909104265505334e+01
5.550000000000000000e+03,3.482853019818527684e+01
5.600000000000000000e+03,3.595204418022282766e+01
5.650000000000000000e+03,3.540636578515885446e+01
5.700000000000000000e+03,3.636739806006188758e+01
5.750000000000000000e+03,3.580751516298747106e+01
5.800000000000000000e+03,3.634878916133382631e+01
5.850000000000000000e+03,3.592438470900958691e+01
5.900000000000000000e+03,3.648098219121210661e+01
5.950000000000000000e+03,3.482149407022620125e+01
6.000000000000000000e+03,3.183876678818581141e+01
6.050000000000000000e+03,3.065572618218132561e+01
6.100000000000000000e+03,3.148226995606929535e+01
6.150000000000000000e+03,3.367607692819683507e+01
6.200000000000000000e+03,3.289774949252440450e+01
6.250000000000000000e+03,3.233478267951706187e+01
6.300000000000000000e+03,3.022694402302379402e+01
6.350000000000000000e+03,2.993314962234185117e+01
6.400000000000000000e+03,3.000839926529371482e+01
6.450000000000000000e+03,2.990179182573317007e+01
6.500000000000000000e+03,2.895691114692790791e+01
6.550000000000000000e+03,3.004529816621381144e+01
6.600000000000000000e+03,3.185788092757556100e+01
6.650000000000000000e+03,3.032926152214600890e+01
6.700000000000000000e+03,2.976804769246364657e+01
6.750000000000000000e+03,3.039176703148395120e+01
6.800000000000000000e+03,3.114429963938543011e+01
6.850000000000000000e+03,3.149382817626531050e+01
6.900000000000000000e+03,3.036301764853047302e+01
6.950000000000000000e+03,3.087394774399240305e+01
7.000000000000000000e+03,2.996932995162971736e+01
7.050000000000000000e+03,2.947934615151817894e+01
7.100000000000000000e+03,3.010396071013737185e+01
7.150000000000000000e+03,3.068668198864972751e+01
7.200000000000000000e+03,3.141118897113960173e+01
7.250000000000000000e+03,2.984187784718420744e+01
7.300000000000000000e+03,2.880569853479444120e+01
7.350000000000000000e+03,2.877542703870964758e+01
7.400000000000000000e+03,2.817430425863264531e+01
7.450000000000000000e+03,2.744796604045473387e+01
7.500000000000000000e+03,2.823399835804436719e+01
7.550000000000000000e+03,2.842686982190718226e+01
7.600000000000000000e+03,2.777143574610840915e+01
7.650000000000000000e+03,2.917560839517134852e+01
7.700000000000000000e+03,2.989106233682574754e+01
7.750000000000000000e+03,2.872366274166981981e+01
7.800000000000000000e+03,2.857945594251919985e+01
7.850000000000000000e+03,2.952263598013183454e+01
7.900000000000000000e+03,2.820961298328409228e+01
7.950000000000000000e+03,2.862951921091319107e+01
8.000000000000000000e+03,2.846382123475420300e+01
8.050000000000000000e+03,2.743457400195326201e+01
8.100000000000000000e+03,2.643882026526402385e+01
8.150000000000000000e+03,2.513541644101766792e+01
8.200000000000000000e+03,2.651211686620394659e+01
8.250000000000000000e+03,2.549823327668912754e+01
8.300000000000000000e+03,2.444468635700788184e+01
8.350000000000000000e+03,2.599916636497965783e+01
8.400000000000000000e+03,2.571328054398486884e+01
8.450000000000000000e+03,2.698803544545598854e+01
8.500000000000000000e+03,2.892616162317992234e+01
8.550000000000000000e+03,2.772735088838200568e+01
8.600000000000000000e+03,2.761544167807268479e+01
8.650000000000000000e+03,2.675931850176458582e+01
8.700000000000000000e+03,2.614663401811637300e+01
8.750000000000000000e+03,2.571662249551876300e+01
8.800000000000000000e+03,2.372675625002532485e+01
8.850000000000000000e+03,2.464972021108972910e+01
8.900000000000000000e+03,2.517847324907696560e+01
8.950000000000000000e+03,2.496862050344655870e+01
9.000000000000000000e+03,2.431168179734132906e+01
9.050000000000000000e+03,2.451477892043557461e+01
9.100000000000000000e+03,2.342126143060342258e+01
9.150000000000000000e+03,2.313191647390311090e+01
9.200000000000000000e+03,2.284623567867942029e+01
9.250000000000000000e+03,2.447536162169456730e+01
9.300000000000000000e+03,2.604944866824109795e+01
9.350000000000000000e+03,2.572064483479050168e+01
9.400000000000000000e+03,2.432088666910363628e+01
9.450000000000000000e+03,2.340709531751250339e+01
9.500000000000000000e+03,2.405586352353106960e+01
9.550000000000000000e+03,2.442739197193235157e+01
9.600000000000000000e+03,2.426763669747492003e+01
9.650000000000000000e+03,2.488280638767530917e+01
9.700000000000000000e+03,2.518358473653454510e+01
9.750000000000000000e+03,2.573056140766315281e+01
9.800000000000000000e+03,2.628810155469079390e+01
9.850000000000000000e+03,2.641894591188822616e+01
9.900000000000000000e+03,2.609719274648679388e+01
9.950000000000000000e+03,2.516725197670901082e+01
1.000000000000000000e+04,2.465472462436897061e+01
1.005000000000000000e+04,2.453437899764675123e+01
1.010000000000000000e+04,2.500130906188690716e+01
1.015000000000000000e+04,2.531736647817759334e+01
1.020000000000000000e+04,2.596231914252516404e+01
1.025000000000000000e+04,2.525607399565689803e+01
1.030000000000000000e+04,2.356928650262071656e+01
1.035000000000000000e+04,2.388306436599087590e+01
1.040000000000000000e+04,2.391284228262189515e+01
1.045000000000000000e+04,2.306609447416916225e+01
1.050000000000000000e+04,2.266328042848795121e+01
1.055000000000000000e+04,2.355884644840170594e+01
1.060000000000000000e+04,2.449581673965983697e+01
1.065000000000000000e+04,2.324721002738366593e+01
1.070000000000000000e+04,2.376709585170137728e+01
1.075000000000000000e+04,2.441326058017289569e+01
1.080000000000000000e+04,2.478596886929349097e+01
1.085000000000000000e+04,2.288942744836680276e+01
1.090000000000000000e+04,2.410295950166084111e+01
1.095000000000000000e+04,2.394917177222042426e+01
1.100000000000000000e+04,2.327941444823046169e+01
1.105000000000000000e+04,2.302640569183878227e+01
1.110000000000000000e+04,2.304311251127310811e+01
1.115000000000000000e+04,2.382770228177591321e+01
1.120000000000000000e+04,2.418609148027035971e+01
1.125000000000000000e+04,2.487588995588063057e+01
1.130000000000000000e+04,2.407038769079856877e+01
1.135000000000000000e+04,2.309201907446117019e+01
1.140000000000000000e+04,2.391460164226070262e+01
1.145000000000000000e+04,2.298847618757044131e+01
1.150000000000000000e+04,2.324532892642379167e+01
1.155000000000000000e+04,2.380719518613110353e+01
1.160000000000000000e+04,2.370887368996463351e+01
1.165000000000000000e+04,2.475115092146850770e+01
1.170000000000000000e+04,2.547163177929405720e+01
1.175000000000000000e+04,2.572907222288431939e+01
1.180000000000000000e+04,2.629157051522889788e+01
1.185000000000000000e+04,2.517113989004850083e+01
1.190000000000000000e+04,2.601946135490634049e+01
1.195000000000000000e+04,2.612063295383816808e+01
1.200000000000000000e+04,2.632601445582927013e+01
1.205000000000000000e+04,2.683224367217970041e+01
1.210000000000000000e+04,2.732340495419608573e+01
1.215000000000000000e+04,2.843768184221300288e+01
1.220000000000000000e+04,2.846810739801524903e+01
1.225000000000000000e+04,2.850491046024387742e+01
1.230000000000000000e+04,2.882103658839291427e+01
1.235000000000000000e+04,2.962282547162343249e+01
1.240000000000000000e+04,2.976217473732140917e+01
1.245000000000000000e+04,2.925033264074732386e+01
1.250000000000000000e+04,2.957373893922695629e+01
1.255000000000000000e+04,2.902194600796261881e+01
1.260000000000000000e+04,2.877696198399091543e+01
1.265000000000000000e+04,2.846292219844628235e+01
1.270000000000000000e+04,2.819277709431872125e+01
1.275000000000000000e+04,2.797662399068184413e+01
1.280000000000000000e+04,2.729690325301978504e+01
1.285000000000000000e+04,2.726985132696134428e+01
1.290000000000000000e+04,2.698424517850296311e+01
1.295000000000000000e+04,2.758364100580609346e+01
1.300000000000000000e+04,2.670930085916634411e+01
1.305000000000000000e+04,2.629666999308882680e+01
1.310000000000000000e+04,2.631875800536028009e+01
1.315000000000000000e+04,2.645555958625200077e+01
1.320000000000000000e+04,2.758961966630306506e+01
1.325000000000000000e+04,2.698690716784262733e+01
1.330000000000000000e+04,2.642695837786103041e+01
1.335000000000000000e+04,2.686719420560578442e+01
1.340000000000000000e+04,2.754873589405485745e+01
1.345000000000000000e+04,2.712648002263735947e+01
1.350000000000000000e+04,2.797480545353968395e+01
1.355000000000000000e+04,2.827338749362046855e+01
1.360000000000000000e+04,2.814156010674509645e+01
1.365000000000000000e+04,2.811177019333526417e+01
1.370000000000000000e+04,2.812293001646394686e+01
1.375000000000000000e+04,2.838614724944692469e+01
1.380000000000000000e+04,2.863766326133660911e+01
1.385000000000000000e+04,2.831981362965693805e+01
1.390000000000000000e+04,2.822617905111610526e+01
1.395000000000000000e+04,2.857996201964727945e+01
1.400000000000000000e+04,2.892524977752897541e+01
1.405000000000000000e+04,2.869787775494440041e+01
1.410000000000000000e+04,2.868860296338554150e+01
1.415000000000000000e+04,2.892779262746690705e+01
1.420000000000000000e+04,2.943474957792693658e+01
1.425000000000000000e+04,2.944682843245698933e+01
1.430000000000000000e+04,2.916171296625319798e+01
1.435000000000000000e+04,2.839104924662149543e+01
1.440000000000000000e+04,2.885777804992710216e+01
1.445000000000000000e+04,2.862119435052908045e+01
1.450000000000000000e+04,2.825366967438394994e+01
1.455000000000000000e+04,2.876372941894437929e+01
1.460000000000000000e+04,2.808931229292745613e+01
1.465000000000000000e+04,2.826093845485485900e+01
1.470000000000000000e+04,2.815034960461709801e+01
1.475000000000000000e+04,2.894809436934185598e+01
1.480000000000000000e+04,2.768769007174894270e+01
1.485000000000000000e+04,2.665468467165680977e+01
1.490000000000000000e+04,2.521230278013462822e+01
1.495000000000000000e+04,2.584181207885579568e+01
1.500000000000000000e+04,2.528709191709157267e+01
1.505000000000000000e+04,2.495348753544509890e+01
1.510000000000000000e+04,2.458681166810609398e+01
1.515000000000000000e+04,2.460176501092013979e+01
1.520000000000000000e+04,2.504093683564672546e+01
1.525000000000000000e+04,2.399059380345169856e+01
1.530000000000000000e+04,2.450002309667499034e+01
1.535000000000000000e+04,2.399324480352294486e+01
1.540000000000000000e+04,2.320865972951216349e+01
1.545000000000000000e+04,2.226810504909933641e+01
1.550000000000000000e+04,2.188515350928073389e+01
1.555000000000000000e+04,2.209652355605071250e+01
1.560000000000000000e+04,2.216154658873860939e+01
1.565000000000000000e+04,2.346823686636711415e+01
1.570000000000000000e+04,2.349551229706488797e+01
1.575000000000000000e+04,2.385743372969620069e+01
1.580000000000000000e+04,2.392211988424987723e+01
1.585000000000000000e+04,2.360877790830564393e+01
1.590000000000000000e+04,2.358923731049961603e+01
1.595000000000000000e+04,2.391540055869873171e+01
1.600000000000000000e+04,2.327496185144942586e+01
1.605000000000000000e+04,2.297947081408523218e+01
1.610000000000000000e+04,2.298276683921286434e+01
1.615000000000000000e+04,2.286780366242233242e+01
1.620000000000000000e+04,2.425461667010567979e+01
1.625000000000000000e+04,2.409711787094103030e+01
1.630000000000000000e+04,2.510273637232951316e+01
1.635000000000000000e+04,2.459678481872520450e+01
1.640000000000000000e+04,2.515191853646851428e+01
1.645000000000000000e+04,2.451022950367200082e+01
1.650000000000000000e+04,2.438463363343390000e+01
1.655000000000000000e+04,2.429291295993283484e+01
1.660000000000000000e+04,2.485526776507652613e+01
1.665000000000000000e+04,2.460846164836132033e+01
1.670000000000000000e+04,2.478488273848688905e+01
1.675000000000000000e+04,2.547069918763710206e+01
1.680000000000000000e+04,2.491748333095550549e+01
1.685000000000000000e+04,2.531968630807916654e+01
1.690000000000000000e+04,2.557920595021632337e+01
1.695000000000000000e+04,2.548773572149119104e+01
1.700000000000000000e+04,2.542222685733652909e+01
1.705000000000000000e+04,2.455964443281294152e+01
1.710000000000000000e+04,2.375640567294866656e+01
1.715000000000000000e+04,2.432692564577565975e+01
1.720000000000000000e+04,2.382055393856326830e+01
1.725000000000000000e+04,2.288440899845122800e+01
1.730000000000000000e+04,2.311815809806906685e+01
1.735000000000000000e+04,2.294319063893329869e+01
1.740000000000000000e+04,2.278962338787993147e+01
1.745000000000000000e+04,2.173671425664871037e+01
1.750000000000000000e+04,2.154342209777945527e+01
1.755000000000000000e+04,2.212475775752856322e+01
1.760000000000000000e+04,2.156867334204455844e+01
1.765000000000000000e+04,2.179541024594217191e+01
1.770000000000000000e+04,2.141111792201265374e+01
1.775000000000000000e+04,2.090217439293575907e+01
1.780000000000000000e+04,2.089326669425283711e+01
1.785000000000000000e+04,2.032658455244848028e+01
1.790000000000000000e+04,2.053002138452541914e+01
1.795000000000000000e+04,2.115206595858564498e+01
1.800000000000000000e+04,2.175974938985977758e+01
1.805000000000000000e+04,2.270573681974509839e+01
1.810000000000000000e+04,2.201111920565934810e+01
1.815000000000000000e+04,2.143175326958678895e+01
1.820000000000000000e+04,2.160765014189722777e+01
1.825000000000000000e+04,2.204211753342617186e+01
1.830000000000000000e+04,2.203824704061535300e+01
1.835000000000000000e+04,2.196305267198828659e+01
1.840000000000000000e+04,2.204670847381283494e+01
1.845000000000000000e+04,2.240414080520924500e+01
1.850000000000000000e+04,2.213750399824954229e+01
1.855000000000000000e+04,2.196935459115870515e+01
1.860000000000000000e+04,2.127902718133521276e+01
1.865000000000000000e+04,2.132615082096952719e+01
1.870000000000000000e+04,2.058452264214484728e+01
1.875000000000000000e+04,2.130428176016466679e+01
1.880000000000000000e+04,2.115931465198923433e+01
1.885000000000000000e+04,2.121582553800071480e+01
1.890000000000000000e+04,2.163185375526181886e+01
1.895000000000000000e+04,2.174752627892512891e+01
1.900000000000000000e+04,2.165297742017532556e+01
1.905000000000000000e+04,2.174716568237723635e+01
1.910000000000000000e+04,2.070082065974252927e+01
1.915000000000000000e+04,1.988049631467457701e+01
1.920000000000000000e+04,2.062423757766627830e+01
1.925000000000000000e+04,2.028580186753379877e+01
1.930000000000000000e+04,2.123410800093357409e+01
1.935000000000000000e+04,2.120302833216397786e+01
1.940000000000000000e+04,2.139599624840472103e+01
1.945000000000000000e+04,2.149966309000720699e+01
1.950000000000000000e+04,2.115991795086588567e+01
1.955000000000000000e+04,2.069140387824680616e+01
1.960000000000000000e+04,2.100266911988599361e+01
1.965000000000000000e+04,2.198288205294398878e+01
1.970000000000000000e+04,2.180830663442267081e+01
1.975000000000000000e+04,2.143688207458689732e+01
1.980000000000000000e+04,2.154619180028607062e+01
1.985000000000000000e+04,2.150326938438840685e+01
1.990000000000000000e+04,2.184537229500834599e+01
1.995000000000000000e+04,2.184864519540784045e+01
2.000000000000000000e+04,2.195897067674182068e+01
2.005000000000000000e+04,2.182966918080675711e+01
2.010000000000000000e+04,2.145835207024673252e+01
2.015000000000000000e+04,2.134959895379806127e+01
2.020000000000000000e+04,2.119276755320718664e+01
2.025000000000000000e+04,2.062863191552542474e+01
2.030000000000000000e+04,2.085889520995499424e+01
2.035000000000000000e+04,2.083383382077813550e+01
2.040000000000000000e+04,2.059923498990033508e+01
2.045000000000000000e+04,2.084280726419641994e+01
2.050000000000000000e+04,2.160751496155931761e+01
2.055000000000000000e+04,2.106907825120843825e+01
2.060000000000000000e+04,2.099496276649586690e+01
2.065000000000000000e+04,2.097414460714206896e+01
2.070000000000000000e+04,2.090793400899005050e+01
2.075000000000000000e+04,2.083462139106969957e+01
2.080000000000000000e+04,2.088646025260916161e+01
2.085000000000000000e+04,2.079737623303716632e+01
2.090000000000000000e+04,2.018379333562126732e+01
2.095000000000000000e+04,2.089366447230019830e+01
2.100000000000000000e+04,2.135177788775629182e+01
2.105000000000000000e+04,2.022730969676928581e+01
2.110000000000000000e+04,2.105863927632939792e+01
2.115000000000000000e+04,2.109391265287907657e+01
2.120000000000000000e+04,2.159386063945943235e+01
2.125000000000000000e+04,2.125984492644924728e+01
2.130000000000000000e+04,2.080612460664094243e+01
2.135000000000000000e+04,2.108032353014569793e+01
2.140000000000000000e+04,2.052048658396073222e+01
2.145000000000000000e+04,2.086411301780731975e+01
2.150000000000000000e+04,2.101913340987193379e+01
2.155000000000000000e+04,2.094602281259381726e+01
2.160000000000000000e+04,2.009027139424051001e+01
2.165000000000000000e+04,2.072256556868116917e+01
2.170000000000000000e+04,2.035257153488974780e+01
2.175000000000000000e+04,1.992287120839206338e+01
2.180000000000000000e+04,2.062447695368286560e+01
2.185000000000000000e+04,2.076889586324329784e+01
2.190000000000000000e+04,2.144355462187072092e+01
2.195000000000000000e+04,2.062155880770112759e+01
2.200000000000000000e+04,2.080251769382979532e+01
2.205000000000000000e+04,2.170761157624102111e+01
2.210000000000000000e+04,2.192444846842674977e+01
2.215000000000000000e+04,2.230393727643741997e+01
2.220000000000000000e+04,2.313722987236946693e+01
2.225000000000000000e+04,2.362509764989705019e+01
2.230000000000000000e+04,2.359439412230518229e+01
2.235000000000000000e+04,2.342060416382719268e+01
2.240000000000000000e+04,2.304845142384954571e+01
2.245000000000000000e+04,2.380030507282612362e+01
2.250000000000000000e+04,2.404394647314727607e+01
2.255000000000000000e+04,2.414955841793149816e+01
2.260000000000000000e+04,2.439285016661113659e+01
2.265000000000000000e+04,2.519064583323456219e+01
2.270000000000000000e+04,2.456290577950592890e+01
2.275000000000000000e+04,2.440001482894914631e+01
2.280000000000000000e+04,2.347490406311738198e+01
2.285000000000000000e+04,2.328322863664853060e+01
2.290000000000000000e+04,2.346502192318972391e+01
2.295000000000000000e+04,2.399903448233865078e+01
2.300000000000000000e+04,2.321438411523908130e+01
2.305000000000000000e+04,2.258950530372052512e+01
2.310000000000000000e+04,2.273992481090938611e+01
2.315000000000000000e+04,2.347561854356459321e+01
2.320000000000000000e+04,2.307833650218981347e+01
2.325000000000000000e+04,2.330255277793996882e+01
2.330000000000000000e+04,2.358776981784457050e+01
2.335000000000000000e+04,2.328147566219964659e+01
2.340000000000000000e+04,2.273846238928210184e+01
2.345000000000000000e+04,2.228443486903590554e+01
2.350000000000000000e+04,2.221829059354087477e+01
2.355000000000000000e+04,2.255895929933599930e+01
2.360000000000000000e+04,2.308447965728106155e+01
2.365000000000000000e+04,2.265575637874900039e+01
2.370000000000000000e+04,2.254123453559567025e+01
2.375000000000000000e+04,2.304618076956566597e+01
2.380000000000000000e+04,2.326473080222058698e+01
2.385000000000000000e+04,2.345873799137427085e+01
2.390000000000000000e+04,2.326417577427869077e+01
2.395000000000000000e+04,2.405605643774959290e+01
2.400000000000000000e+04,2.439412932447122984e+01
2.405000000000000000e+04,2.442739700691738136e+01
2.410000000000000000e+04,2.516322419575534397e+01
2.415000000000000000e+04,2.478023782597824720e+01
2.420000000000000000e+04,2.416200042413254323e+01
2.425000000000000000e+04,2.423386772529540778e+01
2.430000000000000000e+04,2.366955829719529447e+01
2.435000000000000000e+04,2.375613250886103245e+01
2.440000000000000000e+04,2.366062140992164586e+01
2.445000000000000000e+04,2.365197876256446108e+01
2.450000000000000000e+04,2.402701845581553997e+01
2.455000000000000000e+04,2.437544251183431143e+01
2.460000000000000000e+04,2.418283545503025778e+01
2.465000000000000000e+04,2.325215687895541095e+01
2.470000000000000000e+04,2.270353059689293218e+01
2.475000000000000000e+04,2.241442880469670840e+01
2.480000000000000000e+04,2.201573115524070801e+01
2.485000000000000000e+04,2.163212728898283999e+01
2.490000000000000000e+04,2.168710648970186128e+01
2.495000000000000000e+04,2.154638491430706893e+01
2.500000000000000000e+04,2.146676647614999567e+01
2.505000000000000000e+04,2.216150208208932071e+01
2.510000000000000000e+04,2.243614519914142136e+01
2.515000000000000000e+04,2.200075362282590774e+01
2.520000000000000000e+04,2.155999885481017486e+01
2.525000000000000000e+04,2.134639447312785165e+01
2.530000000000000000e+04,2.084320866219925250e+01
2.535000000000000000e+04,2.080655066379363660e+01
2.540000000000000000e+04,2.060474958113435662e+01
2.545000000000000000e+04,2.023456718786949082e+01
2.550000000000000000e+04,2.036380411494004505e+01
2.555000000000000000e+04,2.015495180137527598e+01
2.560000000000000000e+04,1.991446504684404317e+01
2.565000000000000000e+04,1.969249192725026631e+01
2.570000000000000000e+04,1.970504620025227638e+01
2.575000000000000000e+04,1.997869808714956008e+01
2.580000000000000000e+04,2.001636681337132728e+01
2.585000000000000000e+04,2.018224491969366596e+01
2.590000000000000000e+04,1.956537506522089842e+01
2.595000000000000000e+04,1.910877711266189394e+01
2.600000000000000000e+04,1.932921875496144537e+01
2.605000000000000000e+04,1.928408554636155969e+01
2.610000000000000000e+04,1.950536274039728113e+01
2.615000000000000000e+04,1.902023234185730516e+01
2.620000000000000000e+04,1.917262882073389818e+01
2.625000000000000000e+04,2.009317110499597447e+01
2.630000000000000000e+04,2.010269961421732887e+01
2.635000000000000000e+04,2.030329267937204563e+01
2.640000000000000000e+04,2.074776664914406865e+01
2.645000000000000000e+04,2.107320354477469593e+01
2.650000000000000000e+04,2.096686777635387244e+01
2.655000000000000000e+04,2.112829000601281138e+01
2.660000000000000000e+04,2.122631778268386427e+01
2.665000000000000000e+04,2.094945182462355859e+01
2.670000000000000000e+04,2.120373755350085077e+01
2.675000000000000000e+04,2.115457996027067011e+01
2.680000000000000000e+04,2.154481450238083085e+01
2.685000000000000000e+04,2.100045267159840279e+01
2.690000000000000000e+04,2.119595674623828074e+01
2.695000000000000000e+04,2.204232706403487896e+01
2.700000000000000000e+04,2.173786970333857127e+01
2.705000000000000000e+04,2.177790688579676015e+01
2.710000000000000000e+04,2.152565442523876271e+01
2.715000000000000000e+04,2.201908213259785896e+01
2.720000000000000000e+04,2.171899840706787188e+01
2.725000000000000000e+04,2.133137011478493861e+01
2.730000000000000000e+04,2.109760854687932508e+01
2.735000000000000000e+04,2.055291135315338380e+01
2.740000000000000000e+04,2.049924699871399270e+01
2.745000000000000000e+04,1.963021764226631660e+01
2.750000000000000000e+04,1.902612826386437561e+01
2.755000000000000000e+04,1.877458076608404625e+01
2.760000000000000000e+04,1.937558119866104533e+01
2.765000000000000000e+04,1.941887319730348338e+01
2.770000000000000000e+04,1.963771399219898939e+01
2.775000000000000000e+04,1.955562210231526876e+01
2.780000000000000000e+04,1.974640138623099261e+01
2.785000000000000000e+04,2.031649965444646710e+01
2.790000000000000000e+04,2.078377995319880256e+01
2.795000000000000000e+04,2.107606667994945582e+01
2.800000000000000000e+04,2.110617357902769697e+01
2.805000000000000000e+04,2.163385940404310048e+01
2.810000000000000000e+04,2.159577489865624855e+01
2.815000000000000000e+04,2.169443385014584535e+01
2.820000000000000000e+04,2.237925845281529647e+01
2.825000000000000000e+04,2.264145886935156327e+01
2.830000000000000000e+04,2.210691730411082645e+01
2.835000000000000000e+04,2.288383282854121603e+01
2.840000000000000000e+04,2.289498725337622531e+01
2.845000000000000000e+04,2.312703620193361687e+01
2.850000000000000000e+04,2.315793055016728275e+01
2.855000000000000000e+04,2.287487793412204695e+01
2.860000000000000000e+04,2.272548475898917886e+01
2.865000000000000000e+04,2.290289375534039706e+01
2.870000000000000000e+04,2.313100375394453678e+01
2.875000000000000000e+04,2.356652782909037569e+01
2.880000000000000000e+04,2.379457240660519446e+01
2.885000000000000000e+04,2.314877437679715655e+01
2.890000000000000000e+04,2.248881995086604491e+01
2.895000000000000000e+04,2.317425177033031503e+01
2.900000000000000000e+04,2.322481117437565601e+01
2.905000000000000000e+04,2.309784951699307598e+01
2.910000000000000000e+04,2.356485528003693020e+01
2.915000000000000000e+04,2.322934116552129780e+01
2.920000000000000000e+04,2.277280150325317010e+01
2.925000000000000000e+04,2.219083451373076699e+01
2.930000000000000000e+04,2.267600201033092588e+01
2.935000000000000000e+04,2.279362742827685295e+01
2.940000000000000000e+04,2.247962237101512528e+01
2.945000000000000000e+04,2.244929351068983081e+01
2.950000000000000000e+04,2.261433211795599263e+01
2.955000000000000000e+04,2.281192215963894654e+01
2.960000000000000000e+04,2.299092203117381672e+01
2.965000000000000000e+04,2.281895738162409160e+01
2.970000000000000000e+04,2.320389686631451553e+01
2.975000000000000000e+04,2.349527742057225765e+01
2.980000000000000000e+04,2.317023060581147575e+01
2.985000000000000000e+04,2.239893893908568501e+01
2.990000000000000000e+04,2.233577709384222487e+01
2.995000000000000000e+04,2.332963503865818566e+01
3.000000000000000000e+04,2.292279523452261714e+01
3.005000000000000000e+04,2.270800739931903678e+01
3.010000000000000000e+04,2.271307651953024731e+01
3.015000000000000000e+04,2.254461402343607190e+01
3.020000000000000000e+04,2.241241821221157693e+01
3.025000000000000000e+04,2.250310751444146007e+01
3.030000000000000000e+04,2.283830930218232780e+01
3.035000000000000000e+04,2.322368919694633860e+01
3.040000000000000000e+04,2.268763265123977391e+01
3.045000000000000000e+04,2.318394975461191976e+01
3.050000000000000000e+04,2.338269484627819850e+01
3.055000000000000000e+04,2.340951475688717665e+01
3.060000000000000000e+04,2.293309871920421372e+01
3.065000000000000000e+04,2.284055574868777327e+01
3.070000000000000000e+04,2.284266381158088777e+01
3.075000000000000000e+04,2.263390876956924913e+01
3.080000000000000000e+04,2.274144167999949318e+01
3.085000000000000000e+04,2.264879527234696965e+01
3.090000000000000000e+04,2.292338449683606783e+01
3.095000000000000000e+04,2.337630049625984441e+01
3.100000000000000000e+04,2.325588157035441128e+01
3.105000000000000000e+04,2.363606243862137291e+01
3.110000000000000000e+04,2.321047605089158239e+01
3.115000000000000000e+04,2.320403556514403931e+01
3.120000000000000000e+04,2.337259205499827175e+01
3.125000000000000000e+04,2.273041250802444324e+01
3.130000000000000000e+04,2.225282168421960804e+01
3.135000000000000000e+04,2.222335397755817610e+01
3.140000000000000000e+04,2.225606484266795704e+01
3.145000000000000000e+04,2.243486654202487784e+01
3.150000000000000000e+04,2.243071071907624869e+01
3.155000000000000000e+04,2.242023241093021824e+01
3.160000000000000000e+04,2.194452252523830893e+01
3.165000000000000000e+04,2.143597876013772208e+01
3.170000000000000000e+04,2.111094000262335157e+01
3.175000000000000000e+04,2.019691662961944090e+01
3.180000000000000000e+04,2.008298035332753884e+01
3.185000000000000000e+04,1.958193950600760758e+01
3.190000000000000000e+04,1.962476889942173131e+01
3.195000000000000000e+04,1.949321093138693683e+01
3.200000000000000000e+04,1.889688577168047345e+01
3.205000000000000000e+04,1.873652493449216649e+01
3.210000000000000000e+04,1.910999316733315467e+01
3.215000000000000000e+04,1.961011358126149418e+01
3.220000000000000000e+04,1.930177316722763692e+01
3.225000000000000000e+04,1.914259026502665861e+01
3.230000000000000000e+04,1.907042475667829251e+01
3.235000000000000000e+04,1.930624941537994843e+01
3.240000000000000000e+04,1.879428644722062103e+01
3.245000000000000000e+04,1.914877104258074070e+01
3.250000000000000000e+04,1.938788780591968930e+01
3.255000000000000000e+04,1.930986216224722085e+01
3.260000000000000000e+04,1.855818459119163322e+01
3.265000000000000000e+04,1.871533254914445621e+01
3.270000000000000000e+04,1.849564559494391958e+01
3.275000000000000000e+04,1.860136172809372823e+01
3.280000000000000000e+04,1.816932556331681781e+01
3.285000000000000000e+04,1.811369473057178325e+01
3.290000000000000000e+04,1.838664809140122358e+01
3.295000000000000000e+04,1.779163346364433451e+01
3.300000000000000000e+04,1.784700500718412286e+01
3.305000000000000000e+04,1.798254346741097720e+01
3.310000000000000000e+04,1.841343122448408209e+01
3.315000000000000000e+04,1.797289282709320446e+01
3.320000000000000000e+04,1.844964074432527212e+01
3.325000000000000000e+04,1.860545354004541352e+01
3.330000000000000000e+04,1.815015513068240338e+01
3.335000000000000000e+04,1.799804358858011710e+01
3.340000000000000000e+04,1.812556998157136334e+01
3.345000000000000000e+04,1.832161740368822578e+01
3.350000000000000000e+04,1.792714674694621024e+01
3.355000000000000000e+04,1.765900652471063736e+01
3.360000000000000000e+04,1.830815506744335863e+01
3.365000000000000000e+04,1.822876723338481142e+01
3.370000000000000000e+04,1.816577507994213647e+01
3.375000000000000000e+04,1.806664676829253580e+01
3.380000000000000000e+04,1.740931220879346597e+01
3.385000000000000000e+04,1.811264383079676676e+01
3.390000000000000000e+04,1.875300518527385663e+01
3.395000000000000000e+04,1.845954865719113513e+01
3.400000000000000000e+04,1.849760523666864387e+01
3.405000000000000000e+04,1.857539818132487497e+01
3.410000000000000000e+04,1.923576043914736999e+01
3.415000000000000000e+04,1.973630498103553776e+01
3.420000000000000000e+04,1.950304438863268786e+01
3.425000000000000000e+04,1.961590313958600262e+01
3.430000000000000000e+04,1.909950308403521291e+01
3.435000000000000000e+04,1.881575696819746213e+01
3.440000000000000000e+04,1.937816436005989829e+01
3.445000000000000000e+04,1.911492904957987804e+01
3.450000000000000000e+04,1.901128220346241449e+01
3.455000000000000000e+04,1.862658384219170316e+01
3.460000000000000000e+04,1.821439464633463601e+01
3.465000000000000000e+04,1.796247696769320612e+01
3.470000000000000000e+04,1.761295556958175723e+01
3.475000000000000000e+04,1.739027880610371568e+01
3.480000000000000000e+04,1.708214221232434582e+01
3.485000000000000000e+04,1.758553660000296404e+01
3.490000000000000000e+04,1.776194129012406009e+01
3.495000000000000000e+04,1.806459602695042221e+01
3.500000000000000000e+04,1.834394494782783624e+01
3.505000000000000000e+04,1.832906965724392379e+01
3.510000000000000000e+04,1.818416858134578362e+01
3.515000000000000000e+04,1.864502586654834815e+01
3.520000000000000000e+04,1.805865273952704086e+01
3.525000000000000000e+04,1.841414636081093903e+01
3.530000000000000000e+04,1.894489236350013073e+01
3.535000000000000000e+04,1.917547010595939128e+01
3.540000000000000000e+04,1.819798883225058717e+01
3.545000000000000000e+04,1.921198860853728618e+01
3.550000000000000000e+04,1.900527181316638448e+01
3.555000000000000000e+04,1.891258694811029528e+01
3.560000000000000000e+04,1.813176334855450733e+01
3.565000000000000000e+04,1.792172631679164851e+01
3.570000000000000000e+04,1.893044740986307772e+01
3.575000000000000000e+04,1.872066377678979876e+01
3.580000000000000000e+04,1.891274792620035683e+01
3.585000000000000000e+04,1.818973014699610147e+01
3.590000000000000000e+04,1.809653504635295462e+01
3.595000000000000000e+04,1.825818489212900886e+01
3.600000000000000000e+04,1.767002125915134059e+01
3.605000000000000000e+04,1.756975936442939812e+01
3.610000000000000000e+04,1.739899597471972115e+01
3.615000000000000000e+04,1.792961514700833803e+01
3.620000000000000000e+04,1.846017678592881595e+01
3.625000000000000000e+04,1.872400550585378909e+01
3.630000000000000000e+04,1.868413507392896733e+01
3.635000000000000000e+04,1.813020208614357642e+01
3.640000000000000000e+04,1.781567276788461740e+01
3.645000000000000000e+04,1.779908059269743603e+01
3.650000000000000000e+04,1.775833455809500805e+01
3.655000000000000000e+04,1.835338026066140316e+01
3.660000000000000000e+04,1.742388422260565406e+01
3.665000000000000000e+04,1.763410429499656118e+01
3.670000000000000000e+04,1.741006128477502557e+01
3.675000000000000000e+04,1.809140425015701226e+01
3.680000000000000000e+04,1.783802959182975201e+01
3.685000000000000000e+04,1.757528780781072797e+01
3.690000000000000000e+04,1.756000713392023016e+01
3.695000000000000000e+04,1.774618476383413679e+01
3.700000000000000000e+04,1.789582159260526595e+01
3.705000000000000000e+04,1.888071396629433707e+01
3.710000000000000000e+04,1.902287861287218718e+01
3.715000000000000000e+04,1.906390227616845578e+01
3.720000000000000000e+04,2.020110169894097396e+01
3.725000000000000000e+04,2.014870156671888779e+01
3.730000000000000000e+04,1.946858556970990151e+01
3.735000000000000000e+04,1.961243174141552004e+01
3.740000000000000000e+04,2.021292961204074601e+01
3.745000000000000000e+04,1.961066942046770833e+01
3.750000000000000000e+04,1.918657815894062324e+01
3.755000000000000000e+04,1.950885881477698902e+01
3.760000000000000000e+04,1.922633443592389213e+01
3.765000000000000000e+04,1.960074898090300621e+01
3.770000000000000000e+04,1.923874080525269648e+01
3.775000000000000000e+04,1.913440174886564904e+01
3.780000000000000000e+04,1.878050735993187104e+01
3.785000000000000000e+04,1.865784750671542369e+01
3.790000000000000000e+04,1.869868112333460886e+01
3.795000000000000000e+04,1.896057775895240027e+01
3.800000000000000000e+04,1.913815415405068521e+01
3.805000000000000000e+04,1.886018282779023991e+01
3.810000000000000000e+04,1.848630908342471457e+01
3.815000000000000000e+04,1.879902748047559413e+01
3.820000000000000000e+04,1.829910374588155975e+01
3.825000000000000000e+04,1.851402294651961000e+01
3.830000000000000000e+04,1.905115012656214191e+01
3.835000000000000000e+04,1.880598971877726910e+01
3.840000000000000000e+04,1.892363844848216914e+01
3.845000000000000000e+04,1.907525758049302311e+01
3.850000000000000000e+04,1.923947840688542854e+01
3.855000000000000000e+04,1.920440066487016040e+01
3.860000000000000000e+04,1.867560443407061754e+01
3.865000000000000000e+04,1.914171178747865909e+01
3.870000000000000000e+04,1.907556766176736929e+01
3.875000000000000000e+04,1.885867675632607643e+01
3.880000000000000000e+04,1.881144023096347695e+01
3.885000000000000000e+04,1.865170974862877529e+01
3.890000000000000000e+04,1.911287439870191207e+01
3.895000000000000000e+04,1.888230529398664004e+01
3.900000000000000000e+04,1.885509764311280279e+01
3.905000000000000000e+04,1.860734722352762560e+01
3.910000000000000000e+04,1.848654702768081748e+01
3.915000000000000000e+04,1.834390231246154102e+01
3.920000000000000000e+04,1.818810043187244219e+01
3.925000000000000000e+04,1.856834698205232215e+01
3.930000000000000000e+04,1.851915985914425988e+01
3.935000000000000000e+04,1.869864631061396665e+01
3.940000000000000000e+04,1.931240121055092374e+01
3.945000000000000000e+04,1.901904191729275340e+01
3.950000000000000000e+04,1.876419404839206351e+01
3.955000000000000000e+04,1.919916121666130238e+01
3.960000000000000000e+04,1.816062131386922474e+01
3.965000000000000000e+04,1.789984400570273593e+01
3.970000000000000000e+04,1.751525562085638654e+01
3.975000000000000000e+04,1.743045339755240519e+01
3.980000000000000000e+04,1.759928591760455419e+01
3.985000000000000000e+04,1.768074125551261488e+01
3.990000000000000000e+04,1.751437055466595183e+01
3.995000000000000000e+04,1.742691109036374897e+01
4.000000000000000000e+04,1.769981124259549432e+01
4.005000000000000000e+04,1.772041039681016628e+01
4.010000000000000000e+04,1.811020962909810805e+01
4.015000000000000000e+04,1.882870276297486711e+01
4.020000000000000000e+04,1.932007158650257139e+01
4.025000000000000000e+04,1.900504218499158782e+01
4.030000000000000000e+04,1.974089777421405500e+01
4.035000000000000000e+04,1.943622178675394352e+01
4.040000000000000000e+04,1.949102722073821781e+01
4.045000000000000000e+04,1.919155104711676785e+01
4.050000000000000000e+04,1.927221777905522515e+01
4.055000000000000000e+04,1.896070702539705621e+01
4.060000000000000000e+04,1.883991414114098006e+01
4.065000000000000000e+04,1.833152360459897068e+01
4.070000000000000000e+04,1.828236226399960529e+01
4.075000000000000000e+04,1.825393883628060365e+01
4.080000000000000000e+04,1.839597441626761665e+01
4.085000000000000000e+04,1.802430576727331868e+01
4.090000000000000000e+04,1.794619887028675720e+01
4.095000000000000000e+04,1.822966510440732790e+01
4.100000000000000000e+04,1.780217703573401167e+01
4.105000000000000000e+04,1.792142692683193061e+01
4.110000000000000000e+04,1.781958243122018359e+01
4.115000000000000000e+04,1.729852440212878406e+01
4.120000000000000000e+04,1.754795746301086723e+01
4.125000000000000000e+04,1.727281478028308825e+01
4.130000000000000000e+04,1.748661287418798693e+01
4.135000000000000000e+04,1.785291268708208889e+01
4.140000000000000000e+04,1.727688243945728530e+01
4.145000000000000000e+04,1.730888768167656977e+01
4.150000000000000000e+04,1.765924744031832105e+01
4.155000000000000000e+04,1.761964141661543692e+01
4.160000000000000000e+04,1.819319606424957314e+01
4.165000000000000000e+04,1.741747499359157558e+01
4.170000000000000000e+04,1.764040030544334670e+01
4.175000000000000000e+04,1.722438953981428611e+01
4.180000000000000000e+04,1.738060991140950762e+01
4.185000000000000000e+04,1.771270545267633523e+01
4.190000000000000000e+04,1.786083278509018157e+01
4.195000000000000000e+04,1.792360259726203964e+01
4.200000000000000000e+04,1.821626067006037886e+01
4.205000000000000000e+04,1.807053859244522087e+01
4.210000000000000000e+04,1.775877524472677393e+01
4.215000000000000000e+04,1.738928269508624069e+01
4.220000000000000000e+04,1.749864092335941379e+01
4.225000000000000000e+04,1.769763937794168029e+01
4.230000000000000000e+04,1.748303367965912614e+01
4.235000000000000000e+04,1.729612689802339176e+01
4.240000000000000000e+04,1.668776746146927792e+01
4.245000000000000000e+04,1.737391118394222644e+01
4.250000000000000000e+04,1.752362249527657312e+01
4.255000000000000000e+04,1.769266307200649635e+01
4.260000000000000000e+04,1.828900633191171465e+01
4.265000000000000000e+04,1.749845504962082998e+01
4.270000000000000000e+04,1.800814229714190873e+01
4.275000000000000000e+04,1.810725424712104825e+01
4.280000000000000000e+04,1.808597951419866590e+01
4.285000000000000000e+04,1.847827723485865903e+01
4.290000000000000000e+04,1.863277854577565762e+01
4.295000000000000000e+04,1.863220940408268689e+01
4.300000000000000000e+04,1.883448319371828461e+01
4.305000000000000000e+04,1.926344308355474766e+01
4.310000000000000000e+04,1.958602433187570924e+01
4.315000000000000000e+04,1.932279188548752558e+01
4.320000000000000000e+04,1.870080099221435432e+01
4.325000000000000000e+04,1.868073496079286144e+01
4.330000000000000000e+04,1.853841412108947395e+01
4.335000000000000000e+04,1.843360129430670824e+01
4.340000000000000000e+04,1.825282623729667719e+01
4.345000000000000000e+04,1.844489059601290393e+01
4.350000000000000000e+04,1.904526084667495667e+01
4.355000000000000000e+04,1.828565672448879553e+01
4.360000000000000000e+04,1.818509830201109523e+01
4.365000000000000000e+04,1.786289403787264618e+01
4.370000000000000000e+04,1.835420775470358024e+01
4.375000000000000000e+04,1.816996669409664378e+01
4.380000000000000000e+04,1.785797670402877202e+01
4.385000000000000000e+04,1.800503310393607137e+01
4.390000000000000000e+04,1.716128598414217876e+01
4.395000000000000000e+04,1.749114994462247097e+01
4.400000000000000000e+04,1.789309429121951567e+01
4.405000000000000000e+04,1.836375931350074353e+01
4.410000000000000000e+04,1.825538525043462101e+01
4.415000000000000000e+04,1.863880135090525059e+01
4.420000000000000000e+04,1.855044904568286768e+01
4.425000000000000000e+04,1.873002879062132564e+01
4.430000000000000000e+04,1.844878076637348485e+01
4.435000000000000000e+04,1.808671364634105672e+01
4.440000000000000000e+04,1.844807339245470956e+01
4.445000000000000000e+04,1.825453756408823480e+01
4.450000000000000000e+04,1.835672098405764530e+01
4.455000000000000000e+04,1.813378782923240351e+01
4.460000000000000000e+04,1.865243238852246321e+01
4.465000000000000000e+04,1.818724606752920181e+01
4.470000000000000000e+04,1.821036386287236297e+01
4.475000000000000000e+04,1.789884013315697331e+01
4.480000000000000000e+04,1.778009942712651537e+01
4.485000000000000000e+04,1.865806814155050830e+01
4.490000000000000000e+04,1.825304705552025908e+01
4.495000000000000000e+04,1.852593901334994797e+01
4.500000000000000000e+04,1.896561177679044263e+01
4.505000000000000000e+04,1.857608281813293516e+01
4.510000000000000000e+04,1.834043386971647394e+01
4.515000000000000000e+04,1.847411238976050285e+01
4.520000000000000000e+04,1.820469041987549019e+01
4.525000000000000000e+04,1.753982020694771293e+01
4.530000000000000000e+04,1.729452934413571086e+01
4.535000000000000000e+04,1.720017098167098624e+01
4.540000000000000000e+04,1.737066323852409511e+01
4.545000000000000000e+04,1.731369013878992291e+01
4.550000000000000000e+04,1.703965703431460810e+01
4.555000000000000000e+04,1.703784274599600579e+01
4.560000000000000000e+04,1.664243628067286807e+01
4.565000000000000000e+04,1.679523791402170474e+01
4.570000000000000000e+04,1.636706485305180436e+01
4.575000000000000000e+04,1.640935691267623397e+01
4.580000000000000000e+04,1.612890133648095770e+01
4.585000000000000000e+04,1.557378161168587738e+01
4.590000000000000000e+04,1.558754691306261364e+01
4.595000000000000000e+04,1.601953744374814903e+01
4.600000000000000000e+04,1.570211396258070913e+01
4.605000000000000000e+04,1.565973651849682469e+01
4.610000000000000000e+04,1.556485218912091462e+01
4.615000000000000000e+04,1.538111204683977107e+01
4.620000000000000000e+04,1.572550605442881277e+01
4.625000000000000000e+04,1.581805791162115682e+01
4.630000000000000000e+04,1.617233351399799446e+01
4.635000000000000000e+04,1.595159213831001388e+01
4.640000000000000000e+04,1.574024496162407694e+01
4.645000000000000000e+04,1.609676374663512277e+01
4.650000000000000000e+04,1.620647386411310009e+01
4.655000000000000000e+04,1.562895817542780463e+01
4.660000000000000000e+04,1.555712557685065178e+01
4.665000000000000000e+04,1.564320185499108362e+01
4.670000000000000000e+04,1.553889002317455059e+01
4.675000000000000000e+04,1.535939884259047794e+01
4.680000000000000000e+04,1.548306542966721011e+01
4.685000000000000000e+04,1.511746657225449120e+01
4.690000000000000000e+04,1.535956461162335351e+01
4.695000000000000000e+04,1.546444859510334702e+01
4.700000000000000000e+04,1.544134093110923089e+01
4.705000000000000000e+04,1.552108653130668614e+01
4.710000000000000000e+04,1.546418732171355792e+01
4.715000000000000000e+04,1.547687119693899582e+01
4.720000000000000000e+04,1.485914542920243520e+01
4.725000000000000000e+04,1.430172553583364348e+01
4.730000000000000000e+04,1.444996804114796696e+01
4.735000000000000000e+04,1.420588752175746450e+01
4.740000000000000000e+04,1.435249570629428106e+01
4.745000000000000000e+04,1.508930933238737282e+01
4.750000000000000000e+04,1.489708709563488220e+01
4.755000000000000000e+04,1.517533856795927605e+01
4.760000000000000000e+04,1.478479242256714699e+01
4.765000000000000000e+04,1.496555831767595635e+01
4.770000000000000000e+04,1.476951389248313617e+01
4.775000000000000000e+04,1.501174333347793599e+01
4.780000000000000000e+04,1.480610600275265476e+01
4.785000000000000000e+04,1.491460981330159541e+01
4.790000000000000000e+04,1.528934670071620872e+01
4.795000000000000000e+04,1.529278614044659079e+01
4.800000000000000000e+04,1.478475973193863879e+01
4.805000000000000000e+04,1.459118023842966849e+01
4.810000000000000000e+04,1.454197360083339419e+01
4.815000000000000000e+04,1.420445018404330284e+01
4.820000000000000000e+04,1.441459393367909492e+01
4.825000000000000000e+04,1.433942591611451434e+01
4.830000000000000000e+04,1.455512448183345242e+01
4.835000000000000000e+04,1.435125914205170972e+01
4.840000000000000000e+04,1.414502088700156435e+01
4.845000000000000000e+04,1.426689093714057144e+01
4.850000000000000000e+04,1.416955539353667959e+01
4.855000000000000000e+04,1.438867198446870432e+01
4.860000000000000000e+04,1.409885037190530532e+01
4.865000000000000000e+04,1.448963872015342425e+01
4.870000000000000000e+04,1.407619896726719233e+01
4.875000000000000000e+04,1.392580815730253185e+01
4.880000000000000000e+04,1.395295747617831950e+01
4.885000000000000000e+04,1.417033714363836161e+01
4.890000000000000000e+04,1.426836704241899945e+01
4.895000000000000000e+04,1.406667303491787280e+01
4.900000000000000000e+04,1.401850827028147251e+01
4.905000000000000000e+04,1.414505235563962771e+01
4.910000000000000000e+04,1.418679455619016139e+01
4.915000000000000000e+04,1.431138158466524679e+01
4.920000000000000000e+04,1.425884415863391652e+01
4.925000000000000000e+04,1.422178598767856528e+01
4.930000000000000000e+04,1.482190585976760566e+01
4.935000000000000000e+04,1.481485689307006126e+01
4.940000000000000000e+04,1.517072330364864996e+01
4.945000000000000000e+04,1.439862052978725515e+01
4.950000000000000000e+04,1.474757866540108608e+01
4.955000000000000000e+04,1.519358507883339549e+01
4.960000000000000000e+04,1.476847108963735522e+01
4.965000000000000000e+04,1.459899609649587404e+01
4.970000000000000000e+04,1.464476775359914562e+01
4.975000000000000000e+04,1.490359752027864815e+01
4.980000000000000000e+04,1.476397440997795130e+01
4.985000000000000000e+04,1.480259303167867913e+01
4.990000000000000000e+04,1.520701040444363983e+01
4.995000000000000000e+04,1.547989495774669955e+01
5.000000000000000000e+04,1.514292105669191102e+01
5.005000000000000000e+04,1.502376499210960148e+01
5.010000000000000000e+04,1.487544919430726509e+01
5.015000000000000000e+04,1.492486687391394184e+01
5.020000000000000000e+04,1.487308156440004225e+01
5.025000000000000000e+04,1.483850605182803939e+01
5.030000000000000000e+04,1.453927222203597758e+01
5.035000000000000000e+04,1.476351274815051440e+01
5.040000000000000000e+04,1.440914712755527027e+01
5.045000000000000000e+04,1.397459069989009528e+01
5.050000000000000000e+04,1.397169800073107382e+01
5.055000000000000000e+04,1.405838060481504925e+01
5.060000000000000000e+04,1.450440900916322562e+01
5.065000000000000000e+04,1.448665300391898825e+01
5.070000000000000000e+04,1.485772973555396881e+01
5.075000000000000000e+04,1.497762493782166970e+01
5.080000000000000000e+04,1.530439805058478875e+01
5.085000000000000000e+04,1.530087907199156483e+01
5.090000000000000000e+04,1.478327288129539951e+01
5.095000000000000000e+04,1.394214775714659282e+01
5.100000000000000000e+04,1.410299684762118133e+01
5.105000000000000000e+04,1.427608957429661984e+01
5.110000000000000000e+04,1.461473259332039731e+01
5.115000000000000000e+04,1.445485293430255425e+01
5.120000000000000000e+04,1.437562206931647424e+01
5.125000000000000000e+04,1.464063459665720224e+01
5.130000000000000000e+04,1.434933970449640128e+01
5.135000000000000000e+04,1.413479702288285900e+01
5.140000000000000000e+04,1.413654785107792122e+01
5.145000000000000000e+04,1.403568450838069737e+01
5.150000000000000000e+04,1.424196492659655000e+01
5.155000000000000000e+04,1.435664701191185522e+01
5.160000000000000000e+04,1.420749456568774605e+01
5.165000000000000000e+04,1.456226271340094414e+01
5.170000000000000000e+04,1.397192287105597686e+01
5.175000000000000000e+04,1.422674445130689946e+01
5.180000000000000000e+04,1.451394909437208902e+01
5.185000000000000000e+04,1.459641335210207558e+01
5.190000000000000000e+04,1.456654323508313276e+01
5.195000000000000000e+04,1.481564763732265533e+01
5.200000000000000000e+04,1.523305501024552022e+01
5.205000000000000000e+04,1.526850338092069315e+01
5.210000000000000000e+04,1.594737316124749071e+01
5.215000000000000000e+04,1.594011804850979885e+01
5.220000000000000000e+04,1.581557126553124704e+01
5.225000000000000000e+04,1.617290831135348483e+01
5.230000000000000000e+04,1.637076502650527488e+01
5.235000000000000000e+04,1.654776500873402512e+01
5.240000000000000000e+04,1.656428333763003735e+01
5.245000000000000000e+04,1.655469651119787500e+01
5.250000000000000000e+04,1.601840069760791607e+01
5.255000000000000000e+04,1.600267595337064463e+01
5.260000000000000000e+04,1.566977755527193850e+01
5.265000000000000000e+04,1.516731851360757588e+01
5.270000000000000000e+04,1.546212971934294700e+01
5.275000000000000000e+04,1.594409288784418166e+01
5.280000000000000000e+04,1.662464051726126257e+01
5.285000000000000000e+04,1.655937280659023259e+01
5.290000000000000000e+04,1.633692348438747288e+01
5.295000000000000000e+04,1.629000157347349287e+01
5.300000000000000000e+04,1.610364784891358525e+01
5.305000000000000000e+04,1.671516553940024963e+01
5.310000000000000000e+04,1.677528503954205874e+01
5.315000000000000000e+04,1.717054864821936278e+01
5.320000000000000000e+04,1.729124017203045582e+01
5.325000000000000000e+04,1.743021340658395246e+01
5.330000000000000000e+04,1.738194503109747657e+01
5.335000000000000000e+04,1.716207865161445412e+01
5.340000000000000000e+04,1.711612910997971326e+01
5.345000000000000000e+04,1.708939145692982109e+01
5.350000000000000000e+04,1.756867562592016796e+01
5.355000000000000000e+04,1.778275812495204633e+01
5.360000000000000000e+04,1.720063177435109836e+01
5.365000000000000000e+04,1.753222216811104417e+01
5.370000000000000000e+04,1.720834385925326515e+01
5.375000000000000000e+04,1.720655750738910683e+01
5.380000000000000000e+04,1.725340791757625425e+01
5.385000000000000000e+04,1.678776315710591760e+01
5.390000000000000000e+04,1.696550560159919385e+01
5.395000000000000000e+04,1.703140480338920781e+01
5.400000000000000000e+04,1.710428965300626913e+01
5.405000000000000000e+04,1.688692154638551912e+01
5.410000000000000000e+04,1.731560262734943834e+01
5.415000000000000000e+04,1.744819639355615948e+01
5.420000000000000000e+04,1.738136452385582942e+01
5.425000000000000000e+04,1.748761096190830955e+01
5.430000000000000000e+04,1.748452109445877056e+01
5.435000000000000000e+04,1.775349826986759894e+01
5.440000000000000000e+04,1.789367044702611764e+01
5.445000000000000000e+04,1.765229007207351231e+01
5.450000000000000000e+04,1.785044082681442035e+01
5.455000000000000000e+04,1.758816117240021626e+01
5.460000000000000000e+04,1.785327008892571499e+01
5.465000000000000000e+04,1.818090155274214581e+01
5.470000000000000000e+04,1.822706556546700440e+01
5.475000000000000000e+04,1.844839147576103500e+01
5.480000000000000000e+04,1.860898506048898682e+01
5.485000000000000000e+04,1.878070288691958112e+01
5.490000000000000000e+04,1.877109045543072696e+01
5.495000000000000000e+04,1.835415951152812042e+01
5.500000000000000000e+04,1.833620261687029540e+01
5.505000000000000000e+04,1.840927797884190298e+01
5.510000000000000000e+04,1.782213457407879531e+01
5.515000000000000000e+04,1.817451268321075375e+01
5.520000000000000000e+04,1.842784433851363701e+01
5.525000000000000000e+04,1.810527995617531261e+01
5.530000000000000000e+04,1.770467496566722687e+01
5.535000000000000000e+04,1.751316411323182720e+01
5.540000000000000000e+04,1.741611029724426984e+01
5.545000000000000000e+04,1.742955052128247218e+01
5.550000000000000000e+04,1.746856569987495789e+01
5.555000000000000000e+04,1.761766207254625982e+01
5.560000000000000000e+04,1.780804935079690665e+01
5.565000000000000000e+04,1.846634679183237537e+01
5.570000000000000000e+04,1.846247662855833838e+01
5.575000000000000000e+04,1.810579989845805926e+01
5.580000000000000000e+04,1.813449601518271947e+01
5.585000000000000000e+04,1.807944016109869878e+01
5.590000000000000000e+04,1.795820766770269117e+01
5.595000000000000000e+04,1.792022972579467321e+01
5.600000000000000000e+04,1.748588852886744149e+01
5.605000000000000000e+04,1.728613951606640953e+01
5.610000000000000000e+04,1.732009971547561378e+01
5.615000000000000000e+04,1.791409566550569110e+01
5.620000000000000000e+04,1.793178940264447618e+01
5.625000000000000000e+04,1.827745929050878004e+01
5.630000000000000000e+04,1.805480824536113715e+01
5.635000000000000000e+04,1.787094490357920762e+01
5.640000000000000000e+04,1.839000925054234514e+01
5.645000000000000000e+04,1.789383820984322426e+01
5.650000000000000000e+04,1.777042623891743034e+01
5.655000000000000000e+04,1.814998510764892714e+01
5.660000000000000000e+04,1.814035847485622455e+01
5.665000000000000000e+04,1.761941368285926046e+01
5.670000000000000000e+04,1.770148634535504684e+01
5.675000000000000000e+04,1.720634162465082184e+01
5.680000000000000000e+04,1.724293763604096341e+01
5.685000000000000000e+04,1.735710682573782293e+01
5.690000000000000000e+04,1.758329528478895298e+01
5.695000000000000000e+04,1.780021547223343248e+01
5.700000000000000000e+04,1.679688187705858482e+01
5.705000000000000000e+04,1.631250277370768131e+01
5.710000000000000000e+04,1.618210270485189284e+01
5.715000000000000000e+04,1.550301769292279097e+01
5.720000000000000000e+04,1.522939404750141534e+01
5.725000000000000000e+04,1.528236857099573420e+01
5.730000000000000000e+04,1.534137188022070930e+01
5.735000000000000000e+04,1.524222491749601893e+01
5.740000000000000000e+04,1.555993674671213611e+01
5.745000000000000000e+04,1.545849243422293817e+01
5.750000000000000000e+04,1.547446066280787669e+01
5.755000000000000000e+04,1.578111851077583339e+01
5.760000000000000000e+04,1.567122103735636429e+01
5.765000000000000000e+04,1.554581692149668193e+01
5.770000000000000000e+04,1.572893200242577194e+01
5.775000000000000000e+04,1.587638304411782286e+01
5.780000000000000000e+04,1.557536672762489260e+01
5.785000000000000000e+04,1.576378879513209341e+01
5.790000000000000000e+04,1.566420640266122888e+01
5.795000000000000000e+04,1.548666209074320044e+01
5.800000000000000000e+04,1.606969486333624886e+01
5.805000000000000000e+04,1.565780115116525906e+01
5.810000000000000000e+04,1.559321001787960981e+01
5.815000000000000000e+04,1.558582819720029100e+01
5.820000000000000000e+04,1.577842818973908479e+01
5.825000000000000000e+04,1.554453598302239925e+01
5.830000000000000000e+04,1.540379539509709161e+01
5.835000000000000000e+04,1.591355031770670792e+01
5.840000000000000000e+04,1.602903305953185153e+01
5.845000000000000000e+04,1.620788998434277772e+01
5.850000000000000000e+04,1.566891132836308387e+01
5.855000000000000000e+04,1.564013075271787301e+01
5.860000000000000000e+04,1.589501371261502705e+01
5.865000000000000000e+04,1.600293515768728270e+01
5.870000000000000000e+04,1.596725748055424887e+01
5.875000000000000000e+04,1.582054472936574818e+01
5.880000000000000000e+04,1.569116057891247529e+01
5.885000000000000000e+04,1.562940799435662598e+01
5.890000000000000000e+04,1.567794207996741562e+01
5.895000000000000000e+04,1.625532321367327171e+01
5.900000000000000000e+04,1.646681409851908029e+01
5.905000000000000000e+04,1.658498177317613909e+01
5.910000000000000000e+04,1.642444633188083003e+01
5.915000000000000000e+04,1.667398679397091854e+01
5.920000000000000000e+04,1.646030532380927980e+01
5.925000000000000000e+04,1.665871301771588264e+01
5.930000000000000000e+04,1.677961926299997231e+01
5.935000000000000000e+04,1.688088435456272762e+01
5.940000000000000000e+04,1.668766403166578272e+01
5.945000000000000000e+04,1.665321127367285925e+01
5.950000000000000000e+04,1.692198968180644414e+01
5.955000000000000000e+04,1.684997908055121130e+01
5.960000000000000000e+04,1.685486657271950861e+01
5.965000000000000000e+04,1.728231646522648646e+01
5.970000000000000000e+04,1.710783829571314030e+01
5.975000000000000000e+04,1.734328215188234878e+01
5.980000000000000000e+04,1.696281741548495958e+01
5.985000000000000000e+04,1.702249156095172111e+01
5.990000000000000000e+04,1.640013470260521800e+01
5.995000000000000000e+04,1.673506853725301369e+01
6.000000000000000000e+04,1.717367422781386921e+01
6.005000000000000000e+04,1.695179427988446363e+01
6.010000000000000000e+04,1.684941072132144058e+01
6.015000000000000000e+04,1.644707908925677131e+01
6.020000000000000000e+04,1.656560561252575781e+01
6.025000000000000000e+04,1.674000366460551703e+01
6.030000000000000000e+04,1.615272591344468367e+01
6.035000000000000000e+04,1.582921058032856720e+01
6.040000000000000000e+04,1.565350507010332848e+01
6.045000000000000000e+04,1.571670769838352300e+01
6.050000000000000000e+04,1.599511258030924310e+01
6.055000000000000000e+04,1.622731534649589236e+01
6.060000000000000000e+04,1.583442910918878610e+01
6.065000000000000000e+04,1.537302344439850188e+01
6.070000000000000000e+04,1.455606009084303132e+01
6.075000000000000000e+04,1.454159112824059363e+01
6.080000000000000000e+04,1.497925601365897741e+01
6.085000000000000000e+04,1.483546900410277303e+01
6.090000000000000000e+04,1.483236862243348497e+01
6.095000000000000000e+04,1.485257231786472332e+01
6.100000000000000000e+04,1.467485938912890830e+01
6.105000000000000000e+04,1.410307947009360774e+01
6.110000000000000000e+04,1.473455439819606738e+01
6.115000000000000000e+04,1.414791858374426958e+01
6.120000000000000000e+04,1.386730253383078626e+01
6.125000000000000000e+04,1.399342979059059999e+01
6.130000000000000000e+04,1.426161599794524193e+01
6.135000000000000000e+04,1.436740400280884522e+01
6.140000000000000000e+04,1.442928899441658253e+01
6.145000000000000000e+04,1.416348799563400185e+01
6.150000000000000000e+04,1.455140359353175583e+01
6.155000000000000000e+04,1.458120063831150581e+01
6.160000000000000000e+04,1.500839963585078607e+01
6.165000000000000000e+04,1.525068680368891982e+01
6.170000000000000000e+04,1.507915230001536600e+01
6.175000000000000000e+04,1.513596886005039366e+01
6.180000000000000000e+04,1.553373761732495062e+01
6.185000000000000000e+04,1.617761301266195417e+01
6.190000000000000000e+04,1.615811437729161781e+01
6.195000000000000000e+04,1.611780864013343262e+01
6.200000000000000000e+04,1.553209787002150222e+01
6.205000000000000000e+04,1.570553655079785038e+01
6.210000000000000000e+04,1.565316396307347979e+01
6.215000000000000000e+04,1.516628666189964569e+01
6.220000000000000000e+04,1.549124677669202654e+01
6.225000000000000000e+04,1.535963196784682339e+01
6.230000000000000000e+04,1.475035245208898615e+01
6.235000000000000000e+04,1.504702062395695528e+01
6.240000000000000000e+04,1.530770925917128267e+01
6.245000000000000000e+04,1.545371476841325098e+01
6.250000000000000000e+04,1.511234358995430860e+01
6.255000000000000000e+04,1.575617045103959768e+01
6.260000000000000000e+04,1.598166750824598381e+01
6.265000000000000000e+04,1.626255065691378121e+01
6.270000000000000000e+04,1.619416797095735561e+01
6.275000000000000000e+04,1.632717795054995946e+01
6.280000000000000000e+04,1.618299634828695943e+01
6.285000000000000000e+04,1.625238166013259189e+01
6.290000000000000000e+04,1.618777423921980230e+01
6.295000000000000000e+04,1.625143914496699082e+01
6.300000000000000000e+04,1.611355209991371140e+01
6.305000000000000000e+04,1.579109456133809886e+01
6.310000000000000000e+04,1.602134804922236810e+01
6.315000000000000000e+04,1.585428300602150742e+01
6.320000000000000000e+04,1.593370031482678328e+01
6.325000000000000000e+04,1.591603323071632303e+01
6.330000000000000000e+04,1.539310120281026606e+01
6.335000000000000000e+04,1.553252584838961248e+01
6.340000000000000000e+04,1.581866894090167541e+01
6.345000000000000000e+04,1.587312729724418858e+01
6.350000000000000000e+04,1.563536607485229979e+01
6.355000000000000000e+04,1.579638444665957486e+01
6.360000000000000000e+04,1.601201079239707781e+01
6.365000000000000000e+04,1.588821955276935327e+01
6.370000000000000000e+04,1.577606201198251412e+01
6.375000000000000000e+04,1.514086910430933308e+01
6.380000000000000000e+04,1.475928295952094160e+01
6.385000000000000000e+04,1.455778681793475826e+01
6.390000000000000000e+04,1.475908051611923355e+01
6.395000000000000000e+04,1.512345397884268117e+01
6.400000000000000000e+04,1.549578821203868984e+01
6.405000000000000000e+04,1.598119563940132437e+01
6.410000000000000000e+04,1.594905351681615002e+01
6.415000000000000000e+04,1.605558216194214438e+01
6.420000000000000000e+04,1.575000873243424593e+01
6.425000000000000000e+04,1.602812439814893963e+01
6.430000000000000000e+04,1.630345112518340400e+01
6.435000000000000000e+04,1.609913955064572733e+01
6.440000000000000000e+04,1.623446425161164086e+01
6.445000000000000000e+04,1.670641128608282244e+01
6.450000000000000000e+04,1.672427074648616951e+01
6.455000000000000000e+04,1.675022677380971814e+01
6.460000000000000000e+04,1.673748938047133805e+01
6.465000000000000000e+04,1.686094113896946567e+01
6.470000000000000000e+04,1.704375257141899880e+01
6.475000000000000000e+04,1.696906630786708448e+01
6.480000000000000000e+04,1.719800878350006457e+01
6.485000000000000000e+04,1.663171306993759657e+01
6.490000000000000000e+04,1.698164228044079138e+01
6.495000000000000000e+04,1.625606976186671915e+01
6.500000000000000000e+04,1.643827080652775052e+01
6.505000000000000000e+04,1.599598907522489810e+01
6.510000000000000000e+04,1.599532789704235114e+01
6.515000000000000000e+04,1.581501113778010392e+01
6.520000000000000000e+04,1.529345203874549419e+01
6.525000000000000000e+04,1.569278653232752774e+01
6.530000000000000000e+04,1.565467140171854510e+01
6.535000000000000000e+04,1.600214116662180786e+01
6.540000000000000000e+04,1.599646402405196000e+01
6.545000000000000000e+04,1.616801467855522745e+01
6.550000000000000000e+04,1.631667263537837087e+01
6.555000000000000000e+04,1.619543176586045163e+01
6.560000000000000000e+04,1.613129245145985990e+01
6.565000000000000000e+04,1.594780818571751801e+01
6.570000000000000000e+04,1.636366422683596511e+01
6.575000000000000000e+04,1.679651055888866651e+01
6.580000000000000000e+04,1.693057558551483766e+01
6.585000000000000000e+04,1.687065756200953714e+01
6.590000000000000000e+04,1.691843667487897918e+01
6.595000000000000000e+04,1.656525093728390274e+01
6.600000000000000000e+04,1.614451820340658372e+01
6.605000000000000000e+04,1.582564813210588817e+01
6.610000000000000000e+04,1.569072181141909184e+01
6.615000000000000000e+04,1.589583592537567824e+01
6.620000000000000000e+04,1.600108589992446895e+01
6.625000000000000000e+04,1.613173539541336510e+01
6.630000000000000000e+04,1.568165709392305374e+01
6.635000000000000000e+04,1.591703784880379047e+01
6.640000000000000000e+04,1.622584965216982056e+01
6.645000000000000000e+04,1.657626059641270189e+01
6.650000000000000000e+04,1.650497558154409106e+01
6.655000000000000000e+04,1.670319153585586491e+01
6.660000000000000000e+04,1.697202944653662371e+01
6.665000000000000000e+04,1.647212241631342167e+01
6.670000000000000000e+04,1.637247936332335740e+01
6.675000000000000000e+04,1.637226618920351484e+01
6.680000000000000000e+04,1.667979326741393464e+01
6.685000000000000000e+04,1.631156050274109504e+01
6.690000000000000000e+04,1.677023847714631799e+01
6.695000000000000000e+04,1.682871155188383483e+01
6.700000000000000000e+04,1.668798458076423685e+01
6.705000000000000000e+04,1.659790712340139152e+01
6.710000000000000000e+04,1.642157883247913830e+01
6.715000000000000000e+04,1.645003775484809694e+01
6.720000000000000000e+04,1.636495673223341640e+01
6.725000000000000000e+04,1.658714445140999771e+01
6.730000000000000000e+04,1.666467548496443030e+01
6.735000000000000000e+04,1.621584700663801470e+01
6.740000000000000000e+04,1.565057748733692478e+01
6.745000000000000000e+04,1.575843394988010715e+01
6.750000000000000000e+04,1.549475551306148802e+01
6.755000000000000000e+04,1.550165858487577530e+01
6.760000000000000000e+04,1.505589160340575283e+01
6.765000000000000000e+04,1.521752092079125518e+01
6.770000000000000000e+04,1.519421199848070714e+01
6.775000000000000000e+04,1.492482470865378374e+01
6.780000000000000000e+04,1.487853654666472991e+01
6.785000000000000000e+04,1.490580747058692523e+01
6.790000000000000000e+04,1.498154943316428955e+01
6.795000000000000000e+04,1.515956385819411345e+01
6.800000000000000000e+04,1.560060503378649521e+01
6.805000000000000000e+04,1.547555199897125178e+01
6.810000000000000000e+04,1.568882582686444138e+01
6.815000000000000000e+04,1.575625392689901005e+01
6.820000000000000000e+04,1.587477646407340970e+01
6.825000000000000000e+04,1.586633029380039162e+01
6.830000000000000000e+04,1.595483243157015707e+01
6.835000000000000000e+04,1.594008394520022520e+01
6.840000000000000000e+04,1.568673331323472908e+01
6.845000000000000000e+04,1.575636105957593713e+01
6.850000000000000000e+04,1.562049794406710568e+01
6.855000000000000000e+04,1.546673237736378148e+01
6.860000000000000000e+04,1.576171962498812107e+01
6.865000000000000000e+04,1.565147583803960885e+01
6.870000000000000000e+04,1.540432561833900138e+01
6.875000000000000000e+04,1.539006765540335664e+01
6.880000000000000000e+04,1.535023105883559857e+01
6.885000000000000000e+04,1.539566471714181084e+01
6.890000000000000000e+04,1.556835724855717373e+01
6.895000000000000000e+04,1.512448987281400470e+01
6.900000000000000000e+04,1.531621364862236767e+01
6.905000000000000000e+04,1.526466460899943911e+01
6.910000000000000000e+04,1.538948038991076572e+01
6.915000000000000000e+04,1.542292741657274924e+01
6.920000000000000000e+04,1.535614485643791838e+01
6.925000000000000000e+04,1.575416598829449910e+01
6.930000000000000000e+04,1.547097040864756679e+01
6.935000000000000000e+04,1.541733821382497638e+01
6.940000000000000000e+04,1.541735277412663407e+01
6.945000000000000000e+04,1.526701114031694928e+01
6.950000000000000000e+04,1.508865233124907945e+01
6.955000000000000000e+04,1.530953243806528619e+01
6.960000000000000000e+04,1.530753481609713518e+01
6.965000000000000000e+04,1.538380953953485175e+01
6.970000000000000000e+04,1.523621154446683690e+01
6.975000000000000000e+04,1.573831634534858637e+01
6.980000000000000000e+04,1.598546401606545508e+01
6.985000000000000000e+04,1.620088741644770991e+01
6.990000000000000000e+04,1.664809875483281587e+01
6.995000000000000000e+04,1.664361699199769973e+01
7.000000000000000000e+04,1.639555091568122691e+01
7.005000000000000000e+04,1.650890041117376228e+01
7.010000000000000000e+04,1.656898891428827625e+01
7.015000000000000000e+04,1.646650146705390583e+01
7.020000000000000000e+04,1.661921682100558328e+01
7.025000000000000000e+04,1.616648469777326724e+01
7.030000000000000000e+04,1.611301124374268312e+01
7.035000000000000000e+04,1.644208866921638190e+01
7.040000000000000000e+04,1.661287651962275902e+01
7.045000000000000000e+04,1.650548346033617264e+01
7.050000000000000000e+04,1.631145779894175263e+01
7.055000000000000000e+04,1.647143682477693361e+01
7.060000000000000000e+04,1.674916475445119346e+01
7.065000000000000000e+04,1.690489442546462229e+01
7.070000000000000000e+04,1.667874521445527591e+01
7.075000000000000000e+04,1.648669939169784016e+01
7.080000000000000000e+04,1.634279309697380000e+01
7.085000000000000000e+04,1.687287013356146304e+01
7.090000000000000000e+04,1.675694807420232735e+01
7.095000000000000000e+04,1.682896338032493588e+01
7.100000000000000000e+04,1.675755170165419017e+01
7.105000000000000000e+04,1.704975705500475769e+01
7.110000000000000000e+04,1.689876002599669746e+01
7.115000000000000000e+04,1.678373650007647200e+01
7.120000000000000000e+04,1.666651406692562176e+01
7.125000000000000000e+04,1.659765258760176110e+01
7.130000000000000000e+04,1.654675444943392648e+01
7.135000000000000000e+04,1.617596347220858988e+01
7.140000000000000000e+04,1.610670629931951581e+01
7.145000000000000000e+04,1.619555332338729770e+01
7.150000000000000000e+04,1.588515609612223578e+01
7.155000000000000000e+04,1.603636404996897369e+01
7.160000000000000000e+04,1.588733429004761177e+01
7.165000000000000000e+04,1.579947398926745450e+01
7.170000000000000000e+04,1.608412706774362633e+01
7.175000000000000000e+04,1.587348690003855900e+01
7.180000000000000000e+04,1.624536721058288435e+01
7.185000000000000000e+04,1.658679959184537367e+01
7.190000000000000000e+04,1.642274628687674465e+01
7.195000000000000000e+04,1.618914937959594624e+01
7.200000000000000000e+04,1.654193117205559105e+01
7.205000000000000000e+04,1.615797293729929152e+01
7.210000000000000000e+04,1.626977098121157184e+01
7.215000000000000000e+04,1.624259416304971637e+01
7.220000000000000000e+04,1.669883788493706689e+01
7.225000000000000000e+04,1.634497584249264790e+01
7.230000000000000000e+04,1.649560908745454668e+01
7.235000000000000000e+04,1.658932070710483231e+01
7.240000000000000000e+04,1.675095209704743127e+01
7.245000000000000000e+04,1.626627846678685074e+01
7.250000000000000000e+04,1.584322969171248019e+01
7.255000000000000000e+04,1.622043478170596131e+01
7.260000000000000000e+04,1.631536326890567778e+01
7.265000000000000000e+04,1.665285306593380099e+01
7.270000000000000000e+04,1.670052621707378648e+01
7.275000000000000000e+04,1.661871772841022832e+01
7.280000000000000000e+04,1.660060046933003264e+01
7.285000000000000000e+04,1.661773555145624925e+01
7.290000000000000000e+04,1.620563043275582515e+01
7.295000000000000000e+04,1.611927226300185367e+01
7.300000000000000000e+04,1.595249475386924232e+01
7.305000000000000000e+04,1.575841979348528454e+01
7.310000000000000000e+04,1.561476977292705470e+01
7.315000000000000000e+04,1.536546956310129275e+01
7.320000000000000000e+04,1.557324326113348967e+01
7.325000000000000000e+04,1.535438329418636272e+01
7.330000000000000000e+04,1.514654209554824860e+01
7.335000000000000000e+04,1.518329795252149950e+01
7.340000000000000000e+04,1.478939484047777775e+01
7.345000000000000000e+04,1.475725437039877619e+01
7.350000000000000000e+04,1.474531354862030241e+01
7.355000000000000000e+04,1.487300708892379930e+01
7.360000000000000000e+04,1.489728578399061298e+01
7.365000000000000000e+04,1.511112121016491727e+01
7.370000000000000000e+04,1.502296596941052442e+01
7.375000000000000000e+04,1.495921912308855894e+01
7.380000000000000000e+04,1.544223987070675541e+01
7.385000000000000000e+04,1.577070661673750074e+01
7.390000000000000000e+04,1.583244579062197843e+01
7.395000000000000000e+04,1.580836222190342966e+01
7.400000000000000000e+04,1.562140346904568489e+01
7.405000000000000000e+04,1.515860042517592987e+01
7.410000000000000000e+04,1.505184229830877918e+01
7.415000000000000000e+04,1.498783846211396664e+01
7.420000000000000000e+04,1.501859659113032208e+01
7.425000000000000000e+04,1.470044254696008146e+01
7.430000000000000000e+04,1.477644917411561920e+01
7.435000000000000000e+04,1.495781156574507698e+01
7.440000000000000000e+04,1.516843685472952785e+01
7.445000000000000000e+04,1.496818147930862786e+01
7.450000000000000000e+04,1.481046063799857748e+01
7.455000000000000000e+04,1.489864606887048382e+01
7.460000000000000000e+04,1.524330916748427533e+01
7.465000000000000000e+04,1.521880161961709987e+01
7.470000000000000000e+04,1.528552238971977140e+01
7.475000000000000000e+04,1.525744648342633170e+01
7.480000000000000000e+04,1.530828284568084818e+01
7.485000000000000000e+04,1.443948745901551334e+01
7.490000000000000000e+04,1.452447615626842214e+01
7.495000000000000000e+04,1.443317293676017421e+01
7.500000000000000000e+04,1.434900022229407490e+01
7.505000000000000000e+04,1.470416807505000811e+01
7.510000000000000000e+04,1.463977748927838185e+01
7.515000000000000000e+04,1.466869966366629008e+01
7.520000000000000000e+04,1.430016412302583007e+01
7.525000000000000000e+04,1.443010680661478240e+01
7.530000000000000000e+04,1.456666198278191970e+01
7.535000000000000000e+04,1.421952176753842778e+01
7.540000000000000000e+04,1.477217149567957755e+01
7.545000000000000000e+04,1.455158200755878894e+01
7.550000000000000000e+04,1.467226490786559268e+01
7.555000000000000000e+04,1.449908901491384938e+01
7.560000000000000000e+04,1.419247849002285911e+01
7.565000000000000000e+04,1.418433812028299279e+01
7.570000000000000000e+04,1.450597366020108936e+01
7.575000000000000000e+04,1.467602932306905927e+01
7.580000000000000000e+04,1.465655613707747307e+01
7.585000000000000000e+04,1.436516740822395910e+01
7.590000000000000000e+04,1.454348405800320165e+01
7.595000000000000000e+04,1.447154118673702072e+01
7.600000000000000000e+04,1.455472180640625091e+01
7.605000000000000000e+04,1.489668078221633962e+01
7.610000000000000000e+04,1.492113952187414583e+01
7.615000000000000000e+04,1.422556934313442767e+01
7.620000000000000000e+04,1.453198260102141504e+01
7.625000000000000000e+04,1.419964026965375936e+01
7.630000000000000000e+04,1.423209448712483649e+01
7.635000000000000000e+04,1.396459449965637134e+01
7.640000000000000000e+04,1.419490605238769376e+01
7.645000000000000000e+04,1.405828618392761342e+01
7.650000000000000000e+04,1.399544116978095687e+01
7.655000000000000000e+04,1.376939606853039066e+01
7.660000000000000000e+04,1.385168634010563693e+01
7.665000000000000000e+04,1.441301165704027198e+01
7.670000000000000000e+04,1.448811181052131047e+01
7.675000000000000000e+04,1.468655963830962108e+01
7.680000000000000000e+04,1.481806062577010508e+01
7.685000000000000000e+04,1.508545639081748035e+01
7.690000000000000000e+04,1.528638737613563237e+01
7.695000000000000000e+04,1.546697257901731959e+01
7.700000000000000000e+04,1.549383768020552488e+01
7.705000000000000000e+04,1.575450992373317405e+01
7.710000000000000000e+04,1.592924365820753962e+01
7.715000000000000000e+04,1.576415609131680462e+01
7.720000000000000000e+04,1.561755100699536136e+01
7.725000000000000000e+04,1.575468693876925919e+01
7.730000000000000000e+04,1.581537492544909718e+01
7.735000000000000000e+04,1.557465247349935389e+01
7.740000000000000000e+04,1.538586315673629201e+01
7.745000000000000000e+04,1.536124887073947320e+01
7.750000000000000000e+04,1.536897615119528027e+01
7.755000000000000000e+04,1.531816853884299157e+01
7.760000000000000000e+04,1.523518508472699295e+01
7.765000000000000000e+04,1.499457817428872985e+01
7.770000000000000000e+04,1.524784010703466208e+01
7.775000000000000000e+04,1.479928378483619689e+01
7.780000000000000000e+04,1.467826746456903919e+01
7.785000000000000000e+04,1.458779577216652612e+01
7.790000000000000000e+04,1.444703909237516370e+01
7.795000000000000000e+04,1.452007701284248498e+01
7.800000000000000000e+04,1.477036939992717990e+01
7.805000000000000000e+04,1.493576367289505846e+01
7.810000000000000000e+04,1.485959241553885057e+01
7.815000000000000000e+04,1.489801329976715571e+01
7.820000000000000000e+04,1.492075171932572353e+01
7.825000000000000000e+04,1.497575260271740660e+01
7.830000000000000000e+04,1.484069459205823449e+01
7.835000000000000000e+04,1.480571180434398926e+01
7.840000000000000000e+04,1.506744111733254421e+01
7.845000000000000000e+04,1.499046285147229440e+01
7.850000000000000000e+04,1.498931837701460346e+01
7.855000000000000000e+04,1.457274534379779851e+01
7.860000000000000000e+04,1.448495341836811612e+01
7.865000000000000000e+04,1.481925938058576797e+01
7.870000000000000000e+04,1.424342530600659984e+01
7.875000000000000000e+04,1.407650640986226875e+01
7.880000000000000000e+04,1.403220090629883998e+01
7.885000000000000000e+04,1.403655754452233495e+01
7.890000000000000000e+04,1.393799379514797465e+01
7.895000000000000000e+04,1.433628568544048854e+01
7.900000000000000000e+04,1.423139433243378349e+01
7.905000000000000000e+04,1.435116337528715036e+01
7.910000000000000000e+04,1.428790697180817126e+01
7.915000000000000000e+04,1.433620207204591068e+01
7.920000000000000000e+04,1.416660061477221255e+01
7.925000000000000000e+04,1.405733882497257525e+01
7.930000000000000000e+04,1.423167568068892663e+01
7.935000000000000000e+04,1.384606429423550367e+01
7.940000000000000000e+04,1.346378583985362454e+01
7.945000000000000000e+04,1.369133181257630127e+01
7.950000000000000000e+04,1.380042312626225076e+01
7.955000000000000000e+04,1.362209927599323578e+01
7.960000000000000000e+04,1.344896036651793203e+01
7.965000000000000000e+04,1.381937122217177460e+01
7.970000000000000000e+04,1.396747032295848356e+01
7.975000000000000000e+04,1.406252233174937061e+01
7.980000000000000000e+04,1.391765495056655233e+01
7.985000000000000000e+04,1.384878886937868536e+01
7.990000000000000000e+04,1.366038118203852392e+01
7.995000000000000000e+04,1.359991339618670381e+01
8.000000000000000000e+04,1.365870314608141278e+01
8.005000000000000000e+04,1.381331612651305285e+01
8.010000000000000000e+04,1.378143432290404213e+01
8.015000000000000000e+04,1.408572002699582804e+01
8.020000000000000000e+04,1.405921833023199419e+01
8.025000000000000000e+04,1.394165609244338100e+01
8.030000000000000000e+04,1.403270554326432773e+01
8.035000000000000000e+04,1.379965049840811453e+01
8.040000000000000000e+04,1.340688964306619013e+01
8.045000000000000000e+04,1.353345440505466257e+01
8.050000000000000000e+04,1.348094748095012285e+01
8.055000000000000000e+04,1.335425524178561574e+01
8.060000000000000000e+04,1.336431765166960872e+01
8.065000000000000000e+04,1.370348503015917885e+01
8.070000000000000000e+04,1.383435457804646163e+01
8.075000000000000000e+04,1.437020817177632281e+01
8.080000000000000000e+04,1.406127053022232865e+01
8.085000000000000000e+04,1.424668118826103225e+01
8.090000000000000000e+04,1.421596719411296661e+01
8.095000000000000000e+04,1.449924444285588976e+01
8.100000000000000000e+04,1.423069078083477557e+01
8.105000000000000000e+04,1.406599901003660769e+01
8.110000000000000000e+04,1.411141452960238141e+01
8.115000000000000000e+04,1.399012989090501335e+01
8.120000000000000000e+04,1.411759514755094536e+01
8.125000000000000000e+04,1.430987917476745075e+01
8.130000000000000000e+04,1.450860120620689209e+01
8.135000000000000000e+04,1.417832787666329075e+01
8.140000000000000000e+04,1.432487351580859425e+01
8.145000000000000000e+04,1.437204765290145581e+01
8.150000000000000000e+04,1.458432924307209078e+01
8.155000000000000000e+04,1.464858283828936614e+01
8.160000000000000000e+04,1.495694836978836406e+01
8.165000000000000000e+04,1.449529324883793535e+01
8.170000000000000000e+04,1.401365516165619596e+01
8.175000000000000000e+04,1.386425324954177540e+01
8.180000000000000000e+04,1.408260737851844624e+01
8.185000000000000000e+04,1.437960275066848226e+01
8.190000000000000000e+04,1.487655355726632500e+01
8.195000000000000000e+04,1.503468757597216765e+01
8.200000000000000000e+04,1.462752678981665611e+01
8.205000000000000000e+04,1.475085352787249526e+01
8.210000000000000000e+04,1.451173835326086703e+01
8.215000000000000000e+04,1.387472786554903514e+01
8.220000000000000000e+04,1.395835083415743760e+01
8.225000000000000000e+04,1.384908285173358422e+01
8.230000000000000000e+04,1.381269278562024994e+01
8.235000000000000000e+04,1.391212758934314664e+01
8.240000000000000000e+04,1.361553801450132717e+01
8.245000000000000000e+04,1.368150609428450970e+01
8.250000000000000000e+04,1.381484116727427924e+01
8.255000000000000000e+04,1.420592796975259731e+01
8.260000000000000000e+04,1.429330349090181151e+01
8.265000000000000000e+04,1.416507211254629794e+01
8.270000000000000000e+04,1.429540824715701497e+01
8.275000000000000000e+04,1.440540426075669345e+01
8.280000000000000000e+04,1.448960206997281475e+01
8.285000000000000000e+04,1.456387727754155925e+01
8.290000000000000000e+04,1.449786044794524997e+01
8.295000000000000000e+04,1.411506929456315618e+01
8.300000000000000000e+04,1.451708548192356929e+01
8.305000000000000000e+04,1.452497561691396655e+01
8.310000000000000000e+04,1.470417131428252944e+01
8.315000000000000000e+04,1.446271741495006680e+01
8.320000000000000000e+04,1.409938546584936425e+01
8.325000000000000000e+04,1.415018307448203316e+01
8.330000000000000000e+04,1.413508439227636337e+01
8.335000000000000000e+04,1.464729748266781861e+01
8.340000000000000000e+04,1.501020606133774038e+01
8.345000000000000000e+04,1.502950128034314403e+01
8.350000000000000000e+04,1.520087624891179523e+01
8.355000000000000000e+04,1.521987503769589622e+01
8.360000000000000000e+04,1.529949385443211618e+01
8.365000000000000000e+04,1.530592316482579740e+01
8.370000000000000000e+04,1.536157905255751999e+01
8.375000000000000000e+04,1.521401746978547465e+01
8.380000000000000000e+04,1.491578664365194662e+01
8.385000000000000000e+04,1.499764981785274287e+01
8.390000000000000000e+04,1.483406459648380782e+01
8.395000000000000000e+04,1.481777880462681551e+01
8.400000000000000000e+04,1.508651807532369915e+01
8.405000000000000000e+04,1.517735594228761364e+01
8.410000000000000000e+04,1.511165412446290190e+01
8.415000000000000000e+04,1.491749511048699794e+01
8.420000000000000000e+04,1.469484650234074152e+01
8.425000000000000000e+04,1.489433429084587601e+01
8.430000000000000000e+04,1.496845989076298622e+01
8.435000000000000000e+04,1.502189948813770215e+01
8.440000000000000000e+04,1.528362969359770318e+01
8.445000000000000000e+04,1.541512978739289075e+01
8.450000000000000000e+04,1.550381020638569574e+01
8.455000000000000000e+04,1.527247695828879692e+01
8.460000000000000000e+04,1.535408752379050057e+01
8.465000000000000000e+04,1.506336252391364461e+01
8.470000000000000000e+04,1.502068552450416661e+01
8.475000000000000000e+04,1.502813956584278543e+01
8.480000000000000000e+04,1.508935716587764020e+01
8.485000000000000000e+04,1.519687042099185881e+01
8.490000000000000000e+04,1.565448535769821170e+01
8.495000000000000000e+04,1.550773761211514312e+01
8.500000000000000000e+04,1.519298767482875157e+01
8.505000000000000000e+04,1.521386986935636543e+01
8.510000000000000000e+04,1.518788969033841596e+01
8.515000000000000000e+04,1.499575875859353147e+01
8.520000000000000000e+04,1.506138438987403205e+01
8.525000000000000000e+04,1.513042326827576289e+01
8.530000000000000000e+04,1.496980404363953454e+01
8.535000000000000000e+04,1.522511478635325233e+01
8.540000000000000000e+04,1.497496576244719257e+01
8.545000000000000000e+04,1.515137946848303230e+01
8.550000000000000000e+04,1.497021136782638351e+01
8.555000000000000000e+04,1.494267595650106628e+01
8.560000000000000000e+04,1.474392126486359444e+01
8.565000000000000000e+04,1.465877705613148763e+01
8.570000000000000000e+04,1.446251519360867022e+01
8.575000000000000000e+04,1.421624892484774172e+01
8.580000000000000000e+04,1.442009048884998279e+01
8.585000000000000000e+04,1.453981361112093751e+01
8.590000000000000000e+04,1.438059951065386244e+01
8.595000000000000000e+04,1.433216046813645406e+01
8.600000000000000000e+04,1.453628907129531456e+01
8.605000000000000000e+04,1.458083490951865002e+01
8.610000000000000000e+04,1.449715851107461795e+01
8.615000000000000000e+04,1.469104494718314236e+01
8.620000000000000000e+04,1.491324438886068648e+01
8.625000000000000000e+04,1.492904825854343898e+01
8.630000000000000000e+04,1.476404048023326965e+01
8.635000000000000000e+04,1.462373616874834426e+01
8.640000000000000000e+04,1.472026725649372025e+01
8.645000000000000000e+04,1.450584974316267051e+01
8.650000000000000000e+04,1.441467341783713607e+01
8.655000000000000000e+04,1.459504312838464024e+01
8.660000000000000000e+04,1.515598470947848142e+01
8.665000000000000000e+04,1.523310907746430409e+01
8.670000000000000000e+04,1.492256581154535056e+01
8.675000000000000000e+04,1.464860544240665519e+01
8.680000000000000000e+04,1.452083000247271194e+01
8.685000000000000000e+04,1.471476104787862837e+01
8.690000000000000000e+04,1.470748526902388420e+01
8.695000000000000000e+04,1.462133942500552841e+01
8.700000000000000000e+04,1.453614551315246750e+01
8.705000000000000000e+04,1.428991061935447604e+01
8.710000000000000000e+04,1.404893031563192451e+01
8.715000000000000000e+04,1.365924723862633883e+01
8.720000000000000000e+04,1.382059501310894944e+01
8.725000000000000000e+04,1.368254791198275022e+01
8.730000000000000000e+04,1.371173072292437567e+01
8.735000000000000000e+04,1.383273550314681621e+01
8.740000000000000000e+04,1.398056644958004746e+01
8.745000000000000000e+04,1.425103550232757144e+01
8.750000000000000000e+04,1.443417586648491557e+01
8.755000000000000000e+04,1.455412148584227516e+01
8.760000000000000000e+04,1.472322722874856638e+01
8.765000000000000000e+04,1.481201479619385530e+01
8.770000000000000000e+04,1.498078489575459926e+01
8.775000000000000000e+04,1.473919566299346862e+01
8.780000000000000000e+04,1.458327501672953019e+01
8.785000000000000000e+04,1.427658284556251544e+01
8.790000000000000000e+04,1.415876266252752202e+01
8.795000000000000000e+04,1.441170331664864790e+01
8.800000000000000000e+04,1.473788716679916533e+01
8.805000000000000000e+04,1.467499759781583890e+01
8.810000000000000000e+04,1.479007235375446427e+01
8.815000000000000000e+04,1.439887612336940492e+01
8.820000000000000000e+04,1.443050424490258443e+01
8.825000000000000000e+04,1.424076114053632480e+01
8.830000000000000000e+04,1.446314339613349986e+01
8.835000000000000000e+04,1.451178553534605697e+01
8.840000000000000000e+04,1.424373373873680038e+01
8.845000000000000000e+04,1.442912036977675960e+01
8.850000000000000000e+04,1.459778743663530953e+01
8.855000000000000000e+04,1.490235998765072267e+01
8.860000000000000000e+04,1.529496659651578838e+01
8.865000000000000000e+04,1.516221744831066509e+01
8.870000000000000000e+04,1.501374229514342673e+01
8.875000000000000000e+04,1.478667013422302290e+01
8.880000000000000000e+04,1.479502755504374889e+01
8.885000000000000000e+04,1.493128657933006309e+01
8.890000000000000000e+04,1.520331908266567567e+01
8.895000000000000000e+04,1.508657054190391023e+01
8.900000000000000000e+04,1.510815365825450129e+01
8.905000000000000000e+04,1.527448757382143718e+01
8.910000000000000000e+04,1.516519477680973615e+01
8.915000000000000000e+04,1.524797881941560007e+01
8.920000000000000000e+04,1.534695995221720111e+01
8.925000000000000000e+04,1.528576821190951307e+01
8.930000000000000000e+04,1.528657036140306325e+01
8.935000000000000000e+04,1.536546906681958014e+01
8.940000000000000000e+04,1.531995146892144710e+01
8.945000000000000000e+04,1.526200770519800010e+01
8.950000000000000000e+04,1.492060272979922075e+01
8.955000000000000000e+04,1.462105613641844037e+01
8.960000000000000000e+04,1.452030257363720445e+01
8.965000000000000000e+04,1.448625252393308216e+01
8.970000000000000000e+04,1.445150760875126572e+01
8.975000000000000000e+04,1.411431903701913271e+01
8.980000000000000000e+04,1.420625365796531625e+01
8.985000000000000000e+04,1.387669804089860648e+01
8.990000000000000000e+04,1.404762433721149861e+01
8.995000000000000000e+04,1.361391376994155067e+01
9.000000000000000000e+04,1.364355807943965537e+01
9.005000000000000000e+04,1.328925595298842666e+01
9.010000000000000000e+04,1.327492842230642722e+01
9.015000000000000000e+04,1.340865651957572169e+01
9.020000000000000000e+04,1.335621085146346942e+01
9.025000000000000000e+04,1.325941463492845074e+01
9.030000000000000000e+04,1.319719513540706757e+01
9.035000000000000000e+04,1.312944546723841199e+01
9.040000000000000000e+04,1.323688577404242039e+01
9.045000000000000000e+04,1.334316762055721384e+01
9.050000000000000000e+04,1.308074354288130614e+01
9.055000000000000000e+04,1.306933708198929978e+01
9.060000000000000000e+04,1.355687967211963851e+01
9.065000000000000000e+04,1.300099241323824018e+01
9.070000000000000000e+04,1.288220633731673104e+01
9.075000000000000000e+04,1.235223770562740242e+01
9.080000000000000000e+04,1.259322196030788632e+01
9.085000000000000000e+04,1.287324997113143077e+01
9.090000000000000000e+04,1.298055704354186801e+01
9.095000000000000000e+04,1.338945863785948731e+01
9.100000000000000000e+04,1.337147692951848121e+01
9.105000000000000000e+04,1.376407924583408970e+01
9.110000000000000000e+04,1.393787141849237088e+01
9.115000000000000000e+04,1.409526121564930712e+01
9.120000000000000000e+04,1.412635255042496496e+01
9.125000000000000000e+04,1.404760191112633727e+01
9.130000000000000000e+04,1.357099115518760257e+01
9.135000000000000000e+04,1.367779899084581530e+01
9.140000000000000000e+04,1.373318299796333264e+01
9.145000000000000000e+04,1.383061759687141112e+01
9.150000000000000000e+04,1.382382385422261351e+01
9.155000000000000000e+04,1.369419441997360565e+01
9.160000000000000000e+04,1.383409260052555645e+01
9.165000000000000000e+04,1.357838743247102720e+01
9.170000000000000000e+04,1.350115195455903105e+01
9.175000000000000000e+04,1.370920871157035137e+01
9.180000000000000000e+04,1.383644547135302005e+01
9.185000000000000000e+04,1.399143054200171932e+01
9.190000000000000000e+04,1.370146917676016507e+01
9.195000000000000000e+04,1.363574911560462688e+01
9.200000000000000000e+04,1.367489950600884896e+01
9.205000000000000000e+04,1.433264666538227416e+01
9.210000000000000000e+04,1.443332485562170753e+01
9.215000000000000000e+04,1.458473188554517108e+01
9.220000000000000000e+04,1.445197516034976815e+01
9.225000000000000000e+04,1.479745059787553529e+01
9.230000000000000000e+04,1.477736007228984505e+01
9.235000000000000000e+04,1.481179407060992403e+01
9.240000000000000000e+04,1.465247346433870135e+01
9.245000000000000000e+04,1.472235688225074490e+01
9.250000000000000000e+04,1.453317540127940077e+01
9.255000000000000000e+04,1.440407450410357981e+01
9.260000000000000000e+04,1.469448162670504665e+01
9.265000000000000000e+04,1.451586150813595744e+01
9.270000000000000000e+04,1.436442993248724953e+01
9.275000000000000000e+04,1.444849519376485425e+01
9.280000000000000000e+04,1.415400014653502403e+01
9.285000000000000000e+04,1.436882532709227789e+01
9.290000000000000000e+04,1.476620927959186602e+01
9.295000000000000000e+04,1.480637498106409211e+01
9.300000000000000000e+04,1.492905726449206227e+01
9.305000000000000000e+04,1.482499115792446354e+01
9.310000000000000000e+04,1.455129896258764788e+01
9.315000000000000000e+04,1.459355210447463591e+01
9.320000000000000000e+04,1.466394132019765095e+01
9.325000000000000000e+04,1.451683292530233160e+01
9.330000000000000000e+04,1.386842345051859127e+01
9.335000000000000000e+04,1.392749925694715074e+01
9.340000000000000000e+04,1.413165114664572464e+01
9.345000000000000000e+04,1.428762121138420582e+01
9.350000000000000000e+04,1.407044029105811234e+01
9.355000000000000000e+04,1.379941136097374788e+01
9.360000000000000000e+04,1.378267205122309846e+01
9.365000000000000000e+04,1.390785723978594568e+01
9.370000000000000000e+04,1.378843690500384511e+01
9.375000000000000000e+04,1.368695908231081226e+01
9.380000000000000000e+04,1.380025435525376665e+01
9.385000000000000000e+04,1.323317654337557059e+01
9.390000000000000000e+04,1.351114716575541586e+01
9.395000000000000000e+04,1.348148411444593719e+01
9.400000000000000000e+04,1.341204385369103846e+01
9.405000000000000000e+04,1.319084634153411884e+01
9.410000000000000000e+04,1.337106366002270086e+01
9.415000000000000000e+04,1.344206256393034060e+01
9.420000000000000000e+04,1.353355191331747953e+01
9.425000000000000000e+04,1.327156280068055594e+01
9.430000000000000000e+04,1.330851228942864672e+01
9.435000000000000000e+04,1.351398587589452127e+01
9.440000000000000000e+04,1.374207502368097344e+01
9.445000000000000000e+04,1.338658546970205876e+01
9.450000000000000000e+04,1.365264869532119718e+01
9.455000000000000000e+04,1.352634726050609615e+01
9.460000000000000000e+04,1.372322371564915144e+01
9.465000000000000000e+04,1.361273208626976938e+01
9.470000000000000000e+04,1.391340188421509261e+01
9.475000000000000000e+04,1.387451464112659139e+01
9.480000000000000000e+04,1.394926907881923839e+01
9.485000000000000000e+04,1.377503209039332077e+01
9.490000000000000000e+04,1.363509484495584800e+01
9.495000000000000000e+04,1.400083806920909169e+01
9.500000000000000000e+04,1.412911168376383131e+01
9.505000000000000000e+04,1.413390293525816155e+01
9.510000000000000000e+04,1.417779586355211308e+01
9.515000000000000000e+04,1.444725907868184400e+01
9.520000000000000000e+04,1.411131710237801151e+01
9.525000000000000000e+04,1.370511741483071688e+01
9.530000000000000000e+04,1.368183362639003775e+01
9.535000000000000000e+04,1.357423568090948862e+01
9.540000000000000000e+04,1.372222855680143638e+01
9.545000000000000000e+04,1.371843134699132882e+01
9.550000000000000000e+04,1.368571641158629149e+01
9.555000000000000000e+04,1.329477048270544515e+01
9.560000000000000000e+04,1.307607699252393019e+01
9.565000000000000000e+04,1.271286955423682485e+01
9.570000000000000000e+04,1.259557559886525979e+01
9.575000000000000000e+04,1.279946724895457422e+01
9.580000000000000000e+04,1.296511848110467291e+01
9.585000000000000000e+04,1.274221212862674157e+01
9.590000000000000000e+04,1.272349231155955529e+01
9.595000000000000000e+04,1.284401946028777353e+01
9.600000000000000000e+04,1.317847428757158212e+01
9.605000000000000000e+04,1.312350526045077714e+01
9.610000000000000000e+04,1.288695161739676109e+01
9.615000000000000000e+04,1.277775882204668179e+01
9.620000000000000000e+04,1.261456762059017400e+01
9.625000000000000000e+04,1.299779820633973415e+01
9.630000000000000000e+04,1.294826464129074495e+01
9.635000000000000000e+04,1.303575542599174852e+01
9.640000000000000000e+04,1.306998565450206939e+01
9.645000000000000000e+04,1.289119120611265501e+01
9.650000000000000000e+04,1.284920358053068767e+01
9.655000000000000000e+04,1.307226969581164155e+01
9.660000000000000000e+04,1.301289418164278189e+01
9.665000000000000000e+04,1.360313699471232241e+01
9.670000000000000000e+04,1.355763222319819938e+01
9.675000000000000000e+04,1.336265729805456814e+01
9.680000000000000000e+04,1.350793569281436035e+01
9.685000000000000000e+04,1.376575981046271480e+01
9.690000000000000000e+04,1.387919580226269289e+01
9.695000000000000000e+04,1.382116973308052721e+01
9.700000000000000000e+04,1.369875157824876055e+01
9.705000000000000000e+04,1.344920685262392723e+01
9.710000000000000000e+04,1.326055841502880028e+01
9.715000000000000000e+04,1.347970522415810990e+01
9.720000000000000000e+04,1.359368449079905083e+01
9.725000000000000000e+04,1.370946950519119412e+01
9.730000000000000000e+04,1.424855582233508144e+01
9.735000000000000000e+04,1.408649152570671603e+01
9.740000000000000000e+04,1.374143083743505223e+01
9.745000000000000000e+04,1.393708319248099237e+01
9.750000000000000000e+04,1.393466318635929113e+01
9.755000000000000000e+04,1.391133946965667079e+01
9.760000000000000000e+04,1.416082389877858816e+01
9.765000000000000000e+04,1.406557287363434305e+01
9.770000000000000000e+04,1.395116449328637032e+01
9.775000000000000000e+04,1.411329359545181461e+01
9.780000000000000000e+04,1.417300342510151623e+01
9.785000000000000000e+04,1.437486998038746222e+01
9.790000000000000000e+04,1.460816725561222285e+01
9.795000000000000000e+04,1.459793867879281493e+01
9.800000000000000000e+04,1.479127292642966296e+01
9.805000000000000000e+04,1.481099068567362664e+01
9.810000000000000000e+04,1.468608347083468146e+01
9.815000000000000000e+04,1.433073096903307331e+01
9.820000000000000000e+04,1.420715682030872884e+01
9.825000000000000000e+04,1.461578054580501629e+01
9.830000000000000000e+04,1.457462063046624579e+01
9.835000000000000000e+04,1.428750969875404309e+01
9.840000000000000000e+04,1.484887715488189386e+01
9.845000000000000000e+04,1.515341359500621365e+01
9.850000000000000000e+04,1.487775347177681695e+01
9.855000000000000000e+04,1.493387468829296694e+01
9.860000000000000000e+04,1.484826652981643136e+01
9.865000000000000000e+04,1.450894297467686833e+01
9.870000000000000000e+04,1.420631661798011613e+01
9.875000000000000000e+04,1.446778165293846286e+01
9.880000000000000000e+04,1.457246248306802450e+01
9.885000000000000000e+04,1.459775338833377845e+01
9.890000000000000000e+04,1.434833111920348081e+01
9.895000000000000000e+04,1.441492117170356124e+01
9.900000000000000000e+04,1.423407966777787159e+01
9.905000000000000000e+04,1.401579145645940017e+01
9.910000000000000000e+04,1.385597427262939974e+01
9.915000000000000000e+04,1.397319804626139117e+01
9.920000000000000000e+04,1.372517424674879116e+01
9.925000000000000000e+04,1.400729213620915736e+01
9.930000000000000000e+04,1.414574514020642582e+01
9.935000000000000000e+04,1.407060176385198602e+01
9.940000000000000000e+04,1.407690477321564515e+01
9.945000000000000000e+04,1.414395221270383729e+01
9.950000000000000000e+04,1.425745577044744294e+01
9.955000000000000000e+04,1.450758711770087928e+01
9.960000000000000000e+04,1.444981629633443987e+01
9.965000000000000000e+04,1.479659596822127199e+01
9.970000000000000000e+04,1.464416342709085939e+01
9.975000000000000000e+04,1.471058495546621003e+01
9.980000000000000000e+04,1.460672960183896052e+01
9.985000000000000000e+04,1.439170622249089071e+01
9.990000000000000000e+04,1.461204496176461021e+01
9.995000000000000000e+04,1.475201149805688949e+01


==> Plot_Data/agg_acc_strat_diffs.csv <==
x,y
0.000000000000000000e+00,5.333333333333333037e+00
5.000000000000000000e+01,1.294117647058822929e+00
1.000000000000000000e+02,6.138613861386139625e-01
1.500000000000000000e+02,7.902869757174395549e-01
2.000000000000000000e+02,1.174129353233830830e+00
2.500000000000000000e+02,1.051792828685259140e+00
3.000000000000000000e+02,8.970099667774086294e-01
3.500000000000000000e+02,8.660968660968658694e-01
4.000000000000000000e+02,6.483790523690780017e-01
4.500000000000000000e+02,5.912786400591274472e-01
5.000000000000000000e+02,6.107784431137717185e-01
5.500000000000000000e+02,5.456745311554753730e-01
6.000000000000000000e+02,4.315030504714368331e-01
6.500000000000000000e+02,3.225806451612896475e-01
7.000000000000000000e+02,3.100332857822160615e-01
7.500000000000000000e+02,2.902796271637822501e-01
8.000000000000000000e+02,3.845193508114861936e-01
8.500000000000000000e+02,4.042303172737947703e-01
9.000000000000000000e+02,3.337032926378084019e-01
9.500000000000000000e+02,2.944269190325948249e-01
1.000000000000000000e+03,3.230103230103215650e-01
1.050000000000000000e+03,2.607040913415803463e-01
1.100000000000000000e+03,3.142597638510429836e-01
1.150000000000000000e+03,3.469446857804806550e-01
1.200000000000000000e+03,3.286150430197061212e-01
1.250000000000000000e+03,3.053557154276558827e-01
1.300000000000000000e+03,2.890084550345887182e-01
1.350000000000000000e+03,2.901554404145066379e-01
1.400000000000000000e+03,3.054960742326910395e-01
1.450000000000000000e+03,2.701585113714675690e-01
1.500000000000000000e+03,2.305129913391054108e-01
1.550000000000000000e+03,2.617666021921357111e-01
1.600000000000000000e+03,2.573391630231084970e-01
1.650000000000000000e+03,2.257217847769026897e-01
1.700000000000000000e+03,2.951205173427383088e-01
1.750000000000000000e+03,2.657529031029886024e-01
1.800000000000000000e+03,3.061262261706461096e-01
1.850000000000000000e+03,3.219881145326853877e-01
1.900000000000000000e+03,3.240399789584421097e-01
1.950000000000000000e+03,3.287203143687004725e-01
2.000000000000000000e+03,3.358320839580196671e-01
2.050000000000000000e+03,3.211441573216293754e-01
2.100000000000000000e+03,3.087418689512901881e-01
2.150000000000000000e+03,3.430962343096211065e-01
2.200000000000000000e+03,3.253066787823677419e-01
2.250000000000000000e+03,2.961646675551568575e-01
2.300000000000000000e+03,2.937853107344595149e-01
2.350000000000000000e+03,2.759109598752269576e-01
2.400000000000000000e+03,3.068166041926948528e-01
2.450000000000000000e+03,3.166054671562601452e-01
2.500000000000000000e+03,3.454618152738888615e-01
2.550000000000000000e+03,3.279759571409879837e-01
2.600000000000000000e+03,3.152633602460572226e-01
2.650000000000000000e+03,2.864327926568561722e-01
2.700000000000000000e+03,2.579291620387485495e-01
2.750000000000000000e+03,3.017084696473987249e-01
2.800000000000000000e+03,3.432107580625937682e-01
2.850000000000000000e+03,3.159125453057376465e-01
2.900000000000000000e+03,3.302309548431542896e-01
2.950000000000000000e+03,3.345758499943489728e-01
3.000000000000000000e+03,3.081195157169800969e-01
3.050000000000000000e+03,3.041625696492925024e-01
3.100000000000000000e+03,2.990433193593436401e-01
3.150000000000000000e+03,3.080503543848488457e-01
3.200000000000000000e+03,2.992814745392041176e-01
3.250000000000000000e+03,2.957038859837971545e-01
3.300000000000000000e+03,3.146521256184965365e-01
3.350000000000000000e+03,3.210981796478633021e-01
3.400000000000000000e+03,3.408801332941263085e-01
3.450000000000000000e+03,3.287935864000748332e-01
3.500000000000000000e+03,3.079120251356732840e-01
3.550000000000000000e+03,2.876185112174953762e-01
3.600000000000000000e+03,2.928816069610271633e-01
3.650000000000000000e+03,3.012873185428631695e-01
3.700000000000000000e+03,3.197334053859300362e-01
3.750000000000000000e+03,3.078290233715438862e-01
3.800000000000000000e+03,3.293870034201504260e-01
3.850000000000000000e+03,3.323811996883898612e-01
3.900000000000000000e+03,3.277792019140370883e-01
3.950000000000000000e+03,3.194128068843284374e-01
4.000000000000000000e+03,2.940931433808172124e-01
4.050000000000000000e+03,2.677528182341795682e-01
4.100000000000000000e+03,2.662765179224562684e-01
4.150000000000000000e+03,2.760780534810857723e-01
4.200000000000000000e+03,2.786638102039184495e-01
4.250000000000000000e+03,2.634674194307197737e-01
4.300000000000000000e+03,2.701697279702370835e-01
4.350000000000000000e+03,2.868306136520317740e-01
4.400000000000000000e+03,2.858441263349217332e-01
4.450000000000000000e+03,2.925185351606359174e-01
4.500000000000000000e+03,2.950455454343463013e-01
4.550000000000000000e+03,3.014722039112267549e-01
4.600000000000000000e+03,2.968919800043454127e-01
4.650000000000000000e+03,2.825198881960864217e-01
4.700000000000000000e+03,2.739842586683686187e-01
4.750000000000000000e+03,2.698379288570825207e-01
4.800000000000000000e+03,2.745261403874195150e-01
4.850000000000000000e+03,2.733457019171304236e-01
4.900000000000000000e+03,2.746378290144863010e-01
4.950000000000000000e+03,2.900424156736006731e-01
5.000000000000000000e+03,3.091381723655268199e-01
5.050000000000000000e+03,3.033062759849521894e-01
5.100000000000000000e+03,2.829510553486209168e-01
5.150000000000000000e+03,2.702387885847399862e-01
5.200000000000000000e+03,2.680253797346655031e-01
5.250000000000000000e+03,2.685202818510750156e-01
5.300000000000000000e+03,2.576872288247485931e-01
5.350000000000000000e+03,2.676135301812737621e-01
5.400000000000000000e+03,2.688391038696528179e-01
5.450000000000000000e+03,2.806824435883316093e-01
5.500000000000000000e+03,2.714657940980423345e-01
5.550000000000000000e+03,2.720230589083041384e-01
5.600000000000000000e+03,2.642385288341358995e-01
5.650000000000000000e+03,2.383059045596598313e-01
5.700000000000000000e+03,2.107232649242766209e-01
5.750000000000000000e+03,2.124847852547327443e-01
5.800000000000000000e+03,2.382347871056645916e-01
5.850000000000000000e+03,2.423517347461964233e-01
5.900000000000000000e+03,2.436875105914247386e-01
5.950000000000000000e+03,2.419761384641235247e-01
6.000000000000000000e+03,2.436260623229462574e-01
6.050000000000000000e+03,2.419434804164604103e-01
6.100000000000000000e+03,2.508878325957444311e-01
6.150000000000000000e+03,2.526418468541708484e-01
6.200000000000000000e+03,2.512497984196107037e-01
6.250000000000000000e+03,2.415613501839714017e-01
6.300000000000000000e+03,2.263132836057774600e-01
6.350000000000000000e+03,2.201228153046771996e-01
6.400000000000000000e+03,2.127792532416821203e-01
6.450000000000000000e+03,1.982121634888655559e-01
6.500000000000000000e+03,1.833564067066606462e-01
6.550000000000000000e+03,1.746298275072507566e-01
6.600000000000000000e+03,1.752259758622418673e-01
6.650000000000000000e+03,1.888437828897893689e-01
6.700000000000000000e+03,1.956921852459819200e-01
6.750000000000000000e+03,1.938478250135771130e-01
6.800000000000000000e+03,1.949713277459181882e-01
6.850000000000000000e+03,1.893640831022234128e-01
6.900000000000000000e+03,1.983287446263832243e-01
6.950000000000000000e+03,1.901884620917860258e-01
7.000000000000000000e+03,1.758796362424419613e-01
7.050000000000000000e+03,1.691485841251793021e-01
7.100000000000000000e+03,1.771581467398912202e-01
7.150000000000000000e+03,1.783433552416866519e-01
7.200000000000000000e+03,1.751608572883396886e-01
7.250000000000000000e+03,1.704592470004140936e-01
7.300000000000000000e+03,1.853627356983061913e-01
7.350000000000000000e+03,1.929896159252705301e-01
7.400000000000000000e+03,1.945683015808674088e-01
7.450000000000000000e+03,1.937994900013416677e-01
7.500000000000000000e+03,1.879749366751090056e-01
7.550000000000000000e+03,1.809031916302471510e-01
7.600000000000000000e+03,1.714686664035421360e-01
7.650000000000000000e+03,1.705223718032489733e-01
7.700000000000000000e+03,1.612777561355625555e-01
7.750000000000000000e+03,1.599793575022544490e-01
7.800000000000000000e+03,1.474169978207889309e-01
7.850000000000000000e+03,1.472423895045203990e-01
7.900000000000000000e+03,1.469856136354037446e-01
7.950000000000000000e+03,1.522659623527425343e-01
8.000000000000000000e+03,1.672290963629534666e-01
8.050000000000000000e+03,1.738086366082873813e-01
8.100000000000000000e+03,1.825289058963895372e-01
8.150000000000000000e+03,1.769108084897539901e-01
8.200000000000000000e+03,1.709547616144342363e-01
8.250000000000000000e+03,1.582838443824957086e-01
8.300000000000000000e+03,1.513070714371733128e-01
8.350000000000000000e+03,1.528759030854559553e-01
8.400000000000000000e+03,1.541879934928345186e-01
8.450000000000000000e+03,1.521713406697394189e-01
8.500000000000000000e+03,1.408461749598035606e-01
8.550000000000000000e+03,1.217791291466816528e-01
8.600000000000000000e+03,1.169631438204795648e-01
8.650000000000000000e+03,1.138982005933751318e-01
8.700000000000000000e+03,1.116346780063546262e-01
8.750000000000000000e+03,1.133584733173317871e-01
8.800000000000000000e+03,1.169564064689597171e-01
8.850000000000000000e+03,1.276691899220394055e-01
8.900000000000000000e+03,1.294236602628885402e-01
8.950000000000000000e+03,1.170074107176077294e-01
9.000000000000000000e+03,1.223567751731239883e-01
9.050000000000000000e+03,1.217545022649385578e-01
9.100000000000000000e+03,1.122953521590993042e-01
9.150000000000000000e+03,1.047608640221396881e-01
9.200000000000000000e+03,1.093359417454587423e-01
9.250000000000000000e+03,1.052138507548697755e-01
9.300000000000000000e+03,9.776726516861572458e-02
9.350000000000000000e+03,1.015934124692511320e-01
9.400000000000000000e+03,1.071517214480694480e-01
9.450000000000000000e+03,9.656826438119081590e-02
9.500000000000000000e+03,9.914745816229492137e-02
9.550000000000000000e+03,9.276515548109726117e-02
9.600000000000000000e+03,8.207478387667460629e-02
9.650000000000000000e+03,8.786654232721269331e-02
9.700000000000000000e+03,1.048689138576737179e-01
9.750000000000000000e+03,1.043311797080589409e-01
9.800000000000000000e+03,9.917355371900365979e-02
9.850000000000000000e+03,9.826413562074504116e-02
9.900000000000000000e+03,1.024812308520985926e-01
9.950000000000000000e+03,1.089337754999459840e-01
1.000000000000000000e+04,1.079892010798882973e-01
1.005000000000000000e+04,1.137531920538514818e-01
1.010000000000000000e+04,1.114741114741044647e-01
1.015000000000000000e+04,1.095458575509719035e-01
1.020000000000000000e+04,1.115576904224993560e-01
1.025000000000000000e+04,1.123792800702327344e-01
1.030000000000000000e+04,1.182409474808227001e-01
1.035000000000000000e+04,1.156087978617150736e-01
1.040000000000000000e+04,1.132583405441715541e-01
1.045000000000000000e+04,1.126526967116281974e-01
1.050000000000000000e+04,1.139574008824452700e-01
1.055000000000000000e+04,1.070988531892611006e-01
1.060000000000000000e+04,1.071597019149041485e-01
1.065000000000000000e+04,1.119143742371515038e-01
1.070000000000000000e+04,1.138211382113735737e-01
1.075000000000000000e+04,1.155861470250765799e-01
1.080000000000000000e+04,1.181372095176286274e-01
1.085000000000000000e+04,1.166712745369029025e-01
1.090000000000000000e+04,1.254930740299012304e-01
1.095000000000000000e+04,1.288162420479032622e-01
1.100000000000000000e+04,1.263521498045544478e-01
1.105000000000000000e+04,1.212559949325771047e-01
1.110000000000000000e+04,1.127826321952903332e-01
1.115000000000000000e+04,1.034884763698221688e-01
1.120000000000000000e+04,9.415825967919111417e-02
1.125000000000000000e+04,1.064201700589531563e-01
1.130000000000000000e+04,1.157419697371861456e-01
1.135000000000000000e+04,1.102986521011306564e-01
1.140000000000000000e+04,1.029149489810767260e-01
1.145000000000000000e+04,9.990393852064571867e-02
1.150000000000000000e+04,1.021940121148821601e-01
1.155000000000000000e+04,1.139295299108238346e-01
1.160000000000000000e+04,1.155072838548338865e-01
1.165000000000000000e+04,1.135238749177394091e-01
1.170000000000000000e+04,1.114434663703866568e-01
1.175000000000000000e+04,1.165858224831838319e-01
1.180000000000000000e+04,1.084653842894580111e-01
1.185000000000000000e+04,9.990718082861393956e-02
1.190000000000000000e+04,8.890009242919977295e-02
1.195000000000000000e+04,9.594734052937731184e-02
1.200000000000000000e+04,1.054356581395931025e-01
1.205000000000000000e+04,1.067131358393430540e-01
1.210000000000000000e+04,9.966118502602516749e-02
1.215000000000000000e+04,9.798919156172997136e-02
1.220000000000000000e+04,9.818867305957812430e-02
1.225000000000000000e+04,1.014883138791342621e-01
1.230000000000000000e+04,9.695688697395299371e-02
1.235000000000000000e+04,1.005586592178714933e-01
1.240000000000000000e+04,1.076794882133106368e-01
1.245000000000000000e+04,1.099242363397798794e-01
1.250000000000000000e+04,1.078313734901155674e-01
1.255000000000000000e+04,1.044803866889703059e-01
1.260000000000000000e+04,9.893394704123459338e-02
1.265000000000000000e+04,8.979527310093543546e-02
1.270000000000000000e+04,9.379838857832095700e-02
1.275000000000000000e+04,9.698585731837389146e-02
1.280000000000000000e+04,9.921099914068626235e-02
1.285000000000000000e+04,1.052576971960622609e-01
1.290000000000000000e+04,1.058315892824784887e-01
1.295000000000000000e+04,1.003783491622202706e-01
1.300000000000000000e+04,9.240314847575226143e-02
1.305000000000000000e+04,8.290552448087262771e-02
1.310000000000000000e+04,7.404014960689031533e-02
1.315000000000000000e+04,8.257927153827843147e-02
1.320000000000000000e+04,9.312425826325748668e-02
1.325000000000000000e+04,9.614368726887967398e-02
1.330000000000000000e+04,9.212339924315660067e-02
1.335000000000000000e+04,9.137892292711097264e-02
1.340000000000000000e+04,8.536676367434409274e-02
1.345000000000000000e+04,8.381037345425684792e-02
1.350000000000000000e+04,7.708071007084948967e-02
1.355000000000000000e+04,7.851819053943359661e-02
1.360000000000000000e+04,8.416047839618934212e-02
1.365000000000000000e+04,8.150807022683964620e-02
1.370000000000000000e+04,8.612510035762688254e-02
1.375000000000000000e+04,8.872082030396660768e-02
1.380000000000000000e+04,8.550105064849305991e-02
1.385000000000000000e+04,7.912786080426337243e-02
1.390000000000000000e+04,7.596575785913628476e-02
1.395000000000000000e+04,7.325639739085737512e-02
1.400000000000000000e+04,7.013784729661648454e-02
1.405000000000000000e+04,6.969847934903239395e-02
1.410000000000000000e+04,6.486537597805697164e-02
1.415000000000000000e+04,6.981838739310813891e-02
1.420000000000000000e+04,7.478346595309270928e-02
1.425000000000000000e+04,7.615839824105585798e-02
1.430000000000000000e+04,7.356128942031764373e-02
1.435000000000000000e+04,7.093582328757003230e-02
1.440000000000000000e+04,7.610582598430076784e-02
1.445000000000000000e+04,8.414642585287934740e-02
1.450000000000000000e+04,8.050019538881852954e-02
1.455000000000000000e+04,7.573362655487347883e-02
1.460000000000000000e+04,7.246079035682723157e-02
1.465000000000000000e+04,7.703683480080908419e-02
1.470000000000000000e+04,8.058408725029775344e-02
1.475000000000000000e+04,8.175716900548873900e-02
1.480000000000000000e+04,7.733711686146588216e-02
1.485000000000000000e+04,7.523623549479746542e-02
1.490000000000000000e+04,7.838400107374676740e-02
1.495000000000000000e+04,7.593694959087882168e-02
1.500000000000000000e+04,7.039530697952328664e-02
1.505000000000000000e+04,6.856687263303690161e-02
1.510000000000000000e+04,6.352780169082777872e-02
1.515000000000000000e+04,6.961036675245951821e-02
1.520000000000000000e+04,7.302151174264376321e-02
1.525000000000000000e+04,7.155814919239816829e-02
1.530000000000000000e+04,7.441779404395781894e-02
1.535000000000000000e+04,8.325190541332300187e-02
1.540000000000000000e+04,8.441010324004877274e-02
1.545000000000000000e+04,8.012426380169473950e-02
1.550000000000000000e+04,7.793045609960641551e-02
1.555000000000000000e+04,8.329582234797322515e-02
1.560000000000000000e+04,8.375531483024706292e-02
1.565000000000000000e+04,8.025046322918832908e-02
1.570000000000000000e+04,7.778697747489682346e-02
1.575000000000000000e+04,7.495820371193412379e-02
1.580000000000000000e+04,7.695715461046831463e-02
1.585000000000000000e+04,8.108846970748512240e-02
1.590000000000000000e+04,7.538309959541544814e-02
1.595000000000000000e+04,6.795812174785503812e-02
1.600000000000000000e+04,7.582859404620778676e-02
1.605000000000000000e+04,7.393101156729814383e-02
1.610000000000000000e+04,7.825600894354589609e-02
1.615000000000000000e+04,8.106825170784265344e-02
1.620000000000000000e+04,8.435693269962923901e-02
1.625000000000000000e+04,8.713309950157116512e-02
1.630000000000000000e+04,8.829724147803097445e-02
1.635000000000000000e+04,8.395001325097684042e-02
1.640000000000000000e+04,8.048289738430858264e-02
1.645000000000000000e+04,8.056247847142283813e-02
1.650000000000000000e+04,7.494495283114394057e-02
1.655000000000000000e+04,7.250317201377742826e-02
1.660000000000000000e+04,7.501556131156950080e-02
1.665000000000000000e+04,7.294857165736007287e-02
1.670000000000000000e+04,7.628285731393552593e-02
1.675000000000000000e+04,7.792569597835130590e-02
1.680000000000000000e+04,7.943971588992898569e-02
1.685000000000000000e+04,8.248768619073187924e-02
1.690000000000000000e+04,8.315089836893374553e-02
1.695000000000000000e+04,8.109649381550854130e-02
1.700000000000000000e+04,8.234809717075625146e-02
1.705000000000000000e+04,8.198932613923098911e-02
1.710000000000000000e+04,8.841588211215856141e-02
1.715000000000000000e+04,9.585446912716522050e-02
1.720000000000000000e+04,9.952909714551538833e-02
1.725000000000000000e+04,9.958842965625286370e-02
1.730000000000000000e+04,9.745101439223236017e-02
1.735000000000000000e+04,9.394271223560707318e-02
1.740000000000000000e+04,9.191042660384496354e-02
1.745000000000000000e+04,8.916394475962152733e-02
1.750000000000000000e+04,8.277622231111469997e-02
1.755000000000000000e+04,8.481947847226450898e-02
1.760000000000000000e+04,8.124538378501516833e-02
1.765000000000000000e+04,7.776707646404396046e-02
1.770000000000000000e+04,7.679415475586198747e-02
1.775000000000000000e+04,7.379865923046818876e-02
1.780000000000000000e+04,7.389097990749537992e-02
1.785000000000000000e+04,7.611151569473167955e-02
1.790000000000000000e+04,8.223004301435665742e-02
1.795000000000000000e+04,8.512060609437066550e-02
1.800000000000000000e+04,9.110604966390944970e-02
1.805000000000000000e+04,9.561797130353177909e-02
1.810000000000000000e+04,1.024252803712532023e-01
1.815000000000000000e+04,1.100765798027690257e-01
1.820000000000000000e+04,1.127410581836194581e-01
1.825000000000000000e+04,1.111171990575893220e-01
1.830000000000000000e+04,1.055680017485414735e-01
1.835000000000000000e+04,9.656149528636087664e-02
1.840000000000000000e+04,9.119069615781910665e-02
1.845000000000000000e+04,8.740267013531743956e-02
1.850000000000000000e+04,8.561699367602226829e-02
1.855000000000000000e+04,8.369719511977147253e-02
1.860000000000000000e+04,8.275540741538350842e-02
1.865000000000000000e+04,8.492842206853279396e-02
1.870000000000000000e+04,8.259807853413414502e-02
1.875000000000000000e+04,7.622704566868515608e-02
1.880000000000000000e+04,7.914472634434760456e-02
1.885000000000000000e+04,8.240057998691818764e-02
1.890000000000000000e+04,8.182988554397846448e-02
1.895000000000000000e+04,8.210648514590568325e-02
1.900000000000000000e+04,8.322368998123108597e-02
1.905000000000000000e+04,8.332021066261102726e-02
1.910000000000000000e+04,8.397466101251466197e-02
1.915000000000000000e+04,8.507823786399548727e-02
1.920000000000000000e+04,8.367619742027515573e-02
1.925000000000000000e+04,8.321645628798701733e-02
1.930000000000000000e+04,7.695628896603196045e-02
1.935000000000000000e+04,7.003944671249578979e-02
1.940000000000000000e+04,6.412040616463993148e-02
1.945000000000000000e+04,6.258461433002804331e-02
1.950000000000000000e+04,6.844093465292577783e-02
1.955000000000000000e+04,7.651782517518623816e-02
1.960000000000000000e+04,8.149244086186380187e-02
1.965000000000000000e+04,8.328668600410771283e-02
1.970000000000000000e+04,8.598548297040703448e-02
1.975000000000000000e+04,9.032454052959287827e-02
1.980000000000000000e+04,9.110650977223316849e-02
1.985000000000000000e+04,8.835826910482913465e-02
1.990000000000000000e+04,8.800227794248255409e-02
1.995000000000000000e+04,8.504168546271745344e-02
2.000000000000000000e+04,8.079596020198970274e-02
2.005000000000000000e+04,7.527471614050923465e-02
2.010000000000000000e+04,7.389350446909920267e-02
2.015000000000000000e+04,7.096422013796044315e-02
2.020000000000000000e+04,6.864346649506003484e-02
2.025000000000000000e+04,7.031751518443429827e-02
2.030000000000000000e+04,6.571104871681104909e-02
2.035000000000000000e+04,6.862889620493833887e-02
2.040000000000000000e+04,7.310099178145007537e-02
2.045000000000000000e+04,7.187912571512239390e-02
2.050000000000000000e+04,6.972017625156295972e-02
2.055000000000000000e+04,7.259987348547253250e-02
2.060000000000000000e+04,7.455948740352141835e-02
2.065000000000000000e+04,7.457265991961364859e-02
2.070000000000000000e+04,7.584174677551508426e-02
2.075000000000000000e+04,7.768300322875870689e-02
2.080000000000000000e+04,7.650273224043596665e-02
2.085000000000000000e+04,7.587166083161273056e-02
2.090000000000000000e+04,7.301086072436546726e-02
2.095000000000000000e+04,7.410942993969404924e-02
2.100000000000000000e+04,7.244099487325250664e-02
2.105000000000000000e+04,7.021044130919557036e-02
2.110000000000000000e+04,6.596843751480391260e-02
2.115000000000000000e+04,6.439411848138981709e-02
2.120000000000000000e+04,6.631762652704498162e-02
2.125000000000000000e+04,6.754191959594002537e-02
2.130000000000000000e+04,7.261004960643363537e-02
2.135000000000000000e+04,7.540630415437066247e-02
2.140000000000000000e+04,7.267573166362678583e-02
2.145000000000000000e+04,7.126318897331646030e-02
2.150000000000000000e+04,7.506627598716131278e-02
2.155000000000000000e+04,7.885171608432450796e-02
2.160000000000000000e+04,7.974939431816174817e-02
2.165000000000000000e+04,8.193616923005486719e-02
2.170000000000000000e+04,8.442007280770069677e-02
2.175000000000000000e+04,8.395016321088283329e-02
2.180000000000000000e+04,8.669327095087037138e-02
2.185000000000000000e+04,8.741018717678511463e-02
2.190000000000000000e+04,8.858043011734345606e-02
2.195000000000000000e+04,8.910755774224077275e-02
2.200000000000000000e+04,9.299577291940941404e-02
2.205000000000000000e+04,9.335933366589349580e-02
2.210000000000000000e+04,9.320845210623757149e-02
2.215000000000000000e+04,8.974764119001077400e-02
2.220000000000000000e+04,8.666276293860092350e-02
2.225000000000000000e+04,8.287267987955049264e-02
2.230000000000000000e+04,7.954800233172870660e-02
2.235000000000000000e+04,7.662595260465571156e-02
2.240000000000000000e+04,8.079996428730856772e-02
2.245000000000000000e+04,8.237198046115273842e-02
2.250000000000000000e+04,8.381849695568710512e-02
2.255000000000000000e+04,9.010686887499075315e-02
2.260000000000000000e+04,8.946506791734515351e-02
2.265000000000000000e+04,8.947360675761428794e-02
2.270000000000000000e+04,8.854235496233392455e-02
2.275000000000000000e+04,8.793752655560438392e-02
2.280000000000000000e+04,8.561028025086442339e-02
2.285000000000000000e+04,8.411010459060702660e-02
2.290000000000000000e+04,8.043316885725299015e-02
2.295000000000000000e+04,8.435362293581849524e-02
2.300000000000000000e+04,8.764836311464641039e-02
2.305000000000000000e+04,8.641707518111951813e-02
2.310000000000000000e+04,8.233409809099068166e-02
2.315000000000000000e+04,8.725325039954912043e-02
2.320000000000000000e+04,9.059954312313983626e-02
2.325000000000000000e+04,8.773816179949150973e-02
2.330000000000000000e+04,8.694905798034380240e-02
2.335000000000000000e+04,9.181619630850895719e-02
2.340000000000000000e+04,9.358574419896614760e-02
2.345000000000000000e+04,8.988955694853101308e-02
2.350000000000000000e+04,9.105995489553680988e-02
2.355000000000000000e+04,8.925311027132620811e-02
2.360000000000000000e+04,8.855556967925071188e-02
2.365000000000000000e+04,9.504883514439038672e-02
2.370000000000000000e+04,9.619847263828462669e-02
2.375000000000000000e+04,9.540650919961196630e-02
2.380000000000000000e+04,9.444981303306526632e-02
2.385000000000000000e+04,9.458722904699973233e-02
2.390000000000000000e+04,9.346889251495660300e-02
2.395000000000000000e+04,9.502734750114727458e-02
2.400000000000000000e+04,9.282946543893888514e-02
2.405000000000000000e+04,9.255332418610329182e-02
2.410000000000000000e+04,9.493382017343493517e-02
2.415000000000000000e+04,9.490290257132061313e-02
2.420000000000000000e+04,9.602908970703505354e-02
2.425000000000000000e+04,9.937734526411162728e-02
2.430000000000000000e+04,1.023826179992581853e-01
2.435000000000000000e+04,1.025009239866934152e-01
2.440000000000000000e+04,9.961340382224492807e-02
2.445000000000000000e+04,9.755565552874168045e-02
2.450000000000000000e+04,9.885310803640368071e-02
2.455000000000000000e+04,9.639797428481916564e-02
2.460000000000000000e+04,9.313984526374030626e-02
2.465000000000000000e+04,8.940813760090593476e-02
2.470000000000000000e+04,8.706799994601849280e-02
2.475000000000000000e+04,8.546456035446048372e-02
2.480000000000000000e+04,8.798032337405414793e-02
2.485000000000000000e+04,8.659611283247997671e-02
2.490000000000000000e+04,8.642223203887244853e-02
2.495000000000000000e+04,8.488637729950548882e-02
2.500000000000000000e+04,8.831646734131182175e-02
2.505000000000000000e+04,9.436749031974733803e-02
2.510000000000000000e+04,9.449822716226324859e-02
2.515000000000000000e+04,9.089101824977074973e-02
2.520000000000000000e+04,8.965252701612103081e-02
2.525000000000000000e+04,8.989742980475762257e-02
2.530000000000000000e+04,9.061565419021383461e-02
2.535000000000000000e+04,8.998987548156922589e-02
2.540000000000000000e+04,8.787055627731249485e-02
2.545000000000000000e+04,8.455463439550520155e-02
2.550000000000000000e+04,8.391827771459892116e-02
2.555000000000000000e+04,8.414543462095325221e-02
2.560000000000000000e+04,8.312175305652019786e-02
2.565000000000000000e+04,8.527282886956683017e-02
2.570000000000000000e+04,8.980195323139861241e-02
2.575000000000000000e+04,9.050781199435353752e-02
2.580000000000000000e+04,8.640491970595159943e-02
2.585000000000000000e+04,8.394259409693699547e-02
2.590000000000000000e+04,8.334298547031276927e-02
2.595000000000000000e+04,8.027950111106457731e-02
2.600000000000000000e+04,7.568939656166751018e-02
2.605000000000000000e+04,7.728430130642055529e-02
2.610000000000000000e+04,8.140173428860558724e-02
2.615000000000000000e+04,8.282666054835208236e-02
2.620000000000000000e+04,8.259226747070563812e-02
2.625000000000000000e+04,8.002234835498578391e-02
2.630000000000000000e+04,8.121364206684361653e-02
2.635000000000000000e+04,8.118603974549609692e-02
2.640000000000000000e+04,8.237061727460726068e-02
2.645000000000000000e+04,8.400438546746713531e-02
2.650000000000000000e+04,8.039948178055206229e-02
2.655000000000000000e+04,7.623065044630977782e-02
2.660000000000000000e+04,7.871884515619631539e-02
2.665000000000000000e+04,7.757057271147693722e-02
2.670000000000000000e+04,7.834912550091843730e-02
2.675000000000000000e+04,7.909984673470166205e-02
2.680000000000000000e+04,7.930052361230882640e-02
2.685000000000000000e+04,7.997219222127016636e-02
2.690000000000000000e+04,7.984833277573361032e-02
2.695000000000000000e+04,7.977440540239760791e-02
2.700000000000000000e+04,7.824401565374905498e-02
2.705000000000000000e+04,7.600458393405851165e-02
2.710000000000000000e+04,7.618415064636069323e-02
2.715000000000000000e+04,7.884301376254621019e-02
2.720000000000000000e+04,8.007058564024244207e-02
2.725000000000000000e+04,8.004599219601327142e-02
2.730000000000000000e+04,8.334249050707559503e-02
2.735000000000000000e+04,8.738254542796258795e-02
2.740000000000000000e+04,9.172414632070113871e-02
2.745000000000000000e+04,9.260136242759975378e-02
2.750000000000000000e+04,9.257845169266754048e-02
2.755000000000000000e+04,9.095858589525068760e-02
2.760000000000000000e+04,9.115611753197538913e-02
2.765000000000000000e+04,9.439079960941954006e-02
2.770000000000000000e+04,9.739720587704620014e-02
2.775000000000000000e+04,9.823069438939274756e-02
2.780000000000000000e+04,9.726268839250490350e-02
2.785000000000000000e+04,9.352147738560684376e-02
2.790000000000000000e+04,8.807330681098252123e-02
2.795000000000000000e+04,8.085578333511833637e-02
2.800000000000000000e+04,7.856862254919627642e-02
2.805000000000000000e+04,8.142312217033481625e-02
2.810000000000000000e+04,8.277285505854131697e-02
2.815000000000000000e+04,8.262583922418653692e-02
2.820000000000000000e+04,8.382681465196489823e-02
2.825000000000000000e+04,8.346607199745359473e-02
2.830000000000000000e+04,8.049185541147141354e-02
2.835000000000000000e+04,8.218404994532962915e-02
2.840000000000000000e+04,8.513784725890077842e-02
2.845000000000000000e+04,8.822185511932917334e-02
2.850000000000000000e+04,8.806708536542695587e-02
2.855000000000000000e+04,8.910370915204535169e-02
2.860000000000000000e+04,9.146533337995355062e-02
2.865000000000000000e+04,9.305085337335677886e-02
2.870000000000000000e+04,9.602452876206607479e-02
2.875000000000000000e+04,9.592709818789069143e-02
2.880000000000000000e+04,9.270511440575124329e-02
2.885000000000000000e+04,8.623617898859742281e-02
2.890000000000000000e+04,8.117366181101137723e-02
2.895000000000000000e+04,7.827018065006602354e-02
2.900000000000000000e+04,7.992827833523213910e-02
2.905000000000000000e+04,7.951533510034364260e-02
2.910000000000000000e+04,7.827909693825285675e-02
2.915000000000000000e+04,7.773318239511789463e-02
2.920000000000000000e+04,7.780555460429733339e-02
2.925000000000000000e+04,8.027075997402127738e-02
2.930000000000000000e+04,8.477526364288234806e-02
2.935000000000000000e+04,8.865115328268474704e-02
2.940000000000000000e+04,9.176558620455432802e-02
2.945000000000000000e+04,9.534481002343270228e-02
2.950000000000000000e+04,9.830175248297040591e-02
2.955000000000000000e+04,9.942133937938191224e-02
2.960000000000000000e+04,9.898314246140671457e-02
2.965000000000000000e+04,9.706249367643959847e-02
2.970000000000000000e+04,9.393623110333410020e-02
2.975000000000000000e+04,9.082047662263909027e-02
2.980000000000000000e+04,9.066809838596434634e-02
2.985000000000000000e+04,9.071722890355798929e-02
2.990000000000000000e+04,8.909401023377488960e-02
2.995000000000000000e+04,8.921238022103156196e-02
3.000000000000000000e+04,8.819706009800121205e-02
3.005000000000000000e+04,9.024658081262326714e-02
3.010000000000000000e+04,9.036244643035568069e-02
3.015000000000000000e+04,9.074325893005680266e-02
3.020000000000000000e+04,8.986457402073255718e-02
3.025000000000000000e+04,8.753429638690113368e-02
3.030000000000000000e+04,8.580574898518672500e-02
3.035000000000000000e+04,8.889328193470286132e-02
3.040000000000000000e+04,9.190487155028320698e-02
3.045000000000000000e+04,9.438113690848065618e-02
3.050000000000000000e+04,9.173469722304644636e-02
3.055000000000000000e+04,8.890052698766492956e-02
3.060000000000000000e+04,8.764419463416733835e-02
3.065000000000000000e+04,8.769697562885864217e-02
3.070000000000000000e+04,8.742386241490962551e-02
3.075000000000000000e+04,8.637117492114537720e-02
3.080000000000000000e+04,8.571150287328804795e-02
3.085000000000000000e+04,8.466500275518190621e-02
3.090000000000000000e+04,8.161548169962562493e-02
3.095000000000000000e+04,8.051436140997431101e-02
3.100000000000000000e+04,8.070707396536014322e-02
3.105000000000000000e+04,8.051270490483786180e-02
3.110000000000000000e+04,7.909713514035388027e-02
3.115000000000000000e+04,7.775031299156270892e-02
3.120000000000000000e+04,8.108714464280519785e-02
3.125000000000000000e+04,8.396531310998539555e-02
3.130000000000000000e+04,8.491741477908520963e-02
3.135000000000000000e+04,8.401645880514596598e-02
3.140000000000000000e+04,8.330944874367413044e-02
3.145000000000000000e+04,8.292264156942946718e-02
3.150000000000000000e+04,8.533062442462518993e-02
3.155000000000000000e+04,8.665335488574443801e-02
3.160000000000000000e+04,8.854150185121179018e-02
3.165000000000000000e+04,8.928627847461856337e-02
3.170000000000000000e+04,8.643260464970087265e-02
3.175000000000000000e+04,8.314698749646143305e-02
3.180000000000000000e+04,8.012326656394935798e-02
3.185000000000000000e+04,7.968352641989789875e-02
3.190000000000000000e+04,7.943324660669448534e-02
3.195000000000000000e+04,8.137460486370257096e-02
3.200000000000000000e+04,8.387237898816107817e-02
3.205000000000000000e+04,8.667436273439715899e-02
3.210000000000000000e+04,8.946761783122508804e-02
3.215000000000000000e+04,9.150570744300873249e-02
3.220000000000000000e+04,9.322691841868807616e-02
3.225000000000000000e+04,9.711326780565449068e-02
3.230000000000000000e+04,9.665335438531774681e-02
3.235000000000000000e+04,9.570028747179881723e-02
3.240000000000000000e+04,9.606699381706718111e-02
3.245000000000000000e+04,9.620658839481466273e-02
3.250000000000000000e+04,9.419197358030395595e-02
3.255000000000000000e+04,9.126191719660803336e-02
3.260000000000000000e+04,9.091745651974220133e-02
3.265000000000000000e+04,9.149285882004981607e-02
3.270000000000000000e+04,9.133257902408992157e-02
3.275000000000000000e+04,9.208879118195212321e-02
3.280000000000000000e+04,9.083056410882167642e-02
3.285000000000000000e+04,8.902823861273023720e-02
3.290000000000000000e+04,8.528616151485174379e-02
3.295000000000000000e+04,8.242541956238413903e-02
3.300000000000000000e+04,8.294698140459977331e-02
3.305000000000000000e+04,8.114731778161299314e-02
3.310000000000000000e+04,7.987674088396357064e-02
3.315000000000000000e+04,8.066121685620591952e-02
3.320000000000000000e+04,8.325050450287968529e-02
3.325000000000000000e+04,8.625304502120528793e-02
3.330000000000000000e+04,8.852587009399470741e-02
3.335000000000000000e+04,8.923270666547167274e-02
3.340000000000000000e+04,8.939852100236905796e-02
3.345000000000000000e+04,9.470568891812264356e-02
3.350000000000000000e+04,9.916121906809161057e-02
3.355000000000000000e+04,1.012190396709523599e-01
3.360000000000000000e+04,1.012469866968280785e-01
3.365000000000000000e+04,9.848147157588549305e-02
3.370000000000000000e+04,9.625827126791874910e-02
3.375000000000000000e+04,9.498977808065262041e-02
3.380000000000000000e+04,9.467175527351556763e-02
3.385000000000000000e+04,9.533937943734155374e-02
3.390000000000000000e+04,9.582804833682717627e-02
3.395000000000000000e+04,9.507820093664653971e-02
3.400000000000000000e+04,9.538935129359171761e-02
3.405000000000000000e+04,9.622820670954612687e-02
3.410000000000000000e+04,9.665405706577828715e-02
3.415000000000000000e+04,9.801567548046741241e-02
3.420000000000000000e+04,1.003674356500328102e-01
3.425000000000000000e+04,1.013109106303501372e-01
3.430000000000000000e+04,1.022516350349390590e-01
3.435000000000000000e+04,1.006278322804793346e-01
3.440000000000000000e+04,9.610185750414362849e-02
3.445000000000000000e+04,9.182123402320413463e-02
3.450000000000000000e+04,8.973652937596471313e-02
3.455000000000000000e+04,8.896992851147789150e-02
3.460000000000000000e+04,8.818627592651656633e-02
3.465000000000000000e+04,8.821294238742705129e-02
3.470000000000000000e+04,8.864297858851538647e-02
3.475000000000000000e+04,8.955137981641309031e-02
3.480000000000000000e+04,9.195138070745678682e-02
3.485000000000000000e+04,9.210639579926538367e-02
3.490000000000000000e+04,9.357898054497520990e-02
3.495000000000000000e+04,9.390289262110323998e-02
3.500000000000000000e+04,9.382589068884245043e-02
3.505000000000000000e+04,9.213241657395127016e-02
3.510000000000000000e+04,9.162132132988137778e-02
3.515000000000000000e+04,9.126340644647906730e-02
3.520000000000000000e+04,9.259206651326956639e-02
3.525000000000000000e+04,9.624313258253530678e-02
3.530000000000000000e+04,9.812753179797434333e-02
3.535000000000000000e+04,9.919568517628551962e-02
3.540000000000000000e+04,9.822698040545657650e-02
3.545000000000000000e+04,1.012665369101039547e-01
3.550000000000000000e+04,1.044289832211323099e-01
3.555000000000000000e+04,1.043571207560953784e-01
3.560000000000000000e+04,1.025813881632516300e-01
3.565000000000000000e+04,1.001187437472552677e-01
3.570000000000000000e+04,9.973576837250308635e-02
3.575000000000000000e+04,1.000811166121248208e-01
3.580000000000000000e+04,9.858197629489179326e-02
3.585000000000000000e+04,9.762628657499022866e-02
3.590000000000000000e+04,9.693323305757484132e-02
3.595000000000000000e+04,9.700240141674648653e-02
3.600000000000000000e+04,9.418256900271576582e-02
3.605000000000000000e+04,9.153698926521486312e-02
3.610000000000000000e+04,8.823393627139108908e-02
3.615000000000000000e+04,8.754022479784279165e-02
3.620000000000000000e+04,8.751139471285745985e-02
3.625000000000000000e+04,8.709644791408316378e-02
3.630000000000000000e+04,8.587458564043903841e-02
3.635000000000000000e+04,8.693020824737252017e-02
3.640000000000000000e+04,8.792798732636214476e-02
3.645000000000000000e+04,8.881329273088778287e-02
3.650000000000000000e+04,9.183310046300352525e-02
3.655000000000000000e+04,9.519119403938136603e-02
3.660000000000000000e+04,9.761117637951888248e-02
3.665000000000000000e+04,9.522250416087146840e-02
3.670000000000000000e+04,9.431168996303779251e-02
3.675000000000000000e+04,9.683183224039548787e-02
3.680000000000000000e+04,9.999728268253843533e-02
3.685000000000000000e+04,9.935506046873726627e-02
3.690000000000000000e+04,9.622142128036553776e-02
3.695000000000000000e+04,9.266325674542169599e-02
3.700000000000000000e+04,9.203354864283130876e-02
3.705000000000000000e+04,9.300693638498369609e-02
3.710000000000000000e+04,9.293550039082659753e-02
3.715000000000000000e+04,9.155428745749422115e-02
3.720000000000000000e+04,9.107282062310234627e-02
3.725000000000000000e+04,9.078950900647042577e-02
3.730000000000000000e+04,8.922012814669949554e-02
3.735000000000000000e+04,8.690530374019506121e-02
3.740000000000000000e+04,8.700302130959125524e-02
3.745000000000000000e+04,8.672665616405511591e-02
3.750000000000000000e+04,8.741100237327054101e-02
3.755000000000000000e+04,8.889243961545639783e-02
3.760000000000000000e+04,8.659344166378873942e-02
3.765000000000000000e+04,8.674404398289914386e-02
3.770000000000000000e+04,8.705339380918347691e-02
3.775000000000000000e+04,8.469532815907843126e-02
3.780000000000000000e+04,8.133823620186481085e-02
3.785000000000000000e+04,8.100182293730739946e-02
3.790000000000000000e+04,8.304090481341874774e-02
3.795000000000000000e+04,8.280853381114411382e-02
3.800000000000000000e+04,8.126101944685848455e-02
3.805000000000000000e+04,8.157472865365050785e-02
3.810000000000000000e+04,8.283247158867257376e-02
3.815000000000000000e+04,8.571203900290969013e-02
3.820000000000000000e+04,8.779874872385529105e-02
3.825000000000000000e+04,8.998457556665190316e-02
3.830000000000000000e+04,9.226913135427255996e-02
3.835000000000000000e+04,9.155780379477462816e-02
3.840000000000000000e+04,9.105665651068312050e-02
3.845000000000000000e+04,9.206522587189497342e-02
3.850000000000000000e+04,9.199761045167459406e-02
3.855000000000000000e+04,9.203392908095586744e-02
3.860000000000000000e+04,9.181109297686407267e-02
3.865000000000000000e+04,9.179581382111529075e-02
3.870000000000000000e+04,9.281413916953462628e-02
3.875000000000000000e+04,9.279760522309515869e-02
3.880000000000000000e+04,9.272956882554994618e-02
3.885000000000000000e+04,9.302205863427398524e-02
3.890000000000000000e+04,9.305673376006262654e-02
3.895000000000000000e+04,9.509383584504149667e-02
3.900000000000000000e+04,9.738211840722527102e-02
3.905000000000000000e+04,9.833294922025404006e-02
3.910000000000000000e+04,9.905970009292547340e-02
3.915000000000000000e+04,9.951214528364721312e-02
3.920000000000000000e+04,9.744649371190239329e-02
3.925000000000000000e+04,9.750919297173604727e-02
3.930000000000000000e+04,9.573971824296922950e-02
3.935000000000000000e+04,9.204340423369855584e-02
3.940000000000000000e+04,9.009923606000486140e-02
3.945000000000000000e+04,9.028921953816776425e-02
3.950000000000000000e+04,8.987114250272815186e-02
3.955000000000000000e+04,8.776853514028659653e-02
3.960000000000000000e+04,8.693383163725187934e-02
3.965000000000000000e+04,8.806839676174754716e-02
3.970000000000000000e+04,8.891463691091006094e-02
3.975000000000000000e+04,8.784684662021818857e-02
3.980000000000000000e+04,8.828923896385243442e-02
3.985000000000000000e+04,9.067108311795485376e-02
3.990000000000000000e+04,9.177714844240220105e-02
3.995000000000000000e+04,9.406522990664284434e-02
4.000000000000000000e+04,9.599760006000568335e-02
4.005000000000000000e+04,9.749236390269455654e-02
4.010000000000000000e+04,1.002468766364960073e-01
4.015000000000000000e+04,1.012012984317573472e-01
4.020000000000000000e+04,1.014900126862529617e-01
4.025000000000000000e+04,1.004695535514658622e-01
4.030000000000000000e+04,9.816133594700099385e-02
4.035000000000000000e+04,9.590840375703429954e-02
4.040000000000000000e+04,9.430459642088540040e-02
4.045000000000000000e+04,9.253994544840687952e-02
4.050000000000000000e+04,9.186604445981227940e-02
4.055000000000000000e+04,9.247614115558649983e-02
4.060000000000000000e+04,9.471031091188719664e-02
4.065000000000000000e+04,9.698818397251879331e-02
4.070000000000000000e+04,9.768801749343219987e-02
4.075000000000000000e+04,9.730640556878383807e-02
4.080000000000000000e+04,9.648456328685156569e-02
4.085000000000000000e+04,9.816161171085890924e-02
4.090000000000000000e+04,9.892178675338769711e-02
4.095000000000000000e+04,9.938707235477362012e-02
4.100000000000000000e+04,1.020462915538694060e-01
4.105000000000000000e+04,1.026365577777281768e-01
4.110000000000000000e+04,1.037930950585227441e-01
4.115000000000000000e+04,1.045904109256238224e-01
4.120000000000000000e+04,1.046091114293429269e-01
4.125000000000000000e+04,1.034156747715295199e-01
4.130000000000000000e+04,1.046463766010598540e-01
4.135000000000000000e+04,1.030204831805850429e-01
4.140000000000000000e+04,1.021714451341842467e-01
4.145000000000000000e+04,9.982871342067323184e-02
4.150000000000000000e+04,9.956386593094901372e-02
4.155000000000000000e+04,9.718177661188248662e-02
4.160000000000000000e+04,9.480541333141728755e-02
4.165000000000000000e+04,9.291493601594974505e-02
4.170000000000000000e+04,9.272359575710215074e-02
4.175000000000000000e+04,9.120739623003609742e-02
4.180000000000000000e+04,8.964697814247341023e-02
4.185000000000000000e+04,9.004962047900538780e-02
4.190000000000000000e+04,9.030810720508297695e-02
4.195000000000000000e+04,9.023225509126087118e-02
4.200000000000000000e+04,9.091847019515697514e-02
4.205000000000000000e+04,8.946279517728761288e-02
4.210000000000000000e+04,8.603121066007929363e-02
4.215000000000000000e+04,8.540722640032266666e-02
4.220000000000000000e+04,8.762825525461476195e-02
4.225000000000000000e+04,8.686184942368285755e-02
4.230000000000000000e+04,8.604997517789247929e-02
4.235000000000000000e+04,8.594838374536684089e-02
4.240000000000000000e+04,8.796962335794028531e-02
4.245000000000000000e+04,9.205907988033384948e-02
4.250000000000000000e+04,9.519776005270558228e-02
4.255000000000000000e+04,9.745168542847021387e-02
4.260000000000000000e+04,1.006392651189768062e-01
4.265000000000000000e+04,1.034442334294668475e-01
4.270000000000000000e+04,1.041661787780208681e-01
4.275000000000000000e+04,1.039975673083737839e-01
4.280000000000000000e+04,1.054648255881939778e-01
4.285000000000000000e+04,1.052950922965692482e-01
4.290000000000000000e+04,1.070837509615225613e-01
4.295000000000000000e+04,1.077506926497696083e-01
4.300000000000000000e+04,1.068812353201151755e-01
4.305000000000000000e+04,1.054098627209649197e-01
4.310000000000000000e+04,1.037098907217988142e-01
4.315000000000000000e+04,1.025700447266633120e-01
4.320000000000000000e+04,1.003680470359537558e-01
4.325000000000000000e+04,9.673764768445203277e-02
4.330000000000000000e+04,9.496316482298911010e-02
4.335000000000000000e+04,9.402320592374374675e-02
4.340000000000000000e+04,9.405313241630552934e-02
4.345000000000000000e+04,9.448190682224605341e-02
4.350000000000000000e+04,9.527750319916189481e-02
4.355000000000000000e+04,9.565796422585159942e-02
4.360000000000000000e+04,9.314771067942084759e-02
4.365000000000000000e+04,9.174283903385416217e-02
4.370000000000000000e+04,9.002082332212474336e-02
4.375000000000000000e+04,8.982651825101611864e-02
4.380000000000000000e+04,9.118513275953071817e-02
4.385000000000000000e+04,9.267747599827075300e-02
4.390000000000000000e+04,9.530534611968244363e-02
4.395000000000000000e+04,9.911037291529517512e-02
4.400000000000000000e+04,1.012249721597264229e-01
4.405000000000000000e+04,1.020635172867835894e-01
4.410000000000000000e+04,9.981633069545159387e-02
4.415000000000000000e+04,9.902380467033877753e-02
4.420000000000000000e+04,9.900228501617908128e-02
4.425000000000000000e+04,1.008790761790728796e-01
4.430000000000000000e+04,1.022098823954349922e-01
4.435000000000000000e+04,1.030867398705825888e-01
4.440000000000000000e+04,1.044571068219234955e-01
4.445000000000000000e+04,1.051944838136422145e-01
4.450000000000000000e+04,1.071436596930456786e-01
4.455000000000000000e+04,1.069785190007007114e-01
4.460000000000000000e+04,1.056926974731551838e-01
4.465000000000000000e+04,1.033795435712569488e-01
4.470000000000000000e+04,1.031296838996932363e-01
4.475000000000000000e+04,1.029250743000190704e-01
4.480000000000000000e+04,1.027209214080080368e-01
4.485000000000000000e+04,1.025618157900639593e-01
4.490000000000000000e+04,1.004877396939966028e-01
4.495000000000000000e+04,9.886320660274838801e-02
4.500000000000000000e+04,9.684229239350622409e-02
4.505000000000000000e+04,9.682359992009414995e-02
4.510000000000000000e+04,9.778053701692113187e-02
4.515000000000000000e+04,9.780514274324297874e-02
4.520000000000000000e+04,9.765270679852561253e-02
4.525000000000000000e+04,9.785419106760401275e-02
4.530000000000000000e+04,9.823182711198708006e-02
4.535000000000000000e+04,9.794712354744394833e-02
4.540000000000000000e+04,9.660580163432774814e-02
4.545000000000000000e+04,9.667554069217620949e-02
4.550000000000000000e+04,9.538251906551770132e-02
4.555000000000000000e+04,9.659502535619551855e-02
4.560000000000000000e+04,9.657682945549572739e-02
4.565000000000000000e+04,9.831109942827293002e-02
4.570000000000000000e+04,1.001728627382352799e-01
4.575000000000000000e+04,1.005005355074221063e-01
4.580000000000000000e+04,1.002161524857548835e-01
4.585000000000000000e+04,1.014590739569489197e-01
4.590000000000000000e+04,1.027864316681569856e-01
4.595000000000000000e+04,1.027181127723025278e-01
4.600000000000000000e+04,1.026499423925572030e-01
4.605000000000000000e+04,1.025819200451678070e-01
4.610000000000000000e+04,1.032515563653727542e-01
4.615000000000000000e+04,1.032263656258817774e-01
4.620000000000000000e+04,1.015562433713573798e-01
4.625000000000000000e+04,1.014896975200548224e-01
4.630000000000000000e+04,9.995464460810876695e-02
4.635000000000000000e+04,9.794826433086822881e-02
4.640000000000000000e+04,9.719618111678818284e-02
4.645000000000000000e+04,9.687627822867295180e-02
4.650000000000000000e+04,9.664308294445478342e-02
4.655000000000000000e+04,9.778522480720303056e-02
4.660000000000000000e+04,9.836698783288155834e-02
4.665000000000000000e+04,9.770422927697430815e-02
4.670000000000000000e+04,9.558681826941872739e-02
4.675000000000000000e+04,9.522790956343446522e-02
4.680000000000000000e+04,9.533984316574767304e-02
4.685000000000000000e+04,9.694563616572027254e-02
4.690000000000000000e+04,9.662906974265272897e-02
4.695000000000000000e+04,9.622798236459584320e-02
4.700000000000000000e+04,9.646603263760655800e-02
4.705000000000000000e+04,9.674608403647394494e-02
4.710000000000000000e+04,9.842678499395168812e-02
4.715000000000000000e+04,9.764374032364403488e-02
4.720000000000000000e+04,9.398105972331466385e-02
4.725000000000000000e+04,8.998751349178102377e-02
4.730000000000000000e+04,8.811653030591659608e-02
4.735000000000000000e+04,8.730544233490716843e-02
4.740000000000000000e+04,8.666483829455418064e-02
4.745000000000000000e+04,8.522475817159036460e-02
4.750000000000000000e+04,8.513504978842828530e-02
4.755000000000000000e+04,8.647557359466978566e-02
4.760000000000000000e+04,8.680489905674554363e-02
4.765000000000000000e+04,8.654592768252744595e-02
4.770000000000000000e+04,8.658099410914060767e-02
4.775000000000000000e+04,8.657410316014507723e-02
4.780000000000000000e+04,8.684616081951057609e-02
4.785000000000000000e+04,8.736842838533631639e-02
4.790000000000000000e+04,8.801486399031499541e-02
4.795000000000000000e+04,8.861824223339254125e-02
4.800000000000000000e+04,8.947035825642701834e-02
4.805000000000000000e+04,8.823957878088062312e-02
4.810000000000000000e+04,8.838347089111320276e-02
4.815000000000000000e+04,9.081154423930498654e-02
4.820000000000000000e+04,9.311010145017978301e-02
4.825000000000000000e+04,9.536244499250701168e-02
4.830000000000000000e+04,9.607806601657919998e-02
4.835000000000000000e+04,9.522036772766134805e-02
4.840000000000000000e+04,9.685750294415956807e-02
4.845000000000000000e+04,9.857381684589078263e-02
4.850000000000000000e+04,9.987422939733681115e-02
4.855000000000000000e+04,1.015015138720157251e-01
4.860000000000000000e+04,1.031666015102621903e-01
4.865000000000000000e+04,1.049104848821246772e-01
4.870000000000000000e+04,1.058705160058366346e-01
4.875000000000000000e+04,1.071978010707528295e-01
4.880000000000000000e+04,1.086453146451982210e-01
4.885000000000000000e+04,1.091072854189342745e-01
4.890000000000000000e+04,1.087912312631717504e-01
4.895000000000000000e+04,1.074135359849719973e-01
4.900000000000000000e+04,1.055488663496736423e-01
4.905000000000000000e+04,1.041365109783767284e-01
4.910000000000000000e+04,1.031343557157768376e-01
4.915000000000000000e+04,1.011983479481678994e-01
4.920000000000000000e+04,9.816873640780471311e-02
4.925000000000000000e+04,9.498284298796727532e-02
4.930000000000000000e+04,9.297985842072964413e-02
4.935000000000000000e+04,9.089988044822500113e-02
4.940000000000000000e+04,8.898605291391642469e-02
4.945000000000000000e+04,8.703565145296160432e-02
4.950000000000000000e+04,8.508919011737964277e-02
4.955000000000000000e+04,8.468043026377614080e-02
4.960000000000000000e+04,8.443378157699160669e-02
4.965000000000000000e+04,8.434875430505678340e-02
4.970000000000000000e+04,8.607472686667022588e-02
4.975000000000000000e+04,8.675202508493029541e-02
4.980000000000000000e+04,8.654444689866480633e-02
4.985000000000000000e+04,8.665824155985668575e-02
4.990000000000000000e+04,8.687868646587743049e-02
4.995000000000000000e+04,8.584412724470769085e-02
5.000000000000000000e+04,8.567828643427960467e-02
5.005000000000000000e+04,8.743082056303386196e-02
5.010000000000000000e+04,8.778267898845104611e-02
5.015000000000000000e+04,8.765528105123282510e-02
5.020000000000000000e+04,8.772733610884980715e-02
5.025000000000000000e+04,8.931165548945080301e-02
5.030000000000000000e+04,8.938192083657109377e-02
5.035000000000000000e+04,8.996842167981516925e-02
5.040000000000000000e+04,9.091089462511381392e-02
5.045000000000000000e+04,9.145507522150914115e-02
5.050000000000000000e+04,9.231500366330047669e-02
5.055000000000000000e+04,9.345017902712898783e-02
5.060000000000000000e+04,9.122349360685383379e-02
5.065000000000000000e+04,8.781662750983026955e-02
5.070000000000000000e+04,8.603380603933580284e-02
5.075000000000000000e+04,8.496384307699117455e-02
5.080000000000000000e+04,8.413220212201250048e-02
5.085000000000000000e+04,8.487542034572237437e-02
5.090000000000000000e+04,8.546001060883495759e-02
5.095000000000000000e+04,8.690702832133428979e-02
5.100000000000000000e+04,8.842963863454206264e-02
5.105000000000000000e+04,9.014514896868408567e-02
5.110000000000000000e+04,9.115281501341054859e-02
5.115000000000000000e+04,9.290140955211595442e-02
5.120000000000000000e+04,9.456846545966479667e-02
5.125000000000000000e+04,9.615422138105228500e-02
5.130000000000000000e+04,9.645036159139824816e-02
5.135000000000000000e+04,9.717434908765754109e-02
5.140000000000000000e+04,9.602926013113211035e-02
5.145000000000000000e+04,9.539173193913269566e-02
5.150000000000000000e+04,9.471660744452131686e-02
5.155000000000000000e+04,9.462474054820024794e-02
5.160000000000000000e+04,9.271138156237834771e-02
5.165000000000000000e+04,9.207953379412397998e-02
5.170000000000000000e+04,9.179706388658509519e-02
5.175000000000000000e+04,9.058762149524313134e-02
5.180000000000000000e+04,8.941912318295686113e-02
5.185000000000000000e+04,8.848431081368401951e-02
5.190000000000000000e+04,8.866881177627305988e-02
5.195000000000000000e+04,8.815999692018100520e-02
5.200000000000000000e+04,8.984442606873371817e-02
5.205000000000000000e+04,9.117980442258988294e-02
5.210000000000000000e+04,9.128423638702193310e-02
5.215000000000000000e+04,8.973941055780748632e-02
5.220000000000000000e+04,8.666500641750579659e-02
5.225000000000000000e+04,8.428546822070875910e-02
5.230000000000000000e+04,8.263704326877602258e-02
5.235000000000000000e+04,8.255811732345674780e-02
5.240000000000000000e+04,8.358619110322856871e-02
5.245000000000000000e+04,8.343024918495878239e-02
5.250000000000000000e+04,8.365554941811143008e-02
5.255000000000000000e+04,8.540275161272420368e-02
5.260000000000000000e+04,8.585388110492714331e-02
5.265000000000000000e+04,8.440485460865554401e-02
5.270000000000000000e+04,8.424887573291434117e-02
5.275000000000000000e+04,8.413110651931354766e-02
5.280000000000000000e+04,8.545292702790296957e-02
5.285000000000000000e+04,8.703714215436386681e-02
5.290000000000000000e+04,8.721952326043574955e-02
5.295000000000000000e+04,8.777926762479171252e-02
5.300000000000000000e+04,8.947000999981724600e-02
5.305000000000000000e+04,9.108216621741976882e-02
5.310000000000000000e+04,9.291727086119544454e-02
5.315000000000000000e+04,9.448552237964125133e-02
5.320000000000000000e+04,9.477265464935474837e-02
5.325000000000000000e+04,9.498413175340048031e-02
5.330000000000000000e+04,9.628337179415652480e-02
5.335000000000000000e+04,9.788007722442565450e-02
5.340000000000000000e+04,9.816295574989764017e-02
5.345000000000000000e+04,9.814596546370052410e-02
5.350000000000000000e+04,9.809162445562247257e-02
5.355000000000000000e+04,9.628204888798108652e-02
5.360000000000000000e+04,9.537135501203819477e-02
5.365000000000000000e+04,9.401502301914677062e-02
5.370000000000000000e+04,9.114665772828167700e-02
5.375000000000000000e+04,8.974716749455474707e-02
5.380000000000000000e+04,8.857332267677492377e-02
5.385000000000000000e+04,8.732737863115830335e-02
5.390000000000000000e+04,8.608374612715619101e-02
5.395000000000000000e+04,8.628817507243952134e-02
5.400000000000000000e+04,8.640580729987085151e-02
5.405000000000000000e+04,8.806497567113147351e-02
5.410000000000000000e+04,9.134766455334253354e-02
5.415000000000000000e+04,9.203892818231174111e-02
5.420000000000000000e+04,9.125292891275721407e-02
5.425000000000000000e+04,9.113196070119133907e-02
5.430000000000000000e+04,8.990626323641098816e-02
5.435000000000000000e+04,8.809405530717723254e-02
5.440000000000000000e+04,8.709398724288874849e-02
5.445000000000000000e+04,8.697728232723683783e-02
5.450000000000000000e+04,8.785159905323586260e-02
5.455000000000000000e+04,8.945757181353958254e-02
5.460000000000000000e+04,9.193970806396195572e-02
5.465000000000000000e+04,9.346581032369627451e-02
5.470000000000000000e+04,9.476974826786133121e-02
5.475000000000000000e+04,9.461014410696205745e-02
5.480000000000000000e+04,9.452382255798802424e-02
5.485000000000000000e+04,9.593261745456432843e-02
5.490000000000000000e+04,9.673169280462157182e-02
5.495000000000000000e+04,9.572164291823392901e-02
5.500000000000000000e+04,9.434979970060819454e-02
5.505000000000000000e+04,9.529345515976578307e-02
5.510000000000000000e+04,9.742109943558607821e-02
5.515000000000000000e+04,9.954488585882820262e-02
5.520000000000000000e+04,1.008677379033025012e-01
5.525000000000000000e+04,1.025863785270883510e-01
5.530000000000000000e+04,1.028191171949905947e-01
5.535000000000000000e+04,1.016783797944064704e-01
5.540000000000000000e+04,9.996209454703369746e-02
5.545000000000000000e+04,9.893419415340048984e-02
5.550000000000000000e+04,9.794418118592895794e-02
5.555000000000000000e+04,9.785602419398881091e-02
5.560000000000000000e+04,9.690473192928578117e-02
5.565000000000000000e+04,9.523638389247784941e-02
5.570000000000000000e+04,9.515089495700751465e-02
5.575000000000000000e+04,9.485031658625481255e-02
5.580000000000000000e+04,9.437106861884714260e-02
5.585000000000000000e+04,9.360620221661664075e-02
5.590000000000000000e+04,9.216293089569466135e-02
5.595000000000000000e+04,9.225929831460061292e-02
5.600000000000000000e+04,9.296262566740298716e-02
5.605000000000000000e+04,9.308189565454727532e-02
5.610000000000000000e+04,9.327225301984604089e-02
5.615000000000000000e+04,9.189506865416002812e-02
5.620000000000000000e+04,9.030681541846424798e-02
5.625000000000000000e+04,8.911248985202796513e-02
5.630000000000000000e+04,8.937674286424313053e-02
5.635000000000000000e+04,8.988896973138110758e-02
5.640000000000000000e+04,9.015206586171264913e-02
5.645000000000000000e+04,9.176099626224126782e-02
5.650000000000000000e+04,9.209276531978372038e-02
5.655000000000000000e+04,9.228248247893844347e-02
5.660000000000000000e+04,9.201250861292747940e-02
5.665000000000000000e+04,9.196660253129335105e-02
5.670000000000000000e+04,9.188550466482614532e-02
5.675000000000000000e+04,9.176930802982019575e-02
5.680000000000000000e+04,9.161810531505287791e-02
5.685000000000000000e+04,9.171342632496087832e-02
5.690000000000000000e+04,9.173828227975483474e-02
5.695000000000000000e+04,9.179821249846908948e-02
5.700000000000000000e+04,9.227908282311414467e-02
5.705000000000000000e+04,9.370563180312857510e-02
5.710000000000000000e+04,9.512968249243047847e-02
5.715000000000000000e+04,9.438155062903952341e-02
5.720000000000000000e+04,9.590741420604914635e-02
5.725000000000000000e+04,9.791968699237080243e-02
5.730000000000000000e+04,9.849740842219523174e-02
5.735000000000000000e+04,9.869051978169846029e-02
5.740000000000000000e+04,9.780317416073208703e-02
5.745000000000000000e+04,9.681293624132131237e-02
5.750000000000000000e+04,9.665918853585359072e-02
5.755000000000000000e+04,9.667946690761430872e-02
5.760000000000000000e+04,9.542658402920700667e-02
5.765000000000000000e+04,9.436089573468148251e-02
5.770000000000000000e+04,9.368988405747052939e-02
5.775000000000000000e+04,9.360876867933243251e-02
5.780000000000000000e+04,9.335478624937526559e-02
5.785000000000000000e+04,9.185666626333405249e-02
5.790000000000000000e+04,9.153555206300661995e-02
5.795000000000000000e+04,9.142206346741538203e-02
5.800000000000000000e+04,8.975707315391390217e-02
5.805000000000000000e+04,8.809495099137276686e-02
5.810000000000000000e+04,8.688318617580026437e-02
5.815000000000000000e+04,8.587986449072598782e-02
5.820000000000000000e+04,8.463772100136135457e-02
5.825000000000000000e+04,8.487407941494973240e-02
5.830000000000000000e+04,8.548738443594888770e-02
5.835000000000000000e+04,8.524275505133183106e-02
5.840000000000000000e+04,8.462183866714290126e-02
5.845000000000000000e+04,8.573563041407672447e-02
5.850000000000000000e+04,8.554839518412582500e-02
5.855000000000000000e+04,8.447336510051611791e-02
5.860000000000000000e+04,8.569819627651908966e-02
5.865000000000000000e+04,8.569333856200661570e-02
5.870000000000000000e+04,8.527963748488498474e-02
5.875000000000000000e+04,8.431062166317465634e-02
5.880000000000000000e+04,8.329790309689055761e-02
5.885000000000000000e+04,8.261541859951843092e-02
5.890000000000000000e+04,8.206991392336782098e-02
5.895000000000000000e+04,8.210208478228209206e-02
5.900000000000000000e+04,8.250707615125735250e-02
5.905000000000000000e+04,8.240334626001777352e-02
5.910000000000000000e+04,8.192754775723409821e-02
5.915000000000000000e+04,8.189210664232704495e-02
5.920000000000000000e+04,8.185672539315763663e-02
5.925000000000000000e+04,8.266527147221758298e-02
5.930000000000000000e+04,8.283165545269655095e-02
5.935000000000000000e+04,8.272817644185209707e-02
5.940000000000000000e+04,8.302890523729195005e-02
5.945000000000000000e+04,8.289179324149881234e-02
5.950000000000000000e+04,8.413303978084923918e-02
5.955000000000000000e+04,8.674917297778894643e-02
5.960000000000000000e+04,8.842133521250089556e-02
5.965000000000000000e+04,8.965482556872939046e-02
5.970000000000000000e+04,8.981424096749213160e-02
5.975000000000000000e+04,8.829977740958760979e-02
5.980000000000000000e+04,8.759050851992933318e-02
5.985000000000000000e+04,8.561260463484815508e-02
5.990000000000000000e+04,8.627568821889991524e-02
5.995000000000000000e+04,8.667078113793524885e-02
6.000000000000000000e+04,8.646522557958002952e-02
6.005000000000000000e+04,8.755890826131818017e-02
6.010000000000000000e+04,8.811833413754249777e-02
6.015000000000000000e+04,8.811158584230410762e-02
6.020000000000000000e+04,8.787229448016498079e-02
6.025000000000000000e+04,8.703589981909704010e-02
6.030000000000000000e+04,8.649939470324552460e-02
6.035000000000000000e+04,8.493645507117397742e-02
6.040000000000000000e+04,8.695220277810683518e-02
6.045000000000000000e+04,8.846834626392308110e-02
6.050000000000000000e+04,8.932083767211185243e-02
6.055000000000000000e+04,8.802497068587566975e-02
6.060000000000000000e+04,8.828237157803420221e-02
6.065000000000000000e+04,8.896803020560573039e-02
6.070000000000000000e+04,8.961961087956393790e-02
6.075000000000000000e+04,8.829484288325162300e-02
6.080000000000000000e+04,8.736698409566040491e-02
6.085000000000000000e+04,8.794158408791352688e-02
6.090000000000000000e+04,8.976316754514673812e-02
6.095000000000000000e+04,9.013797968860715049e-02
6.100000000000000000e+04,8.936465522423636676e-02
6.105000000000000000e+04,8.695462263790820767e-02
6.110000000000000000e+04,8.441760363987876881e-02
6.115000000000000000e+04,8.188473341946200801e-02
6.120000000000000000e+04,8.023834033213339545e-02
6.125000000000000000e+04,7.931299080831727411e-02
6.130000000000000000e+04,7.822602132646450102e-02
6.135000000000000000e+04,7.792320690236470559e-02
6.140000000000000000e+04,7.850035015716860798e-02
6.145000000000000000e+04,8.074726204619064873e-02
6.150000000000000000e+04,8.347831742573957881e-02
6.155000000000000000e+04,8.597748208803124292e-02
6.160000000000000000e+04,8.749857956851986307e-02
6.165000000000000000e+04,8.879012505880445882e-02
6.170000000000000000e+04,8.926921767881185188e-02
6.175000000000000000e+04,8.997425142913262341e-02
6.180000000000000000e+04,9.132538308442145203e-02
6.185000000000000000e+04,9.267433024527249597e-02
6.190000000000000000e+04,9.337490509039203523e-02
6.195000000000000000e+04,9.439718487192000351e-02
6.200000000000000000e+04,9.441783197045711118e-02
6.205000000000000000e+04,9.392274097114178266e-02
6.210000000000000000e+04,9.342844720697401906e-02
6.215000000000000000e+04,9.238789400010111175e-02
6.220000000000000000e+04,9.165983397909099883e-02
6.225000000000000000e+04,9.102932750745934554e-02
6.230000000000000000e+04,9.014301536091245959e-02
6.235000000000000000e+04,8.909774235110229368e-02
6.240000000000000000e+04,8.811824596828549128e-02
6.245000000000000000e+04,8.774879505533061952e-02
6.250000000000000000e+04,8.886257819875620356e-02
6.255000000000000000e+04,8.943102428419175132e-02
6.260000000000000000e+04,9.063752975192962413e-02
6.265000000000000000e+04,9.196980096088785972e-02
6.270000000000000000e+04,9.384220347363814163e-02
6.275000000000000000e+04,9.520167009291624627e-02
6.280000000000000000e+04,9.655897199090140992e-02
6.285000000000000000e+04,9.715040333488111912e-02
6.290000000000000000e+04,9.821783437466197197e-02
6.295000000000000000e+04,9.956950644152795515e-02
6.300000000000000000e+04,9.983968508437351952e-02
6.305000000000000000e+04,1.010610458200606465e-01
6.310000000000000000e+04,1.024706423036183534e-01
6.315000000000000000e+04,1.028645627147727892e-01
6.320000000000000000e+04,1.029730542238357915e-01
6.325000000000000000e+04,1.024700531743971132e-01
6.330000000000000000e+04,1.013675402705662698e-01
6.335000000000000000e+04,1.011507316380244048e-01
6.340000000000000000e+04,1.000509981440957930e-01
6.345000000000000000e+04,9.816498820613017706e-02
6.350000000000000000e+04,9.785672666573191902e-02
6.355000000000000000e+04,9.818885619424733147e-02
6.360000000000000000e+04,9.755611809039399507e-02
6.365000000000000000e+04,9.746901069897512260e-02
6.370000000000000000e+04,9.629362176418870822e-02
6.375000000000000000e+04,9.442989129583229113e-02
6.380000000000000000e+04,9.438723530979836740e-02
6.385000000000000000e+04,9.428200028191585647e-02
6.390000000000000000e+04,9.423952676797858752e-02
6.395000000000000000e+04,9.394692811684834943e-02
6.400000000000000000e+04,9.374853517914710777e-02
6.405000000000000000e+04,9.436230503818199278e-02
6.410000000000000000e+04,9.419509836040951267e-02
6.415000000000000000e+04,9.262521238952803326e-02
6.420000000000000000e+04,9.227270603262521798e-02
6.425000000000000000e+04,9.347714432461151635e-02
6.430000000000000000e+04,9.296900514767492130e-02
6.435000000000000000e+04,9.386023527218956275e-02
6.440000000000000000e+04,9.391158522384207563e-02
6.445000000000000000e+04,9.430420009000117787e-02
6.450000000000000000e+04,9.309416391477903785e-02
6.455000000000000000e+04,9.254697835820491214e-02
6.460000000000000000e+04,9.292941801727250262e-02
6.465000000000000000e+04,9.195011162498845092e-02
6.470000000000000000e+04,9.050864747067993710e-02
6.475000000000000000e+04,9.099473367207699948e-02
6.480000000000000000e+04,9.080106788476566271e-02
6.485000000000000000e+04,9.085442013231415093e-02
6.490000000000000000e+04,9.189380749142106453e-02
6.495000000000000000e+04,9.287000969963099539e-02
6.500000000000000000e+04,9.353702250735723700e-02
6.505000000000000000e+04,9.491014742280279304e-02
6.510000000000000000e+04,9.612755564431807453e-02
6.515000000000000000e+04,9.596168899941298625e-02
6.520000000000000000e+04,9.450775294858604347e-02
6.525000000000000000e+04,9.314799773184695431e-02
6.530000000000000000e+04,9.228036324100324927e-02
6.535000000000000000e+04,9.196492785115362167e-02
6.540000000000000000e+04,9.054907417318941443e-02
6.545000000000000000e+04,8.956318467251445092e-02
6.550000000000000000e+04,8.958641852797211147e-02
6.555000000000000000e+04,8.982319110312092514e-02
6.560000000000000000e+04,8.981570402891186911e-02
6.565000000000000000e+04,9.069168786462766807e-02
6.570000000000000000e+04,9.174898403373843436e-02
6.575000000000000000e+04,9.085793371964906440e-02
6.580000000000000000e+04,8.987705354022984539e-02
6.585000000000000000e+04,8.977843920366701536e-02
6.590000000000000000e+04,8.986206582602240811e-02
6.595000000000000000e+04,9.021849554973720986e-02
6.600000000000000000e+04,9.133194951592676913e-02
6.605000000000000000e+04,9.096001574541912049e-02
6.610000000000000000e+04,9.070967156322434777e-02
6.615000000000000000e+04,8.964339163430096180e-02
6.620000000000000000e+04,8.888083261583096251e-02
6.625000000000000000e+04,8.875337730752119736e-02
6.630000000000000000e+04,8.763065413795567693e-02
6.635000000000000000e+04,8.626848125876945828e-02
6.640000000000000000e+04,8.490835981386712916e-02
6.645000000000000000e+04,8.454349821673962095e-02
6.650000000000000000e+04,8.393858738967097111e-02
6.655000000000000000e+04,8.279364697751340207e-02
6.660000000000000000e+04,8.210086935632376903e-02
6.665000000000000000e+04,8.245937795382679569e-02
6.670000000000000000e+04,8.227762702209112655e-02
6.675000000000000000e+04,8.269539033123934901e-02
6.680000000000000000e+04,8.401071840242751998e-02
6.685000000000000000e+04,8.526424436434143495e-02
6.690000000000000000e+04,8.576852363941644963e-02
6.695000000000000000e+04,8.570447043360995831e-02
6.700000000000000000e+04,8.537186012149983183e-02
6.705000000000000000e+04,8.581527493998053480e-02
6.710000000000000000e+04,8.625802894145534472e-02
6.715000000000000000e+04,8.619380202827292559e-02
6.720000000000000000e+04,8.648680823202919976e-02
6.725000000000000000e+04,8.671990007584434723e-02
6.730000000000000000e+04,8.683377661551222593e-02
6.735000000000000000e+04,8.715535032888288569e-02
6.740000000000000000e+04,8.857435349624775967e-02
6.745000000000000000e+04,8.942788098027620869e-02
6.750000000000000000e+04,9.084309862076994646e-02
6.755000000000000000e+04,9.228582848515420878e-02
6.760000000000000000e+04,9.254300971880152771e-02
6.765000000000000000e+04,9.238592186369282144e-02
6.770000000000000000e+04,9.240631600715976113e-02
6.775000000000000000e+04,9.127540552908064431e-02
6.780000000000000000e+04,9.088361528592131533e-02
6.785000000000000000e+04,9.081664234868630503e-02
6.790000000000000000e+04,9.077922269187094217e-02
6.795000000000000000e+04,8.935850833690028860e-02
6.800000000000000000e+04,8.799870590139358129e-02
6.805000000000000000e+04,8.664090167669380449e-02
6.810000000000000000e+04,8.525572311714529894e-02
6.815000000000000000e+04,8.472362841338632045e-02
6.820000000000000000e+04,8.348851189866207667e-02
6.825000000000000000e+04,8.351525984968205529e-02
6.830000000000000000e+04,8.339555789813685172e-02
6.835000000000000000e+04,8.233968778804495736e-02
6.840000000000000000e+04,8.187014809725984277e-02
6.845000000000000000e+04,8.233626974040708646e-02
6.850000000000000000e+04,8.359002058365094801e-02
6.855000000000000000e+04,8.440431211799465094e-02
6.860000000000000000e+04,8.443025611872440050e-02
6.865000000000000000e+04,8.451442804912728812e-02
6.870000000000000000e+04,8.570472045531563055e-02
6.875000000000000000e+04,8.686419106632115028e-02
6.880000000000000000e+04,8.764407494078063632e-02
6.885000000000000000e+04,8.755137906494625533e-02
6.890000000000000000e+04,8.754589918869992715e-02
6.895000000000000000e+04,8.748241504837644955e-02
6.900000000000000000e+04,8.686830625644015313e-02
6.905000000000000000e+04,8.761639947286292696e-02
6.910000000000000000e+04,8.888438662248965283e-02
6.915000000000000000e+04,8.925395149745690704e-02
6.920000000000000000e+04,8.904495599775580361e-02
6.925000000000000000e+04,8.898066453915037810e-02
6.930000000000000000e+04,8.891646585187334972e-02
6.935000000000000000e+04,8.859281048579975559e-02
6.940000000000000000e+04,8.841371161799860268e-02
6.945000000000000000e+04,8.846524888051598978e-02
6.950000000000000000e+04,8.883325419778781429e-02
6.955000000000000000e+04,8.939243624583098624e-02
6.960000000000000000e+04,8.782440865313817513e-02
6.965000000000000000e+04,8.772307648132399160e-02
6.970000000000000000e+04,8.771753633377871173e-02
6.975000000000000000e+04,8.733924961650313401e-02
6.980000000000000000e+04,8.736264523431891416e-02
6.985000000000000000e+04,8.701378648839264152e-02
6.990000000000000000e+04,8.643653166622383699e-02
6.995000000000000000e+04,8.514531600692415436e-02
7.000000000000000000e+04,8.430355756823015856e-02
7.005000000000000000e+04,8.343445013871259031e-02
7.010000000000000000e+04,8.171067459808911693e-02
7.015000000000000000e+04,8.036948867444049238e-02
7.020000000000000000e+04,7.945755758465949947e-02
7.025000000000000000e+04,7.934406627664608580e-02
7.030000000000000000e+04,7.928763459980181505e-02
7.035000000000000000e+04,8.022629386932184081e-02
7.040000000000000000e+04,8.158975014560398975e-02
7.045000000000000000e+04,8.255383174121894152e-02
7.050000000000000000e+04,8.323286194522966364e-02
7.055000000000000000e+04,8.453459199728780016e-02
7.060000000000000000e+04,8.492797552443537290e-02
7.065000000000000000e+04,8.478294716282419596e-02
7.070000000000000000e+04,8.517559864783680323e-02
7.075000000000000000e+04,8.635920340349534374e-02
7.080000000000000000e+04,8.691967627576885347e-02
7.085000000000000000e+04,8.778986887977169307e-02
7.090000000000000000e+04,8.722020845969313818e-02
7.095000000000000000e+04,8.605939310229221428e-02
7.100000000000000000e+04,8.523823608119235340e-02
7.105000000000000000e+04,8.395847114514576326e-02
7.110000000000000000e+04,8.372127911938104239e-02
7.115000000000000000e+04,8.320332813313224829e-02
7.120000000000000000e+04,8.254565713029066165e-02
7.125000000000000000e+04,8.115909484312056055e-02
7.130000000000000000e+04,7.893297429209245042e-02
7.135000000000000000e+04,7.753219996917776191e-02
7.140000000000000000e+04,7.742188484756229450e-02
7.145000000000000000e+04,7.644399658508338469e-02
7.150000000000000000e+04,7.647445490273924174e-02
7.155000000000000000e+04,7.673780473602093144e-02
7.160000000000000000e+04,7.748495132750093939e-02
7.165000000000000000e+04,7.840783799250200525e-02
7.170000000000000000e+04,7.955258643534679486e-02
7.175000000000000000e+04,8.063999108027480878e-02
7.180000000000000000e+04,8.102951212379772006e-02
7.185000000000000000e+04,8.239272939834896281e-02
7.190000000000000000e+04,8.328117828682191082e-02
7.195000000000000000e+04,8.455754610777910241e-02
7.200000000000000000e+04,8.502659685283231461e-02
7.205000000000000000e+04,8.574481964165281411e-02
7.210000000000000000e+04,8.643430742986585313e-02
7.215000000000000000e+04,8.645756815568395037e-02
7.220000000000000000e+04,8.761651500672751336e-02
7.225000000000000000e+04,8.888458291235745712e-02
7.230000000000000000e+04,8.979128919379736340e-02
7.235000000000000000e+04,9.008859587290735105e-02
7.240000000000000000e+04,9.126945760418686548e-02
7.245000000000000000e+04,9.247629432306991859e-02
7.250000000000000000e+04,9.332285071931140097e-02
7.255000000000000000e+04,9.323096856005824717e-02
7.260000000000000000e+04,9.327695210810860171e-02
7.265000000000000000e+04,9.252453510620300969e-02
7.270000000000000000e+04,9.133299404410955002e-02
7.275000000000000000e+04,8.992316256822302512e-02
7.280000000000000000e+04,8.857021194764908012e-02
7.285000000000000000e+04,8.757601131076941936e-02
7.290000000000000000e+04,8.640027800259120205e-02
7.295000000000000000e+04,8.504338528602561897e-02
7.300000000000000000e+04,8.405364310079177503e-02
7.305000000000000000e+04,8.405086857128429845e-02
7.310000000000000000e+04,8.328203444550497103e-02
7.315000000000000000e+04,8.194009651270461880e-02
7.320000000000000000e+04,8.177483914155336819e-02
7.325000000000000000e+04,8.169171751922632563e-02
7.330000000000000000e+04,8.125400744874966552e-02
7.335000000000000000e+04,8.043516789138194234e-02
7.340000000000000000e+04,8.029863353361299527e-02
7.345000000000000000e+04,8.029843024602434376e-02
7.350000000000000000e+04,8.057033237644117829e-02
7.355000000000000000e+04,8.269092194532712270e-02
7.360000000000000000e+04,8.383038273937487572e-02
7.365000000000000000e+04,8.491398623237550458e-02
7.370000000000000000e+04,8.583329941250011919e-02
7.375000000000000000e+04,8.582934468686115315e-02
7.380000000000000000e+04,8.487689868701925322e-02
7.385000000000000000e+04,8.362784525599803453e-02
7.390000000000000000e+04,8.235341876294854924e-02
7.395000000000000000e+04,8.178388392314678290e-02
7.400000000000000000e+04,8.294482506993966497e-02
7.405000000000000000e+04,8.399616480534460861e-02
7.410000000000000000e+04,8.415540950865174619e-02
7.415000000000000000e+04,8.423352348586804483e-02
7.420000000000000000e+04,8.447325507743297379e-02
7.425000000000000000e+04,8.436250016835600274e-02
7.430000000000000000e+04,8.430572939799685361e-02
7.435000000000000000e+04,8.346895132547754725e-02
7.440000000000000000e+04,8.303651832637409802e-02
7.445000000000000000e+04,8.198681011672875885e-02
7.450000000000000000e+04,8.209285781399705550e-02
7.455000000000000000e+04,8.206462689971416591e-02
7.460000000000000000e+04,8.235814533318025488e-02
7.465000000000000000e+04,8.350859332092835929e-02
7.470000000000000000e+04,8.476459485148302164e-02
7.475000000000000000e+04,8.583162767054103304e-02
7.480000000000000000e+04,8.515928931432198423e-02
7.485000000000000000e+04,8.392673444577375408e-02
7.490000000000000000e+04,8.515240116954858607e-02
7.495000000000000000e+04,8.644759020338244060e-02
7.500000000000000000e+04,8.656773465243111643e-02
7.505000000000000000e+04,8.575501991979200822e-02
7.510000000000000000e+04,8.475697172252943945e-02
7.515000000000000000e+04,8.418606095284186797e-02
7.520000000000000000e+04,8.385526788208391702e-02
7.525000000000000000e+04,8.417163891510542895e-02
7.530000000000000000e+04,8.570935312944782947e-02
7.535000000000000000e+04,8.687343233667182973e-02
7.540000000000000000e+04,8.670972533521564829e-02
7.545000000000000000e+04,8.678480073160860231e-02
7.550000000000000000e+04,8.685977669170669158e-02
7.555000000000000000e+04,8.807295734008219190e-02
7.560000000000000000e+04,8.804116347668056175e-02
7.565000000000000000e+04,8.790366287293677194e-02
7.570000000000000000e+04,8.776634390563603505e-02
7.575000000000000000e+04,8.747079246479377845e-02
7.580000000000000000e+04,8.730755530930406350e-02
7.585000000000000000e+04,8.748731064851528183e-02
7.590000000000000000e+04,8.845733257797083748e-02
7.595000000000000000e+04,8.839909941936985316e-02
7.600000000000000000e+04,8.773568768832745723e-02
7.605000000000000000e+04,8.638939658913752373e-02
7.610000000000000000e+04,8.512371716535244159e-02
7.615000000000000000e+04,8.364959094431478892e-02
7.620000000000000000e+04,8.118003700739523376e-02
7.625000000000000000e+04,7.876618011567687594e-02
7.630000000000000000e+04,7.685351437072229785e-02
7.635000000000000000e+04,7.557202918102517986e-02
7.640000000000000000e+04,7.562728236541965687e-02
7.645000000000000000e+04,7.675504571556207578e-02
7.650000000000000000e+04,7.712317486046488257e-02
7.655000000000000000e+04,7.814398244308184971e-02
7.660000000000000000e+04,7.885014555946151527e-02
7.665000000000000000e+04,7.919009536731824728e-02
7.670000000000000000e+04,7.919062332955700834e-02
7.675000000000000000e+04,7.900874255710466088e-02
7.680000000000000000e+04,7.919167719170761011e-02
7.685000000000000000e+04,8.031125164279317996e-02
7.690000000000000000e+04,8.135134783683373172e-02
7.695000000000000000e+04,8.350768670972885666e-02
7.700000000000000000e+04,8.420669861430818415e-02
7.705000000000000000e+04,8.461927814045683283e-02
7.710000000000000000e+04,8.578358257351087479e-02
7.715000000000000000e+04,8.614275900507145645e-02
7.720000000000000000e+04,8.611287418557062034e-02
7.725000000000000000e+04,8.530633907651946624e-02
7.730000000000000000e+04,8.413862692591617121e-02
7.735000000000000000e+04,8.343783532210546916e-02
7.740000000000000000e+04,8.340977506750785198e-02
7.745000000000000000e+04,8.281364992059669916e-02
7.750000000000000000e+04,8.154733487310084072e-02
7.755000000000000000e+04,8.087581075679478593e-02
7.760000000000000000e+04,8.095256504426717736e-02
7.765000000000000000e+04,8.095195168124341700e-02
7.770000000000000000e+04,8.159483146935303521e-02
7.775000000000000000e+04,8.143946701650384146e-02
7.780000000000000000e+04,8.141283531060233836e-02
7.785000000000000000e+04,8.133485761262143621e-02
7.790000000000000000e+04,8.246363974788734064e-02
7.795000000000000000e+04,8.356531667329725188e-02
7.800000000000000000e+04,8.369123472776296424e-02
7.805000000000000000e+04,8.333013029942232253e-02
7.810000000000000000e+04,8.222686009142349262e-02
7.815000000000000000e+04,8.207188647618435251e-02
7.820000000000000000e+04,8.309356657843652849e-02
7.825000000000000000e+04,8.321938377784676710e-02
7.830000000000000000e+04,8.196574756389252148e-02
7.835000000000000000e+04,8.071371137573674082e-02
7.840000000000000000e+04,8.068774632976988270e-02
7.845000000000000000e+04,8.099323144383419049e-02
7.850000000000000000e+04,8.106903096776041373e-02
7.855000000000000000e+04,8.310524372700617279e-02
7.860000000000000000e+04,8.529153573109771180e-02
7.865000000000000000e+04,8.541531576203786891e-02
7.870000000000000000e+04,8.553893851412391891e-02
7.875000000000000000e+04,8.553542177242312583e-02
7.880000000000000000e+04,8.471973705917601460e-02
7.885000000000000000e+04,8.352462238906488423e-02
7.890000000000000000e+04,8.225497775693813018e-02
7.895000000000000000e+04,8.111360210763907119e-02
7.900000000000000000e+04,8.139137479272728903e-02
7.905000000000000000e+04,8.237719952942168522e-02
7.910000000000000000e+04,8.346291450171744453e-02
7.915000000000000000e+04,8.381448118154333216e-02
7.920000000000000000e+04,8.338278557089290333e-02
7.925000000000000000e+04,8.227025526492187657e-02
7.930000000000000000e+04,8.216794239669533706e-02
7.935000000000000000e+04,8.216657635064900100e-02
7.940000000000000000e+04,8.075465044521362712e-02
7.945000000000000000e+04,7.881587393488370674e-02
7.950000000000000000e+04,7.826316650105547001e-02
7.955000000000000000e+04,7.833968146221115258e-02
7.960000000000000000e+04,7.798896998781901235e-02
7.965000000000000000e+04,7.866818997878721742e-02
7.970000000000000000e+04,7.922108881946743342e-02
7.975000000000000000e+04,7.984852854510166020e-02
7.980000000000000000e+04,8.012430921918717308e-02
7.985000000000000000e+04,7.979862493895317765e-02
7.990000000000000000e+04,7.869738801767667269e-02
7.995000000000000000e+04,7.757251316431718058e-02
8.000000000000000000e+04,7.749903126211310500e-02
8.005000000000000000e+04,7.862487664114542474e-02
8.010000000000000000e+04,7.972434801064032239e-02
8.015000000000000000e+04,8.077254182730431165e-02
8.020000000000000000e+04,8.199399009987778930e-02
8.025000000000000000e+04,8.393664876450462886e-02
8.030000000000000000e+04,8.520441837586406608e-02
8.035000000000000000e+04,8.482781794875327019e-02
8.040000000000000000e+04,8.460093779928434810e-02
8.045000000000000000e+04,8.407602142919534671e-02
8.050000000000000000e+04,8.407348977031553483e-02
8.055000000000000000e+04,8.409579024469177044e-02
8.060000000000000000e+04,8.414287663924957528e-02
8.065000000000000000e+04,8.513223642608580555e-02
8.070000000000000000e+04,8.589732469238542389e-02
8.075000000000000000e+04,8.681007046352534617e-02
8.080000000000000000e+04,8.685536070098409667e-02
8.085000000000000000e+04,8.519375146875340921e-02
8.090000000000000000e+04,8.308920779718587113e-02
8.095000000000000000e+04,8.190139714148181316e-02
8.100000000000000000e+04,8.093727237935299801e-02
8.105000000000000000e+04,7.975225475318009627e-02
8.110000000000000000e+04,7.920987410759394720e-02
8.115000000000000000e+04,8.029475915269074227e-02
8.120000000000000000e+04,8.147682910309028692e-02
8.125000000000000000e+04,8.258359897108996650e-02
8.130000000000000000e+04,8.359060774160226304e-02
8.135000000000000000e+04,8.383424911801917734e-02
8.140000000000000000e+04,8.378275451161498744e-02
8.145000000000000000e+04,8.355944064529596815e-02
8.150000000000000000e+04,8.353271738997131157e-02
8.155000000000000000e+04,8.350602690341013545e-02
8.160000000000000000e+04,8.360191664317839777e-02
8.165000000000000000e+04,8.374667793413437256e-02
8.170000000000000000e+04,8.270808598834211711e-02
8.175000000000000000e+04,8.178493229440658707e-02
8.180000000000000000e+04,8.161269422134209695e-02
8.185000000000000000e+04,8.200266337613432155e-02
8.190000000000000000e+04,8.158630541751604737e-02
8.195000000000000000e+04,8.219545826164453839e-02
8.200000000000000000e+04,8.243801904854791696e-02
8.205000000000000000e+04,8.250965862695103237e-02
8.210000000000000000e+04,8.233760855531579992e-02
8.215000000000000000e+04,8.170320507358475037e-02
8.220000000000000000e+04,8.050996946509186847e-02
8.225000000000000000e+04,7.965860597439605728e-02
8.230000000000000000e+04,7.968311442145314949e-02
8.235000000000000000e+04,8.077618972447292434e-02
8.240000000000000000e+04,8.123687819322600312e-02
8.245000000000000000e+04,8.164849425719505893e-02
8.250000000000000000e+04,8.249596974582151798e-02
8.255000000000000000e+04,8.266405010236049788e-02
8.260000000000000000e+04,8.348567208629414926e-02
8.265000000000000000e+04,8.440309252156641406e-02
8.270000000000000000e+04,8.379584285558727696e-02
8.275000000000000000e+04,8.273011806503749455e-02
8.280000000000000000e+04,8.164152606852465022e-02
8.285000000000000000e+04,8.053010826664830368e-02
8.290000000000000000e+04,7.999099327310166263e-02
8.295000000000000000e+04,8.075450165358716292e-02
8.300000000000000000e+04,8.120384091757953948e-02
8.305000000000000000e+04,8.204597175229511041e-02
8.310000000000000000e+04,8.305555889820759319e-02
8.315000000000000000e+04,8.403987925581057894e-02
8.320000000000000000e+04,8.559993269311433339e-02
8.325000000000000000e+04,8.602899664868651763e-02
8.330000000000000000e+04,8.624146168713225924e-02
8.335000000000000000e+04,8.623771760386611529e-02
8.340000000000000000e+04,8.618601695423105946e-02
8.345000000000000000e+04,8.615834441768044361e-02
8.350000000000000000e+04,8.605884959461412853e-02
8.355000000000000000e+04,8.605522375554935932e-02
8.360000000000000000e+04,8.638652647695455045e-02
8.365000000000000000e+04,8.743469892768623852e-02
8.370000000000000000e+04,8.826656790241305117e-02
8.375000000000000000e+04,8.847655550381383627e-02
8.380000000000000000e+04,8.847149795348391299e-02
8.385000000000000000e+04,8.844259460232978265e-02
8.390000000000000000e+04,8.793697333762295898e-02
8.395000000000000000e+04,8.688401567581027773e-02
8.400000000000000000e+04,8.602278544302993657e-02
8.405000000000000000e+04,8.623335831816336672e-02
8.410000000000000000e+04,8.580159570040768457e-02
8.415000000000000000e+04,8.572684816579706490e-02
8.420000000000000000e+04,8.629351195353973658e-02
8.425000000000000000e+04,8.719184342025704249e-02
8.430000000000000000e+04,8.649956702767519490e-02
8.435000000000000000e+04,8.521535014404185704e-02
8.440000000000000000e+04,8.390895842466394861e-02
8.445000000000000000e+04,8.243833702383723816e-02
8.450000000000000000e+04,8.215287393048698039e-02
8.455000000000000000e+04,8.106350013601382187e-02
8.460000000000000000e+04,8.101559083226023139e-02
8.465000000000000000e+04,8.191279488724295677e-02
8.470000000000000000e+04,8.264365237718479529e-02
8.475000000000000000e+04,8.292527521799103463e-02
8.480000000000000000e+04,8.422070494451588951e-02
8.485000000000000000e+04,8.579745671824617892e-02
8.490000000000000000e+04,8.607672465577476117e-02
8.495000000000000000e+04,8.628503490247307894e-02
8.500000000000000000e+04,8.731661980447186222e-02
8.505000000000000000e+04,8.773559393775370863e-02
8.510000000000000000e+04,8.874161290701548799e-02
8.515000000000000000e+04,8.838416460170717137e-02
8.520000000000000000e+04,8.823840095773510805e-02
8.525000000000000000e+04,8.853855086743850356e-02
8.530000000000000000e+04,8.772855339718960144e-02
8.535000000000000000e+04,8.694293759495463902e-02
8.540000000000000000e+04,8.559618739827501432e-02
8.545000000000000000e+04,8.568653380299878775e-02
8.550000000000000000e+04,8.603408147273222673e-02
8.555000000000000000e+04,8.593704340101315786e-02
8.560000000000000000e+04,8.558311234681942326e-02
8.565000000000000000e+04,8.448237615439524451e-02
8.570000000000000000e+04,8.405969591953516007e-02
8.575000000000000000e+04,8.485032244521972800e-02
8.580000000000000000e+04,8.589643477348796186e-02
8.585000000000000000e+04,8.614925859920158357e-02
8.590000000000000000e+04,8.561017915973073711e-02
8.595000000000000000e+04,8.525787948947682882e-02
8.600000000000000000e+04,8.530133370542269944e-02
8.605000000000000000e+04,8.527501133049097959e-02
8.610000000000000000e+04,8.538809073065511956e-02
8.615000000000000000e+04,8.496709266288388074e-02
8.620000000000000000e+04,8.371132585469004406e-02
8.625000000000000000e+04,8.353139866978054329e-02
8.630000000000000000e+04,8.368385070857203845e-02
8.635000000000000000e+04,8.328025539175992753e-02
8.640000000000000000e+04,8.293885487436569726e-02
8.645000000000000000e+04,8.388566933870067466e-02
8.650000000000000000e+04,8.429960347279263910e-02
8.655000000000000000e+04,8.452819724786608813e-02
8.660000000000000000e+04,8.466414937471916646e-02
8.665000000000000000e+04,8.507691775051795524e-02
8.670000000000000000e+04,8.560454896714070339e-02
8.675000000000000000e+04,8.643128033106300956e-02
8.680000000000000000e+04,8.755659497010503944e-02
8.685000000000000000e+04,8.750618876006116542e-02
8.690000000000000000e+04,8.770900219790334074e-02
8.695000000000000000e+04,8.779657508251759168e-02
8.700000000000000000e+04,8.765416489465577277e-02
8.705000000000000000e+04,8.769571860173891453e-02
8.710000000000000000e+04,8.697948358801826929e-02
8.715000000000000000e+04,8.665419788642653165e-02
8.720000000000000000e+04,8.669625348333126480e-02
8.725000000000000000e+04,8.593597781114181711e-02
8.730000000000000000e+04,8.556603017147523804e-02
8.735000000000000000e+04,8.583759773786214797e-02
8.740000000000000000e+04,8.640633402363862015e-02
8.745000000000000000e+04,8.640267121016476093e-02
8.750000000000000000e+04,8.617044376635807357e-02
8.755000000000000000e+04,8.591563774257415798e-02
8.760000000000000000e+04,8.604924601317498478e-02
8.765000000000000000e+04,8.577198206523656276e-02
8.770000000000000000e+04,8.572308183487153954e-02
8.775000000000000000e+04,8.483094209752684023e-02
8.780000000000000000e+04,8.425872142686391397e-02
8.785000000000000000e+04,8.414246849779805082e-02
8.790000000000000000e+04,8.505781124978317731e-02
8.795000000000000000e+04,8.536571500040490701e-02
8.800000000000000000e+04,8.571872289330745298e-02
8.805000000000000000e+04,8.579876056679969221e-02
8.810000000000000000e+04,8.501606111168558133e-02
8.815000000000000000e+04,8.414349619781874567e-02
8.820000000000000000e+04,8.331727153509882466e-02
8.825000000000000000e+04,8.255997099183631782e-02
8.830000000000000000e+04,8.187147748421730320e-02
8.835000000000000000e+04,8.195342063663330068e-02
8.840000000000000000e+04,8.221626452190017309e-02
8.845000000000000000e+04,8.279537069489134593e-02
8.850000000000000000e+04,8.402918234446099532e-02
8.855000000000000000e+04,8.499057040576046829e-02
8.860000000000000000e+04,8.534139945749863454e-02
8.865000000000000000e+04,8.467661579302182551e-02
8.870000000000000000e+04,8.403512925446676718e-02
8.875000000000000000e+04,8.325915576538617247e-02
8.880000000000000000e+04,8.250657837937697137e-02
8.885000000000000000e+04,8.173233840925137050e-02
8.890000000000000000e+04,8.104895707960235729e-02
8.895000000000000000e+04,8.002158491753896818e-02
8.900000000000000000e+04,7.997662947607264705e-02
8.905000000000000000e+04,8.118943077562174038e-02
8.910000000000000000e+04,8.309671047462779958e-02
8.915000000000000000e+04,8.435126919495933295e-02
8.920000000000000000e+04,8.526810237553150706e-02
8.925000000000000000e+04,8.634076929109901766e-02
8.930000000000000000e+04,8.725546186492677547e-02
8.935000000000000000e+04,8.819151436469452321e-02
8.940000000000000000e+04,8.919363318083550762e-02
8.945000000000000000e+04,8.885311511330057366e-02
8.950000000000000000e+04,8.786494005653427974e-02
8.955000000000000000e+04,8.667686569664079244e-02
8.960000000000000000e+04,8.560172319505265914e-02
8.965000000000000000e+04,8.577706885589581054e-02
8.970000000000000000e+04,8.671029308480293629e-02
8.975000000000000000e+04,8.770932914396351032e-02
8.980000000000000000e+04,8.768276522533025030e-02
8.985000000000000000e+04,8.658779535007810058e-02
8.990000000000000000e+04,8.562752360930159234e-02
8.995000000000000000e+04,8.460161643561248113e-02
9.000000000000000000e+04,8.355462717080713864e-02
9.005000000000000000e+04,8.217565601714349466e-02
9.010000000000000000e+04,8.006570404323803958e-02
9.015000000000000000e+04,7.804683253652000552e-02
9.020000000000000000e+04,7.647365328543842544e-02
9.025000000000000000e+04,7.640912566065544143e-02
9.030000000000000000e+04,7.661044728186688912e-02
9.035000000000000000e+04,7.588183860720881801e-02
9.040000000000000000e+04,7.533102509927847024e-02
9.045000000000000000e+04,7.528938320195327494e-02
9.050000000000000000e+04,7.606545784024310031e-02
9.055000000000000000e+04,7.625905106883085205e-02
9.060000000000000000e+04,7.594470995537477842e-02
9.065000000000000000e+04,7.627053204046591039e-02
9.070000000000000000e+04,7.675034821373094562e-02
9.075000000000000000e+04,7.786140097629606904e-02
9.080000000000000000e+04,7.975683087190499343e-02
9.085000000000000000e+04,8.162816039448955729e-02
9.090000000000000000e+04,8.358543910407717492e-02
9.095000000000000000e+04,8.450704225351846066e-02
9.100000000000000000e+04,8.540565488291074203e-02
9.105000000000000000e+04,8.645704055968345125e-02
9.110000000000000000e+04,8.671694053852030404e-02
9.115000000000000000e+04,8.601112439797431453e-02
9.120000000000000000e+04,8.504292716088313053e-02
9.125000000000000000e+04,8.414154365431242288e-02
9.130000000000000000e+04,8.240873593936182129e-02
9.135000000000000000e+04,8.146599380411473357e-02
9.140000000000000000e+04,8.087438868283358673e-02
9.145000000000000000e+04,7.999912521459223713e-02
9.150000000000000000e+04,8.006469874645877338e-02
9.155000000000000000e+04,8.004281766446791346e-02
9.160000000000000000e+04,7.895110315389186617e-02
9.165000000000000000e+04,7.788240171956295477e-02
9.170000000000000000e+04,7.786174632773490423e-02
9.175000000000000000e+04,7.816808536146319097e-02
9.180000000000000000e+04,7.908410583762237600e-02
9.185000000000000000e+04,7.952009232343282275e-02
9.190000000000000000e+04,7.945506577729982700e-02
9.195000000000000000e+04,8.019488640688704484e-02
9.200000000000000000e+04,8.065129726850378544e-02
9.205000000000000000e+04,8.012949343298420013e-02
9.210000000000000000e+04,7.943453382699006138e-02
9.215000000000000000e+04,7.832796171500683302e-02
9.220000000000000000e+04,7.750458237979668263e-02
9.225000000000000000e+04,7.762156146455784222e-02
9.230000000000000000e+04,7.852569311275320318e-02
9.235000000000000000e+04,7.900293445657985414e-02
9.240000000000000000e+04,7.991255505892363997e-02
9.245000000000000000e+04,8.147018420568269415e-02
9.250000000000000000e+04,8.330720748964409728e-02
9.255000000000000000e+04,8.406176054283209798e-02
9.260000000000000000e+04,8.371399876890833758e-02
9.265000000000000000e+04,8.377675362381059587e-02
9.270000000000000000e+04,8.363088495989051685e-02
9.275000000000000000e+04,8.431175944194857497e-02
9.280000000000000000e+04,8.484103978764806486e-02
9.285000000000000000e+04,8.506819169063173369e-02
9.290000000000000000e+04,8.421868440598145877e-02
9.295000000000000000e+04,8.259548937970923044e-02
9.300000000000000000e+04,8.161919405884521250e-02
9.305000000000000000e+04,8.148219793446631609e-02
9.310000000000000000e+04,8.117349258690370606e-02
9.315000000000000000e+04,8.148776359530912616e-02
9.320000000000000000e+04,8.141543545670099080e-02
9.325000000000000000e+04,8.084989258381497512e-02
9.330000000000000000e+04,8.028495585970873982e-02
9.335000000000000000e+04,7.869224753885950552e-02
9.340000000000000000e+04,7.710124445491400857e-02
9.345000000000000000e+04,7.701005518043357867e-02
9.350000000000000000e+04,7.666228168682681643e-02
9.355000000000000000e+04,7.595144181605040234e-02
9.360000000000000000e+04,7.528409596763568912e-02
9.365000000000000000e+04,7.594152758646455226e-02
9.370000000000000000e+04,7.640615717370485838e-02
9.375000000000000000e+04,7.610229935325041328e-02
9.380000000000000000e+04,7.729128687327380121e-02
9.385000000000000000e+04,7.862818012949618351e-02
9.390000000000000000e+04,7.987845354859546276e-02
9.395000000000000000e+04,8.110610850336830158e-02
9.400000000000000000e+04,8.224735197852478530e-02
9.405000000000000000e+04,8.253677969045086771e-02
9.410000000000000000e+04,8.291091486806662081e-02
9.415000000000000000e+04,8.317844030688209545e-02
9.420000000000000000e+04,8.388445982525993827e-02
9.425000000000000000e+04,8.477363635398377228e-02
9.430000000000000000e+04,8.578912206656674755e-02
9.435000000000000000e+04,8.576485675826794886e-02
9.440000000000000000e+04,8.554994120824288562e-02
9.445000000000000000e+04,8.484822818180109971e-02
9.450000000000000000e+04,8.418958529538600466e-02
9.455000000000000000e+04,8.484310054890242814e-02
9.460000000000000000e+04,8.572848067144445139e-02
9.465000000000000000e+04,8.671857666584897872e-02
9.470000000000000000e+04,8.633488558726104545e-02
9.475000000000000000e+04,8.529725279943345395e-02
9.480000000000000000e+04,8.428181137328877304e-02
9.485000000000000000e+04,8.242401239838453852e-02
9.490000000000000000e+04,8.162190071758090859e-02
9.495000000000000000e+04,8.197912607554569409e-02
9.500000000000000000e+04,8.256755192050202474e-02
9.505000000000000000e+04,8.287480755944665045e-02
9.510000000000000000e+04,8.316070984181350711e-02
9.515000000000000000e+04,8.327815787537345971e-02
9.520000000000000000e+04,8.192490975234478778e-02
9.525000000000000000e+04,8.030011933382652511e-02
9.530000000000000000e+04,7.943253481075318589e-02
9.535000000000000000e+04,7.879658664652594569e-02
9.540000000000000000e+04,7.807744852429449045e-02
9.545000000000000000e+04,7.754764224575505516e-02
9.550000000000000000e+04,7.798871216007241536e-02
9.555000000000000000e+04,7.891073876776905083e-02
9.560000000000000000e+04,7.981088063931446319e-02
9.565000000000000000e+04,7.993643558351765099e-02
9.570000000000000000e+04,7.979017983092140387e-02
9.575000000000000000e+04,8.070933985022527013e-02
9.580000000000000000e+04,8.164841703112657445e-02
9.585000000000000000e+04,8.256564876734667768e-02
9.590000000000000000e+04,8.348192406751669958e-02
9.595000000000000000e+04,8.381361319839197854e-02
9.600000000000000000e+04,8.356162956634710648e-02
9.605000000000000000e+04,8.353895326439991775e-02
9.610000000000000000e+04,8.436263236941143884e-02
9.615000000000000000e+04,8.470704066173168068e-02
9.620000000000000000e+04,8.438581719524201885e-02
9.625000000000000000e+04,8.367012637097548389e-02
9.630000000000000000e+04,8.415973527446307667e-02
9.635000000000000000e+04,8.427520212555550394e-02
9.640000000000000000e+04,8.376814901642909428e-02
9.645000000000000000e+04,8.355192446595899325e-02
9.650000000000000000e+04,8.300432119873918380e-02
9.655000000000000000e+04,8.251942841951775964e-02
9.660000000000000000e+04,8.199363015565197532e-02
9.665000000000000000e+04,8.153045493578958691e-02
9.670000000000000000e+04,8.138488743652072532e-02
9.675000000000000000e+04,8.049529203831523594e-02
9.680000000000000000e+04,8.088759413641460894e-02
9.685000000000000000e+04,8.175444755344896119e-02
9.690000000000000000e+04,8.233833156176084689e-02
9.695000000000000000e+04,8.266031294158421305e-02
9.700000000000000000e+04,8.236341206103836576e-02
9.705000000000000000e+04,8.204620938131534924e-02
9.710000000000000000e+04,8.152336227226675280e-02
9.715000000000000000e+04,8.052756362088620001e-02
9.720000000000000000e+04,7.912127104315835879e-02
9.725000000000000000e+04,7.853903815898427565e-02
9.730000000000000000e+04,7.787518456472874995e-02
9.735000000000000000e+04,7.721201288806472940e-02
9.740000000000000000e+04,7.646738739847924737e-02
9.745000000000000000e+04,7.578509541546629702e-02
9.750000000000000000e+04,7.571888151573824555e-02
9.755000000000000000e+04,7.655482773112826100e-02
9.760000000000000000e+04,7.728745948640514118e-02
9.765000000000000000e+04,7.744587015663945140e-02
9.770000000000000000e+04,7.780882488407853126e-02
9.775000000000000000e+04,7.813048800864080823e-02
9.780000000000000000e+04,7.837002348305099897e-02
9.785000000000000000e+04,7.832316481179790735e-02
9.790000000000000000e+04,7.758177478608552224e-02
9.795000000000000000e+04,7.690239677661131479e-02
9.800000000000000000e+04,7.634615973305641790e-02
9.805000000000000000e+04,7.701434287597896944e-02
9.810000000000000000e+04,7.729448901301710917e-02
9.815000000000000000e+04,7.755397296002397578e-02
9.820000000000000000e+04,7.781319266945024848e-02
9.825000000000000000e+04,7.821464073308237452e-02
9.830000000000000000e+04,7.940916165653805203e-02
9.835000000000000000e+04,8.060246803116055681e-02
9.840000000000000000e+04,8.134741178103893633e-02
9.845000000000000000e+04,8.199002549491030134e-02
9.850000000000000000e+04,8.291624788918700029e-02
9.855000000000000000e+04,8.463299881955610449e-02
9.860000000000000000e+04,8.626687356111439886e-02
9.865000000000000000e+04,8.645967434017670650e-02
9.870000000000000000e+04,8.756412464581103672e-02
9.875000000000000000e+04,8.868770949154458627e-02
9.880000000000000000e+04,8.851462367114565355e-02
9.885000000000000000e+04,8.783590117111828022e-02
9.890000000000000000e+04,8.723875390541568908e-02
9.895000000000000000e+04,8.666242214159386448e-02
9.900000000000000000e+04,8.612707615747550172e-02
9.905000000000000000e+04,8.545092931923420343e-02
9.910000000000000000e+04,8.550199627988391837e-02
9.915000000000000000e+04,8.571438176787021801e-02
9.920000000000000000e+04,8.663219120774406923e-02
9.925000000000000000e+04,8.700500078923900649e-02
9.930000000000000000e+04,8.693433768709402099e-02
9.935000000000000000e+04,8.623969562459898874e-02
9.940000000000000000e+04,8.526406508317713184e-02
9.945000000000000000e+04,8.368610337418685985e-02
9.950000000000000000e+04,8.202932633842463517e-02
9.955000000000000000e+04,8.059520580740409113e-02
9.960000000000000000e+04,7.908220466326809639e-02
9.965000000000000000e+04,7.755065177468906112e-02
9.970000000000000000e+04,7.598051507339748101e-02
9.975000000000000000e+04,7.437185257958411899e-02
9.980000000000000000e+04,7.424775302852104630e-02
9.985000000000000000e+04,7.446428511815383899e-02
9.990000000000000000e+04,7.470062028073909399e-02
9.995000000000000000e+04,7.481666016347537917e-02


==> Plot_Data/agg_act_freqs_hist_action_0.csv <==
x,y
0.000000000000000000e+00,1.000000000000000000e+00
5.000000000000000000e+01,1.960784313725489891e-01
1.000000000000000000e+02,3.168316831683169466e-01
1.500000000000000000e+02,2.980132450331126059e-01
2.000000000000000000e+02,2.288557213930348111e-01
2.500000000000000000e+02,1.832669322709163662e-01
3.000000000000000000e+02,2.325581395348837177e-01
3.500000000000000000e+02,2.393162393162394097e-01
4.000000000000000000e+02,2.518703241895262623e-01
4.500000000000000000e+02,2.549889135254989059e-01
5.000000000000000000e+02,2.455089820359281916e-01
5.500000000000000000e+02,2.268602540834845360e-01
6.000000000000000000e+02,2.445923460898502266e-01
6.500000000000000000e+02,2.534562211981566393e-01
7.000000000000000000e+02,2.753209700427960982e-01
7.500000000000000000e+02,2.969374167776300810e-01
8.000000000000000000e+02,2.858926342072412030e-01
8.500000000000000000e+02,2.890716803760283171e-01
9.000000000000000000e+02,3.041065482796895258e-01
9.500000000000000000e+02,3.112513144058889347e-01
1.000000000000000000e+03,2.977022977022981132e-01
1.050000000000000000e+03,3.225499524262609441e-01
1.100000000000000000e+03,3.197093551316985693e-01
1.150000000000000000e+03,3.440486533449174100e-01
1.200000000000000000e+03,3.463780183180684147e-01
1.250000000000000000e+03,3.461231015187852256e-01
1.300000000000000000e+03,3.489623366641050328e-01
1.350000000000000000e+03,3.700962250185051983e-01
1.400000000000000000e+03,3.711634546752323183e-01
1.450000000000000000e+03,3.707787732598211150e-01
1.500000000000000000e+03,3.624250499666890613e-01
1.550000000000000000e+03,3.797549967762732237e-01
1.600000000000000000e+03,3.735165521549030920e-01
1.650000000000000000e+03,3.731072077528767572e-01
1.700000000000000000e+03,3.768371546149320017e-01
1.750000000000000000e+03,3.832095945174180396e-01
1.800000000000000000e+03,3.803442531926703452e-01
1.850000000000000000e+03,3.922204213938408346e-01
1.900000000000000000e+03,3.908469226722773304e-01
1.950000000000000000e+03,4.038954382368011853e-01
2.000000000000000000e+03,3.958020989505243170e-01
2.050000000000000000e+03,4.012676743052163708e-01
2.100000000000000000e+03,3.955259400285572879e-01
2.150000000000000000e+03,4.039981403998134657e-01
2.200000000000000000e+03,4.007269422989543362e-01
2.250000000000000000e+03,3.931585961794753503e-01
2.300000000000000000e+03,3.902651021295087674e-01
2.350000000000000000e+03,3.879200340280731796e-01
2.400000000000000000e+03,3.927530195751771647e-01
2.450000000000000000e+03,4.039167686658506340e-01
2.500000000000000000e+03,3.990403838464614550e-01
2.550000000000000000e+03,3.935711485691887335e-01
2.600000000000000000e+03,3.875432525951556517e-01
2.650000000000000000e+03,3.806110901546584380e-01
2.700000000000000000e+03,3.743058126619769888e-01
2.750000000000000000e+03,3.707742639040347843e-01
2.800000000000000000e+03,3.787932881113888484e-01
2.850000000000000000e+03,3.739038933707470314e-01
2.900000000000000000e+03,3.822819717338849510e-01
2.950000000000000000e+03,3.846153846153847478e-01
3.000000000000000000e+03,3.835388203932024176e-01
3.050000000000000000e+03,3.824975417895773444e-01
3.100000000000000000e+03,3.801999355046760676e-01
3.150000000000000000e+03,3.881307521421769602e-01
3.200000000000000000e+03,3.883161512027489271e-01
3.250000000000000000e+03,3.829590895109195037e-01
3.300000000000000000e+03,3.820054528930625914e-01
3.350000000000000000e+03,3.825723664577737604e-01
3.400000000000000000e+03,3.869450161717142289e-01
3.450000000000000000e+03,3.853955375253549365e-01
3.500000000000000000e+03,3.913167666381034415e-01
3.550000000000000000e+03,3.860884257955505827e-01
3.600000000000000000e+03,3.812829769508470079e-01
3.650000000000000000e+03,3.782525335524513643e-01
3.700000000000000000e+03,3.828694947311535590e-01
3.750000000000000000e+03,3.782991202346041026e-01
3.800000000000000000e+03,3.835832675611678955e-01
3.850000000000000000e+03,3.905479096338608791e-01
3.900000000000000000e+03,3.947705716482948213e-01
3.950000000000000000e+03,3.900278410528974504e-01
4.000000000000000000e+03,3.854036490877274512e-01
4.050000000000000000e+03,3.808936065169084562e-01
4.100000000000000000e+03,3.769812240916842194e-01
4.150000000000000000e+03,3.787039267646344909e-01
4.200000000000000000e+03,3.839562009045457414e-01
4.250000000000000000e+03,3.801458480357555736e-01
4.300000000000000000e+03,3.815391769355956919e-01
4.350000000000000000e+03,3.877269593196961961e-01
4.400000000000000000e+03,3.837764144512607611e-01
4.450000000000000000e+03,3.803639631543469513e-01
4.500000000000000000e+03,3.816929571206393312e-01
4.550000000000000000e+03,3.790375741595247150e-01
4.600000000000000000e+03,3.749184959791344585e-01
4.650000000000000000e+03,3.788432595140824866e-01
4.700000000000000000e+03,3.809827696234839300e-01
4.750000000000000000e+03,3.773942327930958074e-01
4.800000000000000000e+03,3.749218912726511310e-01
4.850000000000000000e+03,3.766233766233762492e-01
4.900000000000000000e+03,3.731891450724337256e-01
4.950000000000000000e+03,3.750757422742873604e-01
5.000000000000000000e+03,3.789242151569681138e-01
5.050000000000000000e+03,3.751732330231629664e-01
5.100000000000000000e+03,3.777690648892367831e-01
5.150000000000000000e+03,3.764317608231403378e-01
5.200000000000000000e+03,3.730051913093626603e-01
5.250000000000000000e+03,3.753570748428857184e-01
5.300000000000000000e+03,3.720052820222587431e-01
5.350000000000000000e+03,3.748831994019797276e-01
5.400000000000000000e+03,3.782632845769289820e-01
5.450000000000000000e+03,3.764446890478799213e-01
5.500000000000000000e+03,3.759316487911277260e-01
5.550000000000000000e+03,3.783102143757869351e-01
5.600000000000000000e+03,3.752901267630764370e-01
5.650000000000000000e+03,3.726774022296922562e-01
5.700000000000000000e+03,3.695842834590404302e-01
5.750000000000000000e+03,3.679360111284975532e-01
5.800000000000000000e+03,3.728667471125647337e-01
5.850000000000000000e+03,3.777132114168496035e-01
5.900000000000000000e+03,3.765463480765950943e-01
5.950000000000000000e+03,3.738867417240779867e-01
6.000000000000000000e+03,3.741043159473401714e-01
6.050000000000000000e+03,3.715088415137975386e-01
6.100000000000000000e+03,3.761678413374840990e-01
6.150000000000000000e+03,3.807510973825379286e-01
6.200000000000000000e+03,3.778422835026593041e-01
6.250000000000000000e+03,3.751399776035816980e-01
6.300000000000000000e+03,3.727979685764148954e-01
6.350000000000000000e+03,3.700204692174446364e-01
6.400000000000000000e+03,3.672863615060132925e-01
6.450000000000000000e+03,3.644396217640664126e-01
6.500000000000000000e+03,3.616366712813401940e-01
6.550000000000000000e+03,3.596397496565397200e-01
6.600000000000000000e+03,3.572186032419317203e-01
6.650000000000000000e+03,3.585926928281448767e-01
6.700000000000000000e+03,3.606924339650783295e-01
6.750000000000000000e+03,3.580210339208991788e-01
6.800000000000000000e+03,3.553889133950874912e-01
6.850000000000000000e+03,3.557144942344169780e-01
6.900000000000000000e+03,3.602376467178660113e-01
6.950000000000000000e+03,3.644079988490855349e-01
7.000000000000000000e+03,3.643765176403360728e-01
7.050000000000000000e+03,3.620763012338663600e-01
7.100000000000000000e+03,3.598084776791987682e-01
7.150000000000000000e+03,3.572926863375737727e-01
7.200000000000000000e+03,3.550895708929301398e-01
7.250000000000000000e+03,3.526410150324079118e-01
7.300000000000000000e+03,3.502259964388424462e-01
7.350000000000000000e+03,3.479798666848032407e-01
7.400000000000000000e+03,3.457640859343316664e-01
7.450000000000000000e+03,3.434438330425431118e-01
7.500000000000000000e+03,3.411545127316341075e-01
7.550000000000000000e+03,3.428684942391719837e-01
7.600000000000000000e+03,3.433758715958411534e-01
7.650000000000000000e+03,3.454450398640684927e-01
7.700000000000000000e+03,3.447604207245797414e-01
7.750000000000000000e+03,3.453747903496309224e-01
7.800000000000000000e+03,3.480323035508254836e-01
7.850000000000000000e+03,3.459431919500688402e-01
7.900000000000000000e+03,3.441336539678508388e-01
7.950000000000000000e+03,3.423468746069662783e-01
8.000000000000000000e+03,3.403324584426934418e-01
8.050000000000000000e+03,3.402061855670088231e-01
8.100000000000000000e+03,3.437847179360558614e-01
8.150000000000000000e+03,3.474420316525564933e-01
8.200000000000000000e+03,3.505670040238976770e-01
8.250000000000000000e+03,3.501393770452048693e-01
8.300000000000000000e+03,3.497169015781214085e-01
8.350000000000000000e+03,3.476230391569854472e-01
8.400000000000000000e+03,3.490060707058664224e-01
8.450000000000000000e+03,3.526209915986252552e-01
8.500000000000000000e+03,3.544288907187370663e-01
8.550000000000000000e+03,3.525903403110729473e-01
8.600000000000000000e+03,3.506569003604217971e-01
8.650000000000000000e+03,3.490925904519691092e-01
8.700000000000000000e+03,3.475462590506819271e-01
8.750000000000000000e+03,3.457890526796917885e-01
8.800000000000000000e+03,3.438245653902945453e-01
8.850000000000000000e+03,3.465145181335423374e-01
8.900000000000000000e+03,3.499606785754391103e-01
8.950000000000000000e+03,3.521394257624828605e-01
9.000000000000000000e+03,3.502944117320279660e-01
9.050000000000000000e+03,3.518948182521249857e-01
9.100000000000000000e+03,3.520492253598487276e-01
9.150000000000000000e+03,3.504535023494682600e-01
9.200000000000000000e+03,3.489838061080300369e-01
9.250000000000000000e+03,3.480704788671476480e-01
9.300000000000000000e+03,3.464143640468745344e-01
9.350000000000000000e+03,3.447759597903943263e-01
9.400000000000000000e+03,3.474098500159532588e-01
9.450000000000000000e+03,3.485345466088224375e-01
9.500000000000000000e+03,3.469108514893147754e-01
9.550000000000000000e+03,3.453041566328110545e-01
9.600000000000000000e+03,3.438183522549712601e-01
9.650000000000000000e+03,3.423479432183170745e-01
9.700000000000000000e+03,3.436759097000284813e-01
9.750000000000000000e+03,3.465285611732104032e-01
9.800000000000000000e+03,3.472094684215869531e-01
9.850000000000000000e+03,3.456501877981907334e-01
9.900000000000000000e+03,3.442076557923418045e-01
9.950000000000000000e+03,3.473017787157046676e-01
1.000000000000000000e+04,3.473652634736504874e-01
1.005000000000000000e+04,3.457367426126730092e-01
1.010000000000000000e+04,3.441243441243419521e-01
1.015000000000000000e+04,3.463698157816941792e-01
1.020000000000000000e+04,3.451622389961748194e-01
1.025000000000000000e+04,3.434786850063387131e-01
1.030000000000000000e+04,3.453062809435957226e-01
1.035000000000000000e+04,3.480823108878349781e-01
1.040000000000000000e+04,3.502547831939218925e-01
1.045000000000000000e+04,3.486747679647865805e-01
1.050000000000000000e+04,3.472050280925612076e-01
1.055000000000000000e+04,3.478343284996670004e-01
1.060000000000000000e+04,3.464767474766520250e-01
1.065000000000000000e+04,3.453196882921780730e-01
1.070000000000000000e+04,3.456686291000831135e-01
1.075000000000000000e+04,3.444330759929299934e-01
1.080000000000000000e+04,3.466345708730661501e-01
1.085000000000000000e+04,3.452216385586572289e-01
1.090000000000000000e+04,3.479497293826245286e-01
1.095000000000000000e+04,3.485526435941913581e-01
1.100000000000000000e+04,3.472411598945542299e-01
1.105000000000000000e+04,3.457605646547817768e-01
1.110000000000000000e+04,3.443833888838841450e-01
1.115000000000000000e+04,3.429288853017665728e-01
1.120000000000000000e+04,3.416659226854745768e-01
1.125000000000000000e+04,3.402364234290284339e-01
1.130000000000000000e+04,3.427130342447566314e-01
1.135000000000000000e+04,3.453440225530783336e-01
1.140000000000000000e+04,3.461977019559679958e-01
1.145000000000000000e+04,3.448607108549462952e-01
1.150000000000000000e+04,3.433614468307095158e-01
1.155000000000000000e+04,3.449052030127254809e-01
1.160000000000000000e+04,3.472114472890260317e-01
1.165000000000000000e+04,3.490687494635644761e-01
1.170000000000000000e+04,3.477480557217326185e-01
1.175000000000000000e+04,3.462684026891322264e-01
1.180000000000000000e+04,3.448012880264376689e-01
1.185000000000000000e+04,3.445278879419449436e-01
1.190000000000000000e+04,3.431644399630272568e-01
1.195000000000000000e+04,3.418124006359289924e-01
1.200000000000000000e+04,3.425547871010738432e-01
1.205000000000000000e+04,3.451995685005384007e-01
1.210000000000000000e+04,3.465002892322936456e-01
1.215000000000000000e+04,3.450744794667096049e-01
1.220000000000000000e+04,3.437423162035888602e-01
1.225000000000000000e+04,3.460125704024151205e-01
1.230000000000000000e+04,3.446874237866827673e-01
1.235000000000000000e+04,3.435349364423921914e-01
1.240000000000000000e+04,3.440851544230292269e-01
1.245000000000000000e+04,3.442293791663309510e-01
1.250000000000000000e+04,3.430925525957913558e-01
1.255000000000000000e+04,3.417257589036719612e-01
1.260000000000000000e+04,3.439409570668985339e-01
1.265000000000000000e+04,3.432139751798266025e-01
1.270000000000000000e+04,3.431225887725365409e-01
1.275000000000000000e+04,3.453846757117076116e-01
1.280000000000000000e+04,3.456761190531977279e-01
1.285000000000000000e+04,3.453427748813308606e-01
1.290000000000000000e+04,3.457871482830773280e-01
1.295000000000000000e+04,3.446065940853972331e-01
1.300000000000000000e+04,3.433582032151357155e-01
1.305000000000000000e+04,3.420427553444161384e-01
1.310000000000000000e+04,3.409663384474446723e-01
1.315000000000000000e+04,3.415709831951923015e-01
1.320000000000000000e+04,3.436103325505620032e-01
1.325000000000000000e+04,3.459361557618270688e-01
1.330000000000000000e+04,3.451620178933893501e-01
1.335000000000000000e+04,3.445434798891446881e-01
1.340000000000000000e+04,3.459443325124968993e-01
1.345000000000000000e+04,3.448070775407013899e-01
1.350000000000000000e+04,3.436041774683336048e-01
1.355000000000000000e+04,3.426315401077390521e-01
1.360000000000000000e+04,3.426953900448477253e-01
1.365000000000000000e+04,3.416599516518918356e-01
1.370000000000000000e+04,3.439165024450753227e-01
1.375000000000000000e+04,3.439749836375519676e-01
1.380000000000000000e+04,3.454822114339523575e-01
1.385000000000000000e+04,3.461121940654087181e-01
1.390000000000000000e+04,3.449392130062566841e-01
1.395000000000000000e+04,3.437029603612625772e-01
1.400000000000000000e+04,3.426898078708645046e-01
1.405000000000000000e+04,3.416126966052218661e-01
1.410000000000000000e+04,3.404723069285847115e-01
1.415000000000000000e+04,3.394106423574285714e-01
1.420000000000000000e+04,3.410323216674862601e-01
1.425000000000000000e+04,3.427127920847641285e-01
1.430000000000000000e+04,3.421439060205563321e-01
1.435000000000000000e+04,3.412305762664604170e-01
1.440000000000000000e+04,3.415735018401480638e-01
1.445000000000000000e+04,3.437824372015760854e-01
1.450000000000000000e+04,3.457692572925987751e-01
1.455000000000000000e+04,3.475362518039978310e-01
1.460000000000000000e+04,3.464146291349891049e-01
1.465000000000000000e+04,3.453689167974865470e-01
1.470000000000000000e+04,3.450785660839380542e-01
1.475000000000000000e+04,3.464849840688751237e-01
1.480000000000000000e+04,3.454496317816347917e-01
1.485000000000000000e+04,3.443539155612398983e-01
1.490000000000000000e+04,3.460841554258088371e-01
1.495000000000000000e+04,3.463313490736392164e-01
1.500000000000000000e+04,3.453103126458224037e-01
1.505000000000000000e+04,3.469536907846645923e-01
1.510000000000000000e+04,3.458711343619618739e-01
1.515000000000000000e+04,3.448617252986591053e-01
1.520000000000000000e+04,3.459640813104389312e-01
1.525000000000000000e+04,3.461412366402193408e-01
1.530000000000000000e+04,3.452061956734846504e-01
1.535000000000000000e+04,3.452543808220953636e-01
1.540000000000000000e+04,3.466008700733708703e-01
1.545000000000000000e+04,3.456734191961675640e-01
1.550000000000000000e+04,3.446229275530601210e-01
1.555000000000000000e+04,3.464728956337204124e-01
1.560000000000000000e+04,3.454906736747633822e-01
1.565000000000000000e+04,3.443869401316196344e-01
1.570000000000000000e+04,3.441182090312705499e-01
1.575000000000000000e+04,3.439781601168165337e-01
1.580000000000000000e+04,3.439022846655259147e-01
1.585000000000000000e+04,3.455933379597487254e-01
1.590000000000000000e+04,3.446324130557809617e-01
1.595000000000000000e+04,3.436775123816673272e-01
1.600000000000000000e+04,3.451659271295529074e-01
1.605000000000000000e+04,3.449629306585248467e-01
1.610000000000000000e+04,3.440158996335618835e-01
1.615000000000000000e+04,3.435700575815723301e-01
1.620000000000000000e+04,3.426331707919249014e-01
1.625000000000000000e+04,3.433019506491896133e-01
1.630000000000000000e+04,3.450095086191017901e-01
1.635000000000000000e+04,3.454834566693155140e-01
1.640000000000000000e+04,3.446131333455261236e-01
1.645000000000000000e+04,3.449638319858955304e-01
1.650000000000000000e+04,3.448275862068946318e-01
1.655000000000000000e+04,3.439671318953516077e-01
1.660000000000000000e+04,3.440756580928837627e-01
1.665000000000000000e+04,3.430424599123150786e-01
1.670000000000000000e+04,3.437518711454382037e-01
1.675000000000000000e+04,3.448749328398281189e-01
1.680000000000000000e+04,3.439081007082886998e-01
1.685000000000000000e+04,3.437778173402145088e-01
1.690000000000000000e+04,3.444174900893408608e-01
1.695000000000000000e+04,3.435195563683528519e-01
1.700000000000000000e+04,3.425092641609287503e-01
1.705000000000000000e+04,3.416221922467860272e-01
1.710000000000000000e+04,3.407987836968566775e-01
1.715000000000000000e+04,3.416127339513698180e-01
1.720000000000000000e+04,3.428870414510751252e-01
1.725000000000000000e+04,3.440959944351024147e-01
1.730000000000000000e+04,3.435061557135394850e-01
1.735000000000000000e+04,3.431502507060081308e-01
1.740000000000000000e+04,3.446928337451839464e-01
1.745000000000000000e+04,3.459973640479025447e-01
1.750000000000000000e+04,3.451802754128303619e-01
1.755000000000000000e+04,3.443678422881855661e-01
1.760000000000000000e+04,3.435032100448807690e-01
1.765000000000000000e+04,3.425301682624181110e-01
1.770000000000000000e+04,3.416756115473671973e-01
1.775000000000000000e+04,3.408258689651258999e-01
1.780000000000000000e+04,3.399808999494385864e-01
1.785000000000000000e+04,3.391966836591764900e-01
1.790000000000000000e+04,3.401485950505533373e-01
1.795000000000000000e+04,3.392568659127603303e-01
1.800000000000000000e+04,3.383145380812154768e-01
1.805000000000000000e+04,3.389839898066568380e-01
1.810000000000000000e+04,3.406441633058926444e-01
1.815000000000000000e+04,3.422400969643527580e-01
1.820000000000000000e+04,3.439371463106404847e-01
1.825000000000000000e+04,3.448030244918067200e-01
1.830000000000000000e+04,3.438609912026646676e-01
1.835000000000000000e+04,3.430330772164987274e-01
1.840000000000000000e+04,3.444921471659133094e-01
1.845000000000000000e+04,3.452387404476707222e-01
1.850000000000000000e+04,3.444138154694324494e-01
1.855000000000000000e+04,3.437550536359207931e-01
1.860000000000000000e+04,3.429385516907674236e-01
1.865000000000000000e+04,3.421264275373957497e-01
1.870000000000000000e+04,3.412651729854002669e-01
1.875000000000000000e+04,3.405151725241304939e-01
1.880000000000000000e+04,3.396095952342944591e-01
1.885000000000000000e+04,3.395575831520858401e-01
1.890000000000000000e+04,3.400349187873637491e-01
1.895000000000000000e+04,3.391377763706379667e-01
1.900000000000000000e+04,3.394558181148338849e-01
1.905000000000000000e+04,3.409794761429824628e-01
1.910000000000000000e+04,3.427045704413358429e-01
1.915000000000000000e+04,3.441073573181532286e-01
1.920000000000000000e+04,3.434196135617910706e-01
1.925000000000000000e+04,3.426834969611943227e-01
1.930000000000000000e+04,3.418993834516322328e-01
1.935000000000000000e+04,3.410159681670173470e-01
1.940000000000000000e+04,3.402401938044404828e-01
1.945000000000000000e+04,3.394169965554445501e-01
1.950000000000000000e+04,3.385980206143248683e-01
1.955000000000000000e+04,3.392665336811391819e-01
1.960000000000000000e+04,3.404928319983649976e-01
1.965000000000000000e+04,3.396264821128670008e-01
1.970000000000000000e+04,3.388660474087581975e-01
1.975000000000000000e+04,3.391220697686165853e-01
1.980000000000000000e+04,3.405383566486511193e-01
1.985000000000000000e+04,3.419978842375669403e-01
1.990000000000000000e+04,3.431988342294327587e-01
1.995000000000000000e+04,3.424890982908094794e-01
2.000000000000000000e+04,3.433328333583289815e-01
2.005000000000000000e+04,3.429255398733196958e-01
2.010000000000000000e+04,3.420725337047875736e-01
2.015000000000000000e+04,3.414222619224820399e-01
2.020000000000000000e+04,3.406762041483064052e-01
2.025000000000000000e+04,3.399338304281238621e-01
2.030000000000000000e+04,3.392443721984106375e-01
2.035000000000000000e+04,3.390005405139763783e-01
2.040000000000000000e+04,3.401794029704392486e-01
2.045000000000000000e+04,3.393477091584730654e-01
2.050000000000000000e+04,3.386176284083669552e-01
2.055000000000000000e+04,3.378424407571373744e-01
2.060000000000000000e+04,3.370224746371505709e-01
2.065000000000000000e+04,3.371265314028345506e-01
2.070000000000000000e+04,3.386792908555108506e-01
2.075000000000000000e+04,3.401281865934137616e-01
2.080000000000000000e+04,3.411855199269230865e-01
2.085000000000000000e+04,3.403673684715329828e-01
2.090000000000000000e+04,3.396488206305885438e-01
2.095000000000000000e+04,3.389814328671629240e-01
2.100000000000000000e+04,3.395076424932106929e-01
2.105000000000000000e+04,3.409814260605157910e-01
2.110000000000000000e+04,3.410264916354636688e-01
2.115000000000000000e+04,3.402203205522161267e-01
2.120000000000000000e+04,3.394651195698282220e-01
2.125000000000000000e+04,3.388546421344842963e-01
2.130000000000000000e+04,3.399370921552942182e-01
2.135000000000000000e+04,3.412018172450903553e-01
2.140000000000000000e+04,3.410121022382095468e-01
2.145000000000000000e+04,3.402638571628326392e-01
2.150000000000000000e+04,3.395190921352458369e-01
2.155000000000000000e+04,3.391025938471495804e-01
2.160000000000000000e+04,3.391972593861358742e-01
2.165000000000000000e+04,3.384139300725103050e-01
2.170000000000000000e+04,3.376342104050467641e-01
2.175000000000000000e+04,3.369960001838956942e-01
2.180000000000000000e+04,3.379661483418152645e-01
2.185000000000000000e+04,3.382911537229378318e-01
2.190000000000000000e+04,3.375644947719245725e-01
2.195000000000000000e+04,3.368867022003516620e-01
2.200000000000000000e+04,3.382118994591118977e-01
2.205000000000000000e+04,3.396671352773077412e-01
2.210000000000000000e+04,3.408895525089322143e-01
2.215000000000000000e+04,3.413389914676494552e-01
2.220000000000000000e+04,3.406603306157334754e-01
2.225000000000000000e+04,3.402993123904496375e-01
2.230000000000000000e+04,3.405676875476387200e-01
2.235000000000000000e+04,3.398953066976819759e-01
2.240000000000000000e+04,3.393152091424442296e-01
2.245000000000000000e+04,3.385595296423274947e-01
2.250000000000000000e+04,3.378960935069509341e-01
2.255000000000000000e+04,3.387432929803513293e-01
2.260000000000000000e+04,3.399407105880226654e-01
2.265000000000000000e+04,3.398966933027197657e-01
2.270000000000000000e+04,3.392361569974849389e-01
2.275000000000000000e+04,3.387103863566397477e-01
2.280000000000000000e+04,3.380992061751637023e-01
2.285000000000000000e+04,3.375782241477355283e-01
2.290000000000000000e+04,3.368848521898564763e-01
2.295000000000000000e+04,3.363687856738222792e-01
2.300000000000000000e+04,3.368549193513280526e-01
2.305000000000000000e+04,3.379029109366142314e-01
2.310000000000000000e+04,3.372148391844464466e-01
2.315000000000000000e+04,3.370048809986563865e-01
2.320000000000000000e+04,3.383474850221929731e-01
2.325000000000000000e+04,3.382650208593135366e-01
2.330000000000000000e+04,3.376249946354191733e-01
2.335000000000000000e+04,3.370305340242346070e-01
2.340000000000000000e+04,3.381052091790907599e-01
2.345000000000000000e+04,3.387062385399302600e-01
2.350000000000000000e+04,3.381132717756650252e-01
2.355000000000000000e+04,3.378200501040254378e-01
2.360000000000000000e+04,3.371043599847420857e-01
2.365000000000000000e+04,3.369413555452155373e-01
2.370000000000000000e+04,3.376228851103285078e-01
2.375000000000000000e+04,3.369963369963325794e-01
2.380000000000000000e+04,3.368766018234482518e-01
2.385000000000000000e+04,3.368831495534734266e-01
2.390000000000000000e+04,3.368059913811095041e-01
2.395000000000000000e+04,3.371049225502023572e-01
2.400000000000000000e+04,3.373192783633974789e-01
2.405000000000000000e+04,3.367011766662466044e-01
2.410000000000000000e+04,3.365005601427280557e-01
2.415000000000000000e+04,3.362593681421014447e-01
2.420000000000000000e+04,3.356059666955866216e-01
2.425000000000000000e+04,3.350377304028656078e-01
2.430000000000000000e+04,3.363647586519029065e-01
2.435000000000000000e+04,3.376042051661077847e-01
2.440000000000000000e+04,3.386746444817791968e-01
2.445000000000000000e+04,3.380638828677719476e-01
2.450000000000000000e+04,3.374556140565644347e-01
2.455000000000000000e+04,3.368090912793730296e-01
2.460000000000000000e+04,3.371001178813827215e-01
2.465000000000000000e+04,3.366192040890795267e-01
2.470000000000000000e+04,3.360187846645845133e-01
2.475000000000000000e+04,3.355015958951111932e-01
2.480000000000000000e+04,3.348655296157372341e-01
2.485000000000000000e+04,3.343125025149851770e-01
2.490000000000000000e+04,3.342436046745068667e-01
2.495000000000000000e+04,3.336138832110895347e-01
2.500000000000000000e+04,3.329866805327743595e-01
2.505000000000000000e+04,3.337990499381223164e-01
2.510000000000000000e+04,3.349268953428108375e-01
2.515000000000000000e+04,3.361695360025404034e-01
2.520000000000000000e+04,3.358596881076105767e-01
2.525000000000000000e+04,3.352342481485837689e-01
2.530000000000000000e+04,3.349669973518788479e-01
2.535000000000000000e+04,3.361603092580127128e-01
2.540000000000000000e+04,3.363253415219825126e-01
2.545000000000000000e+04,3.357824839888364776e-01
2.550000000000000000e+04,3.351633269283510463e-01
2.555000000000000000e+04,3.349771046142958619e-01
2.560000000000000000e+04,3.343619389867535929e-01
2.565000000000000000e+04,3.337491715722535890e-01
2.570000000000000000e+04,3.331387883739883038e-01
2.575000000000000000e+04,3.341617801250386655e-01
2.580000000000000000e+04,3.352970815084636569e-01
2.585000000000000000e+04,3.352674944876354868e-01
2.590000000000000000e+04,3.346588934790109549e-01
2.595000000000000000e+04,3.341297059843494344e-01
2.600000000000000000e+04,3.335640936886988261e-01
2.605000000000000000e+04,3.329622663237441493e-01
2.610000000000000000e+04,3.326692463890218998e-01
2.615000000000000000e+04,3.337922067989697594e-01
2.620000000000000000e+04,3.347582153352870460e-01
2.625000000000000000e+04,3.341586987162339928e-01
2.630000000000000000e+04,3.335994829093894554e-01
2.635000000000000000e+04,3.330423892831335664e-01
2.640000000000000000e+04,3.329798113707758689e-01
2.645000000000000000e+04,3.341272541680790353e-01
2.650000000000000000e+04,3.345534130787464200e-01
2.655000000000000000e+04,3.340363828104349619e-01
2.660000000000000000e+04,3.334461110484516211e-01
2.665000000000000000e+04,3.328580541067829301e-01
2.670000000000000000e+04,3.330961387213914326e-01
2.675000000000000000e+04,3.325483159508006992e-01
2.680000000000000000e+04,3.320025372187558332e-01
2.685000000000000000e+04,3.313843059848749495e-01
2.690000000000000000e+04,3.308055462622162546e-01
2.695000000000000000e+04,3.312307521056688242e-01
2.700000000000000000e+04,3.321728824858299900e-01
2.705000000000000000e+04,3.316698088795200228e-01
2.710000000000000000e+04,3.311685915648830414e-01
2.715000000000000000e+04,3.305587271187027110e-01
2.720000000000000000e+04,3.299511047387927443e-01
2.725000000000000000e+04,3.294557997871601640e-01
2.730000000000000000e+04,3.288890516830849653e-01
2.735000000000000000e+04,3.283609374428684835e-01
2.740000000000000000e+04,3.277982555381152019e-01
2.745000000000000000e+04,3.289861935812865568e-01
2.750000000000000000e+04,3.299516381222465933e-01
2.755000000000000000e+04,3.301876519908499841e-01
2.760000000000000000e+04,3.296257381978880963e-01
2.765000000000000000e+04,3.293190119706306263e-01
2.770000000000000000e+04,3.304212844301616658e-01
2.775000000000000000e+04,3.315195848798209166e-01
2.780000000000000000e+04,3.324340851048492307e-01
2.785000000000000000e+04,3.335248285519340494e-01
2.790000000000000000e+04,3.341815705530239988e-01
2.795000000000000000e+04,3.336553253908599026e-01
2.800000000000000000e+04,3.332023856290818875e-01
2.805000000000000000e+04,3.327154112152836407e-01
2.810000000000000000e+04,3.322301697448460933e-01
2.815000000000000000e+04,3.319597882846050396e-01
2.820000000000000000e+04,3.321513421509849073e-01
2.825000000000000000e+04,3.315988814555209663e-01
2.830000000000000000e+04,3.310130384085342437e-01
2.835000000000000000e+04,3.304998060033129126e-01
2.840000000000000000e+04,3.300235907186340745e-01
2.845000000000000000e+04,3.294436047942049250e-01
2.850000000000000000e+04,3.296375565769594229e-01
2.855000000000000000e+04,3.301110293860080591e-01
2.860000000000000000e+04,3.295688961924377880e-01
2.865000000000000000e+04,3.290286551952781302e-01
2.870000000000000000e+04,3.284554545137769455e-01
2.875000000000000000e+04,3.294841918541933645e-01
2.880000000000000000e+04,3.306482413805048037e-01
2.885000000000000000e+04,3.316696128383737063e-01
2.890000000000000000e+04,3.319262309262626109e-01
2.895000000000000000e+04,3.314911402024080522e-01
2.900000000000000000e+04,3.309541050308580923e-01
2.905000000000000000e+04,3.310385184675197490e-01
2.910000000000000000e+04,3.306071956290133063e-01
2.915000000000000000e+04,3.301087441254131338e-01
2.920000000000000000e+04,3.295435087839428401e-01
2.925000000000000000e+04,3.289802058049266509e-01
2.930000000000000000e+04,3.284870823521348626e-01
2.935000000000000000e+04,3.280297093795745411e-01
2.940000000000000000e+04,3.275058671473722871e-01
2.945000000000000000e+04,3.271535771281072758e-01
2.950000000000000000e+04,3.282600589810476532e-01
2.955000000000000000e+04,3.292274373117623498e-01
2.960000000000000000e+04,3.302253302253261857e-01
2.965000000000000000e+04,3.312198576776457237e-01
2.970000000000000000e+04,3.313356452644649619e-01
2.975000000000000000e+04,3.308460219824497783e-01
2.980000000000000000e+04,3.303244857555072134e-01
2.985000000000000000e+04,3.298381963753263535e-01
2.990000000000000000e+04,3.298886324872031262e-01
2.995000000000000000e+04,3.293713064672253443e-01
3.000000000000000000e+04,3.288223725875757952e-01
3.005000000000000000e+04,3.282752653821791600e-01
3.010000000000000000e+04,3.277964187236260818e-01
3.015000000000000000e+04,3.282809857052790270e-01
3.020000000000000000e+04,3.293268434819996426e-01
3.025000000000000000e+04,3.293775412383019852e-01
3.030000000000000000e+04,3.289660407247245177e-01
3.035000000000000000e+04,3.284900003294745074e-01
3.040000000000000000e+04,3.286733989013483903e-01
3.045000000000000000e+04,3.296771862992968205e-01
3.050000000000000000e+04,3.307432543195270580e-01
3.055000000000000000e+04,3.304965467578769300e-01
3.060000000000000000e+04,3.299565373680564129e-01
3.065000000000000000e+04,3.294835405043848864e-01
3.070000000000000000e+04,3.296635288752777782e-01
3.075000000000000000e+04,3.307209521641542027e-01
3.080000000000000000e+04,3.304762832375542358e-01
3.085000000000000000e+04,3.300055103562253289e-01
3.090000000000000000e+04,3.295686223746773780e-01
3.095000000000000000e+04,3.291331459403540327e-01
3.100000000000000000e+04,3.286345601754752099e-01
3.105000000000000000e+04,3.281697851921004938e-01
3.110000000000000000e+04,3.276743513070288771e-01
3.115000000000000000e+04,3.271805078488623231e-01
3.120000000000000000e+04,3.266882471715623626e-01
3.125000000000000000e+04,3.262615596300892928e-01
3.130000000000000000e+04,3.263474010414974535e-01
3.135000000000000000e+04,3.274217728302100117e-01
3.140000000000000000e+04,3.271233400210160069e-01
3.145000000000000000e+04,3.266350831452078940e-01
3.150000000000000000e+04,3.262118662899568533e-01
3.155000000000000000e+04,3.265189692878173733e-01
3.160000000000000000e+04,3.274896364039090457e-01
3.165000000000000000e+04,3.284888313165442164e-01
3.170000000000000000e+04,3.294217848017394479e-01
3.175000000000000000e+04,3.289030266763235955e-01
3.180000000000000000e+04,3.284487909185229704e-01
3.185000000000000000e+04,3.279959812878701086e-01
3.190000000000000000e+04,3.275132440989294569e-01
3.195000000000000000e+04,3.270633157021674564e-01
3.200000000000000000e+04,3.265835442642401332e-01
3.205000000000000000e+04,3.261364700009343198e-01
3.210000000000000000e+04,3.256596367714384432e-01
3.215000000000000000e+04,3.252464931106326951e-01
3.220000000000000000e+04,3.248656874010109052e-01
3.225000000000000000e+04,3.247341167715717125e-01
3.230000000000000000e+04,3.256555524596750906e-01
3.235000000000000000e+04,3.254304349170027977e-01
3.240000000000000000e+04,3.249591062004246189e-01
3.245000000000000000e+04,3.251979908169226885e-01
3.250000000000000000e+04,3.259899695393976282e-01
3.255000000000000000e+04,3.269331203342435432e-01
3.260000000000000000e+04,3.269224870402739347e-01
3.265000000000000000e+04,3.278919481792281765e-01
3.270000000000000000e+04,3.286749640683765961e-01
3.275000000000000000e+04,3.282037189704126168e-01
3.280000000000000000e+04,3.292277674461137060e-01
3.285000000000000000e+04,3.293050439864838586e-01
3.290000000000000000e+04,3.291693261602985365e-01
3.295000000000000000e+04,3.289733240265845793e-01
3.300000000000000000e+04,3.285658010363319836e-01
3.305000000000000000e+04,3.280989985174427859e-01
3.310000000000000000e+04,3.276940273707745210e-01
3.315000000000000000e+04,3.273204428222381557e-01
3.320000000000000000e+04,3.269178639197618530e-01
3.325000000000000000e+04,3.264864214610090354e-01
3.330000000000000000e+04,3.260562745863490597e-01
3.335000000000000000e+04,3.256574015771642738e-01
3.340000000000000000e+04,3.252297835394152847e-01
3.345000000000000000e+04,3.248034438432338966e-01
3.350000000000000000e+04,3.245276260410144831e-01
3.355000000000000000e+04,3.255044559029545148e-01
3.360000000000000000e+04,3.263890955626331247e-01
3.365000000000000000e+04,3.273602567531437857e-01
3.370000000000000000e+04,3.276757366250272474e-01
3.375000000000000000e+04,3.272495629759128444e-01
3.380000000000000000e+04,3.267950652347574869e-01
3.385000000000000000e+04,3.263714513603745426e-01
3.390000000000000000e+04,3.258900917377079987e-01
3.395000000000000000e+04,3.262054136844286800e-01
3.400000000000000000e+04,3.259315902473466364e-01
3.405000000000000000e+04,3.255411001145349648e-01
3.410000000000000000e+04,3.251517550804969292e-01
3.415000000000000000e+04,3.246757049573957832e-01
3.420000000000000000e+04,3.242010467530194173e-01
3.425000000000000000e+04,3.237569705993990632e-01
3.430000000000000000e+04,3.238389551325038251e-01
3.435000000000000000e+04,3.247649267852472654e-01
3.440000000000000000e+04,3.256591378157623340e-01
3.445000000000000000e+04,3.265217265101169053e-01
3.450000000000000000e+04,3.263093823367450574e-01
3.455000000000000000e+04,3.259239964111037002e-01
3.460000000000000000e+04,3.255686251842445644e-01
3.465000000000000000e+04,3.252142795301736222e-01
3.470000000000000000e+04,3.248033197890564105e-01
3.475000000000000000e+04,3.243647664815414444e-01
3.480000000000000000e+04,3.240424125743526229e-01
3.485000000000000000e+04,3.248974204470471139e-01
3.490000000000000000e+04,3.248044468639879612e-01
3.495000000000000000e+04,3.243970129610038167e-01
3.500000000000000000e+04,3.239621725093582705e-01
3.505000000000000000e+04,3.235285726512810434e-01
3.510000000000000000e+04,3.231531865189038455e-01
3.515000000000000000e+04,3.226935222326547392e-01
3.520000000000000000e+04,3.222635720576133567e-01
3.525000000000000000e+04,3.218632095543403349e-01
3.530000000000000000e+04,3.214073255715150235e-01
3.535000000000000000e+04,3.209527311815805195e-01
3.540000000000000000e+04,3.205559164995354093e-01
3.545000000000000000e+04,3.201884290993217141e-01
3.550000000000000000e+04,3.198501450663376877e-01
3.555000000000000000e+04,3.207504711541178666e-01
3.560000000000000000e+04,3.216201792084505962e-01
3.565000000000000000e+04,3.224874477574274367e-01
3.570000000000000000e+04,3.233802974706602162e-01
3.575000000000000000e+04,3.242706497720355130e-01
3.580000000000000000e+04,3.250747185832808528e-01
3.585000000000000000e+04,3.249560681710422227e-01
3.590000000000000000e+04,3.245592044789847308e-01
3.595000000000000000e+04,3.250257294651059392e-01
3.600000000000000000e+04,3.255742896030673350e-01
3.605000000000000000e+04,3.252059582258473580e-01
3.610000000000000000e+04,3.248940472563093262e-01
3.615000000000000000e+04,3.245553373350674731e-01
3.620000000000000000e+04,3.242175630507451167e-01
3.625000000000000000e+04,3.237703787481732154e-01
3.630000000000000000e+04,3.233795212253116613e-01
3.635000000000000000e+04,3.229622293747090311e-01
3.640000000000000000e+04,3.225460838987953549e-01
3.645000000000000000e+04,3.221585141697083099e-01
3.650000000000000000e+04,3.217446097367207547e-01
3.655000000000000000e+04,3.213044786736354297e-01
3.660000000000000000e+04,3.213573399633903871e-01
3.665000000000000000e+04,3.221740198084650508e-01
3.670000000000000000e+04,3.218168442276789221e-01
3.675000000000000000e+04,3.220320535495646563e-01
3.680000000000000000e+04,3.228173147468829107e-01
3.685000000000000000e+04,3.236275813410777746e-01
3.690000000000000000e+04,3.244898512235457333e-01
3.695000000000000000e+04,3.248355930827330762e-01
3.700000000000000000e+04,3.244506905218797477e-01
3.705000000000000000e+04,3.240668268062960600e-01
3.710000000000000000e+04,3.242500202150904176e-01
3.715000000000000000e+04,3.248903125084134369e-01
3.720000000000000000e+04,3.244536437192565015e-01
3.725000000000000000e+04,3.240181471638363675e-01
3.730000000000000000e+04,3.236106270609385716e-01
3.735000000000000000e+04,3.232309710583403661e-01
3.740000000000000000e+04,3.228255928985873102e-01
3.745000000000000000e+04,3.224479987183270224e-01
3.750000000000000000e+04,3.220447454734560178e-01
3.755000000000000000e+04,3.221751750952058790e-01
3.760000000000000000e+04,3.228903486609419060e-01
3.765000000000000000e+04,3.228333908793943885e-01
3.770000000000000000e+04,3.237049415134894970e-01
3.775000000000000000e+04,3.244947153717798738e-01
3.780000000000000000e+04,3.252030369566958345e-01
3.785000000000000000e+04,3.247998731869715661e-01
3.790000000000000000e+04,3.243977731458288494e-01
3.795000000000000000e+04,3.250507233011003527e-01
3.800000000000000000e+04,3.258598457935333870e-01
3.805000000000000000e+04,3.255367795852951440e-01
3.810000000000000000e+04,3.251620692370295052e-01
3.815000000000000000e+04,3.247621294330439445e-01
3.820000000000000000e+04,3.243894138896904478e-01
3.825000000000000000e+04,3.240961020626927924e-01
3.830000000000000000e+04,3.237252291062915344e-01
3.835000000000000000e+04,3.233813981382512304e-01
3.840000000000000000e+04,3.229603395744918837e-01
3.845000000000000000e+04,3.226183974409004840e-01
3.850000000000000000e+04,3.223292901483095219e-01
3.855000000000000000e+04,3.219112344686275162e-01
3.860000000000000000e+04,3.216237921297391278e-01
3.865000000000000000e+04,3.212077307184823538e-01
3.870000000000000000e+04,3.208185834991359453e-01
3.875000000000000000e+04,3.204562462904198550e-01
3.880000000000000000e+04,3.200690703847855478e-01
3.885000000000000000e+04,3.196571516820689296e-01
3.890000000000000000e+04,3.194005295493703711e-01
3.895000000000000000e+04,3.190675464044585019e-01
3.900000000000000000e+04,3.187354170405902742e-01
3.905000000000000000e+04,3.192491869606426946e-01
3.910000000000000000e+04,3.200429656530540123e-01
3.915000000000000000e+04,3.209113432607102467e-01
3.920000000000000000e+04,3.216754674625667554e-01
3.925000000000000000e+04,3.224376449007690937e-01
3.930000000000000000e+04,3.231724383603495343e-01
3.935000000000000000e+04,3.239816014840816716e-01
3.940000000000000000e+04,3.242811096165096885e-01
3.945000000000000000e+04,3.239461610605587905e-01
3.950000000000000000e+04,3.235614288245892700e-01
3.955000000000000000e+04,3.232282369598769578e-01
3.960000000000000000e+04,3.228453826923585734e-01
3.965000000000000000e+04,3.224634939850212767e-01
3.970000000000000000e+04,3.220825671897455389e-01
3.975000000000000000e+04,3.225830796709540094e-01
3.980000000000000000e+04,3.233838345770229661e-01
3.985000000000000000e+04,3.230031868710972476e-01
3.990000000000000000e+04,3.226986792310995167e-01
3.995000000000000000e+04,3.223198418062149795e-01
4.000000000000000000e+04,3.219919502012472678e-01
4.005000000000000000e+04,3.216399091158798074e-01
4.010000000000000000e+04,3.212638088825741089e-01
4.015000000000000000e+04,3.209633633035316458e-01
4.020000000000000000e+04,3.217581652197734066e-01
4.025000000000000000e+04,3.225758366251795795e-01
4.030000000000000000e+04,3.233666658395595861e-01
4.035000000000000000e+04,3.240316225124555971e-01
4.040000000000000000e+04,3.248186926066211622e-01
4.045000000000000000e+04,3.255296531606168831e-01
4.050000000000000000e+04,3.253993728549936515e-01
4.055000000000000000e+04,3.250228107814875922e-01
4.060000000000000000e+04,3.246471761779290977e-01
4.065000000000000000e+04,3.242970652628496819e-01
4.070000000000000000e+04,3.238986757082160661e-01
4.075000000000000000e+04,3.236730386984393304e-01
4.080000000000000000e+04,3.240851939903459100e-01
4.085000000000000000e+04,3.237130058015743050e-01
4.090000000000000000e+04,3.233417275861254492e-01
4.095000000000000000e+04,3.229713560108450898e-01
4.100000000000000000e+04,3.226506670569039281e-01
4.105000000000000000e+04,3.222820394143898204e-01
4.110000000000000000e+04,3.219629692708233515e-01
4.115000000000000000e+04,3.221792909042335284e-01
4.120000000000000000e+04,3.219096623868379359e-01
4.125000000000000000e+04,3.215922038253643533e-01
4.130000000000000000e+04,3.213965763540860832e-01
4.135000000000000000e+04,3.221687504534376245e-01
4.140000000000000000e+04,3.229390594430111006e-01
4.145000000000000000e+04,3.228872644809560044e-01
4.150000000000000000e+04,3.226187320787476942e-01
4.155000000000000000e+04,3.233135183268777690e-01
4.160000000000000000e+04,3.240547102233146126e-01
4.165000000000000000e+04,3.248421406448846471e-01
4.170000000000000000e+04,3.256037025491018699e-01
4.175000000000000000e+04,3.264113434408782988e-01
4.180000000000000000e+04,3.260926772086819581e-01
4.185000000000000000e+04,3.257986666985284163e-01
4.190000000000000000e+04,3.254814920884970264e-01
4.195000000000000000e+04,3.251412362041458115e-01
4.200000000000000000e+04,3.247541725197047313e-01
4.205000000000000000e+04,3.244155905923787331e-01
4.210000000000000000e+04,3.240303080686946502e-01
4.215000000000000000e+04,3.236696638276699844e-01
4.220000000000000000e+04,3.233572664154903409e-01
4.225000000000000000e+04,3.229982722302457976e-01
4.230000000000000000e+04,3.227110470201678405e-01
4.235000000000000000e+04,3.224481122051455206e-01
4.240000000000000000e+04,3.221386288059269742e-01
4.245000000000000000e+04,3.218298744434786585e-01
4.250000000000000000e+04,3.214747888285008903e-01
4.255000000000000000e+04,3.211675401283193287e-01
4.260000000000000000e+04,3.207905917701490139e-01
4.265000000000000000e+04,3.204145272092123187e-01
4.270000000000000000e+04,3.200861806515099550e-01
4.275000000000000000e+04,3.197819934036659761e-01
4.280000000000000000e+04,3.197822480783188981e-01
4.285000000000000000e+04,3.205292758628767724e-01
4.290000000000000000e+04,3.211347054847236704e-01
4.295000000000000000e+04,3.218551372494268259e-01
4.300000000000000000e+04,3.225738936303838567e-01
4.305000000000000000e+04,3.228496434461484155e-01
4.310000000000000000e+04,3.225447205401299478e-01
4.315000000000000000e+04,3.226576440870464468e-01
4.320000000000000000e+04,3.232795537140377151e-01
4.325000000000000000e+04,3.239000254329413298e-01
4.330000000000000000e+04,3.238493337336353362e-01
4.335000000000000000e+04,3.246061221194471158e-01
4.340000000000000000e+04,3.253611667933954954e-01
4.345000000000000000e+04,3.253549975834887364e-01
4.350000000000000000e+04,3.250040228960291988e-01
4.355000000000000000e+04,3.247916236136981771e-01
4.360000000000000000e+04,3.254971216256544730e-01
4.365000000000000000e+04,3.253304620741829800e-01
4.370000000000000000e+04,3.250497700281496649e-01
4.375000000000000000e+04,3.247011496880110037e-01
4.380000000000000000e+04,3.243989863245168581e-01
4.385000000000000000e+04,3.240975120293758671e-01
4.390000000000000000e+04,3.237739459237865547e-01
4.395000000000000000e+04,3.235421264590144785e-01
4.400000000000000000e+04,3.242653576055122833e-01
4.405000000000000000e+04,3.248961431068571049e-01
4.410000000000000000e+04,3.254347973968881869e-01
4.415000000000000000e+04,3.250888994586796921e-01
4.420000000000000000e+04,3.247437840772873785e-01
4.425000000000000000e+04,3.245350387561904415e-01
4.430000000000000000e+04,3.247105031489171956e-01
4.435000000000000000e+04,3.243895289846944197e-01
4.440000000000000000e+04,3.240467557037043367e-01
4.445000000000000000e+04,3.237497469123344906e-01
4.450000000000000000e+04,3.238129480236439650e-01
4.455000000000000000e+04,3.245045004601510019e-01
4.460000000000000000e+04,3.242976614874147900e-01
4.465000000000000000e+04,3.239569102595727945e-01
4.470000000000000000e+04,3.238630008277262884e-01
4.475000000000000000e+04,3.244620231950169909e-01
4.480000000000000000e+04,3.251936340706723660e-01
4.485000000000000000e+04,3.258344295556440118e-01
4.490000000000000000e+04,3.260951871895993448e-01
4.495000000000000000e+04,3.257547106849724705e-01
4.500000000000000000e+04,3.254372125063930699e-01
4.505000000000000000e+04,3.252314044083417510e-01
4.510000000000000000e+04,3.251369149242855916e-01
4.515000000000000000e+04,3.247768598702178156e-01
4.520000000000000000e+04,3.244176013805050718e-01
4.525000000000000000e+04,3.241033347329388969e-01
4.530000000000000000e+04,3.237676872475270251e-01
4.535000000000000000e+04,3.237414830985033687e-01
4.540000000000000000e+04,3.244201669566799118e-01
4.545000000000000000e+04,3.250973575938973514e-01
4.550000000000000000e+04,3.254873519263363213e-01
4.555000000000000000e+04,3.252837478869889942e-01
4.560000000000000000e+04,3.249709436196627221e-01
4.565000000000000000e+04,3.246369192350714306e-01
4.570000000000000000e+04,3.253101682676581285e-01
4.575000000000000000e+04,3.253917947148751155e-01
4.580000000000000000e+04,3.250802384227473585e-01
4.585000000000000000e+04,3.247693616278871653e-01
4.590000000000000000e+04,3.244155900742958787e-01
4.595000000000000000e+04,3.241061130334542684e-01
4.600000000000000000e+04,3.237755700963080296e-01
4.605000000000000000e+04,3.241623417515417382e-01
4.610000000000000000e+04,3.248085724821645481e-01
4.615000000000000000e+04,3.254534029598549760e-01
4.620000000000000000e+04,3.261401268370870965e-01
4.625000000000000000e+04,3.265875332425305921e-01
4.630000000000000000e+04,3.262780501501107433e-01
4.635000000000000000e+04,3.261418308127177479e-01
4.640000000000000000e+04,3.267817503933163059e-01
4.645000000000000000e+04,3.274633484747425660e-01
4.650000000000000000e+04,3.277778972495270504e-01
4.655000000000000000e+04,3.274473158471409295e-01
4.660000000000000000e+04,3.271389025986620180e-01
4.665000000000000000e+04,3.268097146899369698e-01
4.670000000000000000e+04,3.264598188475674734e-01
4.675000000000000000e+04,3.261748411798731095e-01
4.680000000000000000e+04,3.265101173051910832e-01
4.685000000000000000e+04,3.262897270068997324e-01
4.690000000000000000e+04,3.260698066139369189e-01
4.695000000000000000e+04,3.257864582224075933e-01
4.700000000000000000e+04,3.255037126869694819e-01
4.705000000000000000e+04,3.252428216190994537e-01
4.710000000000000000e+04,3.249612534765768945e-01
4.715000000000000000e+04,3.256134546457181145e-01
4.720000000000000000e+04,3.262854600538176442e-01
4.725000000000000000e+04,3.269560432583490939e-01
4.730000000000000000e+04,3.275617851631094646e-01
4.735000000000000000e+04,3.282507233215824494e-01
4.740000000000000000e+04,3.283685998185743027e-01
4.745000000000000000e+04,3.280647404691205415e-01
4.750000000000000000e+04,3.280983558240933018e-01
4.755000000000000000e+04,3.287838320960709826e-01
4.760000000000000000e+04,3.294048444360469508e-01
4.765000000000000000e+04,3.300455394430387157e-01
4.770000000000000000e+04,3.306639273809825474e-01
4.775000000000000000e+04,3.304642834705086019e-01
4.780000000000000000e+04,3.301395368297787569e-01
4.785000000000000000e+04,3.298154688512310306e-01
4.790000000000000000e+04,3.295129538005522885e-01
4.795000000000000000e+04,3.291693603887355657e-01
4.800000000000000000e+04,3.288473156809287867e-01
4.805000000000000000e+04,3.285259411874937863e-01
4.810000000000000000e+04,3.282052348184085200e-01
4.815000000000000000e+04,3.279267304936611116e-01
4.820000000000000000e+04,3.276280575091861658e-01
4.825000000000000000e+04,3.273092785641807390e-01
4.830000000000000000e+04,3.269704560982231167e-01
4.835000000000000000e+04,3.266530164836357053e-01
4.840000000000000000e+04,3.263775541827703131e-01
4.845000000000000000e+04,3.260613816020362377e-01
4.850000000000000000e+04,3.257870971732596543e-01
4.855000000000000000e+04,3.254515869910046821e-01
4.860000000000000000e+04,3.251167671447145469e-01
4.865000000000000000e+04,3.248031900680409256e-01
4.870000000000000000e+04,3.244697234143087416e-01
4.875000000000000000e+04,3.247728251728220217e-01
4.880000000000000000e+04,3.253621852011281401e-01
4.885000000000000000e+04,3.259708091953134046e-01
4.890000000000000000e+04,3.257193104435545661e-01
4.895000000000000000e+04,3.254070396927591924e-01
4.900000000000000000e+04,3.257892696067475335e-01
4.905000000000000000e+04,3.263745897127526274e-01
4.910000000000000000e+04,3.269994501130367714e-01
4.915000000000000000e+04,3.275823482736914816e-01
4.920000000000000000e+04,3.282250360765064934e-01
4.925000000000000000e+04,3.280136443930111168e-01
4.930000000000000000e+04,3.277418307945111908e-01
4.935000000000000000e+04,3.274503049583636916e-01
4.940000000000000000e+04,3.271593692435415535e-01
4.945000000000000000e+04,3.275970152271985847e-01
4.950000000000000000e+04,3.281751883800366199e-01
4.955000000000000000e+04,3.288531008455976568e-01
4.960000000000000000e+04,3.294893248120037699e-01
4.965000000000000000e+04,3.300437050613320711e-01
4.970000000000000000e+04,3.297317961409266807e-01
4.975000000000000000e+04,3.294406142590137754e-01
4.980000000000000000e+04,3.291299371498602189e-01
4.985000000000000000e+04,3.288800625865115901e-01
4.990000000000000000e+04,3.285906094066291527e-01
4.995000000000000000e+04,3.283017357009909154e-01
5.000000000000000000e+04,3.280334393312174801e-01
5.005000000000000000e+04,3.277456993866296742e-01
5.010000000000000000e+04,3.276780902576834631e-01
5.015000000000000000e+04,3.273713385575603430e-01
5.020000000000000000e+04,3.270651979044282287e-01
5.025000000000000000e+04,3.267397663728124901e-01
5.030000000000000000e+04,3.264348621299816289e-01
5.035000000000000000e+04,3.261107028658855600e-01
5.040000000000000000e+04,3.265609809329224622e-01
5.045000000000000000e+04,3.271491149828591460e-01
5.050000000000000000e+04,3.276172749054517275e-01
5.055000000000000000e+04,3.282427647326503495e-01
5.060000000000000000e+04,3.288472559830873942e-01
5.065000000000000000e+04,3.289569801188566567e-01
5.070000000000000000e+04,3.286522948265362953e-01
5.075000000000000000e+04,3.291560757423540595e-01
5.080000000000000000e+04,3.294817031160842680e-01
5.085000000000000000e+04,3.292167312343947105e-01
5.090000000000000000e+04,3.289129879570187320e-01
5.095000000000000000e+04,3.286687209279544608e-01
5.100000000000000000e+04,3.284249328444583949e-01
5.105000000000000000e+04,3.281424457895090185e-01
5.110000000000000000e+04,3.278409424473144873e-01
5.115000000000000000e+04,3.275595785028683204e-01
5.120000000000000000e+04,3.272787640866433034e-01
5.125000000000000000e+04,3.269984975902952562e-01
5.130000000000000000e+04,3.266992846143391138e-01
5.135000000000000000e+04,3.265759186773422029e-01
5.140000000000000000e+04,3.272309877239781284e-01
5.145000000000000000e+04,3.278070397076865428e-01
5.150000000000000000e+04,3.279353798955396693e-01
5.155000000000000000e+04,3.276173110123989374e-01
5.160000000000000000e+04,3.273386174686571115e-01
5.165000000000000000e+04,3.270217420766329264e-01
5.170000000000000000e+04,3.271696872400953748e-01
5.175000000000000000e+04,3.277038124867187596e-01
5.180000000000000000e+04,3.282755159166844128e-01
5.185000000000000000e+04,3.288461167576359201e-01
5.190000000000000000e+04,3.294156181961848673e-01
5.195000000000000000e+04,3.298300321456796858e-01
5.200000000000000000e+04,3.296667371781353828e-01
5.205000000000000000e+04,3.301185375881389716e-01
5.210000000000000000e+04,3.306270513042017245e-01
5.215000000000000000e+04,3.307894383616842848e-01
5.220000000000000000e+04,3.305109097526907069e-01
5.225000000000000000e+04,3.302903293716903943e-01
5.230000000000000000e+04,3.299936903692128332e-01
5.235000000000000000e+04,3.298122289927638562e-01
5.240000000000000000e+04,3.297265319364168779e-01
5.245000000000000000e+04,3.294503441307158886e-01
5.250000000000000000e+04,3.291937296432483895e-01
5.255000000000000000e+04,3.288805160701068209e-01
5.260000000000000000e+04,3.285869089941291787e-01
5.265000000000000000e+04,3.283128525574095513e-01
5.270000000000000000e+04,3.280013661979879203e-01
5.275000000000000000e+04,3.283160508805549882e-01
5.280000000000000000e+04,3.288763470388847421e-01
5.285000000000000000e+04,3.294734252899692017e-01
5.290000000000000000e+04,3.299937619326697158e-01
5.295000000000000000e+04,3.302487205151962701e-01
5.300000000000000000e+04,3.299749061338494993e-01
5.305000000000000000e+04,3.296639083146434279e-01
5.310000000000000000e+04,3.293723282047447132e-01
5.315000000000000000e+04,3.290812966830379271e-01
5.320000000000000000e+04,3.288096088419418250e-01
5.325000000000000000e+04,3.285196522131066388e-01
5.330000000000000000e+04,3.288493649274896735e-01
5.335000000000000000e+04,3.294033851286788384e-01
5.340000000000000000e+04,3.300312728226088566e-01
5.345000000000000000e+04,3.305831509232783350e-01
5.350000000000000000e+04,3.311526887347928105e-01
5.355000000000000000e+04,3.317211630034948566e-01
5.360000000000000000e+04,3.319714184436887705e-01
5.365000000000000000e+04,3.316993159493794585e-01
5.370000000000000000e+04,3.314090985270322087e-01
5.375000000000000000e+04,3.311566296441026402e-01
5.380000000000000000e+04,3.308674559952445304e-01
5.385000000000000000e+04,3.305973890921274361e-01
5.390000000000000000e+04,3.310142668967208102e-01
5.395000000000000000e+04,3.308557765379724347e-01
5.400000000000000000e+04,3.306235069720958597e-01
5.405000000000000000e+04,3.303361639932679839e-01
5.410000000000000000e+04,3.300308681909782660e-01
5.415000000000000000e+04,3.298738712119835825e-01
5.420000000000000000e+04,3.302153096806355603e-01
5.425000000000000000e+04,3.307404471806992818e-01
5.430000000000000000e+04,3.312462017274104276e-01
5.435000000000000000e+04,3.318614192931151341e-01
5.440000000000000000e+04,3.317953714086158690e-01
5.445000000000000000e+04,3.315274283300602698e-01
5.450000000000000000e+04,3.312416285939724925e-01
5.455000000000000000e+04,3.309380213011696159e-01
5.460000000000000000e+04,3.306899141041393930e-01
5.465000000000000000e+04,3.304056650381532734e-01
5.470000000000000000e+04,3.301402168150511240e-01
5.475000000000000000e+04,3.298752534200310449e-01
5.480000000000000000e+04,3.295742778416475005e-01
5.485000000000000000e+04,3.293285446026532615e-01
5.490000000000000000e+04,3.295568386732505295e-01
5.495000000000000000e+04,3.300940838201331107e-01
5.500000000000000000e+04,3.306485336630269334e-01
5.505000000000000000e+04,3.305298723002333405e-01
5.510000000000000000e+04,3.302480898713301416e-01
5.515000000000000000e+04,3.305470435712892230e-01
5.520000000000000000e+04,3.310809586782881286e-01
5.525000000000000000e+04,3.315958082206689195e-01
5.530000000000000000e+04,3.321458924793436740e-01
5.535000000000000000e+04,3.327130494480711742e-01
5.540000000000000000e+04,3.328279272937343936e-01
5.545000000000000000e+04,3.325819191718845658e-01
5.550000000000000000e+04,3.323003189131759627e-01
5.555000000000000000e+04,3.320552285287426963e-01
5.560000000000000000e+04,3.318465495224940942e-01
5.565000000000000000e+04,3.315843381071355567e-01
5.570000000000000000e+04,3.313225974399058860e-01
5.575000000000000000e+04,3.310613262542410618e-01
5.580000000000000000e+04,3.308005232881163216e-01
5.585000000000000000e+04,3.305222825016592703e-01
5.590000000000000000e+04,3.302624282213229567e-01
5.595000000000000000e+04,3.301638934067341324e-01
5.600000000000000000e+04,3.307262370314844602e-01
5.605000000000000000e+04,3.313232591746830269e-01
5.610000000000000000e+04,3.310992673927405372e-01
5.615000000000000000e+04,3.308400562768275543e-01
5.620000000000000000e+04,3.305813063824513121e-01
5.625000000000000000e+04,3.303585714031775367e-01
5.630000000000000000e+04,3.301362320385097804e-01
5.635000000000000000e+04,3.298787954073601481e-01
5.640000000000000000e+04,3.296750057623115682e-01
5.645000000000000000e+04,3.294361481638969358e-01
5.650000000000000000e+04,3.298525689810828943e-01
5.655000000000000000e+04,3.297731251436785693e-01
5.660000000000000000e+04,3.302238476352040708e-01
5.665000000000000000e+04,3.307443822703958203e-01
5.670000000000000000e+04,3.304703620747463377e-01
5.675000000000000000e+04,3.301792038906835591e-01
5.680000000000000000e+04,3.299413742715827658e-01
5.685000000000000000e+04,3.296511934706540248e-01
5.690000000000000000e+04,3.295548408639590310e-01
5.695000000000000000e+04,3.292830679004781214e-01
5.700000000000000000e+04,3.290644023789078276e-01
5.705000000000000000e+04,3.287935356084928928e-01
5.710000000000000000e+04,3.285231432023980047e-01
5.715000000000000000e+04,3.282707214221999292e-01
5.720000000000000000e+04,3.280362231429546083e-01
5.725000000000000000e+04,3.283086758309924358e-01
5.730000000000000000e+04,3.287202666620155922e-01
5.735000000000000000e+04,3.287649735837241405e-01
5.740000000000000000e+04,3.285134405323976714e-01
5.745000000000000000e+04,3.282623453029567817e-01
5.750000000000000000e+04,3.279769047494854317e-01
5.755000000000000000e+04,3.282827405257972564e-01
5.760000000000000000e+04,3.288310966823520531e-01
5.765000000000000000e+04,3.293264644151907561e-01
5.770000000000000000e+04,3.294223670300370777e-01
5.775000000000000000e+04,3.299509965195438488e-01
5.780000000000000000e+04,3.303922077472741803e-01
5.785000000000000000e+04,3.306770842336381744e-01
5.790000000000000000e+04,3.304433429474482042e-01
5.795000000000000000e+04,3.301582371313727671e-01
5.800000000000000000e+04,3.299425871967756607e-01
5.805000000000000000e+04,3.296928562815487629e-01
5.810000000000000000e+04,3.294779780038241124e-01
5.815000000000000000e+04,3.292118794173820029e-01
5.820000000000000000e+04,3.289806017078776845e-01
5.825000000000000000e+04,3.292990678271651706e-01
5.830000000000000000e+04,3.295312258794907412e-01
5.835000000000000000e+04,3.292831313944951654e-01
5.840000000000000000e+04,3.290183387270800841e-01
5.845000000000000000e+04,3.290277326307538552e-01
5.850000000000000000e+04,3.295328284986615008e-01
5.855000000000000000e+04,3.300541408344893624e-01
5.860000000000000000e+04,3.298407876998719068e-01
5.865000000000000000e+04,3.295936983171675605e-01
5.870000000000000000e+04,3.293981363179535604e-01
5.875000000000000000e+04,3.299688515940187861e-01
5.880000000000000000e+04,3.305045832553899499e-01
5.885000000000000000e+04,3.310054204686442292e-01
5.890000000000000000e+04,3.308093241201366386e-01
5.895000000000000000e+04,3.305796339332692790e-01
5.900000000000000000e+04,3.303164353146583188e-01
5.905000000000000000e+04,3.300706169243563526e-01
5.910000000000000000e+04,3.298252144633790350e-01
5.915000000000000000e+04,3.295633209920399431e-01
5.920000000000000000e+04,3.293356531139701726e-01
5.925000000000000000e+04,3.291083694789986858e-01
5.930000000000000000e+04,3.288814691151943914e-01
5.935000000000000000e+04,3.288402891273971007e-01
5.940000000000000000e+04,3.293378899345152377e-01
5.945000000000000000e+04,3.295991656994858854e-01
5.950000000000000000e+04,3.293390027058392677e-01
5.955000000000000000e+04,3.290960689157215180e-01
5.960000000000000000e+04,3.295246724048274678e-01
5.965000000000000000e+04,3.300363782669215040e-01
5.970000000000000000e+04,3.305639771528138260e-01
5.975000000000000000e+04,3.310572207996541616e-01
5.980000000000000000e+04,3.308305881172577956e-01
5.985000000000000000e+04,3.305709177791537057e-01
5.990000000000000000e+04,3.302949867281035345e-01
5.995000000000000000e+04,3.300361962269205973e-01
6.000000000000000000e+04,3.298111698138381787e-01
6.005000000000000000e+04,3.295532131021982059e-01
6.010000000000000000e+04,3.293456015706910933e-01
6.015000000000000000e+04,3.291217103622569029e-01
6.020000000000000000e+04,3.288815800402003497e-01
6.025000000000000000e+04,3.286418482680803499e-01
6.030000000000000000e+04,3.285517653106930780e-01
6.035000000000000000e+04,3.288926446952012417e-01
6.040000000000000000e+04,3.288852833562374567e-01
6.045000000000000000e+04,3.293576615771467431e-01
6.050000000000000000e+04,3.298127303680942757e-01
6.055000000000000000e+04,3.302835626166382155e-01
6.060000000000000000e+04,3.302915793468765848e-01
6.065000000000000000e+04,3.303325584079414567e-01
6.070000000000000000e+04,3.300769344821344875e-01
6.075000000000000000e+04,3.298711132327047935e-01
6.080000000000000000e+04,3.296327363036800628e-01
6.085000000000000000e+04,3.297891571214939255e-01
6.090000000000000000e+04,3.302901430189984500e-01
6.095000000000000000e+04,3.307574937244677771e-01
6.100000000000000000e+04,3.312568646415636198e-01
6.105000000000000000e+04,3.315097213804857890e-01
6.110000000000000000e+04,3.312711739578735881e-01
6.115000000000000000e+04,3.310003107062848837e-01
6.120000000000000000e+04,3.307462296367711940e-01
6.125000000000000000e+04,3.304925633867206169e-01
6.130000000000000000e+04,3.302393109410944882e-01
6.135000000000000000e+04,3.300027709409795729e-01
6.140000000000000000e+04,3.297666161788901928e-01
6.145000000000000000e+04,3.294982994581052704e-01
6.150000000000000000e+04,3.292954586104295256e-01
6.155000000000000000e+04,3.290279605530376794e-01
6.160000000000000000e+04,3.290530997873415409e-01
6.165000000000000000e+04,3.295485880196596939e-01
6.170000000000000000e+04,3.299622372408884674e-01
6.175000000000000000e+04,3.300837233405136129e-01
6.180000000000000000e+04,3.298490315690695840e-01
6.185000000000000000e+04,3.296632229066639996e-01
6.190000000000000000e+04,3.294130951034727195e-01
6.195000000000000000e+04,3.291795128407946636e-01
6.200000000000000000e+04,3.292204964436066250e-01
6.205000000000000000e+04,3.296804241672184332e-01
6.210000000000000000e+04,3.296726300703703982e-01
6.215000000000000000e+04,3.294556805200248850e-01
6.220000000000000000e+04,3.292230028456145097e-01
6.225000000000000000e+04,3.289906989445963159e-01
6.230000000000000000e+04,3.290476878380776404e-01
6.235000000000000000e+04,3.295536559157041245e-01
6.240000000000000000e+04,3.300107370074206736e-01
6.245000000000000000e+04,3.298265840418898032e-01
6.250000000000000000e+04,3.295787267403731402e-01
6.255000000000000000e+04,3.293472526418453339e-01
6.260000000000000000e+04,3.290841999329096046e-01
6.265000000000000000e+04,3.288534899682379331e-01
6.270000000000000000e+04,3.285912505382698745e-01
6.275000000000000000e+04,3.283453650141043845e-01
6.280000000000000000e+04,3.280998710211633917e-01
6.285000000000000000e+04,3.278547676250189724e-01
6.290000000000000000e+04,3.276577478895419948e-01
6.295000000000000000e+04,3.274133850137420643e-01
6.300000000000000000e+04,3.274551197600047980e-01
6.305000000000000000e+04,3.272588856639872534e-01
6.310000000000000000e+04,3.269995721145477208e-01
6.315000000000000000e+04,3.267723393137095256e-01
6.320000000000000000e+04,3.265138209838462924e-01
6.325000000000000000e+04,3.266983921202836205e-01
6.330000000000000000e+04,3.272302175321092355e-01
6.335000000000000000e+04,3.276664930308921808e-01
6.340000000000000000e+04,3.281020804088272125e-01
6.345000000000000000e+04,3.282848182061755549e-01
6.350000000000000000e+04,3.280420780775113454e-01
6.355000000000000000e+04,3.278154553036153884e-01
6.360000000000000000e+04,3.278879262904677572e-01
6.365000000000000000e+04,3.284001822437989659e-01
6.370000000000000000e+04,3.288174439961701889e-01
6.375000000000000000e+04,3.285909240639368067e-01
6.380000000000000000e+04,3.285214965282682864e-01
6.385000000000000000e+04,3.290159903525402552e-01
6.390000000000000000e+04,3.295097103331723898e-01
6.395000000000000000e+04,3.294553642632648272e-01
6.400000000000000000e+04,3.292292307932694895e-01
6.405000000000000000e+04,3.289722252579982409e-01
6.410000000000000000e+04,3.287624218030928969e-01
6.415000000000000000e+04,3.285061807298416126e-01
6.420000000000000000e+04,3.283126431052488803e-01
6.425000000000000000e+04,3.280882787816545854e-01
6.430000000000000000e+04,3.278331596709240792e-01
6.435000000000000000e+04,3.279358518127160615e-01
6.440000000000000000e+04,3.282868278442893639e-01
6.445000000000000000e+04,3.280786954430506830e-01
6.450000000000000000e+04,3.278398784514975350e-01
6.455000000000000000e+04,3.276169230530904253e-01
6.460000000000000000e+04,3.278896611507567949e-01
6.465000000000000000e+04,3.283630570292810913e-01
6.470000000000000000e+04,3.284184170260127100e-01
6.475000000000000000e+04,3.282111473181889560e-01
6.480000000000000000e+04,3.284054258421943429e-01
6.485000000000000000e+04,3.283835253118691511e-01
6.490000000000000000e+04,3.281613534460181558e-01
6.495000000000000000e+04,3.282936367415438261e-01
6.500000000000000000e+04,3.283949477700345843e-01
6.505000000000000000e+04,3.281579068730691162e-01
6.510000000000000000e+04,3.282438057787136487e-01
6.515000000000000000e+04,3.287286457613856072e-01
6.520000000000000000e+04,3.287219521172994319e-01
6.525000000000000000e+04,3.284700617615062268e-01
6.530000000000000000e+04,3.282644982465816041e-01
6.535000000000000000e+04,3.280133433306303137e-01
6.540000000000000000e+04,3.277778627238119857e-01
6.545000000000000000e+04,3.275732991092576984e-01
6.550000000000000000e+04,3.273385139158183077e-01
6.555000000000000000e+04,3.271040868941741953e-01
6.560000000000000000e+04,3.268547735552815858e-01
6.565000000000000000e+04,3.266210720324140837e-01
6.570000000000000000e+04,3.265551513675593043e-01
6.575000000000000000e+04,3.270368511505529763e-01
6.580000000000000000e+04,3.275178188781326938e-01
6.585000000000000000e+04,3.279980562178251846e-01
6.590000000000000000e+04,3.283865191726983435e-01
6.595000000000000000e+04,3.281375566708614189e-01
6.600000000000000000e+04,3.279041226648078400e-01
6.605000000000000000e+04,3.276710420735490792e-01
6.610000000000000000e+04,3.274383140950966053e-01
6.615000000000000000e+04,3.272966395065830536e-01
6.620000000000000000e+04,3.277442938928409877e-01
6.625000000000000000e+04,3.281912725845642642e-01
6.630000000000000000e+04,3.286526598392173759e-01
6.635000000000000000e+04,3.291133517203952974e-01
6.640000000000000000e+04,3.295432297706353264e-01
6.645000000000000000e+04,3.294156596589962183e-01
6.650000000000000000e+04,3.291980571720720117e-01
6.655000000000000000e+04,3.289657555859410998e-01
6.660000000000000000e+04,3.287488175853211514e-01
6.665000000000000000e+04,3.285172015423621361e-01
6.670000000000000000e+04,3.282709404656599106e-01
6.675000000000000000e+04,3.280400293628555342e-01
6.680000000000000000e+04,3.278094639301802893e-01
6.685000000000000000e+04,3.275792433920206026e-01
6.690000000000000000e+04,3.273344195154029301e-01
6.695000000000000000e+04,3.271048976116857077e-01
6.700000000000000000e+04,3.268757182728614930e-01
6.705000000000000000e+04,3.266767087739180786e-01
6.710000000000000000e+04,3.264481900418770288e-01
6.715000000000000000e+04,3.262349034266057157e-01
6.720000000000000000e+04,3.266618056278923765e-01
6.725000000000000000e+04,3.271178123745372424e-01
6.730000000000000000e+04,3.275434243176178484e-01
6.735000000000000000e+04,3.277456904871494103e-01
6.740000000000000000e+04,3.275025593092090181e-01
6.745000000000000000e+04,3.272746141643563811e-01
6.750000000000000000e+04,3.270470067110116119e-01
6.755000000000000000e+04,3.268049325694657448e-01
6.760000000000000000e+04,3.265928018816287581e-01
6.765000000000000000e+04,3.263662030125198399e-01
6.770000000000000000e+04,3.261694805098886984e-01
6.775000000000000000e+04,3.263863264010857246e-01
6.780000000000000000e+04,3.268093390952930277e-01
6.785000000000000000e+04,3.272612046985299283e-01
6.790000000000000000e+04,3.276976775010668752e-01
6.795000000000000000e+04,3.281629409427373467e-01
6.800000000000000000e+04,3.286128145174327386e-01
6.805000000000000000e+04,3.290473321479470692e-01
6.810000000000000000e+04,3.294812117296357923e-01
6.815000000000000000e+04,3.293421960059271236e-01
6.820000000000000000e+04,3.291300714065766297e-01
6.825000000000000000e+04,3.288889540079989460e-01
6.830000000000000000e+04,3.286481896311904682e-01
6.835000000000000000e+04,3.284370382291399992e-01
6.840000000000000000e+04,3.282261955234565542e-01
6.845000000000000000e+04,3.280448788184243125e-01
6.850000000000000000e+04,3.278492284784159105e-01
6.855000000000000000e+04,3.276101005091097140e-01
6.860000000000000000e+04,3.274004752117314343e-01
6.865000000000000000e+04,3.271911552635796694e-01
6.870000000000000000e+04,3.269821399979623289e-01
6.875000000000000000e+04,3.267879739931058292e-01
6.880000000000000000e+04,3.266086248746389309e-01
6.885000000000000000e+04,3.263859638930449725e-01
6.890000000000000000e+04,3.261491124947392128e-01
6.895000000000000000e+04,3.259271076561619518e-01
6.900000000000000000e+04,3.257489021898235526e-01
6.905000000000000000e+04,3.255275086530245443e-01
6.910000000000000000e+04,3.253064355074454794e-01
6.915000000000000000e+04,3.251724486992232932e-01
6.920000000000000000e+04,3.249519515613935594e-01
6.925000000000000000e+04,3.250350175448727952e-01
6.930000000000000000e+04,3.254787088209404877e-01
6.935000000000000000e+04,3.259505991261842373e-01
6.940000000000000000e+04,3.264074004697337106e-01
6.945000000000000000e+04,3.267915508775970368e-01
6.950000000000000000e+04,3.271751485590135844e-01
6.955000000000000000e+04,3.276157064600079827e-01
6.960000000000000000e+04,3.278544848493559205e-01
6.965000000000000000e+04,3.276478442520570078e-01
6.970000000000000000e+04,3.274128061290371150e-01
6.975000000000000000e+04,3.271924416854242734e-01
6.980000000000000000e+04,3.269580665033455236e-01
6.985000000000000000e+04,3.267526592317939182e-01
6.990000000000000000e+04,3.266762993376352009e-01
6.995000000000000000e+04,3.271146945719154431e-01
7.000000000000000000e+04,3.274953214954079428e-01
7.005000000000000000e+04,3.278896803757274103e-01
7.010000000000000000e+04,3.283262720931236500e-01
7.015000000000000000e+04,3.287907513791686331e-01
7.020000000000000000e+04,3.288984487400473111e-01
7.025000000000000000e+04,3.286928299953034149e-01
7.030000000000000000e+04,3.284875037339452519e-01
7.035000000000000000e+04,3.282540404542946821e-01
7.040000000000000000e+04,3.280777261686634860e-01
7.045000000000000000e+04,3.279868277242350971e-01
7.050000000000000000e+04,3.280520843675989173e-01
7.055000000000000000e+04,3.278337656447123383e-01
7.060000000000000000e+04,3.276582484667368012e-01
7.065000000000000000e+04,3.274829797172025270e-01
7.070000000000000000e+04,3.272655266545036468e-01
7.075000000000000000e+04,3.270766490932999204e-01
7.080000000000000000e+04,3.269304105874221156e-01
7.085000000000000000e+04,3.273630576844372975e-01
7.090000000000000000e+04,3.277668862216337464e-01
7.095000000000000000e+04,3.280855801891454648e-01
7.100000000000000000e+04,3.278967901860545542e-01
7.105000000000000000e+04,3.276801170989863121e-01
7.110000000000000000e+04,3.274778132515727691e-01
7.115000000000000000e+04,3.276131045241817419e-01
7.120000000000000000e+04,3.280291007148783411e-01
7.125000000000000000e+04,3.284164432779895781e-01
7.130000000000000000e+04,3.288312926887428378e-01
7.135000000000000000e+04,3.288391192835425914e-01
7.140000000000000000e+04,3.286228484194906874e-01
7.145000000000000000e+04,3.284208758449853605e-01
7.150000000000000000e+04,3.282051999272742049e-01
7.155000000000000000e+04,3.283532026107257584e-01
7.160000000000000000e+04,3.284172008770832041e-01
7.165000000000000000e+04,3.281880224979419891e-01
7.170000000000000000e+04,3.279870573632170938e-01
7.175000000000000000e+04,3.277584981393994457e-01
7.180000000000000000e+04,3.275581120040119143e-01
7.185000000000000000e+04,3.273719224506279057e-01
7.190000000000000000e+04,3.277840363833615100e-01
7.195000000000000000e+04,3.281816791983442338e-01
7.200000000000000000e+04,3.286204358272810100e-01
7.205000000000000000e+04,3.286144536508869840e-01
7.210000000000000000e+04,3.284143077072448347e-01
7.215000000000000000e+04,3.282282989840757392e-01
7.220000000000000000e+04,3.280286976634678164e-01
7.225000000000000000e+04,3.278155319649561084e-01
7.230000000000000000e+04,3.277686339054791120e-01
7.235000000000000000e+04,3.280258738649093342e-01
7.240000000000000000e+04,3.278131517520481708e-01
7.245000000000000000e+04,3.276007232474369424e-01
7.250000000000000000e+04,3.273885877436178427e-01
7.255000000000000000e+04,3.271767446348091690e-01
7.260000000000000000e+04,3.269514194019373932e-01
7.265000000000000000e+04,3.271118085091748173e-01
7.270000000000000000e+04,3.275608313503262092e-01
7.275000000000000000e+04,3.279405094088062578e-01
7.280000000000000000e+04,3.283471380887633684e-01
7.285000000000000000e+04,3.287943885464862936e-01
7.290000000000000000e+04,3.292410255003372921e-01
7.295000000000000000e+04,3.296459267179353558e-01
7.300000000000000000e+04,3.298858919740835227e-01
7.305000000000000000e+04,3.296737895442917732e-01
7.310000000000000000e+04,3.294482975609097086e-01
7.315000000000000000e+04,3.292641248923469099e-01
7.320000000000000000e+04,3.290528817912333204e-01
7.325000000000000000e+04,3.288419270726687937e-01
7.330000000000000000e+04,3.289996043710188278e-01
7.335000000000000000e+04,3.293888290548192543e-01
7.340000000000000000e+04,3.298047710521661013e-01
7.345000000000000000e+04,3.302065322459877272e-01
7.350000000000000000e+04,3.300091155222383832e-01
7.355000000000000000e+04,3.298119672064286911e-01
7.360000000000000000e+04,3.296014999796206824e-01
7.365000000000000000e+04,3.297443347680285575e-01
7.370000000000000000e+04,3.301583424919616871e-01
7.375000000000000000e+04,3.305853479952823304e-01
7.380000000000000000e+04,3.309575751006092470e-01
7.385000000000000000e+04,3.312074311789967029e-01
7.390000000000000000e+04,3.310104058131836391e-01
7.395000000000000000e+04,3.308001244067029778e-01
7.400000000000000000e+04,3.305901271604447800e-01
7.405000000000000000e+04,3.303939177053661913e-01
7.410000000000000000e+04,3.302114681313351174e-01
7.415000000000000000e+04,3.299888066243213403e-01
7.420000000000000000e+04,3.298203528254344263e-01
7.425000000000000000e+04,3.296251902331290284e-01
7.430000000000000000e+04,3.294033727675276801e-01
7.435000000000000000e+04,3.291818536401672768e-01
7.440000000000000000e+04,3.289875136086891083e-01
7.445000000000000000e+04,3.288068662610318382e-01
7.450000000000000000e+04,3.285996161125364634e-01
7.455000000000000000e+04,3.283926439618528592e-01
7.460000000000000000e+04,3.282261631881621677e-01
7.465000000000000000e+04,3.280465097587448309e-01
7.470000000000000000e+04,3.278403234227126872e-01
7.475000000000000000e+04,3.276611684124635659e-01
7.480000000000000000e+04,3.274555153005985209e-01
7.485000000000000000e+04,3.272634968136706179e-01
7.490000000000000000e+04,3.270583837331952903e-01
7.495000000000000000e+04,3.270136489172932315e-01
7.500000000000000000e+04,3.274356341915447555e-01
7.505000000000000000e+04,3.278170843826204162e-01
7.510000000000000000e+04,3.282113420593604225e-01
7.515000000000000000e+04,3.284986227728179387e-01
7.520000000000000000e+04,3.283333998218113670e-01
7.525000000000000000e+04,3.281551075733217804e-01
7.530000000000000000e+04,3.279770520975821002e-01
7.535000000000000000e+04,3.279054027152931150e-01
7.540000000000000000e+04,3.282847707590092479e-01
7.545000000000000000e+04,3.286768896369837156e-01
7.550000000000000000e+04,3.290817340167685456e-01
7.555000000000000000e+04,3.294992786329769552e-01
7.560000000000000000e+04,3.298633615957468623e-01
7.565000000000000000e+04,3.302930562715635232e-01
7.570000000000000000e+04,3.306957635962544106e-01
7.575000000000000000e+04,3.310979393011321825e-01
7.580000000000000000e+04,3.308927322858546405e-01
7.585000000000000000e+04,3.306746120683978774e-01
7.590000000000000000e+04,3.304567792255708736e-01
7.595000000000000000e+04,3.305420600123772923e-01
7.600000000000000000e+04,3.309166984644946186e-01
7.605000000000000000e+04,3.313434405859235765e-01
7.610000000000000000e+04,3.313491281323514559e-01
7.615000000000000000e+04,3.311446993473502465e-01
7.620000000000000000e+04,3.309667852127933796e-01
7.625000000000000000e+04,3.307497606588777894e-01
7.630000000000000000e+04,3.305854444895885424e-01
7.635000000000000000e+04,3.303951487210396443e-01
7.640000000000000000e+04,3.301920131935456304e-01
7.645000000000000000e+04,3.299891433728802670e-01
7.650000000000000000e+04,3.297865387380565227e-01
7.655000000000000000e+04,3.296103251427160430e-01
7.660000000000000000e+04,3.293951776086482819e-01
7.665000000000000000e+04,3.292064030475800873e-01
7.670000000000000000e+04,3.295524178302768337e-01
7.675000000000000000e+04,3.299370692238547398e-01
7.680000000000000000e+04,3.302691371206115112e-01
7.685000000000000000e+04,3.300542608424104629e-01
7.690000000000000000e+04,3.298526677156353171e-01
7.695000000000000000e+04,3.296643318475404039e-01
7.700000000000000000e+04,3.295411747899390509e-01
7.705000000000000000e+04,3.299373142464095410e-01
7.710000000000000000e+04,3.303329399099893537e-01
7.715000000000000000e+04,3.306502832108472734e-01
7.720000000000000000e+04,3.310319814510186975e-01
7.725000000000000000e+04,3.314261304060799329e-01
7.730000000000000000e+04,3.317938965860736111e-01
7.735000000000000000e+04,3.319931222608639154e-01
7.740000000000000000e+04,3.318174183796083199e-01
7.745000000000000000e+04,3.316161185781986709e-01
7.750000000000000000e+04,3.314021754558013622e-01
7.755000000000000000e+04,3.312142976879738354e-01
7.760000000000000000e+04,3.310008891638001605e-01
7.765000000000000000e+04,3.307877554699882316e-01
7.770000000000000000e+04,3.306006357704540655e-01
7.775000000000000000e+04,3.304137567362483985e-01
7.780000000000000000e+04,3.302014112929147482e-01
7.785000000000000000e+04,3.302590846617263765e-01
7.790000000000000000e+04,3.300727846882587913e-01
7.795000000000000000e+04,3.298867237110498785e-01
7.800000000000000000e+04,3.296752605735830954e-01
7.805000000000000000e+04,3.294768805012115997e-01
7.810000000000000000e+04,3.292787544333628524e-01
7.815000000000000000e+04,3.290808818825103343e-01
7.820000000000000000e+04,3.289088374828974537e-01
7.825000000000000000e+04,3.289798213441369468e-01
7.830000000000000000e+04,3.293444528166953322e-01
7.835000000000000000e+04,3.297596712230866922e-01
7.840000000000000000e+04,3.301616050815687764e-01
7.845000000000000000e+04,3.302188627296027135e-01
7.850000000000000000e+04,3.300212736143499082e-01
7.855000000000000000e+04,3.298239360415537447e-01
7.860000000000000000e+04,3.296395720156244935e-01
7.865000000000000000e+04,3.300530190334529101e-01
7.870000000000000000e+04,3.304405280746128271e-01
7.875000000000000000e+04,3.308402432984991481e-01
7.880000000000000000e+04,3.312394512760005738e-01
7.885000000000000000e+04,3.315620600880154201e-01
7.890000000000000000e+04,3.318082153584885896e-01
7.895000000000000000e+04,3.316107459056895079e-01
7.900000000000000000e+04,3.314388425462976850e-01
7.905000000000000000e+04,3.312798067070633068e-01
7.910000000000000000e+04,3.310830457263506110e-01
7.915000000000000000e+04,3.308865333350185511e-01
7.920000000000000000e+04,3.311953131904907255e-01
7.925000000000000000e+04,3.314406127367486854e-01
7.930000000000000000e+04,3.312442466047096912e-01
7.935000000000000000e+04,3.310481279378969521e-01
7.940000000000000000e+04,3.308396619689934481e-01
7.945000000000000000e+04,3.306566311311379680e-01
7.950000000000000000e+04,3.304612520597230430e-01
7.955000000000000000e+04,3.302912596950391411e-01
7.960000000000000000e+04,3.300963555734230948e-01
7.965000000000000000e+04,3.299142509196374418e-01
7.970000000000000000e+04,3.297072809625982148e-01
7.975000000000000000e+04,3.295256485812094738e-01
7.980000000000000000e+04,3.293567749777575604e-01
7.985000000000000000e+04,3.291881128602026085e-01
7.990000000000000000e+04,3.294326729327548553e-01
7.995000000000000000e+04,3.297894960663417807e-01
8.000000000000000000e+04,3.301458731765867238e-01
8.005000000000000000e+04,3.300021236461772589e-01
8.010000000000000000e+04,3.297961323828685898e-01
8.015000000000000000e+04,3.296153510249423269e-01
8.020000000000000000e+04,3.294098577324492405e-01
8.025000000000000000e+04,3.293541513501408446e-01
8.030000000000000000e+04,3.297094681261770188e-01
8.035000000000000000e+04,3.301016788838984639e-01
8.040000000000000000e+04,3.304809641671135889e-01
8.045000000000000000e+04,3.307479086649028344e-01
8.050000000000000000e+04,3.305548999391325071e-01
8.055000000000000000e+04,3.303869598142804009e-01
8.060000000000000000e+04,3.301820076673997462e-01
8.065000000000000000e+04,3.300145069496978611e-01
8.070000000000000000e+04,3.298472137891733102e-01
8.075000000000000000e+04,3.296677440527059910e-01
8.080000000000000000e+04,3.294884964295003438e-01
8.085000000000000000e+04,3.292847336458431529e-01
8.090000000000000000e+04,3.291059443022960607e-01
8.095000000000000000e+04,3.289397289718477002e-01
8.100000000000000000e+04,3.287366822631823671e-01
8.105000000000000000e+04,3.285462239824311070e-01
8.110000000000000000e+04,3.283806611509107465e-01
8.115000000000000000e+04,3.282153023376176981e-01
8.120000000000000000e+04,3.280378320464034103e-01
8.125000000000000000e+04,3.278359650958141969e-01
8.130000000000000000e+04,3.276589463844233885e-01
8.135000000000000000e+04,3.274944376836181892e-01
8.140000000000000000e+04,3.273055613567405486e-01
8.145000000000000000e+04,3.271169169193753890e-01
8.150000000000000000e+04,3.269285039447374919e-01
8.155000000000000000e+04,3.267280597417575039e-01
8.160000000000000000e+04,3.265401159299523015e-01
8.165000000000000000e+04,3.263768967924463582e-01
8.170000000000000000e+04,3.266789880172831229e-01
8.175000000000000000e+04,3.270541033137214226e-01
8.180000000000000000e+04,3.274043104607528565e-01
8.185000000000000000e+04,3.277663070701646308e-01
8.190000000000000000e+04,3.280790222341612439e-01
8.195000000000000000e+04,3.284645702920042099e-01
8.200000000000000000e+04,3.288496481750228240e-01
8.205000000000000000e+04,3.292098816589685284e-01
8.210000000000000000e+04,3.295818564938307604e-01
8.215000000000000000e+04,3.299655512410074043e-01
8.220000000000000000e+04,3.299229936375471239e-01
8.225000000000000000e+04,3.297224349855931158e-01
8.230000000000000000e+04,3.295221200228430347e-01
8.235000000000000000e+04,3.293220483054244418e-01
8.240000000000000000e+04,3.293649348915668740e-01
8.245000000000000000e+04,3.295169252040609509e-01
8.250000000000000000e+04,3.293293414625282356e-01
8.255000000000000000e+04,3.291783261256683302e-01
8.260000000000000000e+04,3.290153872229156229e-01
8.265000000000000000e+04,3.288526454610355976e-01
8.270000000000000000e+04,3.286659169780302148e-01
8.275000000000000000e+04,3.284914985921628672e-01
8.280000000000000000e+04,3.283052137051494790e-01
8.285000000000000000e+04,3.281191536613933812e-01
8.290000000000000000e+04,3.281383819254303780e-01
8.295000000000000000e+04,3.283263613458562991e-01
8.300000000000000000e+04,3.281526728593645581e-01
8.305000000000000000e+04,3.279791935076051268e-01
8.310000000000000000e+04,3.278059229130828034e-01
8.315000000000000000e+04,3.276328606992111037e-01
8.320000000000000000e+04,3.274600064903077090e-01
8.325000000000000000e+04,3.272633361761433934e-01
8.330000000000000000e+04,3.272589764828768288e-01
8.335000000000000000e+04,3.276385406293881308e-01
8.340000000000000000e+04,3.280056594045649976e-01
8.345000000000000000e+04,3.283363890187072642e-01
8.350000000000000000e+04,3.285230117004604433e-01
8.355000000000000000e+04,3.283623176263615329e-01
8.360000000000000000e+04,3.281778926089417014e-01
8.365000000000000000e+04,3.279817336313987641e-01
8.370000000000000000e+04,3.277977562992094862e-01
8.375000000000000000e+04,3.277811608219617923e-01
8.380000000000000000e+04,3.281225761029120669e-01
8.385000000000000000e+04,3.285112878796925817e-01
8.390000000000000000e+04,3.288161046948201438e-01
8.395000000000000000e+04,3.291205584209846990e-01
8.400000000000000000e+04,3.294127450863691409e-01
8.405000000000000000e+04,3.292643752007718971e-01
8.410000000000000000e+04,3.290686198737242107e-01
8.415000000000000000e+04,3.289087473707987264e-01
8.420000000000000000e+04,3.291528604173361017e-01
8.425000000000000000e+04,3.295035073767685341e-01
8.430000000000000000e+04,3.298656006453079548e-01
8.435000000000000000e+04,3.302154094201621981e-01
8.440000000000000000e+04,3.300790274996752705e-01
8.445000000000000000e+04,3.299072835135178350e-01
8.450000000000000000e+04,3.297357427722761858e-01
8.455000000000000000e+04,3.295644049153778621e-01
8.460000000000000000e+04,3.293932695831031099e-01
8.465000000000000000e+04,3.292223364165821620e-01
8.470000000000000000e+04,3.290634112938468081e-01
8.475000000000000000e+04,3.289282722327773745e-01
8.480000000000000000e+04,3.287461232768496000e-01
8.485000000000000000e+04,3.285524036251795121e-01
8.490000000000000000e+04,3.283824689932993701e-01
8.495000000000000000e+04,3.286129651210709657e-01
8.500000000000000000e+04,3.289608357548748363e-01
8.505000000000000000e+04,3.291319326051439509e-01
8.510000000000000000e+04,3.289385553636278714e-01
8.515000000000000000e+04,3.287454052213137357e-01
8.520000000000000000e+04,3.285759556812725135e-01
8.525000000000000000e+04,3.285005454481485510e-01
8.530000000000000000e+04,3.288707049155355500e-01
8.535000000000000000e+04,3.292287143677297134e-01
8.540000000000000000e+04,3.296097235395381575e-01
8.545000000000000000e+04,3.294753718505353257e-01
8.550000000000000000e+04,3.296569630764561998e-01
8.555000000000000000e+04,3.300253649869673289e-01
8.560000000000000000e+04,3.303933365264428157e-01
8.565000000000000000e+04,3.307258525878275512e-01
8.570000000000000000e+04,3.305562362166138968e-01
8.575000000000000000e+04,3.303984793180258506e-01
8.580000000000000000e+04,3.302059416556920035e-01
8.585000000000000000e+04,3.304213113417437953e-01
8.590000000000000000e+04,3.305083759211193128e-01
8.595000000000000000e+04,3.303742830217224480e-01
8.600000000000000000e+04,3.301938349554078278e-01
8.605000000000000000e+04,3.300252176035146645e-01
8.610000000000000000e+04,3.298451818213499198e-01
8.615000000000000000e+04,3.296653550161931512e-01
8.620000000000000000e+04,3.295205392048821680e-01
8.625000000000000000e+04,3.293411090885908221e-01
8.630000000000000000e+04,3.292198236405146639e-01
8.635000000000000000e+04,3.293650334101521082e-01
8.640000000000000000e+04,3.292091526718445293e-01
8.645000000000000000e+04,3.290303177522533318e-01
8.650000000000000000e+04,3.289441740557918492e-01
8.655000000000000000e+04,3.287888065995776543e-01
8.660000000000000000e+04,3.291416958233743806e-01
8.665000000000000000e+04,3.291941235531046228e-01
8.670000000000000000e+04,3.290273468587450179e-01
8.675000000000000000e+04,3.288607624119612716e-01
8.680000000000000000e+04,3.289132613679569550e-01
8.685000000000000000e+04,3.292880910985484522e-01
8.690000000000000000e+04,3.294668645930432516e-01
8.695000000000000000e+04,3.297029361364454125e-01
8.700000000000000000e+04,3.295249479891040889e-01
8.705000000000000000e+04,3.294275769376579510e-01
8.710000000000000000e+04,3.297665928060534712e-01
8.715000000000000000e+04,3.297609895468793240e-01
8.720000000000000000e+04,3.295719085790309588e-01
8.725000000000000000e+04,3.294059666937922959e-01
8.730000000000000000e+04,3.292287602662061774e-01
8.735000000000000000e+04,3.290632047715544850e-01
8.740000000000000000e+04,3.288978386974984458e-01
8.745000000000000000e+04,3.287440966941492237e-01
8.750000000000000000e+04,3.288419560919307316e-01
8.755000000000000000e+04,3.287912188324523810e-01
8.760000000000000000e+04,3.286149701487431352e-01
8.765000000000000000e+04,3.284389225450942140e-01
8.770000000000000000e+04,3.282744780561230313e-01
8.775000000000000000e+04,3.281558044922571193e-01
8.780000000000000000e+04,3.279917085226826123e-01
8.785000000000000000e+04,3.283627960979393912e-01
8.790000000000000000e+04,3.287107086381276244e-01
8.795000000000000000e+04,3.290582256028931063e-01
8.800000000000000000e+04,3.293939841592714579e-01
8.805000000000000000e+04,3.292410080521518956e-01
8.810000000000000000e+04,3.290768549732694948e-01
8.815000000000000000e+04,3.289128881124434023e-01
8.820000000000000000e+04,3.287604448929149492e-01
8.825000000000000000e+04,3.286081744116212677e-01
8.830000000000000000e+04,3.284447514750683528e-01
8.835000000000000000e+04,3.282701950176006300e-01
8.840000000000000000e+04,3.280958360199551782e-01
8.845000000000000000e+04,3.279216741472684160e-01
8.850000000000000000e+04,3.277590083727874304e-01
8.855000000000000000e+04,3.277659202041767195e-01
8.860000000000000000e+04,3.281001343099968492e-01
8.865000000000000000e+04,3.284339714160022794e-01
8.870000000000000000e+04,3.287787059897864794e-01
8.875000000000000000e+04,3.291230521346242277e-01
8.880000000000000000e+04,3.294782716410855627e-01
8.885000000000000000e+04,3.298218365578332589e-01
8.890000000000000000e+04,3.301087726797227728e-01
8.895000000000000000e+04,3.302717226338097167e-01
8.900000000000000000e+04,3.300974146357906758e-01
8.905000000000000000e+04,3.299120728571269812e-01
8.910000000000000000e+04,3.297493855287823572e-01
8.915000000000000000e+04,3.299346053325259986e-01
8.920000000000000000e+04,3.303101983161627619e-01
8.925000000000000000e+04,3.306293486907714851e-01
8.930000000000000000e+04,3.309593397610333665e-01
8.935000000000000000e+04,3.313225369609745230e-01
8.940000000000000000e+04,3.316405856757758119e-01
8.945000000000000000e+04,3.319918167488350447e-01
8.950000000000000000e+04,3.323203092702881611e-01
8.955000000000000000e+04,3.324585990106202482e-01
8.960000000000000000e+04,3.323065590785824752e-01
8.965000000000000000e+04,3.321435343721770850e-01
8.970000000000000000e+04,3.319695432603878560e-01
8.975000000000000000e+04,3.318068879455387532e-01
8.980000000000000000e+04,3.319228070956899979e-01
8.985000000000000000e+04,3.322389288933907392e-01
8.990000000000000000e+04,3.322766153880389317e-01
8.995000000000000000e+04,3.321252682015772284e-01
9.000000000000000000e+04,3.319629781891318965e-01
9.005000000000000000e+04,3.317786587600366488e-01
9.010000000000000000e+04,3.316278398685923445e-01
9.015000000000000000e+04,3.314550032722882178e-01
9.020000000000000000e+04,3.313045309918966064e-01
9.025000000000000000e+04,3.311320650186709846e-01
9.030000000000000000e+04,3.309487159610644547e-01
9.035000000000000000e+04,3.307766377793282531e-01
9.040000000000000000e+04,3.306047499474573104e-01
9.045000000000000000e+04,3.304441078595050096e-01
9.050000000000000000e+04,3.302615440713372874e-01
9.055000000000000000e+04,3.300791818974951330e-01
9.060000000000000000e+04,3.301950309599243627e-01
9.065000000000000000e+04,3.303328148613928761e-01
9.070000000000000000e+04,3.301617402233728016e-01
9.075000000000000000e+04,3.299908540952732339e-01
9.080000000000000000e+04,3.298311692602520218e-01
9.085000000000000000e+04,3.296606531573688659e-01
9.090000000000000000e+04,3.294903246388939944e-01
9.095000000000000000e+04,3.298259502369420559e-01
9.100000000000000000e+04,3.297216514104253648e-01
9.105000000000000000e+04,3.297163128356647710e-01
9.110000000000000000e+04,3.300622386142863518e-01
9.115000000000000000e+04,3.302761352042224985e-01
9.120000000000000000e+04,3.301718182914670230e-01
9.125000000000000000e+04,3.304950082738828954e-01
9.130000000000000000e+04,3.308178442733385460e-01
9.135000000000000000e+04,3.311074865080851914e-01
9.140000000000000000e+04,3.309591798776828631e-01
9.145000000000000000e+04,3.307891657827700116e-01
9.150000000000000000e+04,3.307286259166579145e-01
9.155000000000000000e+04,3.310722985002904073e-01
9.160000000000000000e+04,3.313173436971222352e-01
9.165000000000000000e+04,3.311584161656727088e-01
9.170000000000000000e+04,3.310105669512880544e-01
9.175000000000000000e+04,3.308519798149346380e-01
9.180000000000000000e+04,3.307044585570969586e-01
9.185000000000000000e+04,3.305462107108256831e-01
9.190000000000000000e+04,3.303772537839637091e-01
9.195000000000000000e+04,3.302302313188549832e-01
9.200000000000000000e+04,3.300616297648942821e-01
9.205000000000000000e+04,3.299040749149930174e-01
9.210000000000000000e+04,3.297358334871502983e-01
9.215000000000000000e+04,3.295569228765833358e-01
9.220000000000000000e+04,3.293890521794775039e-01
9.225000000000000000e+04,3.292430434358435409e-01
9.230000000000000000e+04,3.291080269986240703e-01
9.235000000000000000e+04,3.289731567606199447e-01
9.240000000000000000e+04,3.288276100907999711e-01
9.245000000000000000e+04,3.286714043114732919e-01
9.250000000000000000e+04,3.285477994832490811e-01
9.255000000000000000e+04,3.288024980821391274e-01
9.260000000000000000e+04,3.288949363397812298e-01
9.265000000000000000e+04,3.287606178022913772e-01
9.270000000000000000e+04,3.286048694188854480e-01
9.275000000000000000e+04,3.287403909391822254e-01
9.280000000000000000e+04,3.290805055980009497e-01
9.285000000000000000e+04,3.293771741822929533e-01
9.290000000000000000e+04,3.296950517217263066e-01
9.295000000000000000e+04,3.299157620681877900e-01
9.300000000000000000e+04,3.297383899097872662e-01
9.305000000000000000e+04,3.295612083696051187e-01
9.310000000000000000e+04,3.295882965811336995e-01
9.315000000000000000e+04,3.299266781891782574e-01
9.320000000000000000e+04,3.302432377335024483e-01
9.325000000000000000e+04,3.303128116588578411e-01
9.330000000000000000e+04,3.301465150427127515e-01
9.335000000000000000e+04,3.299911088258308811e-01
9.340000000000000000e+04,3.298251624714952923e-01
9.345000000000000000e+04,3.296593936929527180e-01
9.350000000000000000e+04,3.294831071325454164e-01
9.355000000000000000e+04,3.293176983677367775e-01
9.360000000000000000e+04,3.291738336128901543e-01
9.365000000000000000e+04,3.290087665908547065e-01
9.370000000000000000e+04,3.291320263391014356e-01
9.375000000000000000e+04,3.293084873761364384e-01
9.380000000000000000e+04,3.291755951429106708e-01
9.385000000000000000e+04,3.290108789464166739e-01
9.390000000000000000e+04,3.288569876785142343e-01
9.395000000000000000e+04,3.286926163638509424e-01
9.400000000000000000e+04,3.286028872033291415e-01
9.405000000000000000e+04,3.289385546139877436e-01
9.410000000000000000e+04,3.292419846760409330e-01
9.415000000000000000e+04,3.295769561661603397e-01
9.420000000000000000e+04,3.298584940711900559e-01
9.425000000000000000e+04,3.301609531994374458e-01
9.430000000000000000e+04,3.304630915896986099e-01
9.435000000000000000e+04,3.307861071954740217e-01
9.440000000000000000e+04,3.311087806273259604e-01
9.445000000000000000e+04,3.314416999290658028e-01
9.450000000000000000e+04,3.314568099808488100e-01
9.455000000000000000e+04,3.313026832080060990e-01
9.460000000000000000e+04,3.311592900709315890e-01
9.465000000000000000e+04,3.314280884512597058e-01
9.470000000000000000e+04,3.317388411949208638e-01
9.475000000000000000e+04,3.320598199491321401e-01
9.480000000000000000e+04,3.319585236442675891e-01
9.485000000000000000e+04,3.318046198774943223e-01
9.490000000000000000e+04,3.316824901739729436e-01
9.495000000000000000e+04,3.315288938505145389e-01
9.500000000000000000e+04,3.314912474605550274e-01
9.505000000000000000e+04,3.317061367055599841e-01
9.510000000000000000e+04,3.320049210839021159e-01
9.515000000000000000e+04,3.323244106735628867e-01
9.520000000000000000e+04,3.322444091973842384e-01
9.525000000000000000e+04,3.320910016692756872e-01
9.530000000000000000e+04,3.319377551127500325e-01
9.535000000000000000e+04,3.317636941405983642e-01
9.540000000000000000e+04,3.315898156203833103e-01
9.545000000000000000e+04,3.314370724245969679e-01
9.550000000000000000e+04,3.313054313567420084e-01
9.555000000000000000e+04,3.311634624441420205e-01
9.560000000000000000e+04,3.310007217497747400e-01
9.565000000000000000e+04,3.308590605430178910e-01
9.570000000000000000e+04,3.306966489378395657e-01
9.575000000000000000e+04,3.305552944616786393e-01
9.580000000000000000e+04,3.303932109268188921e-01
9.585000000000000000e+04,3.302312964914313476e-01
9.590000000000000000e+04,3.300695508910250764e-01
9.595000000000000000e+04,3.298975518754384550e-01
9.600000000000000000e+04,3.297361485817878468e-01
9.605000000000000000e+04,3.295853244630480017e-01
9.610000000000000000e+04,3.295491201964622086e-01
9.615000000000000000e+04,3.298249628189017790e-01
9.620000000000000000e+04,3.301213085103090750e-01
9.625000000000000000e+04,3.304589043230741208e-01
9.630000000000000000e+04,3.304638581115483253e-01
9.635000000000000000e+04,3.305933513923071665e-01
9.640000000000000000e+04,3.308990570637251882e-01
9.645000000000000000e+04,3.312251816984806974e-01
9.650000000000000000e+04,3.315302432099162533e-01
9.655000000000000000e+04,3.318557032034892829e-01
9.660000000000000000e+04,3.321601225660203993e-01
9.665000000000000000e+04,3.321434853234849771e-01
9.670000000000000000e+04,3.319924302747658817e-01
9.675000000000000000e+04,3.318311955431997862e-01
9.680000000000000000e+04,3.316701273747183487e-01
9.685000000000000000e+04,3.316641025905786022e-01
9.690000000000000000e+04,3.319986377849571957e-01
9.695000000000000000e+04,3.323121989458607817e-01
9.700000000000000000e+04,3.325842001628864231e-01
9.705000000000000000e+04,3.324231589576630008e-01
9.710000000000000000e+04,3.322622836016121406e-01
9.715000000000000000e+04,3.321221603483251461e-01
9.720000000000000000e+04,3.319616053332798411e-01
9.725000000000000000e+04,3.318114980822832738e-01
9.730000000000000000e+04,3.316512677156465139e-01
9.735000000000000000e+04,3.314809298312306196e-01
9.740000000000000000e+04,3.313107668299106745e-01
9.745000000000000000e+04,3.311510400098522378e-01
9.750000000000000000e+04,3.309914770104933068e-01
9.755000000000000000e+04,3.308423286281032549e-01
9.760000000000000000e+04,3.306830872634511920e-01
9.765000000000000000e+04,3.305444900717871559e-01
9.770000000000000000e+04,3.303855641190988623e-01
9.775000000000000000e+04,3.302268007488423640e-01
9.780000000000000000e+04,3.300681997116604594e-01
9.785000000000000000e+04,3.299199803783314233e-01
9.790000000000000000e+04,3.297719124421617520e-01
9.795000000000000000e+04,3.296137864850801069e-01
9.800000000000000000e+04,3.294762298343899554e-01
9.805000000000000000e+04,3.293184159264060940e-01
9.810000000000000000e+04,3.291607628872288416e-01
9.815000000000000000e+04,3.290032704710093570e-01
9.820000000000000000e+04,3.288459384323990653e-01
9.825000000000000000e+04,3.287193005669155066e-01
9.830000000000000000e+04,3.285521001820940201e-01
9.835000000000000000e+04,3.283952374658116735e-01
9.840000000000000000e+04,3.282385341612387708e-01
9.845000000000000000e+04,3.281023046998003956e-01
9.850000000000000000e+04,3.281489528025103297e-01
9.855000000000000000e+04,3.280839362360611355e-01
9.860000000000000000e+04,3.280899788034611908e-01
9.865000000000000000e+04,3.283088868840668972e-01
9.870000000000000000e+04,3.281628352296335760e-01
9.875000000000000000e+04,3.280068049943805075e-01
9.880000000000000000e+04,3.280736024939024387e-01
9.885000000000000000e+04,3.283831220726148303e-01
9.890000000000000000e+04,3.286923286923292831e-01
9.895000000000000000e+04,3.290012228274605266e-01
9.900000000000000000e+04,3.292896031353223507e-01
9.905000000000000000e+04,3.295877881091563988e-01
9.910000000000000000e+04,3.299159443396135760e-01
9.915000000000000000e+04,3.302336839769649535e-01
9.920000000000000000e+04,3.305007005977768642e-01
9.925000000000000000e+04,3.307573727216860382e-01
9.930000000000000000e+04,3.310641383269055660e-01
9.935000000000000000e+04,3.313806604865580652e-01
9.940000000000000000e+04,3.316767436947316572e-01
9.945000000000000000e+04,3.319926395913566641e-01
9.950000000000000000e+04,3.323182681581088871e-01
9.955000000000000000e+04,3.324426675774228013e-01
9.960000000000000000e+04,3.323059005431674429e-01
9.965000000000000000e+04,3.321592357327073919e-01
9.970000000000000000e+04,3.320026880372317635e-01
9.975000000000000000e+04,3.318563222423842607e-01
9.980000000000000000e+04,3.317101031051798432e-01
9.985000000000000000e+04,3.315440005608362162e-01
9.990000000000000000e+04,3.314281138326948817e-01
9.995000000000000000e+04,3.313223479504961988e-01


==> Plot_Data/agg_act_freqs_hist_action_1.csv <==
x,y
0.000000000000000000e+00,0.000000000000000000e+00
5.000000000000000000e+01,2.156862745098039047e-01
1.000000000000000000e+02,2.277227722772277307e-01
1.500000000000000000e+02,2.185430463576159277e-01
2.000000000000000000e+02,2.288557213930349221e-01
2.500000000000000000e+02,2.709163346613547851e-01
3.000000000000000000e+02,2.823920265780731631e-01
3.500000000000000000e+02,2.792022792022790800e-01
4.000000000000000000e+02,2.967581047381547266e-01
4.500000000000000000e+02,3.170731707317072656e-01
5.000000000000000000e+02,3.053892215568863033e-01
5.500000000000000000e+02,3.629764065335752687e-01
6.000000000000000000e+02,3.577371048252910302e-01
6.500000000000000000e+02,3.732718894009218191e-01
7.000000000000000000e+02,3.623395149786019509e-01
7.500000000000000000e+02,3.408788282290280414e-01
8.000000000000000000e+02,3.458177278401996513e-01
8.500000000000000000e+02,3.548766157461809567e-01
9.000000000000000000e+02,3.584905660377359360e-01
9.500000000000000000e+02,3.512092534174552916e-01
1.000000000000000000e+03,3.716283716283717009e-01
1.050000000000000000e+03,3.596574690770693583e-01
1.100000000000000000e+03,3.751135331516805005e-01
1.150000000000000000e+03,3.622936576889661531e-01
1.200000000000000000e+03,3.580349708576188172e-01
1.250000000000000000e+03,3.517186250999200237e-01
1.300000000000000000e+03,3.581860107609531330e-01
1.350000000000000000e+03,3.464100666173204890e-01
1.400000000000000000e+03,3.390435403283370008e-01
1.450000000000000000e+03,3.321847002067541132e-01
1.500000000000000000e+03,3.404397068620917399e-01
1.550000000000000000e+03,3.301096067053514438e-01
1.600000000000000000e+03,3.210493441599002185e-01
1.650000000000000000e+03,3.246517262265295467e-01
1.700000000000000000e+03,3.245149911816579968e-01
1.750000000000000000e+03,3.238149628783553169e-01
1.800000000000000000e+03,3.309272626318713884e-01
1.850000000000000000e+03,3.263101026472179367e-01
1.900000000000000000e+03,3.340347185691743825e-01
1.950000000000000000e+03,3.280369041517174344e-01
2.000000000000000000e+03,3.218390804597706101e-01
2.050000000000000000e+03,3.174061433447100677e-01
2.100000000000000000e+03,3.260352213231798579e-01
2.150000000000000000e+03,3.189214318921438363e-01
2.200000000000000000e+03,3.157655611085876113e-01
2.250000000000000000e+03,3.140826299422485035e-01
2.300000000000000000e+03,3.233376792698833824e-01
2.350000000000000000e+03,3.287962569119528000e-01
2.400000000000000000e+03,3.236151603498543805e-01
2.450000000000000000e+03,3.170134638922889048e-01
2.500000000000000000e+03,3.118752499000401190e-01
2.550000000000000000e+03,3.116424931399451870e-01
2.600000000000000000e+03,3.183391003460205315e-01
2.650000000000000000e+03,3.138438325160316511e-01
2.700000000000000000e+03,3.254350240651608384e-01
2.750000000000000000e+03,3.333333333333332038e-01
2.800000000000000000e+03,3.298821849339521051e-01
2.850000000000000000e+03,3.272535952297440098e-01
2.900000000000000000e+03,3.223026542571529873e-01
2.950000000000000000e+03,3.175194849203662462e-01
3.000000000000000000e+03,3.128957014328558883e-01
3.050000000000000000e+03,3.143231727302522316e-01
3.100000000000000000e+03,3.189293776201226893e-01
3.150000000000000000e+03,3.151380514122499865e-01
3.200000000000000000e+03,3.161512027491407140e-01
3.250000000000000000e+03,3.171331897877575634e-01
3.300000000000000000e+03,3.220236292032719327e-01
3.350000000000000000e+03,3.258728737690244071e-01
3.400000000000000000e+03,3.222581593648930487e-01
3.450000000000000000e+03,3.184584178498989226e-01
3.500000000000000000e+03,3.161953727506431333e-01
3.550000000000000000e+03,3.120247817516196287e-01
3.600000000000000000e+03,3.157456262149407888e-01
3.650000000000000000e+03,3.218296357162422905e-01
3.700000000000000000e+03,3.209943258578761838e-01
3.750000000000000000e+03,3.295121300986403878e-01
3.800000000000000000e+03,3.262299394896080451e-01
3.850000000000000000e+03,3.230329784471566157e-01
3.900000000000000000e+03,3.191489361702128935e-01
3.950000000000000000e+03,3.153631991900783249e-01
4.000000000000000000e+03,3.134216445888527436e-01
4.050000000000000000e+03,3.211552703036286149e-01
4.100000000000000000e+03,3.252865154840281492e-01
4.150000000000000000e+03,3.213683449771139178e-01
4.200000000000000000e+03,3.194477505355865499e-01
4.250000000000000000e+03,3.246294989414249543e-01
4.300000000000000000e+03,3.210881190420827314e-01
4.350000000000000000e+03,3.183176281314636369e-01
4.400000000000000000e+03,3.187911838218583926e-01
4.450000000000000000e+03,3.161087396090763724e-01
4.500000000000000000e+03,3.130415463230388218e-01
4.550000000000000000e+03,3.186112942210498900e-01
4.600000000000000000e+03,3.184090415127142082e-01
4.650000000000000000e+03,3.149860245108573875e-01
4.700000000000000000e+03,3.154647947245260431e-01
4.750000000000000000e+03,3.165649336981683493e-01
4.800000000000000000e+03,3.134763590918555054e-01
4.850000000000000000e+03,3.145743145743143954e-01
4.900000000000000000e+03,3.209549071618035820e-01
4.950000000000000000e+03,3.185215108058974676e-01
5.000000000000000000e+03,3.173365326934610708e-01
5.050000000000000000e+03,3.145911700653334364e-01
5.100000000000000000e+03,3.117035875318566185e-01
5.150000000000000000e+03,3.158609978644922878e-01
5.200000000000000000e+03,3.143626225725822954e-01
5.250000000000000000e+03,3.113692629975244874e-01
5.300000000000000000e+03,3.171099792491985370e-01
5.350000000000000000e+03,3.158288170435433750e-01
5.400000000000000000e+03,3.134604702832810008e-01
5.450000000000000000e+03,3.127866446523574484e-01
5.500000000000000000e+03,3.119432830394474054e-01
5.550000000000000000e+03,3.116555575571970382e-01
5.600000000000000000e+03,3.090519550080342848e-01
5.650000000000000000e+03,3.105645018580783234e-01
5.700000000000000000e+03,3.162603052096123468e-01
5.750000000000000000e+03,3.199443575030428422e-01
5.800000000000000000e+03,3.175314600930873588e-01
5.850000000000000000e+03,3.153307126986840125e-01
5.900000000000000000e+03,3.129977969835624485e-01
5.950000000000000000e+03,3.105360443622925404e-01
6.000000000000000000e+03,3.119480086652230422e-01
6.050000000000000000e+03,3.166418773756408123e-01
6.100000000000000000e+03,3.143746926733327895e-01
6.150000000000000000e+03,3.121443667696314761e-01
6.200000000000000000e+03,3.104338009998394710e-01
6.250000000000000000e+03,3.085906254999206677e-01
6.300000000000000000e+03,3.115378511347411394e-01
6.350000000000000000e+03,3.164855928200290269e-01
6.400000000000000000e+03,3.151070145289802671e-01
6.450000000000000000e+03,3.151449387691835913e-01
6.500000000000000000e+03,3.201045992924169137e-01
6.550000000000000000e+03,3.242253091131127585e-01
6.600000000000000000e+03,3.284350855930918689e-01
6.650000000000000000e+03,3.262667268079985639e-01
6.700000000000000000e+03,3.265184300850617616e-01
6.750000000000000000e+03,3.310620648792766962e-01
6.800000000000000000e+03,3.334803705337445190e-01
6.850000000000000000e+03,3.313384907312796890e-01
6.900000000000000000e+03,3.289378350963624298e-01
6.950000000000000000e+03,3.265717162998127421e-01
7.000000000000000000e+03,3.286673332381087609e-01
7.050000000000000000e+03,3.269039852503186072e-01
7.100000000000000000e+03,3.248838191803966602e-01
7.150000000000000000e+03,3.227520626485801403e-01
7.200000000000000000e+03,3.207887793362030338e-01
7.250000000000000000e+03,3.246448765687487970e-01
7.300000000000000000e+03,3.289960279413777222e-01
7.350000000000000000e+03,3.315195211535841846e-01
7.400000000000000000e+03,3.300905283069852647e-01
7.450000000000000000e+03,3.345859616158901040e-01
7.500000000000000000e+03,3.388881482468997230e-01
7.550000000000000000e+03,3.392928088994826563e-01
7.600000000000000000e+03,3.406130772266801054e-01
7.650000000000000000e+03,3.403476669716371528e-01
7.700000000000000000e+03,3.381379041682893716e-01
7.750000000000000000e+03,3.360856663656299204e-01
7.800000000000000000e+03,3.352134341751055180e-01
7.850000000000000000e+03,3.390650872500317603e-01
7.900000000000000000e+03,3.395772687001645251e-01
7.950000000000000000e+03,3.388253049930827210e-01
8.000000000000000000e+03,3.428321459817523786e-01
8.050000000000000000e+03,3.445534716184327495e-01
8.100000000000000000e+03,3.427971855326505946e-01
8.150000000000000000e+03,3.406943933259725665e-01
8.200000000000000000e+03,3.387391781490066145e-01
8.250000000000000000e+03,3.368076596776151677e-01
8.300000000000000000e+03,3.375496928080961023e-01
8.350000000000000000e+03,3.372051251347150669e-01
8.400000000000000000e+03,3.354362575883828024e-01
8.450000000000000000e+03,3.336883209087687097e-01
8.500000000000000000e+03,3.317256793318439922e-01
8.550000000000000000e+03,3.299029353292019517e-01
8.600000000000000000e+03,3.281013835600521400e-01
8.650000000000000000e+03,3.274765923014687496e-01
8.700000000000000000e+03,3.306516492357207126e-01
8.750000000000000000e+03,3.342475145697638150e-01
8.800000000000000000e+03,3.379161458925125650e-01
8.850000000000000000e+03,3.369110834933910503e-01
8.900000000000000000e+03,3.351308841703183883e-01
8.950000000000000000e+03,3.335940118422529022e-01
9.000000000000000000e+03,3.321853127430292041e-01
9.050000000000000000e+03,3.304607225720921915e-01
9.100000000000000000e+03,3.318316668497974242e-01
9.150000000000000000e+03,3.313299092995306561e-01
9.200000000000000000e+03,3.298554504945118704e-01
9.250000000000000000e+03,3.292617014376826856e-01
9.300000000000000000e+03,3.325448876464898174e-01
9.350000000000000000e+03,3.341888568067586940e-01
9.400000000000000000e+03,3.330496755664292818e-01
9.450000000000000000e+03,3.326632102423026094e-01
9.500000000000000000e+03,3.309125355225767118e-01
9.550000000000000000e+03,3.297036959480683649e-01
9.600000000000000000e+03,3.328819914592232587e-01
9.650000000000000000e+03,3.358201222671229891e-01
9.700000000000000000e+03,3.355324193382130393e-01
9.750000000000000000e+03,3.340170238949858872e-01
9.800000000000000000e+03,3.347617590041840341e-01
9.850000000000000000e+03,3.370216221703389303e-01
9.900000000000000000e+03,3.355216644783366453e-01
9.950000000000000000e+03,3.338357953974485648e-01
1.000000000000000000e+04,3.351664833516658781e-01
1.005000000000000000e+04,3.363844393592687054e-01
1.010000000000000000e+04,3.349173349173359404e-01
1.015000000000000000e+04,3.338587331297419025e-01
1.020000000000000000e+04,3.364376041564564601e-01
1.025000000000000000e+04,3.379182518778668376e-01
1.030000000000000000e+04,3.366663430734892493e-01
1.035000000000000000e+04,3.353299198145118787e-01
1.040000000000000000e+04,3.343909239496216101e-01
1.045000000000000000e+04,3.329824897139044282e-01
1.050000000000000000e+04,3.314922388343982118e-01
1.055000000000000000e+04,3.301108899630381122e-01
1.060000000000000000e+04,3.328931232902570536e-01
1.065000000000000000e+04,3.333020373673846182e-01
1.070000000000000000e+04,3.339874778058136151e-01
1.075000000000000000e+04,3.344805134406114155e-01
1.080000000000000000e+04,3.336728080733277757e-01
1.085000000000000000e+04,3.352686388351318048e-01
1.090000000000000000e+04,3.338225850839389164e-01
1.095000000000000000e+04,3.323897360971617143e-01
1.100000000000000000e+04,3.308790109990018546e-01
1.105000000000000000e+04,3.296534250294108070e-01
1.110000000000000000e+04,3.287091253040284600e-01
1.115000000000000000e+04,3.315397722177400586e-01
1.120000000000000000e+04,3.341665922685494450e-01
1.125000000000000000e+04,3.368589458714798535e-01
1.130000000000000000e+04,3.358109901778620898e-01
1.135000000000000000e+04,3.344198749008912008e-01
1.140000000000000000e+04,3.349706166125790974e-01
1.145000000000000000e+04,3.374377783599697977e-01
1.150000000000000000e+04,3.371011216415976119e-01
1.155000000000000000e+04,3.356419357631386102e-01
1.160000000000000000e+04,3.346263253167843232e-01
1.165000000000000000e+04,3.334477727233727262e-01
1.170000000000000000e+04,3.321083668062572158e-01
1.175000000000000000e+04,3.310356565398701045e-01
1.180000000000000000e+04,3.296330819422092495e-01
1.185000000000000000e+04,3.306050122352551801e-01
1.190000000000000000e+04,3.331652802285526849e-01
1.195000000000000000e+04,3.356204501715344679e-01
1.200000000000000000e+04,3.361386551120746913e-01
1.205000000000000000e+04,3.347440046469180031e-01
1.210000000000000000e+04,3.335261548632351136e-01
1.215000000000000000e+04,3.323183277096541932e-01
1.220000000000000000e+04,3.312023604622577611e-01
1.225000000000000000e+04,3.302587543873975462e-01
1.230000000000000000e+04,3.318429395984071606e-01
1.235000000000000000e+04,3.305805197959683639e-01
1.240000000000000000e+04,3.294089186355943499e-01
1.245000000000000000e+04,3.304955425267049884e-01
1.250000000000000000e+04,3.323734101271901831e-01
1.255000000000000000e+04,3.310493187793807635e-01
1.260000000000000000e+04,3.299738116022544188e-01
1.265000000000000000e+04,3.319105209074386109e-01
1.270000000000000000e+04,3.328084402802937714e-01
1.275000000000000000e+04,3.317386871617918898e-01
1.280000000000000000e+04,3.305991719396929041e-01
1.285000000000000000e+04,3.295463388063190613e-01
1.290000000000000000e+04,3.302069607007214747e-01
1.295000000000000000e+04,3.304764110879473415e-01
1.300000000000000000e+04,3.292823628951623838e-01
1.305000000000000000e+04,3.313156079993874181e-01
1.310000000000000000e+04,3.335623234867569620e-01
1.315000000000000000e+04,3.341190783970802713e-01
1.320000000000000000e+04,3.333080827210059272e-01
1.325000000000000000e+04,3.320504112897139648e-01
1.330000000000000000e+04,3.311781069092551433e-01
1.335000000000000000e+04,3.299378323721071093e-01
1.340000000000000000e+04,3.289306768151631366e-01
1.345000000000000000e+04,3.286001040814811591e-01
1.350000000000000000e+04,3.307903118287536248e-01
1.355000000000000000e+04,3.304553169507787880e-01
1.360000000000000000e+04,3.314462171899127396e-01
1.365000000000000000e+04,3.334554245110251114e-01
1.370000000000000000e+04,3.323115101087514844e-01
1.375000000000000000e+04,3.311759144789471199e-01
1.380000000000000000e+04,3.300485472067241632e-01
1.385000000000000000e+04,3.288571222294419671e-01
1.390000000000000000e+04,3.277462053089705840e-01
1.395000000000000000e+04,3.267866102788332117e-01
1.400000000000000000e+04,3.269052210556390170e-01
1.405000000000000000e+04,3.290868977296990683e-01
1.410000000000000000e+04,3.313240195730802196e-01
1.415000000000000000e+04,3.322733375733165628e-01
1.420000000000000000e+04,3.312442785719320049e-01
1.425000000000000000e+04,3.306434636165888619e-01
1.430000000000000000e+04,3.321446052723590059e-01
1.435000000000000000e+04,3.340533760713541578e-01
1.440000000000000000e+04,3.346989792375529849e-01
1.445000000000000000e+04,3.336101307867970212e-01
1.450000000000000000e+04,3.326667126405078445e-01
1.455000000000000000e+04,3.316610542230777892e-01
1.460000000000000000e+04,3.305937949455520775e-01
1.465000000000000000e+04,3.296703296703302755e-01
1.470000000000000000e+04,3.288211686279851609e-01
1.475000000000000000e+04,3.277065961629726520e-01
1.480000000000000000e+04,3.293020741841778398e-01
1.485000000000000000e+04,3.282607231836249251e-01
1.490000000000000000e+04,3.272934702368981430e-01
1.495000000000000000e+04,3.278041602568400048e-01
1.500000000000000000e+04,3.267782147856821418e-01
1.505000000000000000e+04,3.259584080791984584e-01
1.510000000000000000e+04,3.279253029600697200e-01
1.515000000000000000e+04,3.279651508151287254e-01
1.520000000000000000e+04,3.270179593447809507e-01
1.525000000000000000e+04,3.277162153301432790e-01
1.530000000000000000e+04,3.294555911378351243e-01
1.535000000000000000e+04,3.302716435411384710e-01
1.540000000000000000e+04,3.298487111226554025e-01
1.545000000000000000e+04,3.290401915733619509e-01
1.550000000000000000e+04,3.280433520418047921e-01
1.555000000000000000e+04,3.270529226416317714e-01
1.560000000000000000e+04,3.290173706813671051e-01
1.565000000000000000e+04,3.292441377547765669e-01
1.570000000000000000e+04,3.282593465384375242e-01
1.575000000000000000e+04,3.294394006729740032e-01
1.580000000000000000e+04,3.299791152458712018e-01
1.585000000000000000e+04,3.290644123399161791e-01
1.590000000000000000e+04,3.280296836676945271e-01
1.595000000000000000e+04,3.285687417716763870e-01
1.600000000000000000e+04,3.279795012811705379e-01
1.605000000000000000e+04,3.273939318422535161e-01
1.610000000000000000e+04,3.265014595366754202e-01
1.615000000000000000e+04,3.275958145006506173e-01
1.620000000000000000e+04,3.294858342077655600e-01
1.625000000000000000e+04,3.297027875207685366e-01
1.630000000000000000e+04,3.288141831789465619e-01
1.635000000000000000e+04,3.292153385114063302e-01
1.640000000000000000e+04,3.289433571123716038e-01
1.645000000000000000e+04,3.280651632119630512e-01
1.650000000000000000e+04,3.291315677837707843e-01
1.655000000000000000e+04,3.303123678327596346e-01
1.660000000000000000e+04,3.299801216794173153e-01
1.665000000000000000e+04,3.319320160951295673e-01
1.670000000000000000e+04,3.321358002514822605e-01
1.675000000000000000e+04,3.311444092889980761e-01
1.680000000000000000e+04,3.303374799119102589e-01
1.685000000000000000e+04,3.294166518307519720e-01
1.690000000000000000e+04,3.296254659487605210e-01
1.695000000000000000e+04,3.314258745796707650e-01
1.700000000000000000e+04,3.326863125698486523e-01
1.705000000000000000e+04,3.333528825288837871e-01
1.710000000000000000e+04,3.351266007835796978e-01
1.715000000000000000e+04,3.352574193924546808e-01
1.720000000000000000e+04,3.347479797686174208e-01
1.725000000000000000e+04,3.343574285548659430e-01
1.730000000000000000e+04,3.342581353678972245e-01
1.735000000000000000e+04,3.334678116535064740e-01
1.740000000000000000e+04,3.327394977300148771e-01
1.745000000000000000e+04,3.318434473669125140e-01
1.750000000000000000e+04,3.312382149591444613e-01
1.755000000000000000e+04,3.302945701099647136e-01
1.760000000000000000e+04,3.294131015283219277e-01
1.765000000000000000e+04,3.308594413914221488e-01
1.770000000000000000e+04,3.325235862380651608e-01
1.775000000000000000e+04,3.341220212945743007e-01
1.780000000000000000e+04,3.350373574518279995e-01
1.785000000000000000e+04,3.354994117976577983e-01
1.790000000000000000e+04,3.353443941679229434e-01
1.795000000000000000e+04,3.370285777951084749e-01
1.800000000000000000e+04,3.388145103049822748e-01
1.805000000000000000e+04,3.388731926209068712e-01
1.810000000000000000e+04,3.380476216783597221e-01
1.815000000000000000e+04,3.372265990854491080e-01
1.820000000000000000e+04,3.363551453216848119e-01
1.825000000000000000e+04,3.355432579036757290e-01
1.830000000000000000e+04,3.347358067865137121e-01
1.835000000000000000e+04,3.338782627649713453e-01
1.840000000000000000e+04,3.330253790554855153e-01
1.845000000000000000e+04,3.321229201669281816e-01
1.850000000000000000e+04,3.313334414355973423e-01
1.855000000000000000e+04,3.305482184248819677e-01
1.860000000000000000e+04,3.297672168162992801e-01
1.865000000000000000e+04,3.293657176558887345e-01
1.870000000000000000e+04,3.308913961820216798e-01
1.875000000000000000e+04,3.317689723214756747e-01
1.880000000000000000e+04,3.309398436253385700e-01
1.885000000000000000e+04,3.311760649302419868e-01
1.890000000000000000e+04,3.314639437066815297e-01
1.895000000000000000e+04,3.332277980053816036e-01
1.900000000000000000e+04,3.336666491237295640e-01
1.905000000000000000e+04,3.328959109758009571e-01
1.910000000000000000e+04,3.320245013350079932e-01
1.915000000000000000e+04,3.313665082763294634e-01
1.920000000000000000e+04,3.305557002239460918e-01
1.925000000000000000e+04,3.297491039426519444e-01
1.930000000000000000e+04,3.289984974871763557e-01
1.935000000000000000e+04,3.283034468502914471e-01
1.940000000000000000e+04,3.287974846657383265e-01
1.945000000000000000e+04,3.303172073415242549e-01
1.950000000000000000e+04,3.318804163889024217e-01
1.955000000000000000e+04,3.320034780829617671e-01
1.960000000000000000e+04,3.315136982806990984e-01
1.965000000000000000e+04,3.331637066815926751e-01
1.970000000000000000e+04,3.347038221410066350e-01
1.975000000000000000e+04,3.352235329856699808e-01
1.980000000000000000e+04,3.343770516640558466e-01
1.985000000000000000e+04,3.336859604050159134e-01
1.990000000000000000e+04,3.328475955982101442e-01
1.995000000000000000e+04,3.320635557114920977e-01
2.000000000000000000e+04,3.313334333283323718e-01
2.005000000000000000e+04,3.306568250960038591e-01
2.010000000000000000e+04,3.299338341376039652e-01
2.015000000000000000e+04,3.312986948538519383e-01
2.020000000000000000e+04,3.328053066679853567e-01
2.025000000000000000e+04,3.342057182361352630e-01
2.030000000000000000e+04,3.333825919905409330e-01
2.035000000000000000e+04,3.327600609306655688e-01
2.040000000000000000e+04,3.322876329591674116e-01
2.045000000000000000e+04,3.338223069776526941e-01
2.050000000000000000e+04,3.353007170381920865e-01
2.055000000000000000e+04,3.367719332392575815e-01
2.060000000000000000e+04,3.370224746371529578e-01
2.065000000000000000e+04,3.363517505205551594e-01
2.070000000000000000e+04,3.355393459253168120e-01
2.075000000000000000e+04,3.348272372415778686e-01
2.080000000000000000e+04,3.344550742752744887e-01
2.085000000000000000e+04,3.360510287276381458e-01
2.090000000000000000e+04,3.357734079709095987e-01
2.095000000000000000e+04,3.350675385423121933e-01
2.100000000000000000e+04,3.343650302366543703e-01
2.105000000000000000e+04,3.336183554225440884e-01
2.110000000000000000e+04,3.342021705132444676e-01
2.115000000000000000e+04,3.357760862370559596e-01
2.120000000000000000e+04,3.361633885194080240e-01
2.125000000000000000e+04,3.353724530610307508e-01
2.130000000000000000e+04,3.346321768931017071e-01
2.135000000000000000e+04,3.339890403259778151e-01
2.140000000000000000e+04,3.348908929489256558e-01
2.145000000000000000e+04,3.356020698335721031e-01
2.150000000000000000e+04,3.348681456676413370e-01
2.155000000000000000e+04,3.341376270242659707e-01
2.160000000000000000e+04,3.347067265404359282e-01
2.165000000000000000e+04,3.361045679183390367e-01
2.170000000000000000e+04,3.374498871019750990e-01
2.175000000000000000e+04,3.371339248770152119e-01
2.180000000000000000e+04,3.364524563093415632e-01
2.185000000000000000e+04,3.368266898540092091e-01
2.190000000000000000e+04,3.382493950047925635e-01
2.195000000000000000e+04,3.393922828117151846e-01
2.200000000000000000e+04,3.387118767328739510e-01
2.205000000000000000e+04,3.379892068386899373e-01
2.210000000000000000e+04,3.374960409031244613e-01
2.215000000000000000e+04,3.367342332174596553e-01
2.220000000000000000e+04,3.361109859916194820e-01
2.225000000000000000e+04,3.354455979506514862e-01
2.230000000000000000e+04,3.358145374646851478e-01
2.235000000000000000e+04,3.356896783141670171e-01
2.240000000000000000e+04,3.364581938306304143e-01
2.245000000000000000e+04,3.378468665092847489e-01
2.250000000000000000e+04,3.387405004222014404e-01
2.255000000000000000e+04,3.379894461442931042e-01
2.260000000000000000e+04,3.372859607981927299e-01
2.265000000000000000e+04,3.378658778861841072e-01
2.270000000000000000e+04,3.391040042288868683e-01
2.275000000000000000e+04,3.384906157971062646e-01
2.280000000000000000e+04,3.378799175474743732e-01
2.285000000000000000e+04,3.383659358452568156e-01
2.290000000000000000e+04,3.395921575477039434e-01
2.295000000000000000e+04,3.404208966929535007e-01
2.300000000000000000e+04,3.397678361810344549e-01
2.305000000000000000e+04,3.392911370439447016e-01
2.310000000000000000e+04,3.405913163932287047e-01
2.315000000000000000e+04,3.407196233424029663e-01
2.320000000000000000e+04,3.400284470496948708e-01
2.325000000000000000e+04,3.393402434303888215e-01
2.330000000000000000e+04,3.397279086734460440e-01
2.335000000000000000e+04,3.410132328379925082e-01
2.340000000000000000e+04,3.404555360881995618e-01
2.345000000000000000e+04,3.405398490469475625e-01
2.350000000000000000e+04,3.398578783881522902e-01
2.355000000000000000e+04,3.396458749097688301e-01
2.360000000000000000e+04,3.410024998940707763e-01
2.365000000000000000e+04,3.418460107395016045e-01
2.370000000000000000e+04,3.417577317412746618e-01
2.375000000000000000e+04,3.411645825438908153e-01
2.380000000000000000e+04,3.409520608377778483e-01
2.385000000000000000e+04,3.410339189132512439e-01
2.390000000000000000e+04,3.416593447972869901e-01
2.395000000000000000e+04,3.411131059245942065e-01
2.400000000000000000e+04,3.415691012874444987e-01
2.405000000000000000e+04,3.428131886408030682e-01
2.410000000000000000e+04,3.427658603377430890e-01
2.415000000000000000e+04,3.436296633679742918e-01
2.420000000000000000e+04,3.442832940787547424e-01
2.425000000000000000e+04,3.436559317141538727e-01
2.430000000000000000e+04,3.429900004115032930e-01
2.435000000000000000e+04,3.424089359779862174e-01
2.440000000000000000e+04,3.417892709315168975e-01
2.445000000000000000e+04,3.410903439532104175e-01
2.450000000000000000e+04,3.405167136035240905e-01
2.455000000000000000e+04,3.398639566616410979e-01
2.460000000000000000e+04,3.392951506036322451e-01
2.465000000000000000e+04,3.404324368179771909e-01
2.470000000000000000e+04,3.416460872029454809e-01
2.475000000000000000e+04,3.417639691325582985e-01
2.480000000000000000e+04,3.411152776097715611e-01
2.485000000000000000e+04,3.405094362399879726e-01
2.490000000000000000e+04,3.411509577928574233e-01
2.495000000000000000e+04,3.422708508676982619e-01
2.500000000000000000e+04,3.434662613495437777e-01
2.505000000000000000e+04,3.431799129775237600e-01
2.510000000000000000e+04,3.426158320385619405e-01
2.515000000000000000e+04,3.420142340264777925e-01
2.520000000000000000e+04,3.422880044442657699e-01
2.525000000000000000e+04,3.416894380420554822e-01
2.530000000000000000e+04,3.411722856804056958e-01
2.535000000000000000e+04,3.404993885842746426e-01
2.540000000000000000e+04,3.408920908625624469e-01
2.545000000000000000e+04,3.406152999882106069e-01
2.550000000000000000e+04,3.400650954864494757e-01
2.555000000000000000e+04,3.400258306915560635e-01
2.560000000000000000e+04,3.411194875200169729e-01
2.565000000000000000e+04,3.423258352500860857e-01
2.570000000000000000e+04,3.427882183572605324e-01
2.575000000000000000e+04,3.421614694574949267e-01
2.580000000000000000e+04,3.415759079105443186e-01
2.585000000000000000e+04,3.418049591891976768e-01
2.590000000000000000e+04,3.412223466275413064e-01
2.595000000000000000e+04,3.406419791144829068e-01
2.600000000000000000e+04,3.417945463635995162e-01
2.605000000000000000e+04,3.423285094622068869e-01
2.610000000000000000e+04,3.416727328454828849e-01
2.615000000000000000e+04,3.410577033383024870e-01
2.620000000000000000e+04,3.407121865577628639e-01
2.625000000000000000e+04,3.418536436707153570e-01
2.630000000000000000e+04,3.428766967035453139e-01
2.635000000000000000e+04,3.423019999240993760e-01
2.640000000000000000e+04,3.417294799439391517e-01
2.645000000000000000e+04,3.411591244187341943e-01
2.650000000000000000e+04,3.412324063242870853e-01
2.655000000000000000e+04,3.408911152122305332e-01
2.660000000000000000e+04,3.402503665275717348e-01
2.665000000000000000e+04,3.397245881955627267e-01
2.670000000000000000e+04,3.396127485861932804e-01
2.675000000000000000e+04,3.406975440170438296e-01
2.680000000000000000e+04,3.418156038953749087e-01
2.685000000000000000e+04,3.419984358124443236e-01
2.690000000000000000e+04,3.414371212966039737e-01
2.695000000000000000e+04,3.408407851285645829e-01
2.700000000000000000e+04,3.405059071886208377e-01
2.705000000000000000e+04,3.415400539721250572e-01
2.710000000000000000e+04,3.425334858492291579e-01
2.715000000000000000e+04,3.420868476299198657e-01
2.720000000000000000e+04,3.414580346310782666e-01
2.725000000000000000e+04,3.420424938534350479e-01
2.730000000000000000e+04,3.431742427017311914e-01
2.735000000000000000e+04,3.442652919454485261e-01
2.740000000000000000e+04,3.453158643845102294e-01
2.745000000000000000e+04,3.446868966522154132e-01
2.750000000000000000e+04,3.441693029344375376e-01
2.755000000000000000e+04,3.445246996479243706e-01
2.760000000000000000e+04,3.455671895945788274e-01
2.765000000000000000e+04,3.456656178800033841e-01
2.770000000000000000e+04,3.451138948052407396e-01
2.775000000000000000e+04,3.445641598500943092e-01
2.780000000000000000e+04,3.440523722168254972e-01
2.785000000000000000e+04,3.434706114681688183e-01
2.790000000000000000e+04,3.428550947994684073e-01
2.795000000000000000e+04,3.422417802583079260e-01
2.800000000000000000e+04,3.417377950787460206e-01
2.805000000000000000e+04,3.411999572207753406e-01
2.810000000000000000e+04,3.405928614640039154e-01
2.815000000000000000e+04,3.400589677098492247e-01
2.820000000000000000e+04,3.403425410446425103e-01
2.825000000000000000e+04,3.413684471346133953e-01
2.830000000000000000e+04,3.424613971237753240e-01
2.835000000000000000e+04,3.428803216817734589e-01
2.840000000000000000e+04,3.422766803985759498e-01
2.845000000000000000e+04,3.417454571016820819e-01
2.850000000000000000e+04,3.411810111925883682e-01
2.855000000000000000e+04,3.411789429442038668e-01
2.860000000000000000e+04,3.422257963008272230e-01
2.865000000000000000e+04,3.431991902551381757e-01
2.870000000000000000e+04,3.442737186857585674e-01
2.875000000000000000e+04,3.437793468053267909e-01
2.880000000000000000e+04,3.431825283844294749e-01
2.885000000000000000e+04,3.426224394301739529e-01
2.890000000000000000e+04,3.421680910695112376e-01
2.895000000000000000e+04,3.416462298366190198e-01
2.900000000000000000e+04,3.411261680631687554e-01
2.905000000000000000e+04,3.406767409039261896e-01
2.910000000000000000e+04,3.415690182467941427e-01
2.915000000000000000e+04,3.425954512709668554e-01
2.920000000000000000e+04,3.425567617547328747e-01
2.925000000000000000e+04,3.420054015247325774e-01
2.930000000000000000e+04,3.423773932630271855e-01
2.935000000000000000e+04,3.432591734523510185e-01
2.940000000000000000e+04,3.443080167341235343e-01
2.945000000000000000e+04,3.450816610641392890e-01
2.950000000000000000e+04,3.445306938747826897e-01
2.955000000000000000e+04,3.440492707522577187e-01
2.960000000000000000e+04,3.435019087192988652e-01
2.965000000000000000e+04,3.429901183771193462e-01
2.970000000000000000e+04,3.424127133766528552e-01
2.975000000000000000e+04,3.418708614836464266e-01
2.980000000000000000e+04,3.413308278245686944e-01
2.985000000000000000e+04,3.408596026933761736e-01
2.990000000000000000e+04,3.408581652787524563e-01
2.995000000000000000e+04,3.418917565356744959e-01
3.000000000000000000e+04,3.429552348255053840e-01
3.005000000000000000e+04,3.440484509666896784e-01
3.010000000000000000e+04,3.435434038736252527e-01
3.015000000000000000e+04,3.430068654439318854e-01
3.020000000000000000e+04,3.425052150591038069e-01
3.025000000000000000e+04,3.429638689630096771e-01
3.030000000000000000e+04,3.438830401636910894e-01
3.035000000000000000e+04,3.446673915192255411e-01
3.040000000000000000e+04,3.441005230091120914e-01
3.045000000000000000e+04,3.435683557190244430e-01
3.050000000000000000e+04,3.430379331825194056e-01
3.055000000000000000e+04,3.426074432915461876e-01
3.060000000000000000e+04,3.420803241724136856e-01
3.065000000000000000e+04,3.415875501614967225e-01
3.070000000000000000e+04,3.410312367675333300e-01
3.075000000000000000e+04,3.405092517316523626e-01
3.080000000000000000e+04,3.411902210967193705e-01
3.085000000000000000e+04,3.417069138763751956e-01
3.090000000000000000e+04,3.412187307854127605e-01
3.095000000000000000e+04,3.406998158379382913e-01
3.100000000000000000e+04,3.406019160672247303e-01
3.105000000000000000e+04,3.415670992882686163e-01
3.110000000000000000e+04,3.425613324330414877e-01
3.115000000000000000e+04,3.435844756187613758e-01
3.120000000000000000e+04,3.439312842537111670e-01
3.125000000000000000e+04,3.434450097596889462e-01
3.130000000000000000e+04,3.428963930864840082e-01
3.135000000000000000e+04,3.423495263308996561e-01
3.140000000000000000e+04,3.431100920352867512e-01
3.145000000000000000e+04,3.440590124320385135e-01
3.150000000000000000e+04,3.449731754547488705e-01
3.155000000000000000e+04,3.451237678678978349e-01
3.160000000000000000e+04,3.446093478054507164e-01
3.165000000000000000e+04,3.440965530315014398e-01
3.170000000000000000e+04,3.436169206018755418e-01
3.175000000000000000e+04,3.430758086359503300e-01
3.180000000000000000e+04,3.425678437784995256e-01
3.185000000000000000e+04,3.420928699255930128e-01
3.190000000000000000e+04,3.415566910128227107e-01
3.195000000000000000e+04,3.420237238271121583e-01
3.200000000000000000e+04,3.429267835380161444e-01
3.205000000000000000e+04,3.438270256778275802e-01
3.210000000000000000e+04,3.447556150898740124e-01
3.215000000000000000e+04,3.456191098255123051e-01
3.220000000000000000e+04,3.464799229837596806e-01
3.225000000000000000e+04,3.470900127127853896e-01
3.230000000000000000e+04,3.466146558930077171e-01
3.235000000000000000e+04,3.472535624864774295e-01
3.240000000000000000e+04,3.481991296564930782e-01
3.245000000000000000e+04,3.484022064035015021e-01
3.250000000000000000e+04,3.480200609212034668e-01
3.255000000000000000e+04,3.475469263617103066e-01
3.260000000000000000e+04,3.479954602619562687e-01
3.265000000000000000e+04,3.474625585740111489e-01
3.270000000000000000e+04,3.469618666095850013e-01
3.275000000000000000e+04,3.465237702665581732e-01
3.280000000000000000e+04,3.459955489161927744e-01
3.285000000000000000e+04,3.455298164439452036e-01
3.290000000000000000e+04,3.450047111030073443e-01
3.295000000000000000e+04,3.446329398197337524e-01
3.300000000000000000e+04,3.455349837883712749e-01
3.305000000000000000e+04,3.463737859671431885e-01
3.310000000000000000e+04,3.459412102353418561e-01
3.315000000000000000e+04,3.456004343760386011e-01
3.320000000000000000e+04,3.451402066202841623e-01
3.325000000000000000e+04,3.453129229196130190e-01
3.330000000000000000e+04,3.461157322602942954e-01
3.335000000000000000e+04,3.470060867740115129e-01
3.340000000000000000e+04,3.478338971887086628e-01
3.345000000000000000e+04,3.486891273803493507e-01
3.350000000000000000e+04,3.491836064595108535e-01
3.355000000000000000e+04,3.486632291138885842e-01
3.360000000000000000e+04,3.482336835213263315e-01
3.365000000000000000e+04,3.477162640040440400e-01
3.370000000000000000e+04,3.475861250408025516e-01
3.375000000000000000e+04,3.478711741874339070e-01
3.380000000000000000e+04,3.474157569302708248e-01
3.385000000000000000e+04,3.469026025819056391e-01
3.390000000000000000e+04,3.464499572284029383e-01
3.395000000000000000e+04,3.459691908927596815e-01
3.400000000000000000e+04,3.465486309226221140e-01
3.405000000000000000e+04,3.473613109747168970e-01
3.410000000000000000e+04,3.482302571772112887e-01
3.415000000000000000e+04,3.491552223946611799e-01
3.420000000000000000e+04,3.494342270693860941e-01
3.425000000000000000e+04,3.489825114595218047e-01
3.430000000000000000e+04,3.485321127663938978e-01
3.435000000000000000e+04,3.480248027713917502e-01
3.440000000000000000e+04,3.475480363942931583e-01
3.445000000000000000e+04,3.471307073815005917e-01
3.450000000000000000e+04,3.478160053331810220e-01
3.455000000000000000e+04,3.486729761801420358e-01
3.460000000000000000e+04,3.484003352504287943e-01
3.465000000000000000e+04,3.479264667686383095e-01
3.470000000000000000e+04,3.475115990893659079e-01
3.475000000000000000e+04,3.470403729389106018e-01
3.480000000000000000e+04,3.466567052670924132e-01
3.485000000000000000e+04,3.462167513127336060e-01
3.490000000000000000e+04,3.466662846336800441e-01
3.495000000000000000e+04,3.474864810735049936e-01
3.500000000000000000e+04,3.483043341618830557e-01
3.505000000000000000e+04,3.481783686628075469e-01
3.510000000000000000e+04,3.477678698612596264e-01
3.515000000000000000e+04,3.473300901823581643e-01
3.520000000000000000e+04,3.472628618505178011e-01
3.525000000000000000e+04,3.481035998978774249e-01
3.530000000000000000e+04,3.489986119373413853e-01
3.535000000000000000e+04,3.498910921897565030e-01
3.540000000000000000e+04,3.507245558035108624e-01
3.545000000000000000e+04,3.514992524893538195e-01
3.550000000000000000e+04,3.522717669924814721e-01
3.555000000000000000e+04,3.518044499451513651e-01
3.560000000000000000e+04,3.513384455492845615e-01
3.565000000000000000e+04,3.509017979860334369e-01
3.570000000000000000e+04,3.504383630710646846e-01
3.575000000000000000e+04,3.499762244412765733e-01
3.580000000000000000e+04,3.495991732074544833e-01
3.585000000000000000e+04,3.491673872416411473e-01
3.590000000000000000e+04,3.487089496114336162e-01
3.595000000000000000e+04,3.482517871547404775e-01
3.600000000000000000e+04,3.477958945584865846e-01
3.605000000000000000e+04,3.473135280574761174e-01
3.610000000000000000e+04,3.469432979695875607e-01
3.615000000000000000e+04,3.465187684987991457e-01
3.620000000000000000e+04,3.460677881826494384e-01
3.625000000000000000e+04,3.456456373617307620e-01
3.630000000000000000e+04,3.451971020082118535e-01
3.635000000000000000e+04,3.457951638194302624e-01
3.640000000000000000e+04,3.465014697398454135e-01
3.645000000000000000e+04,3.473430084222685621e-01
3.650000000000000000e+04,3.481822415824256112e-01
3.655000000000000000e+04,3.490465377144294501e-01
3.660000000000000000e+04,3.493620392885473103e-01
3.665000000000000000e+04,3.489400016370663993e-01
3.670000000000000000e+04,3.497452385493614591e-01
3.675000000000000000e+04,3.498680308018859431e-01
3.680000000000000000e+04,3.494198527213964178e-01
3.685000000000000000e+04,3.490000271363088991e-01
3.690000000000000000e+04,3.485271401859058593e-01
3.695000000000000000e+04,3.480555330031694372e-01
3.700000000000000000e+04,3.476392529931655595e-01
3.705000000000000000e+04,3.472240965156168646e-01
3.710000000000000000e+04,3.467831055766723014e-01
3.715000000000000000e+04,3.465048047158922895e-01
3.720000000000000000e+04,3.467648719120484668e-01
3.725000000000000000e+04,3.462994282032728632e-01
3.730000000000000000e+04,3.458620412321416482e-01
3.735000000000000000e+04,3.455596905036039113e-01
3.740000000000000000e+04,3.463543755514588152e-01
3.745000000000000000e+04,3.471469386665274048e-01
3.750000000000000000e+04,3.479640542918886470e-01
3.755000000000000000e+04,3.481664935687495688e-01
3.760000000000000000e+04,3.478630887476427680e-01
3.765000000000000000e+04,3.483041619080536888e-01
3.770000000000000000e+04,3.478422323015338824e-01
3.775000000000000000e+04,3.474080156817069831e-01
3.780000000000000000e+04,3.469749477527080961e-01
3.785000000000000000e+04,3.465694433436395383e-01
3.790000000000000000e+04,3.461386243107069105e-01
3.795000000000000000e+04,3.456825907090749772e-01
3.800000000000000000e+04,3.452277571642880516e-01
3.805000000000000000e+04,3.448003994638802472e-01
3.810000000000000000e+04,3.450565601952734207e-01
3.815000000000000000e+04,3.453906843857332265e-01
3.820000000000000000e+04,3.450433234732102061e-01
3.825000000000000000e+04,3.446184413479413400e-01
3.830000000000000000e+04,3.441946685465159250e-01
3.835000000000000000e+04,3.437980756694768991e-01
3.840000000000000000e+04,3.434285565480093005e-01
3.845000000000000000e+04,3.441002834776757391e-01
3.850000000000000000e+04,3.440430118698244444e-01
3.855000000000000000e+04,3.439080698295787775e-01
3.860000000000000000e+04,3.446024714385660936e-01
3.865000000000000000e+04,3.453985666606320670e-01
3.870000000000000000e+04,3.461926048422545588e-01
3.875000000000000000e+04,3.469587881603080071e-01
3.880000000000000000e+04,3.477229968299814233e-01
3.885000000000000000e+04,3.485367172016191062e-01
3.890000000000000000e+04,3.491684018405725176e-01
3.895000000000000000e+04,3.498754845831973381e-01
3.900000000000000000e+04,3.506320350760265270e-01
3.905000000000000000e+04,3.504647768303018052e-01
3.910000000000000000e+04,3.500933479962179962e-01
3.915000000000000000e+04,3.496462414753164771e-01
3.920000000000000000e+04,3.492002755031791694e-01
3.925000000000000000e+04,3.488318768948592274e-01
3.930000000000000000e+04,3.484644156637267676e-01
3.935000000000000000e+04,3.480216512922192362e-01
3.940000000000000000e+04,3.481129920560420699e-01
3.945000000000000000e+04,3.488377987883731768e-01
3.950000000000000000e+04,3.486240854661938338e-01
3.955000000000000000e+04,3.481833581957504697e-01
3.960000000000000000e+04,3.477437438448557905e-01
3.965000000000000000e+04,3.473304582482190650e-01
3.970000000000000000e+04,3.468930253646039241e-01
3.975000000000000000e+04,3.465321627128912785e-01
3.980000000000000000e+04,3.461470817316181781e-01
3.985000000000000000e+04,3.469172668189038355e-01
3.990000000000000000e+04,3.475100874664828754e-01
3.995000000000000000e+04,3.482265775575113520e-01
4.000000000000000000e+04,3.488662783430448444e-01
4.005000000000000000e+04,3.496292227410085496e-01
4.010000000000000000e+04,3.503653275479448603e-01
4.015000000000000000e+04,3.500037358969921297e-01
4.020000000000000000e+04,3.495684186960557049e-01
4.025000000000000000e+04,3.491341830016678749e-01
4.030000000000000000e+04,3.487258380685375747e-01
4.035000000000000000e+04,3.483928527174082190e-01
4.040000000000000000e+04,3.479616841167332275e-01
4.045000000000000000e+04,3.475810239549119718e-01
4.050000000000000000e+04,3.476704278906728729e-01
4.055000000000000000e+04,3.472910655717525996e-01
4.060000000000000000e+04,3.468633777493197456e-01
4.065000000000000000e+04,3.465351405869507295e-01
4.070000000000000000e+04,3.461585710424838203e-01
4.075000000000000000e+04,3.457338470221624216e-01
4.080000000000000000e+04,3.457023112178654878e-01
4.085000000000000000e+04,3.464541871680040797e-01
4.090000000000000000e+04,3.472286741155504730e-01
4.095000000000000000e+04,3.478303338135852463e-01
4.100000000000000000e+04,3.484305260847327945e-01
4.105000000000000000e+04,3.480548585905370862e-01
4.110000000000000000e+04,3.477044354151999639e-01
4.115000000000000000e+04,3.477679764768809023e-01
4.120000000000000000e+04,3.483167884274685488e-01
4.125000000000000000e+04,3.490339628130256222e-01
4.130000000000000000e+04,3.495799133192932784e-01
4.135000000000000000e+04,3.491813982733219524e-01
4.140000000000000000e+04,3.487596917948875275e-01
4.145000000000000000e+04,3.491109985283858963e-01
4.150000000000000000e+04,3.497024168092361940e-01
4.155000000000000000e+04,3.493297393564561704e-01
4.160000000000000000e+04,3.489339198576985046e-01
4.165000000000000000e+04,3.485150416556652142e-01
4.170000000000000000e+04,3.481451284141895419e-01
4.175000000000000000e+04,3.477281981269936262e-01
4.180000000000000000e+04,3.473840338747902212e-01
4.185000000000000000e+04,3.469929033953813025e-01
4.190000000000000000e+04,3.466265721581846537e-01
4.195000000000000000e+04,3.462134394889299638e-01
4.200000000000000000e+04,3.458489083593271896e-01
4.205000000000000000e+04,3.454614634610376767e-01
4.210000000000000000e+04,3.450986912424904851e-01
4.215000000000000000e+04,3.455434034779742980e-01
4.220000000000000000e+04,3.462477192483612853e-01
4.225000000000000000e+04,3.463113299093536490e-01
4.230000000000000000e+04,3.459492683388125100e-01
4.235000000000000000e+04,3.455644494817149415e-01
4.240000000000000000e+04,3.461946652201622898e-01
4.245000000000000000e+04,3.468705095286352957e-01
4.250000000000000000e+04,3.475918213689112024e-01
4.255000000000000000e+04,3.481234283565626253e-01
4.260000000000000000e+04,3.488885237435764286e-01
4.265000000000000000e+04,3.496283791704790644e-01
4.270000000000000000e+04,3.502962459895579972e-01
4.275000000000000000e+04,3.508923767865106957e-01
4.280000000000000000e+04,3.512534753860919734e-01
4.285000000000000000e+04,3.508436209190015087e-01
4.290000000000000000e+04,3.505745786811527709e-01
4.295000000000000000e+04,3.502130334567327141e-01
4.300000000000000000e+04,3.498290737424741836e-01
4.305000000000000000e+04,3.499105711830185483e-01
4.310000000000000000e+04,3.505951138024666069e-01
4.315000000000000000e+04,3.507914069198884155e-01
4.320000000000000000e+04,3.504779981944886602e-01
4.325000000000000000e+04,3.501190723913922276e-01
4.330000000000000000e+04,3.497378813422348243e-01
4.335000000000000000e+04,3.493345020876131857e-01
4.340000000000000000e+04,3.489320522568630234e-01
4.345000000000000000e+04,3.485995719316036245e-01
4.350000000000000000e+04,3.482678559113608907e-01
4.355000000000000000e+04,3.479139399784186293e-01
4.360000000000000000e+04,3.475379005068715554e-01
4.365000000000000000e+04,3.472314494513322747e-01
4.370000000000000000e+04,3.468570513260592070e-01
4.375000000000000000e+04,3.470777810792919915e-01
4.380000000000000000e+04,3.477317869455059940e-01
4.385000000000000000e+04,3.484071058812820976e-01
4.390000000000000000e+04,3.490808865401721639e-01
4.395000000000000000e+04,3.496393711178378827e-01
4.400000000000000000e+04,3.492647894366059380e-01
4.405000000000000000e+04,3.488910580917595761e-01
4.410000000000000000e+04,3.485181741910638453e-01
4.415000000000000000e+04,3.481687843989969555e-01
4.420000000000000000e+04,3.478201850636889469e-01
4.425000000000000000e+04,3.474723735056859386e-01
4.430000000000000000e+04,3.476219498431210031e-01
4.435000000000000000e+04,3.482897792608988796e-01
4.440000000000000000e+04,3.485957523479228937e-01
4.445000000000000000e+04,3.482261366448477502e-01
4.450000000000000000e+04,3.478573515201934252e-01
4.455000000000000000e+04,3.474893941774624961e-01
4.460000000000000000e+04,3.479742606668038696e-01
4.465000000000000000e+04,3.476293923988291734e-01
4.470000000000000000e+04,3.472629247667866625e-01
4.475000000000000000e+04,3.469419677772592192e-01
4.480000000000000000e+04,3.465770853329195322e-01
4.485000000000000000e+04,3.462576085260112291e-01
4.490000000000000000e+04,3.459833856707006383e-01
4.495000000000000000e+04,3.456652799715274060e-01
4.500000000000000000e+04,3.452812159729809482e-01
4.505000000000000000e+04,3.449202015493577078e-01
4.510000000000000000e+04,3.453138511341239392e-01
4.515000000000000000e+04,3.460388474230942646e-01
4.520000000000000000e+04,3.466958695604109852e-01
4.525000000000000000e+04,3.473735387063298097e-01
4.530000000000000000e+04,3.472329529149494332e-01
4.535000000000000000e+04,3.469162752750794554e-01
4.540000000000000000e+04,3.465782692011215582e-01
4.545000000000000000e+04,3.462410067985328133e-01
4.550000000000000000e+04,3.462121711610758878e-01
4.555000000000000000e+04,3.465785602950561817e-01
4.560000000000000000e+04,3.462643363084167425e-01
4.565000000000000000e+04,3.459069899892691646e-01
4.570000000000000000e+04,3.455504255924405355e-01
4.575000000000000000e+04,3.457410766977798144e-01
4.580000000000000000e+04,3.460186458810972088e-01
4.585000000000000000e+04,3.456631262131714677e-01
4.590000000000000000e+04,3.460926777194424653e-01
4.595000000000000000e+04,3.467606798546306046e-01
4.600000000000000000e+04,3.471011499750035201e-01
4.605000000000000000e+04,3.467894291112058047e-01
4.610000000000000000e+04,3.464350014099508712e-01
4.615000000000000000e+04,3.461246776884606691e-01
4.620000000000000000e+04,3.457933810956506093e-01
4.625000000000000000e+04,3.455492854208593867e-01
4.630000000000000000e+04,3.451977279108477958e-01
4.635000000000000000e+04,3.448900778839758541e-01
4.640000000000000000e+04,3.445615396219947058e-01
4.645000000000000000e+04,3.442121805773863952e-01
4.650000000000000000e+04,3.442506612761051521e-01
4.655000000000000000e+04,3.448905501493022552e-01
4.660000000000000000e+04,3.449282204244578653e-01
4.665000000000000000e+04,3.446228376669345228e-01
4.670000000000000000e+04,3.442538703668049371e-01
4.675000000000000000e+04,3.439070822014534956e-01
4.680000000000000000e+04,3.437106044742667121e-01
4.685000000000000000e+04,3.442615952701149618e-01
4.690000000000000000e+04,3.448114112705518153e-01
4.695000000000000000e+04,3.454026538305927096e-01
4.700000000000000000e+04,3.459713623114434866e-01
4.705000000000000000e+04,3.465813691526248297e-01
4.710000000000000000e+04,3.471476189465224627e-01
4.715000000000000000e+04,3.468431210366726969e-01
4.720000000000000000e+04,3.464968962522012030e-01
4.725000000000000000e+04,3.461514042030887084e-01
4.730000000000000000e+04,3.458700661719656400e-01
4.735000000000000000e+04,3.455048467825419523e-01
4.740000000000000000e+04,3.451614944832416820e-01
4.745000000000000000e+04,3.448188657773309518e-01
4.750000000000000000e+04,3.445190627565765107e-01
4.755000000000000000e+04,3.441778301192434109e-01
4.760000000000000000e+04,3.438163063801211172e-01
4.765000000000000000e+04,3.434975131686667793e-01
4.770000000000000000e+04,3.431584243516937471e-01
4.775000000000000000e+04,3.428619295931006339e-01
4.780000000000000000e+04,3.425032949101514679e-01
4.785000000000000000e+04,3.421663079141533670e-01
4.790000000000000000e+04,3.418509008162701757e-01
4.795000000000000000e+04,3.414944422431263615e-01
4.800000000000000000e+04,3.412012249744826864e-01
4.805000000000000000e+04,3.408669954839680383e-01
4.810000000000000000e+04,3.412403068543307660e-01
4.815000000000000000e+04,3.418620589395892639e-01
4.820000000000000000e+04,3.425032675670665050e-01
4.825000000000000000e+04,3.426042983565145139e-01
4.830000000000000000e+04,3.423117533798508694e-01
4.835000000000000000e+04,3.419991313519925025e-01
4.840000000000000000e+04,3.425549058903779587e-01
4.845000000000000000e+04,3.431714515696305257e-01
4.850000000000000000e+04,3.437867260468890351e-01
4.855000000000000000e+04,3.444213301476833911e-01
4.860000000000000000e+04,3.449723256723150056e-01
4.865000000000000000e+04,3.455632977739445111e-01
4.870000000000000000e+04,3.462351902425033212e-01
4.875000000000000000e+04,3.462493077065116887e-01
4.880000000000000000e+04,3.459355341079107804e-01
4.885000000000000000e+04,3.456019324067095000e-01
4.890000000000000000e+04,3.461687900042979549e-01
4.895000000000000000e+04,3.467344895916355529e-01
4.900000000000000000e+04,3.466255790698180017e-01
4.905000000000000000e+04,3.462926341970630206e-01
4.910000000000000000e+04,3.460010997739380589e-01
4.915000000000000000e+04,3.457101584911828618e-01
4.920000000000000000e+04,3.453791589601863388e-01
4.925000000000000000e+04,3.450691356520704800e-01
4.930000000000000000e+04,3.447394576174950820e-01
4.935000000000000000e+04,3.444104476099799639e-01
4.940000000000000000e+04,3.441225886115690247e-01
4.945000000000000000e+04,3.437948676467641462e-01
4.950000000000000000e+04,3.435082119553168889e-01
4.955000000000000000e+04,3.431615910879726172e-01
4.960000000000000000e+04,3.428358299227867168e-01
4.965000000000000000e+04,3.425308654407795417e-01
4.970000000000000000e+04,3.431118086155238722e-01
4.975000000000000000e+04,3.430885811340502189e-01
4.980000000000000000e+04,3.427642015220603300e-01
4.985000000000000000e+04,3.424204128302366090e-01
4.990000000000000000e+04,3.420773130799008577e-01
4.995000000000000000e+04,3.417349002022008198e-01
5.000000000000000000e+04,3.414531709365841716e-01
5.005000000000000000e+04,3.420511078699755014e-01
5.010000000000000000e+04,3.424083351629734762e-01
5.015000000000000000e+04,3.430041275348473806e-01
5.020000000000000000e+04,3.436186530148827578e-01
5.025000000000000000e+04,3.442717557859569788e-01
5.030000000000000000e+04,3.448639192063802650e-01
5.035000000000000000e+04,3.449385315088108750e-01
5.040000000000000000e+04,3.446161782504341686e-01
5.045000000000000000e+04,3.442944639353061054e-01
5.050000000000000000e+04,3.440525930179625380e-01
5.055000000000000000e+04,3.437122905580528021e-01
5.060000000000000000e+04,3.433726606193577835e-01
5.065000000000000000e+04,3.430731871039094383e-01
5.070000000000000000e+04,3.427348573006471777e-01
5.075000000000000000e+04,3.424366022344408900e-01
5.080000000000000000e+04,3.421783035767029801e-01
5.085000000000000000e+04,3.418418516843345634e-01
5.090000000000000000e+04,3.417221665586157031e-01
5.095000000000000000e+04,3.421326372397026083e-01
5.100000000000000000e+04,3.418560420383932597e-01
5.105000000000000000e+04,3.415212238741669459e-01
5.110000000000000000e+04,3.415393045145908579e-01
5.115000000000000000e+04,3.421047486852671349e-01
5.120000000000000000e+04,3.427081502314428541e-01
5.125000000000000000e+04,3.433103744317204664e-01
5.130000000000000000e+04,3.438919319311533052e-01
5.135000000000000000e+04,3.443360401939608573e-01
5.140000000000000000e+04,3.440010894729692015e-01
5.145000000000000000e+04,3.437056616975392997e-01
5.150000000000000000e+04,3.438379837284733509e-01
5.155000000000000000e+04,3.444162091909003243e-01
5.160000000000000000e+04,3.449933140830623857e-01
5.165000000000000000e+04,3.455305802404617377e-01
5.170000000000000000e+04,3.456412835341693968e-01
5.175000000000000000e+04,3.453846302486928144e-01
5.180000000000000000e+04,3.450705584834286022e-01
5.185000000000000000e+04,3.447570924379487201e-01
5.190000000000000000e+04,3.444634978131458358e-01
5.195000000000000000e+04,3.441704683259241282e-01
5.200000000000000000e+04,3.438780023461103230e-01
5.205000000000000000e+04,3.436437340300875221e-01
5.210000000000000000e+04,3.434099153567126139e-01
5.215000000000000000e+04,3.430998446817910552e-01
5.220000000000000000e+04,3.427903680006145759e-01
5.225000000000000000e+04,3.425197603873627594e-01
5.230000000000000000e+04,3.422496701783920847e-01
5.235000000000000000e+04,3.419800958911974331e-01
5.240000000000000000e+04,3.423026278124476907e-01
5.245000000000000000e+04,3.428533297744572605e-01
5.250000000000000000e+04,3.433839355440858054e-01
5.255000000000000000e+04,3.439896481513208815e-01
5.260000000000000000e+04,3.445561871447320179e-01
5.265000000000000000e+04,3.443619304476655540e-01
5.270000000000000000e+04,3.440352175480546060e-01
5.275000000000000000e+04,3.437091239976497459e-01
5.280000000000000000e+04,3.433836480369694688e-01
5.285000000000000000e+04,3.430777090310501709e-01
5.290000000000000000e+04,3.427723483488031575e-01
5.295000000000000000e+04,3.427508451209616558e-01
5.300000000000000000e+04,3.433142770891121631e-01
5.305000000000000000e+04,3.439331963582218932e-01
5.310000000000000000e+04,3.445321180392089677e-01
5.315000000000000000e+04,3.450922842467691321e-01
5.320000000000000000e+04,3.449559218811681371e-01
5.325000000000000000e+04,3.446883626598567507e-01
5.330000000000000000e+04,3.443650212941602451e-01
5.335000000000000000e+04,3.440985173661230134e-01
5.340000000000000000e+04,3.437763337765214477e-01
5.345000000000000000e+04,3.434921703990574948e-01
5.350000000000000000e+04,3.432272293975815458e-01
5.355000000000000000e+04,3.429254355660958931e-01
5.360000000000000000e+04,3.429600194026231619e-01
5.365000000000000000e+04,3.434977912806843614e-01
5.370000000000000000e+04,3.434014264166405650e-01
5.375000000000000000e+04,3.431191977823675465e-01
5.380000000000000000e+04,3.428374937268832690e-01
5.385000000000000000e+04,3.425748825462859304e-01
5.390000000000000000e+04,3.422571009814295850e-01
5.395000000000000000e+04,3.426813219402797261e-01
5.400000000000000000e+04,3.432158663728455128e-01
5.405000000000000000e+04,3.438049249782618721e-01
5.410000000000000000e+04,3.444113787175842600e-01
5.415000000000000000e+04,3.444996398958471429e-01
5.420000000000000000e+04,3.441818416634383482e-01
5.425000000000000000e+04,3.438646292234249224e-01
5.430000000000000000e+04,3.436400802931810494e-01
5.435000000000000000e+04,3.433239498813274171e-01
5.440000000000000000e+04,3.430267825959086858e-01
5.445000000000000000e+04,3.427485261978666098e-01
5.450000000000000000e+04,3.424891286398418222e-01
5.455000000000000000e+04,3.422302065956632222e-01
5.460000000000000000e+04,3.424113111481478233e-01
5.465000000000000000e+04,3.429763407805895836e-01
5.470000000000000000e+04,3.434672126652160706e-01
5.475000000000000000e+04,3.439937170097345787e-01
5.480000000000000000e+04,3.445740041240119012e-01
5.485000000000000000e+04,3.450438460556775611e-01
5.490000000000000000e+04,3.451121108905112478e-01
5.495000000000000000e+04,3.448344889082993192e-01
5.500000000000000000e+04,3.445210087089318196e-01
5.505000000000000000e+04,3.449346969174029720e-01
5.510000000000000000e+04,3.455109707627802007e-01
5.515000000000000000e+04,3.455059745063545074e-01
5.520000000000000000e+04,3.451930218655450133e-01
5.525000000000000000e+04,3.449530325242971540e-01
5.530000000000000000e+04,3.446592285853773419e-01
5.535000000000000000e+04,3.443840219688885096e-01
5.540000000000000000e+04,3.441093121062787641e-01
5.545000000000000000e+04,3.438711655335329187e-01
5.550000000000000000e+04,3.435974126592304945e-01
5.555000000000000000e+04,3.433061511043898895e-01
5.560000000000000000e+04,3.430154133918448811e-01
5.565000000000000000e+04,3.427072289806107896e-01
5.570000000000000000e+04,3.431356708138090794e-01
5.575000000000000000e+04,3.436709655432182431e-01
5.580000000000000000e+04,3.442053009802683583e-01
5.585000000000000000e+04,3.443805840539997942e-01
5.590000000000000000e+04,3.440904456092008235e-01
5.595000000000000000e+04,3.438544440671293945e-01
5.600000000000000000e+04,3.435474366529159274e-01
5.605000000000000000e+04,3.432409769674037991e-01
5.610000000000000000e+04,3.437371882854129979e-01
5.615000000000000000e+04,3.441790885291438062e-01
5.620000000000000000e+04,3.439084713795118597e-01
5.625000000000000000e+04,3.436383353184822020e-01
5.630000000000000000e+04,3.440436226709995826e-01
5.635000000000000000e+04,3.445724122020895619e-01
5.640000000000000000e+04,3.450293434513559965e-01
5.645000000000000000e+04,3.454677507927220170e-01
5.650000000000000000e+04,3.451974301339792994e-01
5.655000000000000000e+04,3.449275874874003223e-01
5.660000000000000000e+04,3.446405540538149403e-01
5.665000000000000000e+04,3.443540272898973909e-01
5.670000000000000000e+04,3.440503694820193914e-01
5.675000000000000000e+04,3.437824884143006465e-01
5.680000000000000000e+04,3.434974736360268399e-01
5.685000000000000000e+04,3.432305500342994753e-01
5.690000000000000000e+04,3.432628600551828058e-01
5.695000000000000000e+04,3.438043230145205187e-01
5.700000000000000000e+04,3.442922053999044607e-01
5.705000000000000000e+04,3.447967607929738887e-01
5.710000000000000000e+04,3.453529710512941997e-01
5.715000000000000000e+04,3.451208202831088090e-01
5.720000000000000000e+04,3.448366287302660482e-01
5.725000000000000000e+04,3.447800038427267788e-01
5.730000000000000000e+04,3.446362192631883259e-01
5.735000000000000000e+04,3.448588516329262332e-01
5.740000000000000000e+04,3.453598369366379650e-01
5.745000000000000000e+04,3.458251379436382278e-01
5.750000000000000000e+04,3.455765986678483448e-01
5.755000000000000000e+04,3.453111153585507465e-01
5.760000000000000000e+04,3.450113713303580298e-01
5.765000000000000000e+04,3.447294929836423605e-01
5.770000000000000000e+04,3.444307724302865248e-01
5.775000000000000000e+04,3.441498848504779828e-01
5.780000000000000000e+04,3.439559869206407772e-01
5.785000000000000000e+04,3.436759952291224551e-01
5.790000000000000000e+04,3.434310288250628229e-01
5.795000000000000000e+04,3.431519732187532368e-01
5.800000000000000000e+04,3.428906398165542657e-01
5.805000000000000000e+04,3.425953041291271983e-01
5.810000000000000000e+04,3.427135505412982619e-01
5.815000000000000000e+04,3.428143970009109864e-01
5.820000000000000000e+04,3.425370698097967570e-01
5.825000000000000000e+04,3.422945528832119777e-01
5.830000000000000000e+04,3.423268897617531836e-01
5.835000000000000000e+04,3.428561635618922465e-01
5.840000000000000000e+04,3.433502850978578658e-01
5.845000000000000000e+04,3.435869360661065186e-01
5.850000000000000000e+04,3.433445582126798401e-01
5.855000000000000000e+04,3.430855151918837942e-01
5.860000000000000000e+04,3.435777546458250176e-01
5.865000000000000000e+04,3.439327547697396681e-01
5.870000000000000000e+04,3.436909081617007811e-01
5.875000000000000000e+04,3.433984102398255356e-01
5.880000000000000000e+04,3.431234162684307365e-01
5.885000000000000000e+04,3.428658816332771364e-01
5.890000000000000000e+04,3.425918065907197496e-01
5.895000000000000000e+04,3.423521229495678497e-01
5.900000000000000000e+04,3.420958966797169598e-01
5.905000000000000000e+04,3.418231698023739829e-01
5.910000000000000000e+04,3.415678245714958705e-01
5.915000000000000000e+04,3.420229581917458850e-01
5.920000000000000000e+04,3.425111062313127008e-01
5.925000000000000000e+04,3.429984304062371203e-01
5.930000000000000000e+04,3.430296285054206806e-01
5.935000000000000000e+04,3.427743424710611997e-01
5.940000000000000000e+04,3.425363209373571416e-01
5.945000000000000000e+04,3.425510083934659722e-01
5.950000000000000000e+04,3.430698643720266894e-01
5.955000000000000000e+04,3.435542644120157529e-01
5.960000000000000000e+04,3.433835002768402811e-01
5.965000000000000000e+04,3.431124373438828590e-01
5.970000000000000000e+04,3.428250783068953478e-01
5.975000000000000000e+04,3.425884085621992425e-01
5.980000000000000000e+04,3.427701877895014682e-01
5.985000000000000000e+04,3.425005430151538133e-01
5.990000000000000000e+04,3.422313483915123689e-01
5.995000000000000000e+04,3.419626027922799683e-01
6.000000000000000000e+04,3.416776387060211362e-01
6.005000000000000000e+04,3.420259446137445258e-01
6.010000000000000000e+04,3.424568642784642791e-01
6.015000000000000000e+04,3.429369420292263104e-01
6.020000000000000000e+04,3.434162223218884535e-01
6.025000000000000000e+04,3.439279016115917020e-01
6.030000000000000000e+04,3.442563141573111163e-01
6.035000000000000000e+04,3.441533694553530198e-01
6.040000000000000000e+04,3.443817155345113568e-01
6.045000000000000000e+04,3.441630411407590184e-01
6.050000000000000000e+04,3.439447281863112216e-01
6.055000000000000000e+04,3.436937457680305230e-01
6.060000000000000000e+04,3.439382188412734576e-01
6.065000000000000000e+04,3.441163377355691555e-01
6.070000000000000000e+04,3.446401212500617706e-01
6.075000000000000000e+04,3.444716959391614375e-01
6.080000000000000000e+04,3.442048650515618369e-01
6.085000000000000000e+04,3.439384726627336408e-01
6.090000000000000000e+04,3.436889377842728410e-01
6.095000000000000000e+04,3.434234056865351770e-01
6.100000000000000000e+04,3.431583088801825054e-01
6.105000000000000000e+04,3.429264057918791631e-01
6.110000000000000000e+04,3.426948822441534537e-01
6.115000000000000000e+04,3.424473843436740550e-01
6.120000000000000000e+04,3.422166304472152309e-01
6.125000000000000000e+04,3.419699270215997844e-01
6.130000000000000000e+04,3.416910001468165259e-01
6.135000000000000000e+04,3.417874199279554714e-01
6.140000000000000000e+04,3.422908421686940983e-01
6.145000000000000000e+04,3.428097183121507352e-01
6.150000000000000000e+04,3.432301913790016257e-01
6.155000000000000000e+04,3.435200077984105760e-01
6.160000000000000000e+04,3.432898816577646395e-01
6.165000000000000000e+04,3.430276881153582758e-01
6.170000000000000000e+04,3.428469554788408646e-01
6.175000000000000000e+04,3.429742028469165982e-01
6.180000000000000000e+04,3.434086827073989934e-01
6.185000000000000000e+04,3.438262922183951686e-01
6.190000000000000000e+04,3.439847498424900563e-01
6.195000000000000000e+04,3.437232651611751844e-01
6.200000000000000000e+04,3.434783309946605745e-01
6.205000000000000000e+04,3.432821388857547062e-01
6.210000000000000000e+04,3.435210383085612329e-01
6.215000000000000000e+04,3.439848111856600443e-01
6.220000000000000000e+04,3.440459156605193969e-01
6.225000000000000000e+04,3.437856419977183275e-01
6.230000000000000000e+04,3.435578883163987740e-01
6.235000000000000000e+04,3.432823852063312531e-01
6.240000000000000000e+04,3.430393743690000052e-01
6.245000000000000000e+04,3.434852924692956000e-01
6.250000000000000000e+04,3.439624966000541795e-01
6.255000000000000000e+04,3.439273552780928722e-01
6.260000000000000000e+04,3.437165540486572524e-01
6.265000000000000000e+04,3.434422435396081164e-01
6.270000000000000000e+04,3.436468317889661006e-01
6.275000000000000000e+04,3.441220060238078249e-01
6.280000000000000000e+04,3.445805003105042452e-01
6.285000000000000000e+04,3.446564096036653368e-01
6.290000000000000000e+04,3.443824422505202820e-01
6.295000000000000000e+04,3.441247954758458460e-01
6.300000000000000000e+04,3.440421580609829277e-01
6.305000000000000000e+04,3.444671773643558921e-01
6.310000000000000000e+04,3.449549135512907094e-01
6.315000000000000000e+04,3.454260423429556526e-01
6.320000000000000000e+04,3.459280707583737846e-01
6.325000000000000000e+04,3.459866247173954412e-01
6.330000000000000000e+04,3.457133378619606789e-01
6.335000000000000000e+04,3.454878376031946252e-01
6.340000000000000000e+04,3.452469203955770838e-01
6.345000000000000000e+04,3.453215867362213753e-01
6.350000000000000000e+04,3.457740822979162854e-01
6.355000000000000000e+04,3.462416012336545501e-01
6.360000000000000000e+04,3.463782016006031750e-01
6.365000000000000000e+04,3.461218205527005765e-01
6.370000000000000000e+04,3.458658419805016315e-01
6.375000000000000000e+04,3.456102649370196289e-01
6.380000000000000000e+04,3.453550884782362607e-01
6.385000000000000000e+04,3.450846502012490657e-01
6.390000000000000000e+04,3.448302843460970268e-01
6.395000000000000000e+04,3.445606792700652288e-01
6.400000000000000000e+04,3.442914954453829557e-01
6.405000000000000000e+04,3.440695695617548289e-01
6.410000000000000000e+04,3.438791906522513098e-01
6.415000000000000000e+04,3.436111674019102780e-01
6.420000000000000000e+04,3.438731483933266109e-01
6.425000000000000000e+04,3.443370531197953999e-01
6.430000000000000000e+04,3.444114399465013632e-01
6.435000000000000000e+04,3.441904554707771458e-01
6.440000000000000000e+04,3.440629803885029148e-01
6.445000000000000000e+04,3.445252982886216619e-01
6.450000000000000000e+04,3.449868994279152168e-01
6.455000000000000000e+04,3.451224613096615657e-01
6.460000000000000000e+04,3.449017817061649227e-01
6.465000000000000000e+04,3.446814434424828044e-01
6.470000000000000000e+04,3.444305343039514300e-01
6.475000000000000000e+04,3.445815508640790448e-01
6.480000000000000000e+04,3.443619697226891208e-01
6.485000000000000000e+04,3.441118872492323622e-01
6.490000000000000000e+04,3.438930062710894853e-01
6.495000000000000000e+04,3.436744622869543075e-01
6.500000000000000000e+04,3.437947108506018146e-01
6.505000000000000000e+04,3.442529707460296740e-01
6.510000000000000000e+04,3.440346538455628100e-01
6.515000000000000000e+04,3.437859741216555132e-01
6.520000000000000000e+04,3.435376758025179833e-01
6.525000000000000000e+04,3.432897580113710156e-01
6.530000000000000000e+04,3.430575335752891197e-01
6.535000000000000000e+04,3.428256644886834015e-01
6.540000000000000000e+04,3.425941499365444121e-01
6.545000000000000000e+04,3.426074467922560207e-01
6.550000000000000000e+04,3.430787316224169214e-01
6.555000000000000000e+04,3.435645527909554353e-01
6.560000000000000000e+04,3.439581713693379839e-01
6.565000000000000000e+04,3.441684056602325459e-01
6.570000000000000000e+04,3.444696427756033241e-01
6.575000000000000000e+04,3.442076926586654095e-01
6.580000000000000000e+04,3.439613379735858012e-01
6.585000000000000000e+04,3.437001715995189888e-01
6.590000000000000000e+04,3.435607957390619527e-01
6.595000000000000000e+04,3.440433048778627212e-01
6.600000000000000000e+04,3.444644778109410277e-01
6.605000000000000000e+04,3.443551195288476752e-01
6.610000000000000000e+04,3.441097714104159877e-01
6.615000000000000000e+04,3.438799111124533625e-01
6.620000000000000000e+04,3.436503980302397787e-01
6.625000000000000000e+04,3.434061372658510081e-01
6.630000000000000000e+04,3.431773276421154484e-01
6.635000000000000000e+04,3.429337915027637629e-01
6.640000000000000000e+04,3.426755621150266995e-01
6.645000000000000000e+04,3.429143278505947801e-01
6.650000000000000000e+04,3.427166508774284748e-01
6.655000000000000000e+04,3.425042448648385474e-01
6.660000000000000000e+04,3.422771429858392223e-01
6.665000000000000000e+04,3.420203747880734557e-01
6.670000000000000000e+04,3.417639915443529408e-01
6.675000000000000000e+04,3.417476891731942579e-01
6.680000000000000000e+04,3.422254157871871816e-01
6.685000000000000000e+04,3.426725105084425516e-01
6.690000000000000000e+04,3.431488318560244610e-01
6.695000000000000000e+04,3.436095054592148701e-01
6.700000000000000000e+04,3.440545663497546758e-01
6.705000000000000000e+04,3.444542214135494773e-01
6.710000000000000000e+04,3.444509023710512485e-01
6.715000000000000000e+04,3.442093192953181169e-01
6.720000000000000000e+04,3.439680957128600225e-01
6.725000000000000000e+04,3.437421004892105558e-01
6.730000000000000000e+04,3.435312996835098165e-01
6.735000000000000000e+04,3.435286781191057015e-01
6.740000000000000000e+04,3.440008308482052635e-01
6.745000000000000000e+04,3.444426324294657116e-01
6.750000000000000000e+04,3.449134086902397311e-01
6.755000000000000000e+04,3.453686844014133284e-01
6.760000000000000000e+04,3.458232866377697334e-01
6.765000000000000000e+04,3.457155104876479257e-01
6.770000000000000000e+04,3.455044977179049237e-01
6.775000000000000000e+04,3.452790364717845395e-01
6.780000000000000000e+04,3.450539077594707571e-01
6.785000000000000000e+04,3.448438490221202302e-01
6.790000000000000000e+04,3.446193723214663329e-01
6.795000000000000000e+04,3.443805094847741666e-01
6.800000000000000000e+04,3.441567035778869132e-01
6.805000000000000000e+04,3.439332265506737651e-01
6.810000000000000000e+04,3.437100776787405665e-01
6.815000000000000000e+04,3.439421285087513880e-01
6.820000000000000000e+04,3.437046377619082937e-01
6.825000000000000000e+04,3.434821467817306129e-01
6.830000000000000000e+04,3.432599815522450748e-01
6.835000000000000000e+04,3.430381413585741335e-01
6.840000000000000000e+04,3.428166254879301267e-01
6.845000000000000000e+04,3.426246512103534592e-01
6.850000000000000000e+04,3.424183588560737457e-01
6.855000000000000000e+04,3.421686043967251956e-01
6.860000000000000000e+04,3.419483680995892283e-01
6.865000000000000000e+04,3.417867183289382549e-01
6.870000000000000000e+04,3.422220928370758308e-01
6.875000000000000000e+04,3.426277435964558693e-01
6.880000000000000000e+04,3.430037354108216308e-01
6.885000000000000000e+04,3.434518017167497161e-01
6.890000000000000000e+04,3.438847041407225857e-01
6.895000000000000000e+04,3.443314817769131952e-01
6.900000000000000000e+04,3.447196417443218475e-01
6.905000000000000000e+04,3.451796498240422562e-01
6.910000000000000000e+04,3.456100490586232477e-01
6.915000000000000000e+04,3.456349148963851481e-01
6.920000000000000000e+04,3.454140836115076607e-01
6.925000000000000000e+04,3.451646907625873784e-01
6.930000000000000000e+04,3.449445173951304344e-01
6.935000000000000000e+04,3.447102421017711471e-01
6.940000000000000000e+04,3.444618953617372692e-01
6.945000000000000000e+04,3.442571021295577904e-01
6.950000000000000000e+04,3.440526035596597199e-01
6.955000000000000000e+04,3.438483990165477899e-01
6.960000000000000000e+04,3.438025315728212572e-01
6.965000000000000000e+04,3.442448780347723836e-01
6.970000000000000000e+04,3.446722428659551030e-01
6.975000000000000000e+04,3.451133317085050556e-01
6.980000000000000000e+04,3.455681150699834725e-01
6.985000000000000000e+04,3.453637027386856628e-01
6.990000000000000000e+04,3.451166649976384893e-01
6.995000000000000000e+04,3.448985718574421044e-01
7.000000000000000000e+04,3.446807902744237206e-01
7.005000000000000000e+04,3.444633195814468807e-01
7.010000000000000000e+04,3.442604242450168495e-01
7.015000000000000000e+04,3.440293082065818409e-01
7.020000000000000000e+04,3.439979487471679365e-01
7.025000000000000000e+04,3.437958178531257958e-01
7.030000000000000000e+04,3.435655253837064937e-01
7.035000000000000000e+04,3.433213458230861548e-01
7.040000000000000000e+04,3.431201261345707132e-01
7.045000000000000000e+04,3.428908035372089658e-01
7.050000000000000000e+04,3.430447795066723371e-01
7.055000000000000000e+04,3.434961942424616943e-01
7.060000000000000000e+04,3.438619849577191356e-01
7.065000000000000000e+04,3.442272579298228941e-01
7.070000000000000000e+04,3.446627346147851378e-01
7.075000000000000000e+04,3.450269254144808229e-01
7.080000000000000000e+04,3.447973898673737936e-01
7.085000000000000000e+04,3.445681782896490852e-01
7.090000000000000000e+04,3.443674983427587044e-01
7.095000000000000000e+04,3.442657608772242139e-01
7.100000000000000000e+04,3.446712018140580813e-01
7.105000000000000000e+04,3.448931049527795833e-01
7.110000000000000000e+04,3.446786965021583771e-01
7.115000000000000000e+04,3.444645893943857895e-01
7.120000000000000000e+04,3.442507829946201414e-01
7.125000000000000000e+04,3.440793813420153224e-01
7.130000000000000000e+04,3.438521198861157480e-01
7.135000000000000000e+04,3.438354052501008673e-01
7.140000000000000000e+04,3.435946275262244387e-01
7.145000000000000000e+04,3.433541867853487362e-01
7.150000000000000000e+04,3.431280681389063392e-01
7.155000000000000000e+04,3.429022655169032263e-01
7.160000000000000000e+04,3.430538679627373466e-01
7.165000000000000000e+04,3.434843896107512284e-01
7.170000000000000000e+04,3.438724703979013086e-01
7.175000000000000000e+04,3.443018215773986368e-01
7.180000000000000000e+04,3.445634461915565439e-01
7.185000000000000000e+04,3.449638835924335734e-01
7.190000000000000000e+04,3.447379035062093089e-01
7.195000000000000000e+04,3.445261358424478448e-01
7.200000000000000000e+04,3.442868849043757007e-01
7.205000000000000000e+04,3.445059749344208666e-01
7.210000000000000000e+04,3.446970222327008226e-01
7.215000000000000000e+04,3.444720100899495985e-01
7.220000000000000000e+04,3.442611598177303112e-01
7.225000000000000000e+04,3.440782826535264682e-01
7.230000000000000000e+04,3.438541652259297088e-01
7.235000000000000000e+04,3.437823941617936252e-01
7.240000000000000000e+04,3.442079529288257778e-01
7.245000000000000000e+04,3.446329243212642446e-01
7.250000000000000000e+04,3.450297237279473794e-01
7.255000000000000000e+04,3.454259762098373931e-01
7.260000000000000000e+04,3.458767785567680719e-01
7.265000000000000000e+04,3.459415562070711214e-01
7.270000000000000000e+04,3.457036354383011822e-01
7.275000000000000000e+04,3.454797872194187991e-01
7.280000000000000000e+04,3.452699825551838186e-01
7.285000000000000000e+04,3.450467392348758322e-01
7.290000000000000000e+04,3.448238021426310307e-01
7.295000000000000000e+04,3.446285863113590087e-01
7.300000000000000000e+04,3.445980192052154334e-01
7.305000000000000000e+04,3.450055440719485556e-01
7.310000000000000000e+04,3.450978782779974829e-01
7.315000000000000000e+04,3.448893384916116855e-01
7.320000000000000000e+04,3.446947446073126975e-01
7.325000000000000000e+04,3.444731129950428516e-01
7.330000000000000000e+04,3.442381413623262221e-01
7.335000000000000000e+04,3.440443893062107850e-01
7.340000000000000000e+04,3.438236536286953249e-01
7.345000000000000000e+04,3.436440620277445568e-01
7.350000000000000000e+04,3.440361355627796214e-01
7.355000000000000000e+04,3.443325039768305729e-01
7.360000000000000000e+04,3.440985856170414303e-01
7.365000000000000000e+04,3.438785624091982851e-01
7.370000000000000000e+04,3.436724060731856101e-01
7.375000000000000000e+04,3.434665292673978465e-01
7.380000000000000000e+04,3.433151312312822667e-01
7.385000000000000000e+04,3.431097750876748731e-01
7.390000000000000000e+04,3.429046968241277749e-01
7.395000000000000000e+04,3.426863734094180436e-01
7.400000000000000000e+04,3.424683450223628411e-01
7.405000000000000000e+04,3.422506110653453226e-01
7.410000000000000000e+04,3.420196758478276644e-01
7.415000000000000000e+04,3.418429960486018548e-01
7.420000000000000000e+04,3.420304308567251872e-01
7.425000000000000000e+04,3.424196307120421223e-01
7.430000000000000000e+04,3.428486830594456025e-01
7.435000000000000000e+04,3.432637086253028658e-01
7.440000000000000000e+04,3.435572102525487059e-01
7.445000000000000000e+04,3.433399148433179393e-01
7.450000000000000000e+04,3.431497563791071626e-01
7.455000000000000000e+04,3.429330257139388549e-01
7.460000000000000000e+04,3.428506320290593545e-01
7.465000000000000000e+04,3.432505927583001104e-01
7.470000000000000000e+04,3.436767914753466324e-01
7.475000000000000000e+04,3.440489090446933185e-01
7.480000000000000000e+04,3.444338979425389802e-01
7.485000000000000000e+04,3.448317323749829910e-01
7.490000000000000000e+04,3.452557375735951783e-01
7.495000000000000000e+04,3.455057304105327853e-01
7.500000000000000000e+04,3.453020626391625214e-01
7.505000000000000000e+04,3.451119905131151966e-01
7.510000000000000000e+04,3.449221714757434443e-01
7.515000000000000000e+04,3.448523639073305391e-01
7.520000000000000000e+04,3.452081754231962618e-01
7.525000000000000000e+04,3.455900918260192412e-01
7.530000000000000000e+04,3.459582210063580354e-01
7.535000000000000000e+04,3.462329630661807323e-01
7.540000000000000000e+04,3.460564183498864299e-01
7.545000000000000000e+04,3.458668539847024048e-01
7.550000000000000000e+04,3.456510509794543107e-01
7.555000000000000000e+04,3.454355336130532916e-01
7.560000000000000000e+04,3.452467559952885345e-01
7.565000000000000000e+04,3.450185721272661099e-01
7.570000000000000000e+04,3.448171094173104190e-01
7.575000000000000000e+04,3.446027115153571518e-01
7.580000000000000000e+04,3.444149813326977672e-01
7.585000000000000000e+04,3.442143149068545571e-01
7.590000000000000000e+04,3.440139128601709118e-01
7.595000000000000000e+04,3.438006082869196622e-01
7.600000000000000000e+04,3.436007420954965697e-01
7.605000000000000000e+04,3.433748405675116078e-01
7.610000000000000000e+04,3.431755167474779267e-01
7.615000000000000000e+04,3.429764546755762478e-01
7.620000000000000000e+04,3.427776538365613357e-01
7.625000000000000000e+04,3.425528845523312937e-01
7.630000000000000000e+04,3.423415158385840762e-01
7.635000000000000000e+04,3.421173265576062938e-01
7.640000000000000000e+04,3.419981413855812113e-01
7.645000000000000000e+04,3.424023230565957365e-01
7.650000000000000000e+04,3.427929046679100700e-01
7.655000000000000000e+04,3.431437864952746608e-01
7.660000000000000000e+04,3.435725382175136011e-01
7.665000000000000000e+04,3.434919309598015724e-01
7.670000000000000000e+04,3.432810523982704476e-01
7.675000000000000000e+04,3.430965068859001543e-01
7.680000000000000000e+04,3.429642843192108881e-01
7.685000000000000000e+04,3.433787458848902019e-01
7.690000000000000000e+04,3.437796647637830771e-01
7.695000000000000000e+04,3.441800626372583660e-01
7.700000000000000000e+04,3.440474799028539477e-01
7.705000000000000000e+04,3.438501771553861275e-01
7.710000000000000000e+04,3.436531303095889944e-01
7.715000000000000000e+04,3.435081852471080777e-01
7.720000000000000000e+04,3.433245683346023980e-01
7.725000000000000000e+04,3.431282442945672861e-01
7.730000000000000000e+04,3.429192377847585238e-01
7.735000000000000000e+04,3.429173507776192009e-01
7.740000000000000000e+04,3.432901383703002018e-01
7.745000000000000000e+04,3.433396599140047245e-01
7.750000000000000000e+04,3.431439594327763132e-01
7.755000000000000000e+04,3.429485113022345821e-01
7.760000000000000000e+04,3.427662014664706880e-01
7.765000000000000000e+04,3.425454920091125510e-01
7.770000000000000000e+04,3.423250666014540644e-01
7.775000000000000000e+04,3.421177862664092628e-01
7.780000000000000000e+04,3.419107723551057521e-01
7.785000000000000000e+04,3.417168694043696830e-01
7.790000000000000000e+04,3.420751980077221255e-01
7.795000000000000000e+04,3.424458954984486159e-01
7.800000000000000000e+04,3.428545787874461293e-01
7.805000000000000000e+04,3.432243020589049176e-01
7.810000000000000000e+04,3.435935519391504211e-01
7.815000000000000000e+04,3.439623293367914947e-01
7.820000000000000000e+04,3.443306351581129077e-01
7.825000000000000000e+04,3.444556619084685467e-01
7.830000000000000000e+04,3.442740194888900263e-01
7.835000000000000000e+04,3.440670827430358236e-01
7.840000000000000000e+04,3.438604099437456707e-01
7.845000000000000000e+04,3.439981644593385068e-01
7.850000000000000000e+04,3.443777786270182939e-01
7.855000000000000000e+04,3.447441789410641833e-01
7.860000000000000000e+04,3.451355580717741511e-01
7.865000000000000000e+04,3.449288629515139815e-01
7.870000000000000000e+04,3.447224304646637205e-01
7.875000000000000000e+04,3.445035618595254645e-01
7.880000000000000000e+04,3.442976611971868550e-01
7.885000000000000000e+04,3.441173859557841164e-01
7.890000000000000000e+04,3.438993168654332910e-01
7.895000000000000000e+04,3.436941900672511041e-01
7.900000000000000000e+04,3.435146390551960804e-01
7.905000000000000000e+04,3.433226651149200448e-01
7.910000000000000000e+04,3.431056497389356474e-01
7.915000000000000000e+04,3.429394448585557087e-01
7.920000000000000000e+04,3.427608237269674230e-01
7.925000000000000000e+04,3.426833730804603184e-01
7.930000000000000000e+04,3.430725968146626781e-01
7.935000000000000000e+04,3.434739322755800961e-01
7.940000000000000000e+04,3.436102819863675606e-01
7.945000000000000000e+04,3.434192143585300672e-01
7.950000000000000000e+04,3.432158086061757873e-01
7.955000000000000000e+04,3.430252290983090702e-01
7.960000000000000000e+04,3.428600143214230456e-01
7.965000000000000000e+04,3.430088762225157462e-01
7.970000000000000000e+04,3.433708485464375681e-01
7.975000000000000000e+04,3.437198279645348187e-01
7.980000000000000000e+04,3.440558388992570604e-01
7.985000000000000000e+04,3.442411491402690427e-01
7.990000000000000000e+04,3.440257318431511613e-01
7.995000000000000000e+04,3.438355993045695280e-01
8.000000000000000000e+04,3.436457044286901907e-01
8.005000000000000000e+04,3.439682202595800153e-01
8.010000000000000000e+04,3.443652388859020919e-01
8.015000000000000000e+04,3.447368092724937272e-01
8.020000000000000000e+04,3.451203850326013400e-01
8.025000000000000000e+04,3.453788737835000733e-01
8.030000000000000000e+04,3.452136337031874169e-01
8.035000000000000000e+04,3.449988176873923784e-01
8.040000000000000000e+04,3.448091441648694078e-01
8.045000000000000000e+04,3.447067158891706784e-01
8.050000000000000000e+04,3.445174594104379873e-01
8.055000000000000000e+04,3.443284378840693605e-01
8.060000000000000000e+04,3.441644644607343984e-01
8.065000000000000000e+04,3.439510979405048241e-01
8.070000000000000000e+04,3.439114756942248663e-01
8.075000000000000000e+04,3.441938799519465575e-01
8.080000000000000000e+04,3.445625672949549911e-01
8.085000000000000000e+04,3.446834300132299855e-01
8.090000000000000000e+04,3.444827628830255950e-01
8.095000000000000000e+04,3.442823436399754522e-01
8.100000000000000000e+04,3.441192084048302346e-01
8.105000000000000000e+04,3.439439365337830234e-01
8.110000000000000000e+04,3.438058716908503620e-01
8.115000000000000000e+04,3.441732079703225811e-01
8.120000000000000000e+04,3.445524069900576802e-01
8.125000000000000000e+04,3.449434468498808748e-01
8.130000000000000000e+04,3.453094057883625556e-01
8.135000000000000000e+04,3.456380376393611842e-01
8.140000000000000000e+04,3.460031203547829226e-01
8.145000000000000000e+04,3.463677548464680900e-01
8.150000000000000000e+04,3.467442117274595059e-01
8.155000000000000000e+04,3.471324692523659605e-01
8.160000000000000000e+04,3.475079962255325228e-01
8.165000000000000000e+04,3.478463215392300079e-01
8.170000000000000000e+04,3.477313619172308634e-01
8.175000000000000000e+04,3.475309170529986003e-01
8.180000000000000000e+04,3.473184924389637329e-01
8.185000000000000000e+04,3.471429793160704103e-01
8.190000000000000000e+04,3.469921002185525349e-01
8.195000000000000000e+04,3.468047979890382382e-01
8.200000000000000000e+04,3.465933342276272811e-01
8.205000000000000000e+04,3.464065032723506743e-01
8.210000000000000000e+04,3.462198998794123739e-01
8.215000000000000000e+04,3.460335236333050846e-01
8.220000000000000000e+04,3.458230435152814808e-01
8.225000000000000000e+04,3.456128192970258639e-01
8.230000000000000000e+04,3.454636031153893727e-01
8.235000000000000000e+04,3.452659955556056648e-01
8.240000000000000000e+04,3.450928993580135717e-01
8.245000000000000000e+04,3.451140677493260145e-01
8.250000000000000000e+04,3.454867213730707931e-01
8.255000000000000000e+04,3.458225824036014751e-01
8.260000000000000000e+04,3.461580368276379049e-01
8.265000000000000000e+04,3.464930853831135749e-01
8.270000000000000000e+04,3.466221690185091187e-01
8.275000000000000000e+04,3.464489855107457106e-01
8.280000000000000000e+04,3.462639340104555763e-01
8.285000000000000000e+04,3.460791058647420537e-01
8.290000000000000000e+04,3.458824380888014249e-01
8.295000000000000000e+04,3.458427264288521097e-01
8.300000000000000000e+04,3.462006481849581596e-01
8.305000000000000000e+04,3.465460981806324781e-01
8.310000000000000000e+04,3.468911324773434335e-01
8.315000000000000000e+04,3.472116991978413947e-01
8.320000000000000000e+04,3.475799569716672144e-01
8.325000000000000000e+04,3.475633926319165456e-01
8.330000000000000000e+04,3.473787829677877359e-01
8.335000000000000000e+04,3.471943947883014969e-01
8.340000000000000000e+04,3.469862471672968129e-01
8.345000000000000000e+04,3.468142982109229666e-01
8.350000000000000000e+04,3.468102178416994641e-01
8.355000000000000000e+04,3.471652044858798969e-01
8.360000000000000000e+04,3.475317280893742145e-01
8.365000000000000000e+04,3.478978135348026468e-01
8.370000000000000000e+04,3.482395670302597113e-01
8.375000000000000000e+04,3.482227077885607924e-01
8.380000000000000000e+04,3.480388062194936238e-01
8.385000000000000000e+04,3.478431980536877410e-01
8.390000000000000000e+04,3.477074170748830073e-01
8.395000000000000000e+04,3.475479744136433236e-01
8.400000000000000000e+04,3.474363400435681593e-01
8.405000000000000000e+04,3.476698671044931022e-01
8.410000000000000000e+04,3.474750597495838700e-01
8.415000000000000000e+04,3.473042506922050521e-01
8.420000000000000000e+04,3.471217681500189389e-01
8.425000000000000000e+04,3.469513714970714480e-01
8.430000000000000000e+04,3.467693147174973900e-01
8.435000000000000000e+04,3.465756185463095829e-01
8.440000000000000000e+04,3.463821518702355773e-01
8.445000000000000000e+04,3.461889142816513276e-01
8.450000000000000000e+04,3.460195737328522481e-01
8.455000000000000000e+04,3.458267791037331618e-01
8.460000000000000000e+04,3.456460325528036281e-01
8.465000000000000000e+04,3.459616543218595464e-01
8.470000000000000000e+04,3.462887096964584743e-01
8.475000000000000000e+04,3.466153791695642528e-01
8.480000000000000000e+04,3.469770403650868640e-01
8.485000000000000000e+04,3.473029192348908167e-01
8.490000000000000000e+04,3.473339536636756986e-01
8.495000000000000000e+04,3.471530647078872600e-01
8.500000000000000000e+04,3.469606239926558144e-01
8.505000000000000000e+04,3.469682896144631878e-01
8.510000000000000000e+04,3.473402192688654355e-01
8.515000000000000000e+04,3.477117121349097006e-01
8.520000000000000000e+04,3.480358211758045606e-01
8.525000000000000000e+04,3.482891696285055350e-01
8.530000000000000000e+04,3.481084629722948631e-01
8.535000000000000000e+04,3.479279680378639661e-01
8.540000000000000000e+04,3.477359749885802209e-01
8.545000000000000000e+04,3.480591216018507628e-01
8.550000000000000000e+04,3.480661044900029699e-01
8.555000000000000000e+04,3.478743673364394495e-01
8.560000000000000000e+04,3.476828541722611354e-01
8.565000000000000000e+04,3.475265904659574634e-01
8.570000000000000000e+04,3.473238351944517577e-01
8.575000000000000000e+04,3.471329780410690180e-01
8.580000000000000000e+04,3.469306884535109936e-01
8.585000000000000000e+04,3.467752268465096877e-01
8.590000000000000000e+04,3.466315875251710366e-01
8.595000000000000000e+04,3.464415771776909736e-01
8.600000000000000000e+04,3.462750433134464401e-01
8.605000000000000000e+04,3.460854609475740862e-01
8.610000000000000000e+04,3.463258266454475875e-01
8.615000000000000000e+04,3.466819886014055330e-01
8.620000000000000000e+04,3.465737056414623374e-01
8.625000000000000000e+04,3.467322118004393383e-01
8.630000000000000000e+04,3.470179951564834608e-01
8.635000000000000000e+04,3.470486734374781945e-01
8.640000000000000000e+04,3.473339428941757401e-01
8.645000000000000000e+04,3.476304496188555304e-01
8.650000000000000000e+04,3.474526306054228075e-01
8.655000000000000000e+04,3.472750170419714455e-01
8.660000000000000000e+04,3.471091557834166674e-01
8.665000000000000000e+04,3.472204590829843784e-01
8.670000000000000000e+04,3.475392440686916884e-01
8.675000000000000000e+04,3.473504628188681109e-01
8.680000000000000000e+04,3.471849402656608796e-01
8.685000000000000000e+04,3.469965803502508273e-01
8.690000000000000000e+04,3.469350180089944558e-01
8.695000000000000000e+04,3.468160228174447246e-01
8.700000000000000000e+04,3.466167055551041543e-01
8.705000000000000000e+04,3.464520798152763148e-01
8.710000000000000000e+04,3.462761621565724202e-01
8.715000000000000000e+04,3.464561508186895789e-01
8.720000000000000000e+04,3.468308849669111127e-01
8.725000000000000000e+04,3.468384316512088117e-01
8.730000000000000000e+04,3.466512411083448875e-01
8.735000000000000000e+04,3.464757129282963199e-01
8.740000000000000000e+04,3.462889440624205561e-01
8.745000000000000000e+04,3.461138237412908492e-01
8.750000000000000000e+04,3.459731888778370679e-01
8.755000000000000000e+04,3.461753720688469649e-01
8.760000000000000000e+04,3.465143091973792999e-01
8.765000000000000000e+04,3.468528596365086925e-01
8.770000000000000000e+04,3.471796216690758441e-01
8.775000000000000000e+04,3.471071554740075560e-01
8.780000000000000000e+04,3.469208778943250748e-01
8.785000000000000000e+04,3.467234294430299735e-01
8.790000000000000000e+04,3.465489584873849838e-01
8.795000000000000000e+04,3.463519459699108127e-01
8.800000000000000000e+04,3.461778843422191887e-01
8.805000000000000000e+04,3.464696596290740560e-01
8.810000000000000000e+04,3.468065061690512318e-01
8.815000000000000000e+04,3.470635613889755389e-01
8.820000000000000000e+04,3.468781533089144165e-01
8.825000000000000000e+04,3.466929553206146708e-01
8.830000000000000000e+04,3.465079670671857848e-01
8.835000000000000000e+04,3.467532908512586665e-01
8.840000000000000000e+04,3.470775217474868501e-01
8.845000000000000000e+04,3.474126917728411201e-01
8.850000000000000000e+04,3.477248844645775550e-01
8.855000000000000000e+04,3.478673306907836826e-01
8.860000000000000000e+04,3.477048791774313141e-01
8.865000000000000000e+04,3.475426109124498675e-01
8.870000000000000000e+04,3.473805255859526708e-01
8.875000000000000000e+04,3.471960879313988335e-01
8.880000000000000000e+04,3.470118579745675724e-01
8.885000000000000000e+04,3.468278353648193701e-01
8.890000000000000000e+04,3.466777651544929451e-01
8.895000000000000000e+04,3.466627693898840512e-01
8.900000000000000000e+04,3.469961011673978746e-01
8.905000000000000000e+04,3.473627471898076968e-01
8.910000000000000000e+04,3.476728656243985305e-01
8.915000000000000000e+04,3.476349115545483981e-01
8.920000000000000000e+04,3.474400511204979725e-01
8.925000000000000000e+04,3.472678177275272948e-01
8.930000000000000000e+04,3.470845791200494190e-01
8.935000000000000000e+04,3.468903537733156184e-01
8.940000000000000000e+04,3.467075312356631689e-01
8.945000000000000000e+04,3.465360923857699893e-01
8.950000000000000000e+04,3.463648450855243421e-01
8.955000000000000000e+04,3.461826221929348857e-01
8.960000000000000000e+04,3.460229238512909089e-01
8.965000000000000000e+04,3.458299405472277099e-01
8.970000000000000000e+04,3.456594686792733295e-01
8.975000000000000000e+04,3.454891867500026748e-01
8.980000000000000000e+04,3.453190944421498099e-01
8.985000000000000000e+04,3.451491914391545679e-01
8.990000000000000000e+04,3.449906007719543144e-01
8.995000000000000000e+04,3.448433035763855958e-01
9.000000000000000000e+04,3.446961700425488773e-01
9.005000000000000000e+04,3.445269902610679225e-01
9.010000000000000000e+04,3.443358009345005577e-01
9.015000000000000000e+04,3.441670086854217714e-01
9.020000000000000000e+04,3.439873172137720703e-01
9.025000000000000000e+04,3.438078248440399887e-01
9.030000000000000000e+04,3.441379386717697275e-01
9.035000000000000000e+04,3.444787550774142670e-01
9.040000000000000000e+04,3.448191944779310236e-01
9.045000000000000000e+04,3.451260903693649240e-01
9.050000000000000000e+04,3.453221511364452656e-01
9.055000000000000000e+04,3.451866903733745162e-01
9.060000000000000000e+04,3.450403417180761267e-01
9.065000000000000000e+04,3.450485929553940845e-01
9.070000000000000000e+04,3.453875921985360420e-01
9.075000000000000000e+04,3.457041795682629926e-01
9.080000000000000000e+04,3.459873789936172006e-01
9.085000000000000000e+04,3.462922807674038705e-01
9.090000000000000000e+04,3.466188490775611863e-01
9.095000000000000000e+04,3.464502864179548336e-01
9.100000000000000000e+04,3.467324534895155352e-01
9.105000000000000000e+04,3.469044821034299453e-01
9.110000000000000000e+04,3.467250633911744817e-01
9.115000000000000000e+04,3.466884620026042252e-01
9.120000000000000000e+04,3.466299711625900892e-01
9.125000000000000000e+04,3.464509977972775601e-01
9.130000000000000000e+04,3.462831732401545071e-01
9.135000000000000000e+04,3.461045856093455941e-01
9.140000000000000000e+04,3.459152525683453216e-01
9.145000000000000000e+04,3.457589310122287651e-01
9.150000000000000000e+04,3.455809226128605527e-01
9.155000000000000000e+04,3.454031086498164371e-01
9.160000000000000000e+04,3.452145718933128937e-01
9.165000000000000000e+04,3.450480627598099814e-01
9.170000000000000000e+04,3.448926402111138767e-01
9.175000000000000000e+04,3.447155889309039822e-01
9.180000000000000000e+04,3.445387305149111845e-01
9.185000000000000000e+04,3.443511774504292022e-01
9.190000000000000000e+04,3.441855910164129395e-01
9.195000000000000000e+04,3.444008221770222256e-01
9.200000000000000000e+04,3.447027749698303167e-01
9.205000000000000000e+04,3.450043997349228064e-01
9.210000000000000000e+04,3.449908252896210503e-01
9.215000000000000000e+04,3.448144892621824997e-01
9.220000000000000000e+04,3.447468031800021704e-01
9.225000000000000000e+04,3.450260701780941686e-01
9.230000000000000000e+04,3.453375369714234422e-01
9.235000000000000000e+04,3.456270099944704910e-01
9.240000000000000000e+04,3.459378145258098503e-01
9.245000000000000000e+04,3.462482828741640928e-01
9.250000000000000000e+04,3.465367941968123255e-01
9.255000000000000000e+04,3.464576287668353904e-01
9.260000000000000000e+04,3.465297351000463655e-01
9.265000000000000000e+04,3.468176274406040149e-01
9.270000000000000000e+04,3.471483587016254146e-01
9.275000000000000000e+04,3.471876314001941521e-01
9.280000000000000000e+04,3.470113468604799634e-01
9.285000000000000000e+04,3.468567920646992708e-01
9.290000000000000000e+04,3.466916394871895069e-01
9.295000000000000000e+04,3.465266645867113859e-01
9.300000000000000000e+04,3.463726196492448728e-01
9.305000000000000000e+04,3.462079934659423874e-01
9.310000000000000000e+04,3.460757671775749333e-01
9.315000000000000000e+04,3.459114770641152914e-01
9.320000000000000000e+04,3.457473632257099250e-01
9.325000000000000000e+04,3.458300715273766035e-01
9.330000000000000000e+04,3.461699231519425046e-01
9.335000000000000000e+04,3.460487836230934922e-01
9.340000000000000000e+04,3.458635346516567011e-01
9.345000000000000000e+04,3.459567045831439258e-01
9.350000000000000000e+04,3.462636763243105986e-01
9.355000000000000000e+04,3.466023880022593429e-01
9.360000000000000000e+04,3.468980032264543101e-01
9.365000000000000000e+04,3.472146586795585299e-01
9.370000000000000000e+04,3.472321533388046944e-01
9.375000000000000000e+04,3.471856300199395173e-01
9.380000000000000000e+04,3.474589823136143840e-01
9.385000000000000000e+04,3.477746640952078527e-01
9.390000000000000000e+04,3.480793601772008139e-01
9.395000000000000000e+04,3.483943757916289630e-01
9.400000000000000000e+04,3.486452271784271639e-01
9.405000000000000000e+04,3.484705106803686614e-01
9.410000000000000000e+04,3.483066067310586211e-01
9.415000000000000000e+04,3.481322556319038086e-01
9.420000000000000000e+04,3.479687052154370464e-01
9.425000000000000000e+04,3.478159382924253529e-01
9.430000000000000000e+04,3.476527290272573012e-01
9.435000000000000000e+04,3.474790940212545975e-01
9.440000000000000000e+04,3.473268291649388440e-01
9.445000000000000000e+04,3.471535505182515857e-01
9.450000000000000000e+04,3.469910371318755682e-01
9.455000000000000000e+04,3.468392719273127867e-01
9.460000000000000000e+04,3.466982378621721872e-01
9.465000000000000000e+04,3.465362225438648469e-01
9.470000000000000000e+04,3.463849378570380555e-01
9.475000000000000000e+04,3.462232588574195580e-01
9.480000000000000000e+04,3.460722988154066315e-01
9.485000000000000000e+04,3.459004122254838443e-01
9.490000000000000000e+04,3.457287067575616213e-01
9.495000000000000000e+04,3.455677138734648546e-01
9.500000000000000000e+04,3.453963642487905550e-01
9.505000000000000000e+04,3.452567568989211022e-01
9.510000000000000000e+04,3.450962660750083177e-01
9.515000000000000000e+04,3.449359439207088651e-01
9.520000000000000000e+04,3.447967983529518499e-01
9.525000000000000000e+04,3.446158045584758467e-01
9.530000000000000000e+04,3.444559868206985564e-01
9.535000000000000000e+04,3.443068242598334994e-01
9.540000000000000000e+04,3.441263718409595107e-01
9.545000000000000000e+04,3.440299211113491684e-01
9.550000000000000000e+04,3.443105307797759140e-01
9.555000000000000000e+04,3.446222436185845672e-01
9.560000000000000000e+04,3.449440905429795867e-01
9.565000000000000000e+04,3.448892327314862505e-01
9.570000000000000000e+04,3.448448814536877460e-01
9.575000000000000000e+04,3.451452204154461523e-01
9.580000000000000000e+04,3.454661224830575805e-01
9.585000000000000000e+04,3.457762568987219343e-01
9.590000000000000000e+04,3.460860679242071525e-01
9.595000000000000000e+04,3.464268220237347040e-01
9.600000000000000000e+04,3.467255549421294769e-01
9.605000000000000000e+04,3.470343879813782562e-01
9.610000000000000000e+04,3.472284367488306378e-01
9.615000000000000000e+04,3.471102744641175186e-01
9.620000000000000000e+04,3.469610503009259439e-01
9.625000000000000000e+04,3.467912021693212443e-01
9.630000000000000000e+04,3.469434377628409227e-01
9.635000000000000000e+04,3.469709707216254713e-01
9.640000000000000000e+04,3.468221284011507866e-01
9.645000000000000000e+04,3.466630724409218156e-01
9.650000000000000000e+04,3.465145438907298869e-01
9.655000000000000000e+04,3.463454547337604938e-01
9.660000000000000000e+04,3.461868924752262155e-01
9.665000000000000000e+04,3.460181477687693796e-01
9.670000000000000000e+04,3.458495775638238401e-01
9.675000000000000000e+04,3.456708457793650768e-01
9.680000000000000000e+04,3.454922986332720769e-01
9.685000000000000000e+04,3.453242609781971284e-01
9.690000000000000000e+04,3.451460769238642867e-01
9.695000000000000000e+04,3.449990201235610399e-01
9.700000000000000000e+04,3.448418057545732940e-01
9.705000000000000000e+04,3.448908305942173236e-01
9.710000000000000000e+04,3.447338338431054083e-01
9.715000000000000000e+04,3.445975852024103503e-01
9.720000000000000000e+04,3.444306128537706346e-01
9.725000000000000000e+04,3.442740948679124946e-01
9.730000000000000000e+04,3.441177377416404504e-01
9.735000000000000000e+04,3.439615412270997097e-01
9.740000000000000000e+04,3.438055050769436294e-01
9.745000000000000000e+04,3.436393674769821494e-01
9.750000000000000000e+04,3.434836565778749962e-01
9.755000000000000000e+04,3.436356367438504478e-01
9.760000000000000000e+04,3.439616397372912693e-01
9.765000000000000000e+04,3.442258655825274904e-01
9.770000000000000000e+04,3.445512328430557769e-01
9.775000000000000000e+04,3.448762672504566695e-01
9.780000000000000000e+04,3.451702947822556378e-01
9.785000000000000000e+04,3.452596294365858354e-01
9.790000000000000000e+04,3.450935128343873837e-01
9.795000000000000000e+04,3.449173566374959532e-01
9.800000000000000000e+04,3.448026040550540849e-01
9.805000000000000000e+04,3.450959194704732447e-01
9.810000000000000000e+04,3.454195166206191492e-01
9.815000000000000000e+04,3.457122189279719371e-01
9.820000000000000000e+04,3.459944399751464505e-01
9.825000000000000000e+04,3.462763737773595363e-01
9.830000000000000000e+04,3.465885392824012978e-01
9.835000000000000000e+04,3.469003873880219802e-01
9.840000000000000000e+04,3.472119185780565553e-01
9.845000000000000000e+04,3.474926613239009421e-01
9.850000000000000000e+04,3.475903797930926520e-01
9.855000000000000000e+04,3.477793223812991608e-01
9.860000000000000000e+04,3.478970801513109334e-01
9.865000000000000000e+04,3.478322571489328441e-01
9.870000000000000000e+04,3.481221061589991894e-01
9.875000000000000000e+04,3.484116616540530176e-01
9.880000000000000000e+04,3.484883756237224239e-01
9.885000000000000000e+04,3.483121060990721496e-01
9.890000000000000000e+04,3.481663481663420101e-01
9.895000000000000000e+04,3.480005255126211172e-01
9.900000000000000000e+04,3.478651730790534580e-01
9.905000000000000000e+04,3.477198614854909997e-01
9.910000000000000000e+04,3.475545150906589331e-01
9.915000000000000000e+04,3.473792498310596666e-01
9.920000000000000000e+04,3.472243223354543051e-01
9.925000000000000000e+04,3.470997773322125335e-01
9.930000000000000000e+04,3.469250057904696982e-01
9.935000000000000000e+04,3.467504101619456325e-01
9.940000000000000000e+04,3.466061709640692046e-01
9.945000000000000000e+04,3.464419663955057294e-01
9.950000000000000000e+04,3.462678767047511208e-01
9.955000000000000000e+04,3.461341422989167027e-01
9.960000000000000000e+04,3.459804620435482647e-01
9.965000000000000000e+04,3.458169009844304642e-01
9.970000000000000000e+04,3.456635339665546924e-01
9.975000000000000000e+04,3.454902707742226187e-01
9.980000000000000000e+04,3.453272011302439548e-01
9.985000000000000000e+04,3.451743097214800549e-01
9.990000000000000000e+04,3.450015515360155827e-01
9.995000000000000000e+04,3.448289661934296757e-01


==> Plot_Data/agg_act_freqs_hist_action_2.csv <==
x,y
0.000000000000000000e+00,0.000000000000000000e+00
5.000000000000000000e+01,5.882352941176471894e-01
1.000000000000000000e+02,4.554455445544555725e-01
1.500000000000000000e+02,4.834437086092716607e-01
2.000000000000000000e+02,5.422885572139305443e-01
2.500000000000000000e+02,5.458167330677293760e-01
3.000000000000000000e+02,4.850498338870433135e-01
3.500000000000000000e+02,4.814814814814815658e-01
4.000000000000000000e+02,4.513715710723194552e-01
4.500000000000000000e+02,4.279379157427939950e-01
5.000000000000000000e+02,4.491017964071857271e-01
5.500000000000000000e+02,4.101633393829401397e-01
6.000000000000000000e+02,3.976705490848584934e-01
6.500000000000000000e+02,3.732718894009214861e-01
7.000000000000000000e+02,3.623395149786017844e-01
7.500000000000000000e+02,3.621837549933419886e-01
8.000000000000000000e+02,3.682896379525590347e-01
8.500000000000000000e+02,3.560517038777906151e-01
9.000000000000000000e+02,3.374028856825745937e-01
9.500000000000000000e+02,3.375394321766556627e-01
1.000000000000000000e+03,3.306693306693302414e-01
1.050000000000000000e+03,3.177925784966692535e-01
1.100000000000000000e+03,3.051771117166208747e-01
1.150000000000000000e+03,2.936576889661159373e-01
1.200000000000000000e+03,2.955870108243124905e-01
1.250000000000000000e+03,3.021582733812943067e-01
1.300000000000000000e+03,2.928516525749418342e-01
1.350000000000000000e+03,2.834937083641742572e-01
1.400000000000000000e+03,2.897930049964306809e-01
1.450000000000000000e+03,2.970365265334246607e-01
1.500000000000000000e+03,2.971352431712185327e-01
1.550000000000000000e+03,2.901353965183744443e-01
1.600000000000000000e+03,3.054341036851962454e-01
1.650000000000000000e+03,3.022410660205928634e-01
1.700000000000000000e+03,2.986478542034090022e-01
1.750000000000000000e+03,2.929754426042254778e-01
1.800000000000000000e+03,2.887284841754572673e-01
1.850000000000000000e+03,2.814694759589403961e-01
1.900000000000000000e+03,2.751183587585472878e-01
1.950000000000000000e+03,2.680676576114804366e-01
2.000000000000000000e+03,2.823588205897045733e-01
2.050000000000000000e+03,2.813261823500725622e-01
2.100000000000000000e+03,2.784388386482622435e-01
2.150000000000000000e+03,2.770804277080424760e-01
2.200000000000000000e+03,2.835074965924576640e-01
2.250000000000000000e+03,2.927587738782758131e-01
2.300000000000000000e+03,2.863972186006082388e-01
2.350000000000000000e+03,2.832837090599741314e-01
2.400000000000000000e+03,2.836318200749682883e-01
2.450000000000000000e+03,2.790697674418602392e-01
2.500000000000000000e+03,2.890843662534986480e-01
2.550000000000000000e+03,2.947863582908661906e-01
2.600000000000000000e+03,2.941176470588232617e-01
2.650000000000000000e+03,3.055450773293095224e-01
2.700000000000000000e+03,3.002591632728615068e-01
2.750000000000000000e+03,2.958924027626311237e-01
2.800000000000000000e+03,2.913245269546586580e-01
2.850000000000000000e+03,2.988425113995087923e-01
2.900000000000000000e+03,2.954153740089621727e-01
2.950000000000000000e+03,2.978651304642491171e-01
3.000000000000000000e+03,3.035654781739418051e-01
3.050000000000000000e+03,3.031792854801704240e-01
3.100000000000000000e+03,3.008706868752014651e-01
3.150000000000000000e+03,2.967311964455724427e-01
3.200000000000000000e+03,2.955326460481094708e-01
3.250000000000000000e+03,2.999077207013221558e-01
3.300000000000000000e+03,2.959709179036650317e-01
3.350000000000000000e+03,2.915547597732014440e-01
3.400000000000000000e+03,2.907968244633925559e-01
3.450000000000000000e+03,2.961460446247458078e-01
3.500000000000000000e+03,2.924878606112532031e-01
3.550000000000000000e+03,3.018867924528295110e-01
3.600000000000000000e+03,3.029713968342122032e-01
3.650000000000000000e+03,2.999178307313060121e-01
3.700000000000000000e+03,2.961361794109694801e-01
3.750000000000000000e+03,2.921887496667551209e-01
3.800000000000000000e+03,2.901867929492233378e-01
3.850000000000000000e+03,2.864191119189813950e-01
3.900000000000000000e+03,2.860804921814913970e-01
3.950000000000000000e+03,2.946089597570226704e-01
4.000000000000000000e+03,3.011747063234180843e-01
4.050000000000000000e+03,2.979511231794607085e-01
4.100000000000000000e+03,2.977322604242856885e-01
4.150000000000000000e+03,2.999277282582500925e-01
4.200000000000000000e+03,2.965960485598657104e-01
4.250000000000000000e+03,2.952246530228173627e-01
4.300000000000000000e+03,2.973727040223194118e-01
4.350000000000000000e+03,2.939554125488382241e-01
4.400000000000000000e+03,2.974324017268793474e-01
4.450000000000000000e+03,3.035272972365750666e-01
4.500000000000000000e+03,3.052654965563197376e-01
4.550000000000000000e+03,3.023511316194230636e-01
4.600000000000000000e+03,3.066724625081491129e-01
4.650000000000000000e+03,3.061707159750577389e-01
4.700000000000000000e+03,3.035524356519874178e-01
4.750000000000000000e+03,3.060408335087336784e-01
4.800000000000000000e+03,3.116017496354912542e-01
4.850000000000000000e+03,3.088023088023074125e-01
4.900000000000000000e+03,3.058559477657605274e-01
4.950000000000000000e+03,3.064027469198127296e-01
5.000000000000000000e+03,3.037392521495686504e-01
5.050000000000000000e+03,3.102355969115013212e-01
5.100000000000000000e+03,3.105273475789047666e-01
5.150000000000000000e+03,3.077072413123652095e-01
5.200000000000000000e+03,3.126321861180531014e-01
5.250000000000000000e+03,3.132736621595874627e-01
5.300000000000000000e+03,3.108847387285405550e-01
5.350000000000000000e+03,3.092879835544742329e-01
5.400000000000000000e+03,3.082762451397876857e-01
5.450000000000000000e+03,3.107686662997602434e-01
5.500000000000000000e+03,3.121250681694224816e-01
5.550000000000000000e+03,3.100342280670137507e-01
5.600000000000000000e+03,3.156579182288863916e-01
5.650000000000000000e+03,3.167580959122265338e-01
5.700000000000000000e+03,3.141554113313442254e-01
5.750000000000000000e+03,3.121196313684566070e-01
5.800000000000000000e+03,3.096017927943445214e-01
5.850000000000000000e+03,3.069560758844629977e-01
5.900000000000000000e+03,3.104558549398397926e-01
5.950000000000000000e+03,3.155772139136268084e-01
6.000000000000000000e+03,3.139476753874342885e-01
6.050000000000000000e+03,3.118492811105590956e-01
6.100000000000000000e+03,3.094574659891809465e-01
6.150000000000000000e+03,3.071045358478284859e-01
6.200000000000000000e+03,3.117239154974992266e-01
6.250000000000000000e+03,3.162693968964953584e-01
6.300000000000000000e+03,3.156641802888418002e-01
6.350000000000000000e+03,3.134939379625242828e-01
6.400000000000000000e+03,3.176066239650043865e-01
6.450000000000000000e+03,3.204154394667484418e-01
6.500000000000000000e+03,3.182587294262412825e-01
6.550000000000000000e+03,3.161349412303458006e-01
6.600000000000000000e+03,3.143463111649742459e-01
6.650000000000000000e+03,3.151405803638543390e-01
6.700000000000000000e+03,3.127891359498574109e-01
6.750000000000000000e+03,3.109169011998213494e-01
6.800000000000000000e+03,3.111307160711648256e-01
6.850000000000000000e+03,3.129470150343006130e-01
6.900000000000000000e+03,3.108245181857693940e-01
6.950000000000000000e+03,3.090202848511000022e-01
7.000000000000000000e+03,3.069561491215535565e-01
7.050000000000000000e+03,3.110197135158127013e-01
7.100000000000000000e+03,3.153077031404025177e-01
7.150000000000000000e+03,3.199552510138440331e-01
7.200000000000000000e+03,3.241216497708647171e-01
7.250000000000000000e+03,3.227141083988409598e-01
7.300000000000000000e+03,3.207779756197775556e-01
7.350000000000000000e+03,3.205006121616101322e-01
7.400000000000000000e+03,3.241453857586806264e-01
7.450000000000000000e+03,3.219702053415642862e-01
7.500000000000000000e+03,3.199573390214631163e-01
7.550000000000000000e+03,3.178386968613422514e-01
7.600000000000000000e+03,3.160110511774761877e-01
7.650000000000000000e+03,3.142072931642917455e-01
7.700000000000000000e+03,3.171016751071288331e-01
7.750000000000000000e+03,3.185395432847371588e-01
7.800000000000000000e+03,3.167542622740674441e-01
7.850000000000000000e+03,3.149917207998981783e-01
7.900000000000000000e+03,3.162890773319833593e-01
7.950000000000000000e+03,3.188278203999499461e-01
8.000000000000000000e+03,3.168353955755534024e-01
8.050000000000000000e+03,3.152403428145575948e-01
8.100000000000000000e+03,3.134180965312929334e-01
8.150000000000000000e+03,3.118635750214701630e-01
8.200000000000000000e+03,3.106938178270946538e-01
8.250000000000000000e+03,3.130529632771790749e-01
8.300000000000000000e+03,3.127334056137819895e-01
8.350000000000000000e+03,3.151718357082989863e-01
8.400000000000000000e+03,3.155576717057499425e-01
8.450000000000000000e+03,3.136906874926050359e-01
8.500000000000000000e+03,3.138454299494183863e-01
8.550000000000000000e+03,3.175067243597250455e-01
8.600000000000000000e+03,3.212417160795267290e-01
8.650000000000000000e+03,3.234308172465620301e-01
8.700000000000000000e+03,3.218020917135968606e-01
8.750000000000000000e+03,3.199634327505434528e-01
8.800000000000000000e+03,3.182592887171918350e-01
8.850000000000000000e+03,3.165743983730659461e-01
8.900000000000000000e+03,3.149084372542418353e-01
8.950000000000000000e+03,3.142665623952639042e-01
9.000000000000000000e+03,3.175202755249428854e-01
9.050000000000000000e+03,3.176444591757830449e-01
9.100000000000000000e+03,3.161191077903538482e-01
9.150000000000000000e+03,3.182165883510010840e-01
9.200000000000000000e+03,3.211607433974580372e-01
9.250000000000000000e+03,3.226678196951690558e-01
9.300000000000000000e+03,3.210407483066345935e-01
9.350000000000000000e+03,3.210351834028450924e-01
9.400000000000000000e+03,3.195404744176156275e-01
9.450000000000000000e+03,3.188022431488738428e-01
9.500000000000000000e+03,3.221766129881070695e-01
9.550000000000000000e+03,3.249921474191190263e-01
9.600000000000000000e+03,3.232996562858040379e-01
9.650000000000000000e+03,3.218319345145587151e-01
9.700000000000000000e+03,3.207916709617570916e-01
9.750000000000000000e+03,3.194544149318025994e-01
9.800000000000000000e+03,3.180287725742275695e-01
9.850000000000000000e+03,3.173281900314695037e-01
9.900000000000000000e+03,3.202706797293209950e-01
9.950000000000000000e+03,3.188624258868461570e-01
1.000000000000000000e+04,3.174682531746832459e-01
1.005000000000000000e+04,3.178788180280577302e-01
1.010000000000000000e+04,3.209583209583219965e-01
1.015000000000000000e+04,3.197714510885636963e-01
1.020000000000000000e+04,3.184001568473689425e-01
1.025000000000000000e+04,3.186030631157946713e-01
1.030000000000000000e+04,3.180273759829153057e-01
1.035000000000000000e+04,3.165877692976534763e-01
1.040000000000000000e+04,3.153542928564573855e-01
1.045000000000000000e+04,3.183427423213105456e-01
1.050000000000000000e+04,3.213027330730421904e-01
1.055000000000000000e+04,3.220547815372967748e-01
1.060000000000000000e+04,3.206301292330931418e-01
1.065000000000000000e+04,3.213782743404394737e-01
1.070000000000000000e+04,3.203438930941053253e-01
1.075000000000000000e+04,3.210864105664608115e-01
1.080000000000000000e+04,3.196926210536079616e-01
1.085000000000000000e+04,3.195097226062132423e-01
1.090000000000000000e+04,3.182276855334392751e-01
1.095000000000000000e+04,3.190576203086494811e-01
1.100000000000000000e+04,3.218798291064470796e-01
1.105000000000000000e+04,3.245860103158110244e-01
1.110000000000000000e+04,3.269074858120913363e-01
1.115000000000000000e+04,3.255313424804974209e-01
1.120000000000000000e+04,3.241674850459807522e-01
1.125000000000000000e+04,3.229046306994959870e-01
1.130000000000000000e+04,3.214759755773850536e-01
1.135000000000000000e+04,3.202361025460336852e-01
1.140000000000000000e+04,3.188316814314556824e-01
1.145000000000000000e+04,3.177015107850865161e-01
1.150000000000000000e+04,3.195374315276954813e-01
1.155000000000000000e+04,3.194528612241387400e-01
1.160000000000000000e+04,3.181622273941924761e-01
1.165000000000000000e+04,3.174834778130656843e-01
1.170000000000000000e+04,3.201435774720133853e-01
1.175000000000000000e+04,3.226959407710003336e-01
1.180000000000000000e+04,3.255656300313553020e-01
1.185000000000000000e+04,3.248670998228016527e-01
1.190000000000000000e+04,3.236702798084211130e-01
1.195000000000000000e+04,3.225671491925378165e-01
1.200000000000000000e+04,3.213065577868526312e-01
1.205000000000000000e+04,3.200564268525448730e-01
1.210000000000000000e+04,3.199735559044722399e-01
1.215000000000000000e+04,3.226071928236375341e-01
1.220000000000000000e+04,3.250553233341544890e-01
1.225000000000000000e+04,3.237286752101882215e-01
1.230000000000000000e+04,3.234696366149107383e-01
1.235000000000000000e+04,3.258845437616399998e-01
1.240000000000000000e+04,3.265059269413767562e-01
1.245000000000000000e+04,3.252750783069643936e-01
1.250000000000000000e+04,3.245340372770191273e-01
1.255000000000000000e+04,3.272249223169482191e-01
1.260000000000000000e+04,3.260852313308481021e-01
1.265000000000000000e+04,3.248755039127355637e-01
1.270000000000000000e+04,3.240689709471710755e-01
1.275000000000000000e+04,3.228766371265011648e-01
1.280000000000000000e+04,3.237247090071102007e-01
1.285000000000000000e+04,3.251108863123504666e-01
1.290000000000000000e+04,3.240058910162014749e-01
1.295000000000000000e+04,3.249169948266553698e-01
1.300000000000000000e+04,3.273594338897015676e-01
1.305000000000000000e+04,3.266416366561956663e-01
1.310000000000000000e+04,3.254713380657971444e-01
1.315000000000000000e+04,3.243099384077264280e-01
1.320000000000000000e+04,3.230815847284304043e-01
1.325000000000000000e+04,3.220134329484574676e-01
1.330000000000000000e+04,3.236598751973541743e-01
1.335000000000000000e+04,3.255186877387467592e-01
1.340000000000000000e+04,3.251249906723384098e-01
1.345000000000000000e+04,3.265928183778164517e-01
1.350000000000000000e+04,3.256055107029114937e-01
1.355000000000000000e+04,3.269131429414810497e-01
1.360000000000000000e+04,3.258583927652385359e-01
1.365000000000000000e+04,3.248846238370821649e-01
1.370000000000000000e+04,3.237719874461724712e-01
1.375000000000000000e+04,3.248491018834997468e-01
1.380000000000000000e+04,3.244692413593218694e-01
1.385000000000000000e+04,3.250306837051478159e-01
1.390000000000000000e+04,3.273145816847707334e-01
1.395000000000000000e+04,3.295104293599023237e-01
1.400000000000000000e+04,3.304049710734943135e-01
1.405000000000000000e+04,3.293004056650768452e-01
1.410000000000000000e+04,3.282036734983330706e-01
1.415000000000000000e+04,3.283160200692527564e-01
1.420000000000000000e+04,3.277233997605800142e-01
1.425000000000000000e+04,3.266437442986456219e-01
1.430000000000000000e+04,3.257114887070833298e-01
1.435000000000000000e+04,3.247160476621838154e-01
1.440000000000000000e+04,3.237275189222970084e-01
1.445000000000000000e+04,3.226074320116255612e-01
1.450000000000000000e+04,3.215640300668918261e-01
1.455000000000000000e+04,3.208026939729226035e-01
1.460000000000000000e+04,3.229915759194575964e-01
1.465000000000000000e+04,3.249607535321819007e-01
1.470000000000000000e+04,3.261002652880754527e-01
1.475000000000000000e+04,3.258084197681513361e-01
1.480000000000000000e+04,3.252482940341868689e-01
1.485000000000000000e+04,3.273853612551340109e-01
1.490000000000000000e+04,3.266223743372926869e-01
1.495000000000000000e+04,3.258644906695202792e-01
1.500000000000000000e+04,3.279114725684953435e-01
1.505000000000000000e+04,3.270879011361369493e-01
1.510000000000000000e+04,3.262035626779681841e-01
1.515000000000000000e+04,3.271731238862120028e-01
1.520000000000000000e+04,3.270179593447798405e-01
1.525000000000000000e+04,3.261425480296373802e-01
1.530000000000000000e+04,3.253382131886802253e-01
1.535000000000000000e+04,3.244739756367657768e-01
1.540000000000000000e+04,3.235504188039733386e-01
1.545000000000000000e+04,3.252863892304700966e-01
1.550000000000000000e+04,3.273337204051345317e-01
1.555000000000000000e+04,3.264741817246473166e-01
1.560000000000000000e+04,3.254919556438681805e-01
1.565000000000000000e+04,3.263689221136019114e-01
1.570000000000000000e+04,3.276224444302897609e-01
1.575000000000000000e+04,3.265824392102076312e-01
1.580000000000000000e+04,3.261186000886007186e-01
1.585000000000000000e+04,3.253422497003330416e-01
1.590000000000000000e+04,3.273379032765217911e-01
1.595000000000000000e+04,3.277537458466537879e-01
1.600000000000000000e+04,3.268545715892740566e-01
1.605000000000000000e+04,3.276431374992197498e-01
1.610000000000000000e+04,3.294826408297608089e-01
1.615000000000000000e+04,3.288341279177745546e-01
1.620000000000000000e+04,3.278809950003073737e-01
1.625000000000000000e+04,3.269952618300398517e-01
1.630000000000000000e+04,3.261763082019492610e-01
1.635000000000000000e+04,3.253012048192755468e-01
1.640000000000000000e+04,3.264435095420996635e-01
1.645000000000000000e+04,3.269710048021381432e-01
1.650000000000000000e+04,3.260408460093314198e-01
1.655000000000000000e+04,3.257205002718855935e-01
1.660000000000000000e+04,3.259442202276957024e-01
1.665000000000000000e+04,3.250255239925515238e-01
1.670000000000000000e+04,3.241123286030762607e-01
1.675000000000000000e+04,3.239806578711706964e-01
1.680000000000000000e+04,3.257544193797974330e-01
1.685000000000000000e+04,3.268055308290295224e-01
1.690000000000000000e+04,3.259570439618941773e-01
1.695000000000000000e+04,3.250545690519717756e-01
1.700000000000000000e+04,3.248044232692178235e-01
1.705000000000000000e+04,3.250249252243251341e-01
1.710000000000000000e+04,3.240746155195582956e-01
1.715000000000000000e+04,3.231298466561695615e-01
1.720000000000000000e+04,3.223649787803011812e-01
1.725000000000000000e+04,3.215465770100264242e-01
1.730000000000000000e+04,3.222357089185577950e-01
1.735000000000000000e+04,3.233819376404799550e-01
1.740000000000000000e+04,3.225676685247952369e-01
1.745000000000000000e+04,3.221591885851792236e-01
1.750000000000000000e+04,3.235815096280190706e-01
1.755000000000000000e+04,3.253375876018437252e-01
1.760000000000000000e+04,3.270836884267916966e-01
1.765000000000000000e+04,3.266103903461536895e-01
1.770000000000000000e+04,3.258008022145622018e-01
1.775000000000000000e+04,3.250521097402944148e-01
1.780000000000000000e+04,3.249817425987282515e-01
1.785000000000000000e+04,3.253039045431606602e-01
1.790000000000000000e+04,3.245070107815182237e-01
1.795000000000000000e+04,3.237145562921262543e-01
1.800000000000000000e+04,3.228709516137969748e-01
1.805000000000000000e+04,3.221428175724314058e-01
1.810000000000000000e+04,3.213082150157426931e-01
1.815000000000000000e+04,3.205333039501933046e-01
1.820000000000000000e+04,3.197077083676697629e-01
1.825000000000000000e+04,3.196537176045125550e-01
1.830000000000000000e+04,3.214032020108167353e-01
1.835000000000000000e+04,3.230886600185253754e-01
1.840000000000000000e+04,3.224824737785965678e-01
1.845000000000000000e+04,3.226383393853968218e-01
1.850000000000000000e+04,3.242527430949653788e-01
1.855000000000000000e+04,3.256967279391919101e-01
1.860000000000000000e+04,3.272942314929277452e-01
1.865000000000000000e+04,3.285078548067102977e-01
1.870000000000000000e+04,3.278434308325735569e-01
1.875000000000000000e+04,3.277158551543893905e-01
1.880000000000000000e+04,3.294505611403624190e-01
1.885000000000000000e+04,3.292663519176678433e-01
1.890000000000000000e+04,3.285011375059496697e-01
1.895000000000000000e+04,3.276344256239752672e-01
1.900000000000000000e+04,3.268775327614314441e-01
1.905000000000000000e+04,3.261246128812116396e-01
1.910000000000000000e+04,3.252709282236514454e-01
1.915000000000000000e+04,3.245261344055124231e-01
1.920000000000000000e+04,3.260246862142580082e-01
1.925000000000000000e+04,3.275673990961489035e-01
1.930000000000000000e+04,3.291021190611864711e-01
1.935000000000000000e+04,3.306805849826861543e-01
1.940000000000000000e+04,3.309623215298158616e-01
1.945000000000000000e+04,3.302657961030260325e-01
1.950000000000000000e+04,3.295215629967671589e-01
1.955000000000000000e+04,3.287299882358936665e-01
1.960000000000000000e+04,3.279934697209302974e-01
1.965000000000000000e+04,3.272098112055342178e-01
1.970000000000000000e+04,3.264301304502285062e-01
1.975000000000000000e+04,3.256543972457066616e-01
1.980000000000000000e+04,3.250845916872861507e-01
1.985000000000000000e+04,3.243161553574105960e-01
1.990000000000000000e+04,3.239535701723510464e-01
1.995000000000000000e+04,3.254473459976922056e-01
2.000000000000000000e+04,3.253337333133323739e-01
2.005000000000000000e+04,3.264176350306696173e-01
2.010000000000000000e+04,3.279936321576017444e-01
2.015000000000000000e+04,3.272790432236593050e-01
2.020000000000000000e+04,3.265184891837015768e-01
2.025000000000000000e+04,3.258604513357340471e-01
2.030000000000000000e+04,3.273730358110412131e-01
2.035000000000000000e+04,3.282393985553509475e-01
2.040000000000000000e+04,3.275329640703860679e-01
2.045000000000000000e+04,3.268299838638672461e-01
2.050000000000000000e+04,3.260816545534341859e-01
2.055000000000000000e+04,3.253856260035986048e-01
2.060000000000000000e+04,3.259550507256910867e-01
2.065000000000000000e+04,3.265217180766044613e-01
2.070000000000000000e+04,3.257813632191661757e-01
2.075000000000000000e+04,3.250445761650019860e-01
2.080000000000000000e+04,3.243594057977962630e-01
2.085000000000000000e+04,3.235816028008231537e-01
2.090000000000000000e+04,3.245777713984955293e-01
2.095000000000000000e+04,3.259510285905187210e-01
2.100000000000000000e+04,3.261273272701279424e-01
2.105000000000000000e+04,3.254002185169329597e-01
2.110000000000000000e+04,3.247713378512847027e-01
2.115000000000000000e+04,3.240035932107211969e-01
2.120000000000000000e+04,3.243714919107572037e-01
2.125000000000000000e+04,3.257729048044777920e-01
2.130000000000000000e+04,3.254307309515964142e-01
2.135000000000000000e+04,3.248091424289238915e-01
2.140000000000000000e+04,3.240970048128574144e-01
2.145000000000000000e+04,3.241340730035877638e-01
2.150000000000000000e+04,3.256127621971053876e-01
2.155000000000000000e+04,3.267597791285767328e-01
2.160000000000000000e+04,3.260960140734206480e-01
2.165000000000000000e+04,3.254815020091429978e-01
2.170000000000000000e+04,3.249159024929706985e-01
2.175000000000000000e+04,3.258700749390811557e-01
2.180000000000000000e+04,3.255813953488350121e-01
2.185000000000000000e+04,3.248821564230449099e-01
2.190000000000000000e+04,3.241861102232754810e-01
2.195000000000000000e+04,3.237210149879258259e-01
2.200000000000000000e+04,3.230762238080069348e-01
2.205000000000000000e+04,3.223436578839942168e-01
2.210000000000000000e+04,3.216144065879351088e-01
2.215000000000000000e+04,3.219267753148818412e-01
2.220000000000000000e+04,3.232286833926373282e-01
2.225000000000000000e+04,3.242550896588894949e-01
2.230000000000000000e+04,3.236177749876665843e-01
2.235000000000000000e+04,3.244150149881417367e-01
2.240000000000000000e+04,3.242265970269165853e-01
2.245000000000000000e+04,3.235936038483790411e-01
2.250000000000000000e+04,3.233634060708391877e-01
2.255000000000000000e+04,3.232672608753467958e-01
2.260000000000000000e+04,3.227733286137757784e-01
2.265000000000000000e+04,3.222374288110875784e-01
2.270000000000000000e+04,3.216598387736198106e-01
2.275000000000000000e+04,3.227989978462459941e-01
2.280000000000000000e+04,3.240208762773535422e-01
2.285000000000000000e+04,3.240558400069988854e-01
2.290000000000000000e+04,3.235229902624308651e-01
2.295000000000000000e+04,3.232103176332152827e-01
2.300000000000000000e+04,3.233772444676285551e-01
2.305000000000000000e+04,3.228059520194317966e-01
2.310000000000000000e+04,3.221938444223159670e-01
2.315000000000000000e+04,3.222754956589314879e-01
2.320000000000000000e+04,3.216240679281033854e-01
2.325000000000000000e+04,3.223947357102884825e-01
2.330000000000000000e+04,3.226470966911255123e-01
2.335000000000000000e+04,3.219562331377633924e-01
2.340000000000000000e+04,3.214392547326997418e-01
2.345000000000000000e+04,3.207539124131127961e-01
2.350000000000000000e+04,3.220288498361735807e-01
2.355000000000000000e+04,3.225340749861966283e-01
2.360000000000000000e+04,3.218931401211777010e-01
2.365000000000000000e+04,3.212126337152726996e-01
2.370000000000000000e+04,3.206193831483867274e-01
2.375000000000000000e+04,3.218390804597666133e-01
2.380000000000000000e+04,3.221713373387637414e-01
2.385000000000000000e+04,3.220829315332657816e-01
2.390000000000000000e+04,3.215346638215940134e-01
2.395000000000000000e+04,3.217819715251937773e-01
2.400000000000000000e+04,3.211116203491485854e-01
2.405000000000000000e+04,3.204856346929405575e-01
2.410000000000000000e+04,3.207335795195184192e-01
2.415000000000000000e+04,3.201109684899140495e-01
2.420000000000000000e+04,3.201107392256483108e-01
2.425000000000000000e+04,3.213063378829704164e-01
2.430000000000000000e+04,3.206452409365833645e-01
2.435000000000000000e+04,3.199868588558954507e-01
2.440000000000000000e+04,3.195360845866935251e-01
2.445000000000000000e+04,3.208457731790072542e-01
2.450000000000000000e+04,3.220276723399006502e-01
2.455000000000000000e+04,3.233269520589758805e-01
2.460000000000000000e+04,3.236047315149760961e-01
2.465000000000000000e+04,3.229483590929344561e-01
2.470000000000000000e+04,3.223351281324612350e-01
2.475000000000000000e+04,3.227344349723214045e-01
2.480000000000000000e+04,3.240191927744819900e-01
2.485000000000000000e+04,3.251780612450174690e-01
2.490000000000000000e+04,3.246054375326262731e-01
2.495000000000000000e+04,3.241152659212023779e-01
2.500000000000000000e+04,3.235470581176718707e-01
2.505000000000000000e+04,3.230210370843444867e-01
2.510000000000000000e+04,3.224572726186172300e-01
2.515000000000000000e+04,3.218162299709717011e-01
2.520000000000000000e+04,3.218523074481135504e-01
2.525000000000000000e+04,3.230763138093504239e-01
2.530000000000000000e+04,3.238607169677051312e-01
2.535000000000000000e+04,3.233403021577020420e-01
2.540000000000000000e+04,3.227825676154444934e-01
2.545000000000000000e+04,3.236022160229425348e-01
2.550000000000000000e+04,3.247715775851893194e-01
2.555000000000000000e+04,3.249970646941376384e-01
2.560000000000000000e+04,3.245185734932194421e-01
2.565000000000000000e+04,3.239249931776503333e-01
2.570000000000000000e+04,3.240729932687407278e-01
2.575000000000000000e+04,3.236767504174557497e-01
2.580000000000000000e+04,3.231270105809816995e-01
2.585000000000000000e+04,3.229275463231559007e-01
2.590000000000000000e+04,3.241187598934365255e-01
2.595000000000000000e+04,3.252283149011557795e-01
2.600000000000000000e+04,3.246413599476903333e-01
2.605000000000000000e+04,3.247092242140376950e-01
2.610000000000000000e+04,3.256580207654835579e-01
2.615000000000000000e+04,3.251500898627160963e-01
2.620000000000000000e+04,3.245295981069381552e-01
2.625000000000000000e+04,3.239876576130391039e-01
2.630000000000000000e+04,3.235238203870533513e-01
2.635000000000000000e+04,3.246556107927551227e-01
2.640000000000000000e+04,3.252907086852728780e-01
2.645000000000000000e+04,3.247136214131748355e-01
2.650000000000000000e+04,3.242141805969541157e-01
2.655000000000000000e+04,3.250725019773221258e-01
2.660000000000000000e+04,3.263035224239646537e-01
2.665000000000000000e+04,3.274173576976431299e-01
2.670000000000000000e+04,3.272911126924045178e-01
2.675000000000000000e+04,3.267541400321444245e-01
2.680000000000000000e+04,3.261818588858584334e-01
2.685000000000000000e+04,3.266172582026701243e-01
2.690000000000000000e+04,3.277573324411693911e-01
2.695000000000000000e+04,3.279284627657561013e-01
2.700000000000000000e+04,3.273212103255396244e-01
2.705000000000000000e+04,3.267901371483454276e-01
2.710000000000000000e+04,3.262979225858783638e-01
2.715000000000000000e+04,3.273544252513676533e-01
2.720000000000000000e+04,3.285908606301198853e-01
2.725000000000000000e+04,3.285017063593957953e-01
2.730000000000000000e+04,3.279367056151750170e-01
2.735000000000000000e+04,3.273737706116739421e-01
2.740000000000000000e+04,3.268858800773656870e-01
2.745000000000000000e+04,3.263269097664892038e-01
2.750000000000000000e+04,3.258790589433073204e-01
2.755000000000000000e+04,3.252876483612170966e-01
2.760000000000000000e+04,3.248070722075248051e-01
2.765000000000000000e+04,3.250153701493580516e-01
2.770000000000000000e+04,3.244648207645896565e-01
2.775000000000000000e+04,3.239162552700767250e-01
2.780000000000000000e+04,3.235135426783172785e-01
2.785000000000000000e+04,3.230045599798895273e-01
2.790000000000000000e+04,3.229633346475002109e-01
2.795000000000000000e+04,3.241028943508247329e-01
2.800000000000000000e+04,3.250598192921648200e-01
2.805000000000000000e+04,3.260846315639341353e-01
2.810000000000000000e+04,3.271769687911434410e-01
2.815000000000000000e+04,3.279812440055383527e-01
2.820000000000000000e+04,3.275061168043654214e-01
2.825000000000000000e+04,3.270326714098583110e-01
2.830000000000000000e+04,3.265255644676833269e-01
2.835000000000000000e+04,3.266198723149061900e-01
2.840000000000000000e+04,3.276997288827824817e-01
2.845000000000000000e+04,3.288109381041054990e-01
2.850000000000000000e+04,3.291814322304449369e-01
2.855000000000000000e+04,3.287100276697808576e-01
2.860000000000000000e+04,3.282053075067275505e-01
2.865000000000000000e+04,3.277721545495764777e-01
2.870000000000000000e+04,3.272708268004569376e-01
2.875000000000000000e+04,3.267364613404721840e-01
2.880000000000000000e+04,3.261692302350582828e-01
2.885000000000000000e+04,3.257079477314448468e-01
2.890000000000000000e+04,3.259056780042178803e-01
2.895000000000000000e+04,3.268626299609652119e-01
2.900000000000000000e+04,3.279197269059653252e-01
2.905000000000000000e+04,3.282847406285464009e-01
2.910000000000000000e+04,3.278237861241847240e-01
2.915000000000000000e+04,3.272958046036122948e-01
2.920000000000000000e+04,3.278997294613165137e-01
2.925000000000000000e+04,3.290143926703325561e-01
2.930000000000000000e+04,3.291355243848297918e-01
2.935000000000000000e+04,3.287111171680659472e-01
2.940000000000000000e+04,3.281861161184963516e-01
2.945000000000000000e+04,3.277647618077455527e-01
2.950000000000000000e+04,3.272092471441616635e-01
2.955000000000000000e+04,3.267232919359722154e-01
2.960000000000000000e+04,3.262727610553670665e-01
2.965000000000000000e+04,3.257900239452267144e-01
2.970000000000000000e+04,3.262516413588736897e-01
2.975000000000000000e+04,3.272831165338945247e-01
2.980000000000000000e+04,3.283446864199154325e-01
2.985000000000000000e+04,3.293022009312890352e-01
2.990000000000000000e+04,3.292532022340360354e-01
2.995000000000000000e+04,3.287369369970924438e-01
3.000000000000000000e+04,3.282223925869108272e-01
3.005000000000000000e+04,3.276762836511237231e-01
3.010000000000000000e+04,3.286601774027415046e-01
3.015000000000000000e+04,3.287121488507818157e-01
3.020000000000000000e+04,3.281679414588893895e-01
3.025000000000000000e+04,3.276585897986818430e-01
3.030000000000000000e+04,3.271509191115781756e-01
3.035000000000000000e+04,3.268426081512943449e-01
3.040000000000000000e+04,3.272260780895345778e-01
3.045000000000000000e+04,3.267544579816734074e-01
3.050000000000000000e+04,3.262188124979488180e-01
3.055000000000000000e+04,3.268960099505723860e-01
3.060000000000000000e+04,3.279631384595251831e-01
3.065000000000000000e+04,3.289289093341142278e-01
3.070000000000000000e+04,3.293052343571851170e-01
3.075000000000000000e+04,3.287697961041897710e-01
3.080000000000000000e+04,3.283334956657231740e-01
3.085000000000000000e+04,3.282875757673962558e-01
3.090000000000000000e+04,3.292126468399058092e-01
3.095000000000000000e+04,3.301670382217030131e-01
3.100000000000000000e+04,3.307635237572958409e-01
3.105000000000000000e+04,3.302631155196267820e-01
3.110000000000000000e+04,3.297643162599250277e-01
3.115000000000000000e+04,3.292350165323723599e-01
3.120000000000000000e+04,3.293804685747230288e-01
3.125000000000000000e+04,3.302934306102181528e-01
3.130000000000000000e+04,3.307562058720146525e-01
3.135000000000000000e+04,3.302287008388863909e-01
3.140000000000000000e+04,3.297665679436940778e-01
3.145000000000000000e+04,3.293059044227507615e-01
3.150000000000000000e+04,3.288149582552915007e-01
3.155000000000000000e+04,3.283572628442818497e-01
3.160000000000000000e+04,3.279010157906374623e-01
3.165000000000000000e+04,3.274146156519520678e-01
3.170000000000000000e+04,3.269612945963827344e-01
3.175000000000000000e+04,3.280211646877243536e-01
3.180000000000000000e+04,3.289833653029760607e-01
3.185000000000000000e+04,3.299111487865354908e-01
3.190000000000000000e+04,3.309300648882460560e-01
3.195000000000000000e+04,3.309129604707188865e-01
3.200000000000000000e+04,3.304896721977421681e-01
3.205000000000000000e+04,3.300365043212361571e-01
3.210000000000000000e+04,3.295847481386853794e-01
3.215000000000000000e+04,3.291343970638529459e-01
3.220000000000000000e+04,3.286543896152274158e-01
3.225000000000000000e+04,3.281758705156411771e-01
3.230000000000000000e+04,3.277297916473156936e-01
3.235000000000000000e+04,3.273160025965174413e-01
3.240000000000000000e+04,3.268417641430799714e-01
3.245000000000000000e+04,3.263998027795732004e-01
3.250000000000000000e+04,3.259899695393969066e-01
3.255000000000000000e+04,3.255199533040439297e-01
3.260000000000000000e+04,3.250820526977680203e-01
3.265000000000000000e+04,3.246454932467592314e-01
3.270000000000000000e+04,3.243631693220372925e-01
3.275000000000000000e+04,3.252725107630282664e-01
3.280000000000000000e+04,3.247766836376920208e-01
3.285000000000000000e+04,3.251651395695696611e-01
3.290000000000000000e+04,3.258259627366932865e-01
3.295000000000000000e+04,3.263937361536811133e-01
3.300000000000000000e+04,3.258992151752959643e-01
3.305000000000000000e+04,3.255272155154138036e-01
3.310000000000000000e+04,3.263647623938835118e-01
3.315000000000000000e+04,3.270791228017235763e-01
3.320000000000000000e+04,3.279419294599542622e-01
3.325000000000000000e+04,3.282006556193781677e-01
3.330000000000000000e+04,3.278279931533570335e-01
3.335000000000000000e+04,3.273365116488243243e-01
3.340000000000000000e+04,3.269363192718761635e-01
3.345000000000000000e+04,3.265074287764172523e-01
3.350000000000000000e+04,3.262887674994755516e-01
3.355000000000000000e+04,3.258323149831579557e-01
3.360000000000000000e+04,3.253772209160423201e-01
3.365000000000000000e+04,3.249234792428140617e-01
3.370000000000000000e+04,3.247381383341723105e-01
3.375000000000000000e+04,3.248792628366550805e-01
3.380000000000000000e+04,3.257891778349735201e-01
3.385000000000000000e+04,3.267259460577217056e-01
3.390000000000000000e+04,3.276599510338908949e-01
3.395000000000000000e+04,3.278253954228134148e-01
3.400000000000000000e+04,3.275197788300325263e-01
3.405000000000000000e+04,3.270975889107495815e-01
3.410000000000000000e+04,3.266179877422928923e-01
3.415000000000000000e+04,3.261690726479437585e-01
3.420000000000000000e+04,3.263647261775949882e-01
3.425000000000000000e+04,3.272605179410799092e-01
3.430000000000000000e+04,3.276289321011030542e-01
3.435000000000000000e+04,3.272102704433623166e-01
3.440000000000000000e+04,3.267928257899462841e-01
3.445000000000000000e+04,3.263475661083841128e-01
3.450000000000000000e+04,3.258746123300757525e-01
3.455000000000000000e+04,3.254030274087565400e-01
3.460000000000000000e+04,3.260310395653289173e-01
3.465000000000000000e+04,3.268592537011904553e-01
3.470000000000000000e+04,3.276850811215799575e-01
3.475000000000000000e+04,3.285948605795502853e-01
3.480000000000000000e+04,3.293008821585574619e-01
3.485000000000000000e+04,3.288858282402214450e-01
3.490000000000000000e+04,3.285292685023339376e-01
3.495000000000000000e+04,3.281165059654931326e-01
3.500000000000000000e+04,3.277334933287605057e-01
3.505000000000000000e+04,3.282930586859134636e-01
3.510000000000000000e+04,3.290789436198385820e-01
3.515000000000000000e+04,3.299763875849889838e-01
3.520000000000000000e+04,3.304735660918707296e-01
3.525000000000000000e+04,3.300331905477841277e-01
3.530000000000000000e+04,3.295940624911455896e-01
3.535000000000000000e+04,3.291561766286646984e-01
3.540000000000000000e+04,3.287195276969555602e-01
3.545000000000000000e+04,3.283123184113257986e-01
3.550000000000000000e+04,3.278780879411822835e-01
3.555000000000000000e+04,3.274450789007314344e-01
3.560000000000000000e+04,3.270413752422659526e-01
3.565000000000000000e+04,3.266107542565397925e-01
3.570000000000000000e+04,3.261813394582757653e-01
3.575000000000000000e+04,3.257531257866886354e-01
3.580000000000000000e+04,3.253261082092652190e-01
3.585000000000000000e+04,3.258765445873170186e-01
3.590000000000000000e+04,3.267318459095819860e-01
3.595000000000000000e+04,3.267224833801534167e-01
3.600000000000000000e+04,3.266298158384461914e-01
3.605000000000000000e+04,3.274805137166764135e-01
3.610000000000000000e+04,3.281626547741035016e-01
3.615000000000000000e+04,3.289258941661340474e-01
3.620000000000000000e+04,3.297146487666062775e-01
3.625000000000000000e+04,3.305839838900973549e-01
3.630000000000000000e+04,3.314233767664778174e-01
3.635000000000000000e+04,3.312426068058627049e-01
3.640000000000000000e+04,3.309524463613615075e-01
3.645000000000000000e+04,3.304984774080249044e-01
3.650000000000000000e+04,3.300731486808559101e-01
3.655000000000000000e+04,3.296489836119372852e-01
3.660000000000000000e+04,3.292806207480648006e-01
3.665000000000000000e+04,3.288859785544712144e-01
3.670000000000000000e+04,3.284379172229617838e-01
3.675000000000000000e+04,3.280999156485516211e-01
3.680000000000000000e+04,3.277628325317224478e-01
3.685000000000000000e+04,3.273723915226159353e-01
3.690000000000000000e+04,3.269830085905509054e-01
3.695000000000000000e+04,3.271088739141003732e-01
3.700000000000000000e+04,3.279100564849580235e-01
3.705000000000000000e+04,3.287090766780905171e-01
3.710000000000000000e+04,3.289668742082408892e-01
3.715000000000000000e+04,3.286048827756977153e-01
3.720000000000000000e+04,3.287814843686981958e-01
3.725000000000000000e+04,3.296824246328943775e-01
3.730000000000000000e+04,3.305273317069229999e-01
3.735000000000000000e+04,3.312093384380587757e-01
3.740000000000000000e+04,3.308200315499565947e-01
3.745000000000000000e+04,3.304050626151486258e-01
3.750000000000000000e+04,3.299912002346586659e-01
3.755000000000000000e+04,3.296583313360478829e-01
3.760000000000000000e+04,3.292465625914187677e-01
3.765000000000000000e+04,3.288624472125555864e-01
3.770000000000000000e+04,3.284528261849798958e-01
3.775000000000000000e+04,3.280972689465158632e-01
3.780000000000000000e+04,3.278220152905987894e-01
3.785000000000000000e+04,3.286306834693910051e-01
3.790000000000000000e+04,3.294636025434664606e-01
3.795000000000000000e+04,3.292666859898271126e-01
3.800000000000000000e+04,3.289123970421811705e-01
3.805000000000000000e+04,3.296628209508273288e-01
3.810000000000000000e+04,3.297813705676998497e-01
3.815000000000000000e+04,3.298471861812252715e-01
3.820000000000000000e+04,3.305672626371017886e-01
3.825000000000000000e+04,3.312854565893683656e-01
3.830000000000000000e+04,3.320801023471954272e-01
3.835000000000000000e+04,3.328205261922747016e-01
3.840000000000000000e+04,3.336111038775011473e-01
3.845000000000000000e+04,3.332813190814262749e-01
3.850000000000000000e+04,3.336276979818685318e-01
3.855000000000000000e+04,3.341806957017954272e-01
3.860000000000000000e+04,3.337737364316964439e-01
3.865000000000000000e+04,3.333937026208873000e-01
3.870000000000000000e+04,3.329888116586111613e-01
3.875000000000000000e+04,3.325849655492738033e-01
3.880000000000000000e+04,3.322079327852353048e-01
3.885000000000000000e+04,3.318061311163138516e-01
3.890000000000000000e+04,3.314310686100591652e-01
3.895000000000000000e+04,3.310569690123464914e-01
3.900000000000000000e+04,3.306325478833851972e-01
3.905000000000000000e+04,3.302860362090575541e-01
3.910000000000000000e+04,3.298636863507302674e-01
3.915000000000000000e+04,3.294424152639753300e-01
3.920000000000000000e+04,3.291242570342567397e-01
3.925000000000000000e+04,3.287304782043743434e-01
3.930000000000000000e+04,3.283631459759266957e-01
3.935000000000000000e+04,3.279967472237016457e-01
3.940000000000000000e+04,3.276058983274505731e-01
3.945000000000000000e+04,3.272160401510703087e-01
3.950000000000000000e+04,3.278144857092193942e-01
3.955000000000000000e+04,3.285884048443746819e-01
3.960000000000000000e+04,3.294108734627880231e-01
3.965000000000000000e+04,3.302060477667613791e-01
3.970000000000000000e+04,3.310244074456527019e-01
3.975000000000000000e+04,3.308847576161568771e-01
3.980000000000000000e+04,3.304690836913607987e-01
3.985000000000000000e+04,3.300795463100011373e-01
3.990000000000000000e+04,3.297912333024198839e-01
3.995000000000000000e+04,3.294535806362758334e-01
4.000000000000000000e+04,3.291417714557098861e-01
4.005000000000000000e+04,3.287308681431138080e-01
4.010000000000000000e+04,3.283708635694833622e-01
4.015000000000000000e+04,3.290329007994782784e-01
4.020000000000000000e+04,3.286734160841734420e-01
4.025000000000000000e+04,3.282899803731547106e-01
4.030000000000000000e+04,3.279074960919045600e-01
4.035000000000000000e+04,3.275755247701381823e-01
4.040000000000000000e+04,3.272196232766478863e-01
4.045000000000000000e+04,3.268893228844739207e-01
4.050000000000000000e+04,3.269301992543355850e-01
4.055000000000000000e+04,3.276861236467620286e-01
4.060000000000000000e+04,3.284894460727531551e-01
4.065000000000000000e+04,3.291677941502019200e-01
4.070000000000000000e+04,3.299427532493024451e-01
4.075000000000000000e+04,3.305931142794008570e-01
4.080000000000000000e+04,3.302124947917910447e-01
4.085000000000000000e+04,3.298328070304244464e-01
4.090000000000000000e+04,3.294295982983269089e-01
4.095000000000000000e+04,3.291983101755725505e-01
4.100000000000000000e+04,3.289188068583663860e-01
4.105000000000000000e+04,3.296631019950765906e-01
4.110000000000000000e+04,3.303325953139798488e-01
4.115000000000000000e+04,3.300527326188885113e-01
4.120000000000000000e+04,3.297735491856965684e-01
4.125000000000000000e+04,3.293738333616124669e-01
4.130000000000000000e+04,3.290235103266236916e-01
4.135000000000000000e+04,3.286498512732434207e-01
4.140000000000000000e+04,3.283012487621044806e-01
4.145000000000000000e+04,3.280017369906609304e-01
4.150000000000000000e+04,3.276788511120185543e-01
4.155000000000000000e+04,3.273567423166682810e-01
4.160000000000000000e+04,3.270113699189896028e-01
4.165000000000000000e+04,3.266428176994523591e-01
4.170000000000000000e+04,3.262511690367110306e-01
4.175000000000000000e+04,3.258604584321306286e-01
4.180000000000000000e+04,3.265232889165306518e-01
4.185000000000000000e+04,3.272084299060931123e-01
4.190000000000000000e+04,3.278919357533208734e-01
4.195000000000000000e+04,3.286453243069273333e-01
4.200000000000000000e+04,3.293969191209716318e-01
4.205000000000000000e+04,3.301229459465868099e-01
4.210000000000000000e+04,3.308710006888179733e-01
4.215000000000000000e+04,3.307869326943588262e-01
4.220000000000000000e+04,3.303950143361514269e-01
4.225000000000000000e+04,3.306903978604039396e-01
4.230000000000000000e+04,3.313396846410233687e-01
4.235000000000000000e+04,3.319874383131434237e-01
4.240000000000000000e+04,3.316667059739143442e-01
4.245000000000000000e+04,3.312996160278897650e-01
4.250000000000000000e+04,3.309333898025915710e-01
4.255000000000000000e+04,3.307090315151219317e-01
4.260000000000000000e+04,3.303208844862785543e-01
4.265000000000000000e+04,3.299570936203126137e-01
4.270000000000000000e+04,3.296175733589366552e-01
4.275000000000000000e+04,3.293256298098277135e-01
4.280000000000000000e+04,3.289642765355937915e-01
4.285000000000000000e+04,3.286271032181267704e-01
4.290000000000000000e+04,3.282907158341287768e-01
4.295000000000000000e+04,3.279318292938456225e-01
4.300000000000000000e+04,3.275970326271473443e-01
4.305000000000000000e+04,3.272397853708383653e-01
4.310000000000000000e+04,3.268601656574086078e-01
4.315000000000000000e+04,3.265509489930699116e-01
4.320000000000000000e+04,3.262424480914786762e-01
4.325000000000000000e+04,3.259809021756714387e-01
4.330000000000000000e+04,3.264127849241350021e-01
4.335000000000000000e+04,3.260593757929454162e-01
4.340000000000000000e+04,3.257067809497469768e-01
4.345000000000000000e+04,3.260454304849130791e-01
4.350000000000000000e+04,3.267281211926151840e-01
4.355000000000000000e+04,3.272944364078887447e-01
4.360000000000000000e+04,3.269649778674792451e-01
4.365000000000000000e+04,3.274380884744899634e-01
4.370000000000000000e+04,3.280931786457966792e-01
4.375000000000000000e+04,3.282210692327021673e-01
4.380000000000000000e+04,3.278692267299823104e-01
4.385000000000000000e+04,3.274953820893471423e-01
4.390000000000000000e+04,3.271451675360459999e-01
4.395000000000000000e+04,3.268185024231520241e-01
4.400000000000000000e+04,3.264698529578863306e-01
4.405000000000000000e+04,3.262127988013883151e-01
4.410000000000000000e+04,3.260470284120530748e-01
4.415000000000000000e+04,3.267423161423285149e-01
4.420000000000000000e+04,3.274360308590291702e-01
4.425000000000000000e+04,3.279925877381291155e-01
4.430000000000000000e+04,3.276675470079671304e-01
4.435000000000000000e+04,3.273206917544126404e-01
4.440000000000000000e+04,3.273574919483784873e-01
4.445000000000000000e+04,3.280241164428235878e-01
4.450000000000000000e+04,3.283297004561685495e-01
4.455000000000000000e+04,3.280061053623928302e-01
4.460000000000000000e+04,3.277280778457874466e-01
4.465000000000000000e+04,3.284136973416040273e-01
4.470000000000000000e+04,3.288740744054935439e-01
4.475000000000000000e+04,3.285960090277303958e-01
4.480000000000000000e+04,3.282292805964143190e-01
4.485000000000000000e+04,3.279079619183508654e-01
4.490000000000000000e+04,3.279214271397062341e-01
4.495000000000000000e+04,3.285800093435063962e-01
4.500000000000000000e+04,3.292815715206313665e-01
4.505000000000000000e+04,3.298483940423061478e-01
4.510000000000000000e+04,3.295492339415962424e-01
4.515000000000000000e+04,3.291842927066936930e-01
4.520000000000000000e+04,3.288865290590902712e-01
4.525000000000000000e+04,3.285231265607376772e-01
4.530000000000000000e+04,3.289993598375296480e-01
4.535000000000000000e+04,3.293422416264233932e-01
4.540000000000000000e+04,3.290015638422043587e-01
4.545000000000000000e+04,3.286616356075757195e-01
4.550000000000000000e+04,3.283004769125935640e-01
4.555000000000000000e+04,3.281376918179606528e-01
4.560000000000000000e+04,3.287647200719266416e-01
4.565000000000000000e+04,3.294560907756661772e-01
4.570000000000000000e+04,3.291394061399080528e-01
4.575000000000000000e+04,3.288671285873520644e-01
4.580000000000000000e+04,3.289011156961624827e-01
4.585000000000000000e+04,3.295675121589483059e-01
4.590000000000000000e+04,3.294917322062687615e-01
4.595000000000000000e+04,3.291332071119224545e-01
4.600000000000000000e+04,3.291232799286962218e-01
4.605000000000000000e+04,3.290482291372600621e-01
4.610000000000000000e+04,3.287564261078927963e-01
4.615000000000000000e+04,3.284219193516924595e-01
4.620000000000000000e+04,3.280664920672703433e-01
4.625000000000000000e+04,3.278631813366191805e-01
4.630000000000000000e+04,3.285242219390505647e-01
4.635000000000000000e+04,3.289680913033153353e-01
4.640000000000000000e+04,3.286567099846980367e-01
4.645000000000000000e+04,3.283244709478798651e-01
4.650000000000000000e+04,3.279714414743760686e-01
4.655000000000000000e+04,3.276621340035651420e-01
4.660000000000000000e+04,3.279328769768877216e-01
4.665000000000000000e+04,3.285674476431363344e-01
4.670000000000000000e+04,3.292863107856351945e-01
4.675000000000000000e+04,3.299180766186808333e-01
4.680000000000000000e+04,3.297792782205497542e-01
4.685000000000000000e+04,3.294486777229929109e-01
4.690000000000000000e+04,3.291187821155188709e-01
4.695000000000000000e+04,3.288108879470074686e-01
4.700000000000000000e+04,3.285249250015943590e-01
4.705000000000000000e+04,3.281758092282829331e-01
4.710000000000000000e+04,3.278911275769080813e-01
4.715000000000000000e+04,3.275434243176165716e-01
4.720000000000000000e+04,3.272176436939879252e-01
4.725000000000000000e+04,3.268925525385691366e-01
4.730000000000000000e+04,3.265681486649315013e-01
4.735000000000000000e+04,3.262444298958823707e-01
4.740000000000000000e+04,3.264699056981902325e-01
4.745000000000000000e+04,3.271163937535547794e-01
4.750000000000000000e+04,3.273825814193371819e-01
4.755000000000000000e+04,3.270383377846931006e-01
4.760000000000000000e+04,3.267788491838393705e-01
4.765000000000000000e+04,3.264569473883011108e-01
4.770000000000000000e+04,3.261776482673305333e-01
4.775000000000000000e+04,3.266737869363978142e-01
4.780000000000000000e+04,3.273571682600768251e-01
4.785000000000000000e+04,3.280182232346228743e-01
4.790000000000000000e+04,3.286361453831848634e-01
4.795000000000000000e+04,3.293361973681454002e-01
4.800000000000000000e+04,3.299514593445957988e-01
4.805000000000000000e+04,3.306070633285456140e-01
4.810000000000000000e+04,3.305544583272685411e-01
4.815000000000000000e+04,3.302112105667576181e-01
4.820000000000000000e+04,3.298686749237556559e-01
4.825000000000000000e+04,3.300864230793135179e-01
4.830000000000000000e+04,3.307177905219344516e-01
4.835000000000000000e+04,3.313478521643807850e-01
4.840000000000000000e+04,3.310675399268601105e-01
4.845000000000000000e+04,3.307671668283408972e-01
4.850000000000000000e+04,3.304261767798590821e-01
4.855000000000000000e+04,3.301270828613200869e-01
4.860000000000000000e+04,3.299109071829788853e-01
4.865000000000000000e+04,3.296335121580226124e-01
4.870000000000000000e+04,3.292950863431950981e-01
4.875000000000000000e+04,3.289778671206733396e-01
4.880000000000000000e+04,3.287022806909684070e-01
4.885000000000000000e+04,3.284272583979847004e-01
4.890000000000000000e+04,3.281118995521554726e-01
4.895000000000000000e+04,3.278584707156125266e-01
4.900000000000000000e+04,3.275851513234414591e-01
4.905000000000000000e+04,3.273327760901910133e-01
4.910000000000000000e+04,3.269994501130314979e-01
4.915000000000000000e+04,3.267074932351318184e-01
4.920000000000000000e+04,3.263958049633132186e-01
4.925000000000000000e+04,3.269172199549240654e-01
4.930000000000000000e+04,3.275187115879995003e-01
4.935000000000000000e+04,3.281392474316621177e-01
4.940000000000000000e+04,3.287180421448947509e-01
4.945000000000000000e+04,3.286081171260428202e-01
4.950000000000000000e+04,3.283165996646520979e-01
4.955000000000000000e+04,3.279853080664354992e-01
4.960000000000000000e+04,3.276748452652152310e-01
4.965000000000000000e+04,3.274254294978941049e-01
4.970000000000000000e+04,3.271563952435549982e-01
4.975000000000000000e+04,3.274708046069408907e-01
4.980000000000000000e+04,3.281058613280840031e-01
4.985000000000000000e+04,3.286995245832561863e-01
4.990000000000000000e+04,3.293320775134750411e-01
4.995000000000000000e+04,3.299633640968130943e-01
5.000000000000000000e+04,3.305133897322036773e-01
5.005000000000000000e+04,3.302031927434001535e-01
5.010000000000000000e+04,3.299135745793481678e-01
5.015000000000000000e+04,3.296245339075974945e-01
5.020000000000000000e+04,3.293161490806939540e-01
5.025000000000000000e+04,3.289884778412351385e-01
5.030000000000000000e+04,3.287012186636431021e-01
5.035000000000000000e+04,3.289507656253085055e-01
5.040000000000000000e+04,3.288228408166487537e-01
5.045000000000000000e+04,3.285564210818399666e-01
5.050000000000000000e+04,3.283301320765906195e-01
5.055000000000000000e+04,3.280449447093015669e-01
5.060000000000000000e+04,3.277800833975593742e-01
5.065000000000000000e+04,3.279698327772382904e-01
5.070000000000000000e+04,3.286128478728211899e-01
5.075000000000000000e+04,3.284073220232094914e-01
5.080000000000000000e+04,3.283399933072163601e-01
5.085000000000000000e+04,3.289414170812746119e-01
5.090000000000000000e+04,3.293648454843697837e-01
5.095000000000000000e+04,3.291986418323468166e-01
5.100000000000000000e+04,3.297190251171528974e-01
5.105000000000000000e+04,3.303363303363286430e-01
5.110000000000000000e+04,3.306197530380992622e-01
5.115000000000000000e+04,3.303356728118689856e-01
5.120000000000000000e+04,3.300130856819186165e-01
5.125000000000000000e+04,3.296911279779887738e-01
5.130000000000000000e+04,3.294087834545116333e-01
5.135000000000000000e+04,3.290880411287003815e-01
5.140000000000000000e+04,3.287679228030562784e-01
5.145000000000000000e+04,3.284872985947773216e-01
5.150000000000000000e+04,3.282266363759905325e-01
5.155000000000000000e+04,3.279664797967040135e-01
5.160000000000000000e+04,3.276680684482834449e-01
5.165000000000000000e+04,3.274476776829080005e-01
5.170000000000000000e+04,3.271890292257378929e-01
5.175000000000000000e+04,3.269115572645915901e-01
5.180000000000000000e+04,3.266539255998893165e-01
5.185000000000000000e+04,3.263967908044176358e-01
5.190000000000000000e+04,3.261208839906719059e-01
5.195000000000000000e+04,3.259994995283989616e-01
5.200000000000000000e+04,3.264552604757572363e-01
5.205000000000000000e+04,3.262377283817768370e-01
5.210000000000000000e+04,3.259630333390888257e-01
5.215000000000000000e+04,3.261107169565274910e-01
5.220000000000000000e+04,3.266987222466974372e-01
5.225000000000000000e+04,3.271899102409494553e-01
5.230000000000000000e+04,3.277566394523978577e-01
5.235000000000000000e+04,3.282076751160405426e-01
5.240000000000000000e+04,3.279708402511370413e-01
5.245000000000000000e+04,3.276963260948281276e-01
5.250000000000000000e+04,3.274223348126670263e-01
5.255000000000000000e+04,3.271298357785739630e-01
5.260000000000000000e+04,3.268569038611401356e-01
5.265000000000000000e+04,3.273252169949253942e-01
5.270000000000000000e+04,3.279634162539573072e-01
5.275000000000000000e+04,3.279748251217950439e-01
5.280000000000000000e+04,3.277400049241455116e-01
5.285000000000000000e+04,3.274488656789808494e-01
5.290000000000000000e+04,3.272338897185273487e-01
5.295000000000000000e+04,3.270004343638423516e-01
5.300000000000000000e+04,3.267108167770383376e-01
5.305000000000000000e+04,3.264028953271342903e-01
5.310000000000000000e+04,3.260955537560460415e-01
5.315000000000000000e+04,3.258264190701926077e-01
5.320000000000000000e+04,3.262344692768897048e-01
5.325000000000000000e+04,3.267919851270364995e-01
5.330000000000000000e+04,3.267856137783496928e-01
5.335000000000000000e+04,3.264980975051980927e-01
5.340000000000000000e+04,3.261923934008692516e-01
5.345000000000000000e+04,3.259246786776640592e-01
5.350000000000000000e+04,3.256200818676253661e-01
5.355000000000000000e+04,3.253534014304088062e-01
5.360000000000000000e+04,3.250685621536879566e-01
5.365000000000000000e+04,3.248028927699358470e-01
5.370000000000000000e+04,3.251894750563273373e-01
5.375000000000000000e+04,3.257241725735304794e-01
5.380000000000000000e+04,3.262950502778727002e-01
5.385000000000000000e+04,3.268277283615871887e-01
5.390000000000000000e+04,3.267286321218498824e-01
5.395000000000000000e+04,3.264629015217479502e-01
5.400000000000000000e+04,3.261606266550587940e-01
5.405000000000000000e+04,3.258589110284701440e-01
5.410000000000000000e+04,3.255577530914371964e-01
5.415000000000000000e+04,3.256264888921690526e-01
5.420000000000000000e+04,3.256028486559259250e-01
5.425000000000000000e+04,3.253949235958755737e-01
5.430000000000000000e+04,3.251137179794081344e-01
5.435000000000000000e+04,3.248146308255570602e-01
5.440000000000000000e+04,3.251778459954751677e-01
5.445000000000000000e+04,3.257240454720732314e-01
5.450000000000000000e+04,3.262692427661850747e-01
5.455000000000000000e+04,3.268317721031666623e-01
5.460000000000000000e+04,3.268987747477127281e-01
5.465000000000000000e+04,3.266179941812568099e-01
5.470000000000000000e+04,3.263925705197319727e-01
5.475000000000000000e+04,3.261310295702337658e-01
5.480000000000000000e+04,3.258517180343399877e-01
5.485000000000000000e+04,3.256276093416688444e-01
5.490000000000000000e+04,3.253310504362374456e-01
5.495000000000000000e+04,3.250714272715670150e-01
5.500000000000000000e+04,3.248304576280411360e-01
5.505000000000000000e+04,3.245354307823634654e-01
5.510000000000000000e+04,3.242409393658898797e-01
5.515000000000000000e+04,3.239469819223569358e-01
5.520000000000000000e+04,3.237260194561676352e-01
5.525000000000000000e+04,3.234511592550343151e-01
5.530000000000000000e+04,3.231948789352798168e-01
5.535000000000000000e+04,3.229029285830410934e-01
5.540000000000000000e+04,3.230627605999875085e-01
5.545000000000000000e+04,3.235469152945826821e-01
5.550000000000000000e+04,3.241022684275939869e-01
5.555000000000000000e+04,3.246386203668683579e-01
5.560000000000000000e+04,3.251380370856624125e-01
5.565000000000000000e+04,3.257084329122550970e-01
5.570000000000000000e+04,3.255417317462864224e-01
5.575000000000000000e+04,3.252677082025418054e-01
5.580000000000000000e+04,3.249941757316158752e-01
5.585000000000000000e+04,3.250971334443412131e-01
5.590000000000000000e+04,3.256471261694766639e-01
5.595000000000000000e+04,3.259816625261376388e-01
5.600000000000000000e+04,3.257263263155999455e-01
5.605000000000000000e+04,3.254357638579136736e-01
5.610000000000000000e+04,3.251635443218467425e-01
5.615000000000000000e+04,3.249808551940290835e-01
5.620000000000000000e+04,3.255102222380368837e-01
5.625000000000000000e+04,3.260030932783405389e-01
5.630000000000000000e+04,3.258201452904909701e-01
5.635000000000000000e+04,3.255487923905509007e-01
5.640000000000000000e+04,3.252956507863322133e-01
5.645000000000000000e+04,3.250961010433816578e-01
5.650000000000000000e+04,3.249500008849391386e-01
5.655000000000000000e+04,3.252992873689227182e-01
5.660000000000000000e+04,3.251355983109828762e-01
5.665000000000000000e+04,3.249015904397087318e-01
5.670000000000000000e+04,3.254792684432363803e-01
5.675000000000000000e+04,3.260383076950174042e-01
5.680000000000000000e+04,3.265611520923913380e-01
5.685000000000000000e+04,3.271182564950472216e-01
5.690000000000000000e+04,3.271822990808584963e-01
5.695000000000000000e+04,3.269126090850017485e-01
5.700000000000000000e+04,3.266433922211879892e-01
5.705000000000000000e+04,3.264097035985337181e-01
5.710000000000000000e+04,3.261238857463083507e-01
5.715000000000000000e+04,3.266084582946921500e-01
5.720000000000000000e+04,3.271271481267799541e-01
5.725000000000000000e+04,3.269113203262814515e-01
5.730000000000000000e+04,3.266435140747969146e-01
5.735000000000000000e+04,3.263761747833506255e-01
5.740000000000000000e+04,3.261267225309651407e-01
5.745000000000000000e+04,3.259125167534062117e-01
5.750000000000000000e+04,3.264464965826672227e-01
5.755000000000000000e+04,3.264061441156530519e-01
5.760000000000000000e+04,3.261575319872908607e-01
5.765000000000000000e+04,3.259440426011682157e-01
5.770000000000000000e+04,3.261468605396776743e-01
5.775000000000000000e+04,3.258991186299792786e-01
5.780000000000000000e+04,3.256518053320863748e-01
5.785000000000000000e+04,3.256469205372408138e-01
5.790000000000000000e+04,3.261256282274900831e-01
5.795000000000000000e+04,3.266897896498749954e-01
5.800000000000000000e+04,3.271667729866708507e-01
5.805000000000000000e+04,3.277118395893246494e-01
5.810000000000000000e+04,3.278084714548785694e-01
5.815000000000000000e+04,3.279737235817079544e-01
5.820000000000000000e+04,3.284823284823267797e-01
5.825000000000000000e+04,3.284063792896243505e-01
5.830000000000000000e+04,3.281418843587572964e-01
5.835000000000000000e+04,3.278607050436138093e-01
5.840000000000000000e+04,3.276313761750636044e-01
5.845000000000000000e+04,3.273853313031406254e-01
5.850000000000000000e+04,3.271226132886595472e-01
5.855000000000000000e+04,3.268603439736276761e-01
5.860000000000000000e+04,3.265814576543041858e-01
5.865000000000000000e+04,3.264735469130942147e-01
5.870000000000000000e+04,3.269109555203471018e-01
5.875000000000000000e+04,3.266327381661572327e-01
5.880000000000000000e+04,3.263720004761805904e-01
5.885000000000000000e+04,3.261286978980796891e-01
5.890000000000000000e+04,3.265988692891446665e-01
5.895000000000000000e+04,3.270682431171634819e-01
5.900000000000000000e+04,3.275876680056252765e-01
5.905000000000000000e+04,3.281062132732706083e-01
5.910000000000000000e+04,3.286069609651258716e-01
5.915000000000000000e+04,3.284137208162143384e-01
5.920000000000000000e+04,3.281532406547165714e-01
5.925000000000000000e+04,3.278932001147639719e-01
5.930000000000000000e+04,3.280889023793844284e-01
5.935000000000000000e+04,3.283853684015414776e-01
5.940000000000000000e+04,3.281257891281272321e-01
5.945000000000000000e+04,3.278498259070477538e-01
5.950000000000000000e+04,3.275911329221342094e-01
5.955000000000000000e+04,3.273496666722625070e-01
5.960000000000000000e+04,3.270918273183320846e-01
5.965000000000000000e+04,3.268511843891958035e-01
5.970000000000000000e+04,3.266109445402908817e-01
5.975000000000000000e+04,3.263543706381467624e-01
5.980000000000000000e+04,3.263992240932410138e-01
5.985000000000000000e+04,3.269285392056922590e-01
5.990000000000000000e+04,3.274736648803842076e-01
5.995000000000000000e+04,3.280012009807992124e-01
6.000000000000000000e+04,3.285111914801400190e-01
6.005000000000000000e+04,3.284208422840566577e-01
6.010000000000000000e+04,3.281975341508440724e-01
6.015000000000000000e+04,3.279413476085166201e-01
6.020000000000000000e+04,3.277021976379111967e-01
6.025000000000000000e+04,3.274302501203282256e-01
6.030000000000000000e+04,3.271919205319961388e-01
6.035000000000000000e+04,3.269539858494454609e-01
6.040000000000000000e+04,3.267330011092512976e-01
6.045000000000000000e+04,3.264792972820942385e-01
6.050000000000000000e+04,3.262425414455937811e-01
6.055000000000000000e+04,3.260226916153302068e-01
6.060000000000000000e+04,3.257702018118487919e-01
6.065000000000000000e+04,3.255511038564877224e-01
6.070000000000000000e+04,3.252829442678017435e-01
6.075000000000000000e+04,3.256571908281318817e-01
6.080000000000000000e+04,3.261623986447564905e-01
6.085000000000000000e+04,3.262723702157701022e-01
6.090000000000000000e+04,3.260209191967263220e-01
6.095000000000000000e+04,3.258191005889951031e-01
6.100000000000000000e+04,3.255848264782520984e-01
6.105000000000000000e+04,3.255638728276335492e-01
6.110000000000000000e+04,3.260339437979715704e-01
6.115000000000000000e+04,3.265523049500393959e-01
6.120000000000000000e+04,3.270371399160120207e-01
6.125000000000000000e+04,3.275375095916777668e-01
6.130000000000000000e+04,3.280696889120869875e-01
6.135000000000000000e+04,3.282098091310627908e-01
6.140000000000000000e+04,3.279425416524133774e-01
6.145000000000000000e+04,3.276919822297412743e-01
6.150000000000000000e+04,3.274743500105664618e-01
6.155000000000000000e+04,3.274520316485490801e-01
6.160000000000000000e+04,3.276570185548912106e-01
6.165000000000000000e+04,3.274237238649795878e-01
6.170000000000000000e+04,3.271908072802686696e-01
6.175000000000000000e+04,3.269420738125674575e-01
6.180000000000000000e+04,3.267422857235299793e-01
6.185000000000000000e+04,3.265104848749391664e-01
6.190000000000000000e+04,3.266021550540358920e-01
6.195000000000000000e+04,3.270972219980286533e-01
6.200000000000000000e+04,3.273011725617305245e-01
6.205000000000000000e+04,3.270374369470254172e-01
6.210000000000000000e+04,3.268063316210669256e-01
6.215000000000000000e+04,3.265595082943132388e-01
6.220000000000000000e+04,3.267310814938647612e-01
6.225000000000000000e+04,3.272236590576835247e-01
6.230000000000000000e+04,3.273944238455218092e-01
6.235000000000000000e+04,3.271639588779626795e-01
6.240000000000000000e+04,3.269498886235773782e-01
6.245000000000000000e+04,3.266881234888127650e-01
6.250000000000000000e+04,3.264587766595709595e-01
6.255000000000000000e+04,3.267253920800602396e-01
6.260000000000000000e+04,3.271992460184319218e-01
6.265000000000000000e+04,3.277042664921526738e-01
6.270000000000000000e+04,3.277619176727621375e-01
6.275000000000000000e+04,3.275326289620857367e-01
6.280000000000000000e+04,3.273196286683309197e-01
6.285000000000000000e+04,3.274888227713139699e-01
6.290000000000000000e+04,3.279598098599362799e-01
6.295000000000000000e+04,3.284618195104107574e-01
6.300000000000000000e+04,3.285027221790108864e-01
6.305000000000000000e+04,3.282739369716554112e-01
6.310000000000000000e+04,3.280455143341602375e-01
6.315000000000000000e+04,3.278016183433333786e-01
6.320000000000000000e+04,3.275581082577782577e-01
6.325000000000000000e+04,3.273149831623192729e-01
6.330000000000000000e+04,3.270564446059282537e-01
6.335000000000000000e+04,3.268456693659114176e-01
6.340000000000000000e+04,3.266509991955939829e-01
6.345000000000000000e+04,3.263935950576010714e-01
6.350000000000000000e+04,3.261838396245704819e-01
6.355000000000000000e+04,3.259429434627286182e-01
6.360000000000000000e+04,3.257338721089270139e-01
6.365000000000000000e+04,3.254779972034980706e-01
6.370000000000000000e+04,3.253167140233255150e-01
6.375000000000000000e+04,3.257988109990408998e-01
6.380000000000000000e+04,3.261234149934932880e-01
6.385000000000000000e+04,3.258993594462086807e-01
6.390000000000000000e+04,3.256600053207286405e-01
6.395000000000000000e+04,3.259839564666680012e-01
6.400000000000000000e+04,3.264792737613461115e-01
6.405000000000000000e+04,3.269582051802458755e-01
6.410000000000000000e+04,3.273583875446547387e-01
6.415000000000000000e+04,3.278826518682468882e-01
6.420000000000000000e+04,3.278142085014240648e-01
6.425000000000000000e+04,3.275746680985495152e-01
6.430000000000000000e+04,3.277554003825740581e-01
6.435000000000000000e+04,3.278736927165059600e-01
6.440000000000000000e+04,3.276501917672065556e-01
6.445000000000000000e+04,3.273960062683256012e-01
6.450000000000000000e+04,3.271732221205849167e-01
6.455000000000000000e+04,3.272606156372455666e-01
6.460000000000000000e+04,3.272085571430758399e-01
6.465000000000000000e+04,3.269554995282338838e-01
6.470000000000000000e+04,3.271510486700337506e-01
6.475000000000000000e+04,3.272073018177302228e-01
6.480000000000000000e+04,3.272326044351143715e-01
6.485000000000000000e+04,3.275045874388960998e-01
6.490000000000000000e+04,3.279456402828900830e-01
6.495000000000000000e+04,3.280319009714991463e-01
6.500000000000000000e+04,3.278103413793609922e-01
6.505000000000000000e+04,3.275891223808987118e-01
6.510000000000000000e+04,3.277215403757218204e-01
6.515000000000000000e+04,3.274853801169569367e-01
6.520000000000000000e+04,3.277403720801803089e-01
6.525000000000000000e+04,3.282401802271204261e-01
6.530000000000000000e+04,3.286779681781262230e-01
6.535000000000000000e+04,3.291609921806829542e-01
6.540000000000000000e+04,3.296279873396401605e-01
6.545000000000000000e+04,3.298192540984831167e-01
6.550000000000000000e+04,3.295827544617612181e-01
6.555000000000000000e+04,3.293313603148664837e-01
6.560000000000000000e+04,3.291870550753773772e-01
6.565000000000000000e+04,3.292105223073498177e-01
6.570000000000000000e+04,3.289752058568337634e-01
6.575000000000000000e+04,3.287554561907777839e-01
6.580000000000000000e+04,3.285208431482780633e-01
6.585000000000000000e+04,3.283017721826523849e-01
6.590000000000000000e+04,3.280526850882360401e-01
6.595000000000000000e+04,3.278191384512721407e-01
6.600000000000000000e+04,3.276313995242474686e-01
6.605000000000000000e+04,3.279738383975995819e-01
6.610000000000000000e+04,3.284519144944832991e-01
6.615000000000000000e+04,3.288234493809594761e-01
6.620000000000000000e+04,3.286053080769149592e-01
6.625000000000000000e+04,3.284025901495803978e-01
6.630000000000000000e+04,3.281700125186626793e-01
6.635000000000000000e+04,3.279528567768359992e-01
6.640000000000000000e+04,3.277812081143335332e-01
6.645000000000000000e+04,3.276700124904043943e-01
6.650000000000000000e+04,3.280852919504950171e-01
6.655000000000000000e+04,3.285299995492161340e-01
6.660000000000000000e+04,3.289740394288357406e-01
6.665000000000000000e+04,3.294624236695604114e-01
6.670000000000000000e+04,3.299650679899834294e-01
6.675000000000000000e+04,3.302122814639463777e-01
6.680000000000000000e+04,3.299651202826288654e-01
6.685000000000000000e+04,3.297482460995331266e-01
6.690000000000000000e+04,3.295167486285689451e-01
6.695000000000000000e+04,3.292855969290957585e-01
6.700000000000000000e+04,3.290697153773807782e-01
6.705000000000000000e+04,3.288690698125291689e-01
6.710000000000000000e+04,3.291009075870685030e-01
6.715000000000000000e+04,3.295557772780731698e-01
6.720000000000000000e+04,3.293700986592445479e-01
6.725000000000000000e+04,3.291400871362493152e-01
6.730000000000000000e+04,3.289252759988693375e-01
6.735000000000000000e+04,3.287256313937416685e-01
6.740000000000000000e+04,3.284966098425824987e-01
6.745000000000000000e+04,3.282827534061751318e-01
6.750000000000000000e+04,3.280395845987453818e-01
6.755000000000000000e+04,3.278263830291175962e-01
6.760000000000000000e+04,3.275839114805981778e-01
6.765000000000000000e+04,3.279182864998286817e-01
6.770000000000000000e+04,3.283260217722026586e-01
6.775000000000000000e+04,3.283346371271257391e-01
6.780000000000000000e+04,3.281367531452322184e-01
6.785000000000000000e+04,3.278949462793457892e-01
6.790000000000000000e+04,3.276829501774626285e-01
6.795000000000000000e+04,3.274565495724844899e-01
6.800000000000000000e+04,3.272304819046764068e-01
6.805000000000000000e+04,3.270194413013755019e-01
6.810000000000000000e+04,3.268087105916200330e-01
6.815000000000000000e+04,3.267156754853181022e-01
6.820000000000000000e+04,3.271652908315114128e-01
6.825000000000000000e+04,3.276288992102666664e-01
6.830000000000000000e+04,3.280918288165609598e-01
6.835000000000000000e+04,3.285248204122827032e-01
6.840000000000000000e+04,3.289571789886105990e-01
6.845000000000000000e+04,3.293304699712196748e-01
6.850000000000000000e+04,3.297324126655079013e-01
6.855000000000000000e+04,3.302212950941627034e-01
6.860000000000000000e+04,3.306511566886775610e-01
6.865000000000000000e+04,3.310221264074811875e-01
6.870000000000000000e+04,3.307957671649611742e-01
6.875000000000000000e+04,3.305842824104374689e-01
6.880000000000000000e+04,3.303876397145387722e-01
6.885000000000000000e+04,3.301622343902046453e-01
6.890000000000000000e+04,3.299661833645370912e-01
6.895000000000000000e+04,3.297414105669240203e-01
6.900000000000000000e+04,3.295314560658537673e-01
6.905000000000000000e+04,3.292928415229319228e-01
6.910000000000000000e+04,3.290835154339296076e-01
6.915000000000000000e+04,3.291926364043900044e-01
6.920000000000000000e+04,3.296339648270973366e-01
6.925000000000000000e+04,3.298002916925379946e-01
6.930000000000000000e+04,3.295767737839273570e-01
6.935000000000000000e+04,3.293391587720428948e-01
6.940000000000000000e+04,3.291307041685270773e-01
6.945000000000000000e+04,3.289513469928432299e-01
6.950000000000000000e+04,3.287722478813249749e-01
6.955000000000000000e+04,3.285358945234428396e-01
6.960000000000000000e+04,3.283429835778219896e-01
6.965000000000000000e+04,3.281072777131698870e-01
6.970000000000000000e+04,3.279149510050071714e-01
6.975000000000000000e+04,3.276942266060703379e-01
6.980000000000000000e+04,3.274738184266702823e-01
6.985000000000000000e+04,3.278836380295203079e-01
6.990000000000000000e+04,3.282070356647260878e-01
6.995000000000000000e+04,3.279867335706424525e-01
7.000000000000000000e+04,3.278238882301683921e-01
7.005000000000000000e+04,3.276470000428262641e-01
7.010000000000000000e+04,3.274133036618594450e-01
7.015000000000000000e+04,3.271799404142493595e-01
7.020000000000000000e+04,3.271036025127848634e-01
7.025000000000000000e+04,3.275113521515709558e-01
7.030000000000000000e+04,3.279469708823490315e-01
7.035000000000000000e+04,3.284246137226196627e-01
7.040000000000000000e+04,3.288021476967657453e-01
7.045000000000000000e+04,3.291223687385559926e-01
7.050000000000000000e+04,3.289031361257288011e-01
7.055000000000000000e+04,3.286700401128264115e-01
7.060000000000000000e+04,3.284797665755443963e-01
7.065000000000000000e+04,3.282897623529744680e-01
7.070000000000000000e+04,3.280717387307109933e-01
7.075000000000000000e+04,3.278964254922193677e-01
7.080000000000000000e+04,3.282721995452044794e-01
7.085000000000000000e+04,3.280687640259138393e-01
7.090000000000000000e+04,3.278656154356078267e-01
7.095000000000000000e+04,3.276486589336305433e-01
7.100000000000000000e+04,3.274320079998876976e-01
7.105000000000000000e+04,3.274267779482347152e-01
7.110000000000000000e+04,3.278434902462699085e-01
7.115000000000000000e+04,3.279223060814324686e-01
7.120000000000000000e+04,3.277201162905017395e-01
7.125000000000000000e+04,3.275041753799946553e-01
7.130000000000000000e+04,3.273165874251412477e-01
7.135000000000000000e+04,3.273254754663564858e-01
7.140000000000000000e+04,3.277825240542850960e-01
7.145000000000000000e+04,3.282249373696660699e-01
7.150000000000000000e+04,3.286667319338192339e-01
7.155000000000000000e+04,3.287445318723706822e-01
7.160000000000000000e+04,3.285289311601792828e-01
7.165000000000000000e+04,3.283275878913065604e-01
7.170000000000000000e+04,3.281404722388810424e-01
7.175000000000000000e+04,3.279396802832019175e-01
7.180000000000000000e+04,3.278784418044321525e-01
7.185000000000000000e+04,3.276641939569390760e-01
7.190000000000000000e+04,3.274780601104302358e-01
7.195000000000000000e+04,3.272921849592088095e-01
7.200000000000000000e+04,3.270926792683437334e-01
7.205000000000000000e+04,3.268795714146928155e-01
7.210000000000000000e+04,3.268886700600551198e-01
7.215000000000000000e+04,3.272996909259747178e-01
7.220000000000000000e+04,3.277101425188019279e-01
7.225000000000000000e+04,3.281061853815174234e-01
7.230000000000000000e+04,3.283772008685912902e-01
7.235000000000000000e+04,3.281917319732972071e-01
7.240000000000000000e+04,3.279788953191257739e-01
7.245000000000000000e+04,3.277663524312987575e-01
7.250000000000000000e+04,3.275816885284343893e-01
7.255000000000000000e+04,3.273972791553528827e-01
7.260000000000000000e+04,3.271718020412943684e-01
7.265000000000000000e+04,3.269466352837543943e-01
7.270000000000000000e+04,3.267355332113732191e-01
7.275000000000000000e+04,3.265797033717757758e-01
7.280000000000000000e+04,3.263828793560537012e-01
7.285000000000000000e+04,3.261588722186388178e-01
7.290000000000000000e+04,3.259351723570331760e-01
7.295000000000000000e+04,3.257254869707076339e-01
7.300000000000000000e+04,3.255160888207020986e-01
7.305000000000000000e+04,3.253206663837603929e-01
7.310000000000000000e+04,3.254538241610933635e-01
7.315000000000000000e+04,3.258465366160421817e-01
7.320000000000000000e+04,3.262523736014550368e-01
7.325000000000000000e+04,3.266849599322887432e-01
7.330000000000000000e+04,3.267622542666551166e-01
7.335000000000000000e+04,3.265667816389701272e-01
7.340000000000000000e+04,3.263715753191386848e-01
7.345000000000000000e+04,3.261494057262679935e-01
7.350000000000000000e+04,3.259547489149821620e-01
7.355000000000000000e+04,3.258555288167408470e-01
7.360000000000000000e+04,3.262999144033383869e-01
7.365000000000000000e+04,3.263771028227737681e-01
7.370000000000000000e+04,3.261692514348529248e-01
7.375000000000000000e+04,3.259481227373201562e-01
7.380000000000000000e+04,3.257272936681089304e-01
7.385000000000000000e+04,3.256827937333294232e-01
7.390000000000000000e+04,3.260848973626894742e-01
7.395000000000000000e+04,3.265135021838801443e-01
7.400000000000000000e+04,3.269415278171933226e-01
7.405000000000000000e+04,3.273554712292895963e-01
7.410000000000000000e+04,3.277688560208378288e-01
7.415000000000000000e+04,3.281681973270773045e-01
7.420000000000000000e+04,3.281492163178409416e-01
7.425000000000000000e+04,3.279551790548291268e-01
7.430000000000000000e+04,3.277479441730275500e-01
7.435000000000000000e+04,3.275544377345311342e-01
7.440000000000000000e+04,3.274552761387630739e-01
7.445000000000000000e+04,3.278532188956509996e-01
7.450000000000000000e+04,3.282506275083570957e-01
7.455000000000000000e+04,3.286743303242088965e-01
7.460000000000000000e+04,3.289232047827793104e-01
7.465000000000000000e+04,3.287028974829555583e-01
7.470000000000000000e+04,3.284828851019413465e-01
7.475000000000000000e+04,3.282899225428440038e-01
7.480000000000000000e+04,3.281105867568632206e-01
7.485000000000000000e+04,3.279047708113471682e-01
7.490000000000000000e+04,3.276858786932101419e-01
7.495000000000000000e+04,3.274806206721737611e-01
7.500000000000000000e+04,3.272623031692922790e-01
7.505000000000000000e+04,3.270709251042636101e-01
7.510000000000000000e+04,3.268664864648950230e-01
7.515000000000000000e+04,3.266490133198502455e-01
7.520000000000000000e+04,3.264584247549909279e-01
7.525000000000000000e+04,3.262548006006573131e-01
7.530000000000000000e+04,3.260647268960581435e-01
7.535000000000000000e+04,3.258616342185248760e-01
7.540000000000000000e+04,3.256588108911032120e-01
7.545000000000000000e+04,3.254562563783127138e-01
7.550000000000000000e+04,3.252672150037758114e-01
7.555000000000000000e+04,3.250651877539684764e-01
7.560000000000000000e+04,3.248898824089640480e-01
7.565000000000000000e+04,3.246883716011697008e-01
7.570000000000000000e+04,3.244871269864347263e-01
7.575000000000000000e+04,3.242993491835105546e-01
7.580000000000000000e+04,3.246922863814475924e-01
7.585000000000000000e+04,3.251110730247472325e-01
7.590000000000000000e+04,3.255293079142578261e-01
7.595000000000000000e+04,3.256573317007029345e-01
7.600000000000000000e+04,3.254825594400084787e-01
7.605000000000000000e+04,3.252817188465647602e-01
7.610000000000000000e+04,3.254753551201706729e-01
7.615000000000000000e+04,3.258788459770731172e-01
7.620000000000000000e+04,3.262555609506449517e-01
7.625000000000000000e+04,3.266973547887910279e-01
7.630000000000000000e+04,3.270730396718273258e-01
7.635000000000000000e+04,3.274875247213538954e-01
7.640000000000000000e+04,3.278098454208726031e-01
7.645000000000000000e+04,3.276085335705234414e-01
7.650000000000000000e+04,3.274205565940324081e-01
7.655000000000000000e+04,3.272458883620080194e-01
7.660000000000000000e+04,3.270322841738366737e-01
7.665000000000000000e+04,3.273016659926165639e-01
7.670000000000000000e+04,3.271665297714508869e-01
7.675000000000000000e+04,3.269664238902431630e-01
7.680000000000000000e+04,3.267665785601757134e-01
7.685000000000000000e+04,3.265669932726971147e-01
7.690000000000000000e+04,3.263676675205788857e-01
7.695000000000000000e+04,3.261556055151984546e-01
7.700000000000000000e+04,3.264113453072042814e-01
7.705000000000000000e+04,3.262125085982018335e-01
7.710000000000000000e+04,3.260139297804185432e-01
7.715000000000000000e+04,3.258415315420413738e-01
7.720000000000000000e+04,3.256434502143759069e-01
7.725000000000000000e+04,3.254456252993493948e-01
7.730000000000000000e+04,3.252868656291643124e-01
7.735000000000000000e+04,3.250895269615136085e-01
7.740000000000000000e+04,3.248924432500875370e-01
7.745000000000000000e+04,3.250442215077922192e-01
7.750000000000000000e+04,3.254538651114179948e-01
7.755000000000000000e+04,3.258371910097869195e-01
7.760000000000000000e+04,3.262329093697244331e-01
7.765000000000000000e+04,3.266667525208947764e-01
7.770000000000000000e+04,3.270742976280872072e-01
7.775000000000000000e+04,3.274684569973379533e-01
7.780000000000000000e+04,3.278878163519751143e-01
7.785000000000000000e+04,3.280240459338995551e-01
7.790000000000000000e+04,3.278520173040140318e-01
7.795000000000000000e+04,3.276673807904965652e-01
7.800000000000000000e+04,3.274701606389660569e-01
7.805000000000000000e+04,3.272988174398788752e-01
7.810000000000000000e+04,3.271276936274821745e-01
7.815000000000000000e+04,3.269567887806936746e-01
7.820000000000000000e+04,3.267605273589850312e-01
7.825000000000000000e+04,3.265645167473897326e-01
7.830000000000000000e+04,3.263815276944099786e-01
7.835000000000000000e+04,3.261732460338733763e-01
7.840000000000000000e+04,3.259779849746818892e-01
7.845000000000000000e+04,3.257829728110545053e-01
7.850000000000000000e+04,3.256009477586276346e-01
7.855000000000000000e+04,3.254318850173776867e-01
7.860000000000000000e+04,3.252248699125970255e-01
7.865000000000000000e+04,3.250181180150291116e-01
7.870000000000000000e+04,3.248370414607190115e-01
7.875000000000000000e+04,3.246561948419706689e-01
7.880000000000000000e+04,3.244628875268086299e-01
7.885000000000000000e+04,3.243205539561965778e-01
7.890000000000000000e+04,3.242924677760746777e-01
7.895000000000000000e+04,3.246950640270553912e-01
7.900000000000000000e+04,3.250465183985018491e-01
7.905000000000000000e+04,3.253975281780122630e-01
7.910000000000000000e+04,3.258113045347094672e-01
7.915000000000000000e+04,3.261740218064211883e-01
7.920000000000000000e+04,3.260438630825374662e-01
7.925000000000000000e+04,3.258760141827869439e-01
7.930000000000000000e+04,3.256831565806239115e-01
7.935000000000000000e+04,3.254779397865187329e-01
7.940000000000000000e+04,3.255500560446346059e-01
7.945000000000000000e+04,3.259241545103275239e-01
7.950000000000000000e+04,3.263229393340968398e-01
7.955000000000000000e+04,3.266835112066480140e-01
7.960000000000000000e+04,3.270436301051499184e-01
7.965000000000000000e+04,3.270768728578427598e-01
7.970000000000000000e+04,3.269218704909604978e-01
7.975000000000000000e+04,3.267545234542518218e-01
7.980000000000000000e+04,3.265873861229818265e-01
7.985000000000000000e+04,3.265707379995251292e-01
7.990000000000000000e+04,3.265415952240906527e-01
7.995000000000000000e+04,3.263749046290864153e-01
8.000000000000000000e+04,3.262084223947212536e-01
8.005000000000000000e+04,3.260296560942411159e-01
8.010000000000000000e+04,3.258386287312280971e-01
8.015000000000000000e+04,3.256478397025627802e-01
8.020000000000000000e+04,3.254697572349486423e-01
8.025000000000000000e+04,3.252669748663583049e-01
8.030000000000000000e+04,3.250768981706344540e-01
8.035000000000000000e+04,3.248995034287079919e-01
8.040000000000000000e+04,3.247098916680156711e-01
8.045000000000000000e+04,3.245453754459251550e-01
8.050000000000000000e+04,3.249276406504283399e-01
8.055000000000000000e+04,3.252846023016491839e-01
8.060000000000000000e+04,3.256535278718641901e-01
8.065000000000000000e+04,3.260343951097956494e-01
8.070000000000000000e+04,3.262413105166000471e-01
8.075000000000000000e+04,3.261383759953453421e-01
8.080000000000000000e+04,3.259489362755426112e-01
8.085000000000000000e+04,3.260318363409247522e-01
8.090000000000000000e+04,3.264112928146761239e-01
8.095000000000000000e+04,3.267779273881744051e-01
8.100000000000000000e+04,3.271441093319851223e-01
8.105000000000000000e+04,3.275098394837833715e-01
8.110000000000000000e+04,3.278134671582361714e-01
8.115000000000000000e+04,3.276114896920569453e-01
8.120000000000000000e+04,3.274097609635363004e-01
8.125000000000000000e+04,3.272205880543022638e-01
8.130000000000000000e+04,3.270316478272113359e-01
8.135000000000000000e+04,3.268675246770184617e-01
8.140000000000000000e+04,3.266913182884746414e-01
8.145000000000000000e+04,3.265153282341544672e-01
8.150000000000000000e+04,3.263272843278010038e-01
8.155000000000000000e+04,3.261394710058750368e-01
8.160000000000000000e+04,3.259518878445131773e-01
8.165000000000000000e+04,3.257767816683213025e-01
8.170000000000000000e+04,3.255896500654840153e-01
8.175000000000000000e+04,3.254149796332780342e-01
8.180000000000000000e+04,3.252771971002811902e-01
8.185000000000000000e+04,3.250907136137630715e-01
8.190000000000000000e+04,3.249288775472841118e-01
8.195000000000000000e+04,3.247306317189555536e-01
8.200000000000000000e+04,3.245570175973476745e-01
8.205000000000000000e+04,3.243836150686780773e-01
8.210000000000000000e+04,3.241982436267536460e-01
8.215000000000000000e+04,3.240009251256844025e-01
8.220000000000000000e+04,3.242539628471686197e-01
8.225000000000000000e+04,3.246647457173784113e-01
8.230000000000000000e+04,3.250142768617645395e-01
8.235000000000000000e+04,3.254119561389675064e-01
8.240000000000000000e+04,3.255421657504171118e-01
8.245000000000000000e+04,3.253690070466110362e-01
8.250000000000000000e+04,3.251839371643996945e-01
8.255000000000000000e+04,3.249990914707288625e-01
8.260000000000000000e+04,3.248265759494453064e-01
8.265000000000000000e+04,3.246542691558496063e-01
8.270000000000000000e+04,3.247119140034597784e-01
8.275000000000000000e+04,3.250595158970904786e-01
8.280000000000000000e+04,3.254308522843945561e-01
8.285000000000000000e+04,3.258017404738648426e-01
8.290000000000000000e+04,3.259791799857683081e-01
8.295000000000000000e+04,3.258309122252918133e-01
8.300000000000000000e+04,3.256466789556775043e-01
8.305000000000000000e+04,3.254747083117625062e-01
8.310000000000000000e+04,3.253029446095736521e-01
8.315000000000000000e+04,3.251554401029475017e-01
8.320000000000000000e+04,3.249600365380246325e-01
8.325000000000000000e+04,3.251732711919397278e-01
8.330000000000000000e+04,3.253622405493351577e-01
8.335000000000000000e+04,3.251670645823105388e-01
8.340000000000000000e+04,3.250080934281383560e-01
8.345000000000000000e+04,3.248493127703702688e-01
8.350000000000000000e+04,3.246667704578409253e-01
8.355000000000000000e+04,3.244724778877592919e-01
8.360000000000000000e+04,3.242903793016850833e-01
8.365000000000000000e+04,3.241204528337996438e-01
8.370000000000000000e+04,3.239626766705316352e-01
8.375000000000000000e+04,3.239961313894779704e-01
8.380000000000000000e+04,3.238386176775955305e-01
8.385000000000000000e+04,3.236455140666202324e-01
8.390000000000000000e+04,3.234764782302975705e-01
8.395000000000000000e+04,3.233314671653725880e-01
8.400000000000000000e+04,3.231509148700632550e-01
8.405000000000000000e+04,3.230657576947348897e-01
8.410000000000000000e+04,3.234563203766918638e-01
8.415000000000000000e+04,3.237870019369959440e-01
8.420000000000000000e+04,3.237253714326452370e-01
8.425000000000000000e+04,3.235451211261607951e-01
8.430000000000000000e+04,3.233650846371947662e-01
8.435000000000000000e+04,3.232089720335285521e-01
8.440000000000000000e+04,3.235388206300893188e-01
8.445000000000000000e+04,3.239038022048306709e-01
8.450000000000000000e+04,3.242446834948719547e-01
8.455000000000000000e+04,3.246088159808890317e-01
8.460000000000000000e+04,3.249606978640933730e-01
8.465000000000000000e+04,3.248160092615582362e-01
8.470000000000000000e+04,3.246478790096947731e-01
8.475000000000000000e+04,3.244563485976584838e-01
8.480000000000000000e+04,3.242768363580638691e-01
8.485000000000000000e+04,3.241446771399295601e-01
8.490000000000000000e+04,3.242835773430250978e-01
8.495000000000000000e+04,3.242339701710417188e-01
8.500000000000000000e+04,3.240785402524696823e-01
8.505000000000000000e+04,3.238997777803925837e-01
8.510000000000000000e+04,3.237212253675064155e-01
8.515000000000000000e+04,3.235428826437757865e-01
8.520000000000000000e+04,3.233882231429226484e-01
8.525000000000000000e+04,3.232102849233458031e-01
8.530000000000000000e+04,3.230208321121694204e-01
8.535000000000000000e+04,3.228433175944063760e-01
8.540000000000000000e+04,3.226543014718817881e-01
8.545000000000000000e+04,3.224655065476142446e-01
8.550000000000000000e+04,3.222769324335409413e-01
8.555000000000000000e+04,3.221002676765926664e-01
8.560000000000000000e+04,3.219238093012951607e-01
8.565000000000000000e+04,3.217475569462137641e-01
8.570000000000000000e+04,3.221199285889330688e-01
8.575000000000000000e+04,3.224685426409039102e-01
8.580000000000000000e+04,3.228633698907952265e-01
8.585000000000000000e+04,3.228034618117447407e-01
8.590000000000000000e+04,3.228600365537083738e-01
8.595000000000000000e+04,3.231841398005853017e-01
8.600000000000000000e+04,3.235311217311435117e-01
8.605000000000000000e+04,3.238893214489090289e-01
8.610000000000000000e+04,3.238289915332002167e-01
8.615000000000000000e+04,3.236526563823993730e-01
8.620000000000000000e+04,3.239057551536536073e-01
8.625000000000000000e+04,3.239266791109680077e-01
8.630000000000000000e+04,3.237621812029999324e-01
8.635000000000000000e+04,3.235862931523677544e-01
8.640000000000000000e+04,3.234569044339780097e-01
8.645000000000000000e+04,3.233392326288896945e-01
8.650000000000000000e+04,3.236031953387837334e-01
8.655000000000000000e+04,3.239361763584489573e-01
8.660000000000000000e+04,3.237491483932068981e-01
8.665000000000000000e+04,3.235854173639091669e-01
8.670000000000000000e+04,3.234334090725605737e-01
8.675000000000000000e+04,3.237887747691677309e-01
8.680000000000000000e+04,3.239017983663790567e-01
8.685000000000000000e+04,3.237153285511977230e-01
8.690000000000000000e+04,3.235981173979595171e-01
8.695000000000000000e+04,3.234810410461075314e-01
8.700000000000000000e+04,3.238583464557889813e-01
8.705000000000000000e+04,3.241203432470630696e-01
8.710000000000000000e+04,3.239572450373712775e-01
8.715000000000000000e+04,3.237828596344282661e-01
8.720000000000000000e+04,3.235972064540549864e-01
8.725000000000000000e+04,3.237556016549962279e-01
8.730000000000000000e+04,3.241199986254461041e-01
8.735000000000000000e+04,3.244610823001460864e-01
8.740000000000000000e+04,3.248132172400779449e-01
8.745000000000000000e+04,3.251420795645566519e-01
8.750000000000000000e+04,3.251848550302287588e-01
8.755000000000000000e+04,3.250334090986975455e-01
8.760000000000000000e+04,3.248707206538745673e-01
8.765000000000000000e+04,3.247082178183940404e-01
8.770000000000000000e+04,3.245459002747977939e-01
8.775000000000000000e+04,3.247370400337320495e-01
8.780000000000000000e+04,3.250874135829892597e-01
8.785000000000000000e+04,3.249137744590275267e-01
8.790000000000000000e+04,3.247403328744842277e-01
8.795000000000000000e+04,3.245898284271925838e-01
8.800000000000000000e+04,3.244281314985060227e-01
8.805000000000000000e+04,3.242893323187701071e-01
8.810000000000000000e+04,3.241166388576750546e-01
8.815000000000000000e+04,3.240235504985765624e-01
8.820000000000000000e+04,3.243614017981657494e-01
8.825000000000000000e+04,3.246988702677591210e-01
8.830000000000000000e+04,3.250472814577413105e-01
8.835000000000000000e+04,3.249765141311362071e-01
8.840000000000000000e+04,3.248266422325544189e-01
8.845000000000000000e+04,3.246656340798864671e-01
8.850000000000000000e+04,3.245161071626316285e-01
8.855000000000000000e+04,3.243667491050359342e-01
8.860000000000000000e+04,3.241949865125678398e-01
8.865000000000000000e+04,3.240234176715437453e-01
8.870000000000000000e+04,3.238407684242569640e-01
8.875000000000000000e+04,3.236808599339726644e-01
8.880000000000000000e+04,3.235098703843425905e-01
8.885000000000000000e+04,3.233503280773430966e-01
8.890000000000000000e+04,3.232134621657797857e-01
8.895000000000000000e+04,3.230655079763012361e-01
8.900000000000000000e+04,3.229064841968065092e-01
8.905000000000000000e+04,3.227251799530603260e-01
8.910000000000000000e+04,3.225777488468140053e-01
8.915000000000000000e+04,3.224304831129205517e-01
8.920000000000000000e+04,3.222497505633339920e-01
8.925000000000000000e+04,3.221028335816961130e-01
8.930000000000000000e+04,3.219560811189119964e-01
8.935000000000000000e+04,3.217871092657045295e-01
8.940000000000000000e+04,3.216518830885556346e-01
8.945000000000000000e+04,3.214720908653895259e-01
8.950000000000000000e+04,3.213148456441823342e-01
8.955000000000000000e+04,3.213587787964396481e-01
8.960000000000000000e+04,3.216705170701216199e-01
8.965000000000000000e+04,3.220265250805901536e-01
8.970000000000000000e+04,3.223709880603335409e-01
8.975000000000000000e+04,3.227039253044529654e-01
8.980000000000000000e+04,3.227580984621548632e-01
8.985000000000000000e+04,3.226118796674489753e-01
8.990000000000000000e+04,3.227327838400010362e-01
8.995000000000000000e+04,3.230314282220316247e-01
9.000000000000000000e+04,3.233408517683130645e-01
9.005000000000000000e+04,3.236943509788892115e-01
9.010000000000000000e+04,3.240363591969007695e-01
9.015000000000000000e+04,3.243779880422843487e-01
9.020000000000000000e+04,3.247081517943257722e-01
9.025000000000000000e+04,3.250601101372835866e-01
9.030000000000000000e+04,3.249133453671609884e-01
9.035000000000000000e+04,3.247446071432525394e-01
9.040000000000000000e+04,3.245760555746065035e-01
9.045000000000000000e+04,3.244298017711245707e-01
9.050000000000000000e+04,3.244163047922121179e-01
9.055000000000000000e+04,3.247341277291249106e-01
9.060000000000000000e+04,3.247646273219945146e-01
9.065000000000000000e+04,3.246185921832084875e-01
9.070000000000000000e+04,3.244506675780866045e-01
9.075000000000000000e+04,3.243049663364594992e-01
9.080000000000000000e+04,3.241814517461266143e-01
9.085000000000000000e+04,3.240470660752226562e-01
9.090000000000000000e+04,3.238908262835398788e-01
9.095000000000000000e+04,3.237237633450985030e-01
9.100000000000000000e+04,3.235458951000544925e-01
9.105000000000000000e+04,3.233792050609003987e-01
9.110000000000000000e+04,3.232126979945341705e-01
9.115000000000000000e+04,3.230354027931678917e-01
9.120000000000000000e+04,3.231982105459374477e-01
9.125000000000000000e+04,3.230539939288341600e-01
9.130000000000000000e+04,3.228989824865010072e-01
9.135000000000000000e+04,3.227879278825633302e-01
9.140000000000000000e+04,3.231255675539661532e-01
9.145000000000000000e+04,3.234519032049957277e-01
9.150000000000000000e+04,3.236904514704764257e-01
9.155000000000000000e+04,3.235245928498875490e-01
9.160000000000000000e+04,3.234680844095595420e-01
9.165000000000000000e+04,3.237935210745116477e-01
9.170000000000000000e+04,3.240967928375924623e-01
9.175000000000000000e+04,3.244324312541560507e-01
9.180000000000000000e+04,3.247568109279863058e-01
9.185000000000000000e+04,3.251026118387393971e-01
9.190000000000000000e+04,3.254371551996174117e-01
9.195000000000000000e+04,3.253689465041168516e-01
9.200000000000000000e+04,3.252355952652694615e-01
9.205000000000000000e+04,3.250915253500782920e-01
9.210000000000000000e+04,3.252733412232230448e-01
9.215000000000000000e+04,3.256285878612284468e-01
9.220000000000000000e+04,3.258641446405142195e-01
9.225000000000000000e+04,3.257308863860560177e-01
9.230000000000000000e+04,3.255544360299461037e-01
9.235000000000000000e+04,3.253998332449031805e-01
9.240000000000000000e+04,3.252345753833838504e-01
9.245000000000000000e+04,3.250803128143562870e-01
9.250000000000000000e+04,3.249154063199323206e-01
9.255000000000000000e+04,3.247398731510203751e-01
9.260000000000000000e+04,3.245753285601673532e-01
9.265000000000000000e+04,3.244217547570998894e-01
9.270000000000000000e+04,3.242467718794844744e-01
9.275000000000000000e+04,3.240719776606193481e-01
9.280000000000000000e+04,3.239081475415147016e-01
9.285000000000000000e+04,3.237660337530031129e-01
9.290000000000000000e+04,3.236133087910796902e-01
9.295000000000000000e+04,3.235575733450968827e-01
9.300000000000000000e+04,3.238889904409643639e-01
9.305000000000000000e+04,3.242307981644486636e-01
9.310000000000000000e+04,3.243359362412877034e-01
9.315000000000000000e+04,3.241618447467028430e-01
9.320000000000000000e+04,3.240093990407841296e-01
9.325000000000000000e+04,3.238571168137618916e-01
9.330000000000000000e+04,3.236835618053408026e-01
9.335000000000000000e+04,3.239601075510718520e-01
9.340000000000000000e+04,3.243113028768438988e-01
9.345000000000000000e+04,3.243839017238990818e-01
9.350000000000000000e+04,3.242532165431395996e-01
9.355000000000000000e+04,3.240799136299998273e-01
9.360000000000000000e+04,3.239281631606512057e-01
9.365000000000000000e+04,3.237765747295822671e-01
9.370000000000000000e+04,3.236358203220893737e-01
9.375000000000000000e+04,3.235058826039198254e-01
9.380000000000000000e+04,3.233654225434705043e-01
9.385000000000000000e+04,3.232144569583710880e-01
9.390000000000000000e+04,3.230636521442805109e-01
9.395000000000000000e+04,3.229130078445159868e-01
9.400000000000000000e+04,3.227518856182391427e-01
9.405000000000000000e+04,3.225909347056397092e-01
9.410000000000000000e+04,3.224514085928961160e-01
9.415000000000000000e+04,3.222907882019322989e-01
9.420000000000000000e+04,3.221728007133696225e-01
9.425000000000000000e+04,3.220231085081338707e-01
9.430000000000000000e+04,3.218841793830408138e-01
9.435000000000000000e+04,3.217347987832679390e-01
9.440000000000000000e+04,3.215643902077320315e-01
9.445000000000000000e+04,3.214047495526792253e-01
9.450000000000000000e+04,3.215521528872723467e-01
9.455000000000000000e+04,3.218580448646775616e-01
9.460000000000000000e+04,3.221424720668927821e-01
9.465000000000000000e+04,3.220356890048716170e-01
9.470000000000000000e+04,3.218762209480374725e-01
9.475000000000000000e+04,3.217169211934449713e-01
9.480000000000000000e+04,3.219691775403225598e-01
9.485000000000000000e+04,3.222949678970187248e-01
9.490000000000000000e+04,3.225888030684621599e-01
9.495000000000000000e+04,3.229033922760173314e-01
9.500000000000000000e+04,3.231123882906507538e-01
9.505000000000000000e+04,3.230371063955151389e-01
9.510000000000000000e+04,3.228988128410860137e-01
9.515000000000000000e+04,3.227396454057249175e-01
9.520000000000000000e+04,3.229587924496605811e-01
9.525000000000000000e+04,3.232931937722453020e-01
9.530000000000000000e+04,3.236062580665488575e-01
9.535000000000000000e+04,3.239294815995658050e-01
9.540000000000000000e+04,3.242838125386546255e-01
9.545000000000000000e+04,3.245330064640515877e-01
9.550000000000000000e+04,3.243840378634800237e-01
9.555000000000000000e+04,3.242142939372712473e-01
9.560000000000000000e+04,3.240551877072436193e-01
9.565000000000000000e+04,3.242517067254936380e-01
9.570000000000000000e+04,3.244584696084695796e-01
9.575000000000000000e+04,3.242994851228726549e-01
9.580000000000000000e+04,3.241406665901209738e-01
9.585000000000000000e+04,3.239924466098441092e-01
9.590000000000000000e+04,3.238443811847650511e-01
9.595000000000000000e+04,3.236756261008236213e-01
9.600000000000000000e+04,3.235382964760800117e-01
9.605000000000000000e+04,3.233802875555712442e-01
9.610000000000000000e+04,3.232224430547046001e-01
9.615000000000000000e+04,3.230647627169783154e-01
9.620000000000000000e+04,3.229176411887629272e-01
9.625000000000000000e+04,3.227498935076017483e-01
9.630000000000000000e+04,3.225927041256081429e-01
9.635000000000000000e+04,3.224356778860643091e-01
9.640000000000000000e+04,3.222788145351209166e-01
9.645000000000000000e+04,3.221117458605942119e-01
9.650000000000000000e+04,3.219552128993499740e-01
9.655000000000000000e+04,3.217988420627457824e-01
9.660000000000000000e+04,3.216529849587498324e-01
9.665000000000000000e+04,3.218383669077423126e-01
9.670000000000000000e+04,3.221579921614067810e-01
9.675000000000000000e+04,3.224979586774316953e-01
9.680000000000000000e+04,3.228375739920066323e-01
9.685000000000000000e+04,3.230116364312213828e-01
9.690000000000000000e+04,3.228552852911754645e-01
9.695000000000000000e+04,3.226887809305751253e-01
9.700000000000000000e+04,3.225739940825373964e-01
9.705000000000000000e+04,3.226860104481173996e-01
9.710000000000000000e+04,3.230038825552800086e-01
9.715000000000000000e+04,3.232802544492617280e-01
9.720000000000000000e+04,3.236077818129464712e-01
9.725000000000000000e+04,3.239144070498011785e-01
9.730000000000000000e+04,3.242309945427097606e-01
9.735000000000000000e+04,3.245575289416670617e-01
9.740000000000000000e+04,3.248837280931433091e-01
9.745000000000000000e+04,3.252095925131629484e-01
9.750000000000000000e+04,3.255248664116288104e-01
9.755000000000000000e+04,3.255220346280429111e-01
9.760000000000000000e+04,3.253552729992542636e-01
9.765000000000000000e+04,3.252296443456824671e-01
9.770000000000000000e+04,3.250632030378423631e-01
9.775000000000000000e+04,3.248969320006981354e-01
9.780000000000000000e+04,3.247615055060813494e-01
9.785000000000000000e+04,3.248203901850798547e-01
9.790000000000000000e+04,3.251345747234478667e-01
9.795000000000000000e+04,3.254688568774209978e-01
9.800000000000000000e+04,3.257211661105525180e-01
9.805000000000000000e+04,3.255856646031172197e-01
9.810000000000000000e+04,3.254197204921481790e-01
9.815000000000000000e+04,3.252845106010149867e-01
9.820000000000000000e+04,3.251596215924503208e-01
9.825000000000000000e+04,3.250043256557204607e-01
9.830000000000000000e+04,3.248593605355000191e-01
9.835000000000000000e+04,3.247043751461622385e-01
9.840000000000000000e+04,3.245495472607006771e-01
9.845000000000000000e+04,3.244050339762947766e-01
9.850000000000000000e+04,3.242606674043940207e-01
9.855000000000000000e+04,3.241367413826367616e-01
9.860000000000000000e+04,3.240129410452250447e-01
9.865000000000000000e+04,3.238588559669969835e-01
9.870000000000000000e+04,3.237150586113638484e-01
9.875000000000000000e+04,3.235815333515631442e-01
9.880000000000000000e+04,3.234380218823719733e-01
9.885000000000000000e+04,3.233047718283095229e-01
9.890000000000000000e+04,3.231413231413255982e-01
9.895000000000000000e+04,3.229982516599147480e-01
9.900000000000000000e+04,3.228452237856205276e-01
9.905000000000000000e+04,3.226923504053489378e-01
9.910000000000000000e+04,3.225295405697239937e-01
9.915000000000000000e+04,3.223870661919720493e-01
9.920000000000000000e+04,3.222749770667656666e-01
9.925000000000000000e+04,3.221428499460987083e-01
9.930000000000000000e+04,3.220108558826220713e-01
9.935000000000000000e+04,3.218689293514938043e-01
9.940000000000000000e+04,3.217170853411962517e-01
9.945000000000000000e+04,3.215653940131344424e-01
9.950000000000000000e+04,3.214138551371367725e-01
9.955000000000000000e+04,3.214231901236578315e-01
9.960000000000000000e+04,3.217136374132816834e-01
9.965000000000000000e+04,3.220238632828599235e-01
9.970000000000000000e+04,3.223337779962117677e-01
9.975000000000000000e+04,3.226534069833916218e-01
9.980000000000000000e+04,3.229626957645744256e-01
9.985000000000000000e+04,3.232816897176823412e-01
9.990000000000000000e+04,3.235703346312880924e-01
9.995000000000000000e+04,3.238486858560723491e-01


==> Plot_Data/indQ_acc_strat_diffs.csv <==
x,y
0.000000000000000000e+00,5.333333333333333037e+00
5.000000000000000000e+01,2.106666666666666465e+00
1.000000000000000000e+02,2.320000000000001172e+00
1.500000000000000000e+02,1.800000000000000933e+00
2.000000000000000000e+02,1.706666666666666776e+00
2.500000000000000000e+02,1.698666666666666325e+00
3.000000000000000000e+02,1.859999999999998987e+00
3.500000000000000000e+02,2.264761904761904532e+00
4.000000000000000000e+02,2.578333333333333144e+00
4.500000000000000000e+02,2.333333333333333925e+00
5.000000000000000000e+02,2.037333333333333663e+00
5.500000000000000000e+02,1.945454545454546436e+00
6.000000000000000000e+02,1.976666666666667016e+00
6.500000000000000000e+02,2.081025641025642692e+00
7.000000000000000000e+02,2.170476190476192002e+00
7.500000000000000000e+02,2.176000000000002377e+00
8.000000000000000000e+02,2.123333333333335293e+00
8.500000000000000000e+02,2.074509803921569251e+00
9.000000000000000000e+02,2.028888888888889852e+00
9.500000000000000000e+02,2.028070175438597023e+00
1.000000000000000000e+03,2.091333333333333933e+00
1.050000000000000000e+03,2.150476190476191096e+00
1.100000000000000000e+03,2.204242424242425891e+00
1.150000000000000000e+03,2.241159420289856374e+00
1.200000000000000000e+03,2.233333333333335169e+00
1.250000000000000000e+03,2.210133333333335059e+00
1.300000000000000000e+03,2.176410256410259425e+00
1.350000000000000000e+03,2.091851851851853628e+00
1.400000000000000000e+03,1.987619047619049395e+00
1.450000000000000000e+03,1.894712643678163388e+00
1.500000000000000000e+03,1.844000000000000083e+00
1.550000000000000000e+03,1.769892473118279241e+00
1.600000000000000000e+03,1.679166666666666474e+00
1.650000000000000000e+03,1.614545454545454728e+00
1.700000000000000000e+03,1.564313725490195761e+00
1.750000000000000000e+03,1.517333333333332757e+00
1.800000000000000000e+03,1.507777777777775885e+00
1.850000000000000000e+03,1.505945945945946107e+00
1.900000000000000000e+03,1.528421052631578902e+00
1.950000000000000000e+03,1.554871794871794721e+00
2.000000000000000000e+03,1.583000000000000629e+00
2.050000000000000000e+03,1.595121951219512502e+00
2.100000000000000000e+03,1.616190476190477066e+00
2.150000000000000000e+03,1.640620155038760242e+00
2.200000000000000000e+03,1.661212121212122250e+00
2.250000000000000000e+03,1.659555555555556339e+00
2.300000000000000000e+03,1.677101449275363532e+00
2.350000000000000000e+03,1.698156028368795756e+00
2.400000000000000000e+03,1.718333333333333934e+00
2.450000000000000000e+03,1.763265306122450138e+00
2.500000000000000000e+03,1.808000000000001606e+00
2.550000000000000000e+03,1.850980392156864607e+00
2.600000000000000000e+03,1.892307692307694023e+00
2.650000000000000000e+03,1.931320754716983501e+00
2.700000000000000000e+03,1.969629629629631840e+00
2.750000000000000000e+03,2.006545454545456852e+00
2.800000000000000000e+03,2.042142857142859036e+00
2.850000000000000000e+03,2.076491228070177719e+00
2.900000000000000000e+03,2.109655172413795299e+00
2.950000000000000000e+03,2.141694915254239717e+00
3.000000000000000000e+03,2.172666666666669411e+00
3.050000000000000000e+03,2.202622950819675740e+00
3.100000000000000000e+03,2.235698924731186477e+00
3.150000000000000000e+03,2.274285714285719351e+00
3.200000000000000000e+03,2.311666666666672310e+00
3.250000000000000000e+03,2.347282051282056248e+00
3.300000000000000000e+03,2.382424242424247218e+00
3.350000000000000000e+03,2.415920398009955505e+00
3.400000000000000000e+03,2.449019607843142765e+00
3.450000000000000000e+03,2.481159420289860584e+00
3.500000000000000000e+03,2.512380952380957488e+00
3.550000000000000000e+03,2.542723004694841027e+00
3.600000000000000000e+03,2.571666666666672540e+00
3.650000000000000000e+03,2.600365296803658577e+00
3.700000000000000000e+03,2.636036036036042862e+00
3.750000000000000000e+03,2.671466666666673095e+00
3.800000000000000000e+03,2.705964912280708567e+00
3.850000000000000000e+03,2.740086580086588341e+00
3.900000000000000000e+03,2.772820512820522776e+00
3.950000000000000000e+03,2.804219409282710185e+00
4.000000000000000000e+03,2.835833333333344086e+00
4.050000000000000000e+03,2.866172839506185177e+00
4.100000000000000000e+03,2.895284552845538872e+00
4.150000000000000000e+03,2.924658634538162438e+00
4.200000000000000000e+03,2.953333333333343802e+00
4.250000000000000000e+03,2.980862745098050048e+00
4.300000000000000000e+03,3.008217054263577772e+00
4.350000000000000000e+03,3.034942528735644629e+00
4.400000000000000000e+03,3.060606060606072099e+00
4.450000000000000000e+03,3.086142322097391144e+00
4.500000000000000000e+03,3.111111111111123595e+00
4.550000000000000000e+03,3.135531135531148372e+00
4.600000000000000000e+03,3.159420289855085606e+00
4.650000000000000000e+03,3.182795698924743455e+00
4.700000000000000000e+03,3.205673758865260847e+00
4.750000000000000000e+03,3.227649122807029869e+00
4.800000000000000000e+03,3.249583333333345703e+00
4.850000000000000000e+03,3.270652920962211496e+00
4.900000000000000000e+03,3.291700680272121815e+00
4.950000000000000000e+03,3.312323232323245215e+00
5.000000000000000000e+03,3.331733333333345648e+00
5.050000000000000000e+03,3.351155115511563309e+00
5.100000000000000000e+03,3.370588235294129209e+00
5.150000000000000000e+03,3.389255663430430943e+00
5.200000000000000000e+03,3.406794871794882607e+00
5.250000000000000000e+03,3.416380952380963620e+00
5.300000000000000000e+03,3.414465408805042124e+00
5.350000000000000000e+03,3.409221183800633881e+00
5.400000000000000000e+03,3.390370370370380471e+00
5.450000000000000000e+03,3.345443425076462418e+00
5.500000000000000000e+03,3.303878787878797407e+00
5.550000000000000000e+03,3.269189189189198430e+00
5.600000000000000000e+03,3.245833333333343340e+00
5.650000000000000000e+03,3.236342182890865615e+00
5.700000000000000000e+03,3.231578947368429766e+00
5.750000000000000000e+03,3.217855072463776889e+00
5.800000000000000000e+03,3.189540229885065692e+00
5.850000000000000000e+03,3.158632478632486418e+00
5.900000000000000000e+03,3.127909604519781617e+00
5.950000000000000000e+03,3.099047619047627489e+00
6.000000000000000000e+03,3.067000000000009052e+00
6.050000000000000000e+03,3.033168044077143133e+00
6.100000000000000000e+03,2.999890710382521863e+00
6.150000000000000000e+03,2.967154471544723116e+00
6.200000000000000000e+03,2.934301075268825443e+00
6.250000000000000000e+03,2.906773333333342091e+00
6.300000000000000000e+03,2.877460317460325712e+00
6.350000000000000000e+03,2.846509186351712017e+00
6.400000000000000000e+03,2.832916666666672079e+00
6.450000000000000000e+03,2.822325581395355165e+00
6.500000000000000000e+03,2.814974358974365209e+00
6.550000000000000000e+03,2.811399491094154435e+00
6.600000000000000000e+03,2.810000000000007603e+00
6.650000000000000000e+03,2.808320802005020767e+00
6.700000000000000000e+03,2.806666666666674637e+00
6.750000000000000000e+03,2.805629629629637911e+00
6.800000000000000000e+03,2.804313725490203524e+00
6.850000000000000000e+03,2.801849148418498636e+00
6.900000000000000000e+03,2.798260869565223352e+00
6.950000000000000000e+03,2.793573141486817235e+00
7.000000000000000000e+03,2.788952380952387955e+00
7.050000000000000000e+03,2.782695035461000721e+00
7.100000000000000000e+03,2.774835680751182032e+00
7.150000000000000000e+03,2.769603729603737907e+00
7.200000000000000000e+03,2.765000000000008562e+00
7.250000000000000000e+03,2.762114942528743011e+00
7.300000000000000000e+03,2.757899543379003227e+00
7.350000000000000000e+03,2.761088435374157157e+00
7.400000000000000000e+03,2.764594594594601773e+00
7.450000000000000000e+03,2.769127516778531195e+00
7.500000000000000000e+03,2.774133333333339557e+00
7.550000000000000000e+03,2.778543046357621726e+00
7.600000000000000000e+03,2.782105263157901298e+00
7.650000000000000000e+03,2.784836601307195458e+00
7.700000000000000000e+03,2.788311688311694958e+00
7.750000000000000000e+03,2.794064516129039166e+00
7.800000000000000000e+03,2.798461538461544773e+00
7.850000000000000000e+03,2.802547770700643426e+00
7.900000000000000000e+03,2.803797468354435551e+00
7.950000000000000000e+03,2.807798742138370329e+00
8.000000000000000000e+03,2.812500000000005773e+00
8.050000000000000000e+03,2.818136645962738385e+00
8.100000000000000000e+03,2.823703703703708712e+00
8.150000000000000000e+03,2.827484662576692287e+00
8.200000000000000000e+03,2.831951219512199636e+00
8.250000000000000000e+03,2.834909090909095486e+00
8.300000000000000000e+03,2.838313253012052062e+00
8.350000000000000000e+03,2.843832335329345540e+00
8.400000000000000000e+03,2.848095238095242454e+00
8.450000000000000000e+03,2.853017751479293374e+00
8.500000000000000000e+03,2.858823529411768760e+00
8.550000000000000000e+03,2.863157894736847009e+00
8.600000000000000000e+03,2.864186046511632444e+00
8.650000000000000000e+03,2.863583815028905466e+00
8.700000000000000000e+03,2.864137931034486328e+00
8.750000000000000000e+03,2.862628571428573299e+00
8.800000000000000000e+03,2.859545454545457055e+00
8.850000000000000000e+03,2.859435028248588750e+00
8.900000000000000000e+03,2.861123595505619122e+00
8.950000000000000000e+03,2.861229050279330721e+00
9.000000000000000000e+03,2.859333333333334615e+00
9.050000000000000000e+03,2.856574585635359487e+00
9.100000000000000000e+03,2.855384615384615188e+00
9.150000000000000000e+03,2.859016393442622483e+00
9.200000000000000000e+03,2.864347826086956594e+00
9.250000000000000000e+03,2.870270270270271595e+00
9.300000000000000000e+03,2.875483870967743272e+00
9.350000000000000000e+03,2.877219251336899042e+00
9.400000000000000000e+03,2.873191489361702988e+00
9.450000000000000000e+03,2.864126984126985409e+00
9.500000000000000000e+03,2.853052631578948617e+00
9.550000000000000000e+03,2.845235602094242644e+00
9.600000000000000000e+03,2.841250000000001830e+00
9.650000000000000000e+03,2.839378238341971006e+00
9.700000000000000000e+03,2.835876288659795463e+00
9.750000000000000000e+03,2.831179487179488863e+00
9.800000000000000000e+03,2.826938775510206003e+00
9.850000000000000000e+03,2.822131979695432946e+00
9.900000000000000000e+03,2.816363636363639067e+00
9.950000000000000000e+03,2.810854271356786782e+00
1.000000000000000000e+04,2.804000000000002935e+00
1.005000000000000000e+04,2.794626865671643756e+00
1.010000000000000000e+04,2.783762376237627123e+00
1.015000000000000000e+04,2.772807881773402094e+00
1.020000000000000000e+04,2.761176470588238008e+00
1.025000000000000000e+04,2.752000000000002444e+00
1.030000000000000000e+04,2.742524271844662298e+00
1.035000000000000000e+04,2.733140096618359216e+00
1.040000000000000000e+04,2.725000000000001421e+00
1.045000000000000000e+04,2.716172248803828460e+00
1.050000000000000000e+04,2.708571428571429074e+00
1.055000000000000000e+04,2.701611374407584254e+00
1.060000000000000000e+04,2.695283018867926206e+00
1.065000000000000000e+04,2.689577464788734051e+00
1.070000000000000000e+04,2.681308411214955001e+00
1.075000000000000000e+04,2.673488372093024701e+00
1.080000000000000000e+04,2.667962962962964202e+00
1.085000000000000000e+04,2.659170506912443166e+00
1.090000000000000000e+04,2.651559633027523954e+00
1.095000000000000000e+04,2.645479452054794844e+00
1.100000000000000000e+04,2.640000000000000568e+00
1.105000000000000000e+04,2.635294117647058343e+00
1.110000000000000000e+04,2.629369369369369380e+00
1.115000000000000000e+04,2.623677130044843153e+00
1.120000000000000000e+04,2.620178571428572134e+00
1.125000000000000000e+04,2.613866666666667449e+00
1.130000000000000000e+04,2.607079646017700369e+00
1.135000000000000000e+04,2.601938325991190126e+00
1.140000000000000000e+04,2.597017543859650335e+00
1.145000000000000000e+04,2.591965065502185084e+00
1.150000000000000000e+04,2.587826086956523497e+00
1.155000000000000000e+04,2.583030303030303898e+00
1.160000000000000000e+04,2.579137931034484410e+00
1.165000000000000000e+04,2.574420600858370545e+00
1.170000000000000000e+04,2.570427350427352486e+00
1.175000000000000000e+04,2.565446808510640775e+00
1.180000000000000000e+04,2.559830508474578714e+00
1.185000000000000000e+04,2.555780590717303014e+00
1.190000000000000000e+04,2.550084033613449375e+00
1.195000000000000000e+04,2.543933054393310300e+00
1.200000000000000000e+04,2.536500000000005084e+00
1.205000000000000000e+04,2.527634854771790174e+00
1.210000000000000000e+04,2.520000000000004903e+00
1.215000000000000000e+04,2.512757201646095062e+00
1.220000000000000000e+04,2.508032786885250331e+00
1.225000000000000000e+04,2.506285714285719113e+00
1.230000000000000000e+04,2.505528455284557587e+00
1.235000000000000000e+04,2.502186234817818100e+00
1.240000000000000000e+04,2.497580645161294743e+00
1.245000000000000000e+04,2.491405622489963889e+00
1.250000000000000000e+04,2.485120000000004215e+00
1.255000000000000000e+04,2.479362549800802284e+00
1.260000000000000000e+04,2.473015873015878441e+00
1.265000000000000000e+04,2.466403162055341269e+00
1.270000000000000000e+04,2.459842519685044415e+00
1.275000000000000000e+04,2.455843137254908548e+00
1.280000000000000000e+04,2.452552083333339183e+00
1.285000000000000000e+04,2.449597924773028179e+00
1.290000000000000000e+04,2.446821705426363458e+00
1.295000000000000000e+04,2.443758043758049503e+00
1.300000000000000000e+04,2.440717948717954222e+00
1.305000000000000000e+04,2.437547892720311360e+00
1.310000000000000000e+04,2.433638676844788407e+00
1.315000000000000000e+04,2.429911280101399562e+00
1.320000000000000000e+04,2.425909090909095234e+00
1.325000000000000000e+04,2.421786163522016810e+00
1.330000000000000000e+04,2.417994987468675028e+00
1.335000000000000000e+04,2.413932584269665504e+00
1.340000000000000000e+04,2.409751243781096619e+00
1.345000000000000000e+04,2.406047087980175192e+00
1.350000000000000000e+04,2.402370370370372044e+00
1.355000000000000000e+04,2.399163591635917747e+00
1.360000000000000000e+04,2.395098039215687091e+00
1.365000000000000000e+04,2.392087912087912827e+00
1.370000000000000000e+04,2.389245742092459324e+00
1.375000000000000000e+04,2.387151515151517245e+00
1.380000000000000000e+04,2.386376811594204561e+00
1.385000000000000000e+04,2.385752105896512099e+00
1.390000000000000000e+04,2.387002398081536469e+00
1.395000000000000000e+04,2.388387096774193807e+00
1.400000000000000000e+04,2.390619047619048754e+00
1.405000000000000000e+04,2.391838671411626649e+00
1.410000000000000000e+04,2.391205673758866723e+00
1.415000000000000000e+04,2.388881036513545997e+00
1.420000000000000000e+04,2.387417840375587907e+00
1.425000000000000000e+04,2.385824561403508071e+00
1.430000000000000000e+04,2.385081585081584521e+00
1.435000000000000000e+04,2.384529616724738510e+00
1.440000000000000000e+04,2.384027777777778745e+00
1.445000000000000000e+04,2.383114186851212679e+00
1.450000000000000000e+04,2.382344827586208247e+00
1.455000000000000000e+04,2.381855670103094624e+00
1.460000000000000000e+04,2.382876712328769297e+00
1.465000000000000000e+04,2.384573378839592195e+00
1.470000000000000000e+04,2.386394557823130924e+00
1.475000000000000000e+04,2.388745762711866671e+00
1.480000000000000000e+04,2.391621621621624172e+00
1.485000000000000000e+04,2.395555555555557881e+00
1.490000000000000000e+04,2.399194630872484968e+00
1.495000000000000000e+04,2.402809364548496252e+00
1.500000000000000000e+04,2.405333333333335322e+00
1.505000000000000000e+04,2.408239202657809663e+00
1.510000000000000000e+04,2.410860927152319810e+00
1.515000000000000000e+04,2.408844884488451576e+00
1.520000000000000000e+04,2.407236842105266561e+00
1.525000000000000000e+04,2.404983606557379083e+00
1.530000000000000000e+04,2.404967320261440555e+00
1.535000000000000000e+04,2.407166123778504030e+00
1.540000000000000000e+04,2.409220779220781594e+00
1.545000000000000000e+04,2.411909385113271576e+00
1.550000000000000000e+04,2.414967741935486245e+00
1.555000000000000000e+04,2.416334405144696440e+00
1.560000000000000000e+04,2.419102564102565189e+00
1.565000000000000000e+04,2.421086261980831544e+00
1.570000000000000000e+04,2.421783439490446721e+00
1.575000000000000000e+04,2.423492063492064030e+00
1.580000000000000000e+04,2.423670886075949937e+00
1.585000000000000000e+04,2.424479495268139662e+00
1.590000000000000000e+04,2.425911949685534807e+00
1.595000000000000000e+04,2.426833855799373385e+00
1.600000000000000000e+04,2.428750000000000409e+00
1.605000000000000000e+04,2.430654205607477358e+00
1.610000000000000000e+04,2.432546583850932809e+00
1.615000000000000000e+04,2.434427244582043848e+00
1.620000000000000000e+04,2.435308641975309385e+00
1.625000000000000000e+04,2.435569230769230931e+00
1.630000000000000000e+04,2.435337423312882610e+00
1.635000000000000000e+04,2.435840978593270201e+00
1.640000000000000000e+04,2.436463414634143732e+00
1.645000000000000000e+04,2.437203647416411378e+00
1.650000000000000000e+04,2.436727272727270410e+00
1.655000000000000000e+04,2.437703927492445022e+00
1.660000000000000000e+04,2.438313253012045934e+00
1.665000000000000000e+04,2.437477477477474341e+00
1.670000000000000000e+04,2.438083832335327106e+00
1.675000000000000000e+04,2.437611940298506141e+00
1.680000000000000000e+04,2.438452380952379261e+00
1.685000000000000000e+04,2.439762611275961834e+00
1.690000000000000000e+04,2.439408284023666162e+00
1.695000000000000000e+04,2.437994100294982314e+00
1.700000000000000000e+04,2.436941176470584391e+00
1.705000000000000000e+04,2.435659824046916722e+00
1.710000000000000000e+04,2.436257309941512794e+00
1.715000000000000000e+04,2.438406219630700811e+00
1.720000000000000000e+04,2.441007751937974923e+00
1.725000000000000000e+04,2.443014492753614597e+00
1.730000000000000000e+04,2.444662813102110643e+00
1.735000000000000000e+04,2.445840537944275805e+00
1.740000000000000000e+04,2.446896551724128788e+00
1.745000000000000000e+04,2.447717287488051952e+00
1.750000000000000000e+04,2.448990476190466836e+00
1.755000000000000000e+04,2.450370370370360984e+00
1.760000000000000000e+04,2.451969696969688250e+00
1.765000000000000000e+04,2.454239848914061106e+00
1.770000000000000000e+04,2.456158192090387438e+00
1.775000000000000000e+04,2.457953051643184228e+00
1.780000000000000000e+04,2.459962546816471640e+00
1.785000000000000000e+04,2.462408963585425603e+00
1.790000000000000000e+04,2.464394785847290770e+00
1.795000000000000000e+04,2.466258124419675291e+00
1.800000000000000000e+04,2.468333333333324386e+00
1.805000000000000000e+04,2.470175438596482032e+00
1.810000000000000000e+04,2.472117863720064701e+00
1.815000000000000000e+04,2.473829201101918951e+00
1.820000000000000000e+04,2.475421245421236094e+00
1.825000000000000000e+04,2.476675799086748953e+00
1.830000000000000000e+04,2.478142076502722002e+00
1.835000000000000000e+04,2.480254314259754178e+00
1.840000000000000000e+04,2.482246376811584554e+00
1.845000000000000000e+04,2.484010840108391793e+00
1.850000000000000000e+04,2.485981981981971956e+00
1.855000000000000000e+04,2.488158131176989585e+00
1.860000000000000000e+04,2.490107526881710776e+00
1.865000000000000000e+04,2.491724754244851958e+00
1.870000000000000000e+04,2.493333333333324298e+00
1.875000000000000000e+04,2.495146666666657964e+00
1.880000000000000000e+04,2.496808510638288681e+00
1.885000000000000000e+04,2.498779840848797562e+00
1.890000000000000000e+04,2.501058201058192765e+00
1.895000000000000000e+04,2.502585751978883444e+00
1.900000000000000000e+04,2.504210526315780339e+00
1.905000000000000000e+04,2.506036745406814426e+00
1.910000000000000000e+04,2.508900523560199325e+00
1.915000000000000000e+04,2.512062663185368638e+00
1.920000000000000000e+04,2.515416666666657530e+00
1.925000000000000000e+04,2.518753246753236752e+00
1.930000000000000000e+04,2.521658031088073848e+00
1.935000000000000000e+04,2.524961240310068522e+00
1.940000000000000000e+04,2.527319587628857001e+00
1.945000000000000000e+04,2.529974293059118029e+00
1.950000000000000000e+04,2.532820512820504355e+00
1.955000000000000000e+04,2.535447570332473255e+00
1.960000000000000000e+04,2.538163265306114802e+00
1.965000000000000000e+04,2.540763358778617587e+00
1.970000000000000000e+04,2.543350253807098227e+00
1.975000000000000000e+04,2.545316455696194247e+00
1.980000000000000000e+04,2.547878787878778084e+00
1.985000000000000000e+04,2.549622166246842792e+00
1.990000000000000000e+04,2.551155778894463655e+00
1.995000000000000000e+04,2.552882205513776093e+00
2.000000000000000000e+04,2.554699999999991533e+00
2.005000000000000000e+04,2.556508728179542889e+00
2.010000000000000000e+04,2.558507462686559819e+00
2.015000000000000000e+04,2.559404466501232989e+00
2.020000000000000000e+04,2.560891089108903174e+00
2.025000000000000000e+04,2.562864197530857258e+00
2.030000000000000000e+04,2.563743842364525793e+00
2.035000000000000000e+04,2.564029484029478834e+00
2.040000000000000000e+04,2.564803921568628020e+00
2.045000000000000000e+04,2.567106764466178692e+00
2.050000000000000000e+04,2.568813008130081954e+00
2.055000000000000000e+04,2.571873479318736777e+00
2.060000000000000000e+04,2.575792880258901185e+00
2.065000000000000000e+04,2.577271993543181150e+00
2.070000000000000000e+04,2.577391304347826484e+00
2.075000000000000000e+04,2.577510040160642113e+00
2.080000000000000000e+04,2.577532051282051206e+00
2.085000000000000000e+04,2.577170263788969073e+00
2.090000000000000000e+04,2.576331738437001917e+00
2.095000000000000000e+04,2.574351630867143914e+00
2.100000000000000000e+04,2.571619047619047915e+00
2.105000000000000000e+04,2.568044338875691501e+00
2.110000000000000000e+04,2.562590837282780143e+00
2.115000000000000000e+04,2.555933806146572174e+00
2.120000000000000000e+04,2.549779874213836450e+00
2.125000000000000000e+04,2.545631372549018501e+00
2.130000000000000000e+04,2.541596244131454796e+00
2.135000000000000000e+04,2.537954722872755475e+00
2.140000000000000000e+04,2.534330218068536311e+00
2.145000000000000000e+04,2.531655011655011833e+00
2.150000000000000000e+04,2.530759689922481570e+00
2.155000000000000000e+04,2.530239752513534945e+00
2.160000000000000000e+04,2.529814814814814738e+00
2.165000000000000000e+04,2.529207082371055293e+00
2.170000000000000000e+04,2.528141321044547141e+00
2.175000000000000000e+04,2.527172413793103978e+00
2.180000000000000000e+04,2.524740061162079385e+00
2.185000000000000000e+04,2.522501906941267524e+00
2.190000000000000000e+04,2.519452054794522056e+00
2.195000000000000000e+04,2.516507213363706974e+00
2.200000000000000000e+04,2.513575757575758907e+00
2.205000000000000000e+04,2.510748299319728982e+00
2.210000000000000000e+04,2.507481146304676667e+00
2.215000000000000000e+04,2.504680210684726571e+00
2.220000000000000000e+04,2.501801801801802227e+00
2.225000000000000000e+04,2.498756554307115962e+00
2.230000000000000000e+04,2.496980568011957224e+00
2.235000000000000000e+04,2.496823266219239112e+00
2.240000000000000000e+04,2.497380952380952035e+00
2.245000000000000000e+04,2.497134372680029468e+00
2.250000000000000000e+04,2.497333333333333183e+00
2.255000000000000000e+04,2.496910569105691202e+00
2.260000000000000000e+04,2.496932153392330545e+00
2.265000000000000000e+04,2.496600441501103163e+00
2.270000000000000000e+04,2.496270190895740981e+00
2.275000000000000000e+04,2.498021978021972345e+00
2.280000000000000000e+04,2.500087719298240252e+00
2.285000000000000000e+04,2.502407002188178797e+00
2.290000000000000000e+04,2.504541484716153121e+00
2.295000000000000000e+04,2.506928104575159022e+00
2.300000000000000000e+04,2.508956521739125645e+00
2.305000000000000000e+04,2.510976138828628024e+00
2.310000000000000000e+04,2.513333333333328756e+00
2.315000000000000000e+04,2.514816414686820600e+00
2.320000000000000000e+04,2.516465517241375238e+00
2.325000000000000000e+04,2.517075268817200673e+00
2.330000000000000000e+04,2.517682403433472604e+00
2.335000000000000000e+04,2.518972162740895637e+00
2.340000000000000000e+04,2.520940170940166869e+00
2.345000000000000000e+04,2.522729211087416434e+00
2.350000000000000000e+04,2.525276595744677444e+00
2.355000000000000000e+04,2.527388535031844796e+00
2.360000000000000000e+04,2.528983050847455338e+00
2.365000000000000000e+04,2.530486257928115990e+00
2.370000000000000000e+04,2.532236286919829382e+00
2.375000000000000000e+04,2.533894736842103868e+00
2.380000000000000000e+04,2.535546218487393588e+00
2.385000000000000000e+04,2.536939203354296346e+00
2.390000000000000000e+04,2.538410041841002496e+00
2.395000000000000000e+04,2.539707724425885438e+00
2.400000000000000000e+04,2.541249999999998899e+00
2.405000000000000000e+04,2.542453222453220807e+00
2.410000000000000000e+04,2.543651452282155834e+00
2.415000000000000000e+04,2.544761904761902560e+00
2.420000000000000000e+04,2.546528925619833572e+00
2.425000000000000000e+04,2.548536082474224695e+00
2.430000000000000000e+04,2.550205761316870490e+00
2.435000000000000000e+04,2.551540041067760001e+00
2.440000000000000000e+04,2.552868852459014182e+00
2.445000000000000000e+04,2.554355828220856495e+00
2.450000000000000000e+04,2.556163265306119037e+00
2.455000000000000000e+04,2.557881873727083644e+00
2.460000000000000000e+04,2.559430894308939664e+00
2.465000000000000000e+04,2.560973630831639092e+00
2.470000000000000000e+04,2.562024291497972506e+00
2.475000000000000000e+04,2.563393939393935561e+00
2.480000000000000000e+04,2.564193548387092125e+00
2.485000000000000000e+04,2.564668008048285763e+00
2.490000000000000000e+04,2.566104417670679538e+00
2.495000000000000000e+04,2.567695390781560061e+00
2.500000000000000000e+04,2.568319999999997272e+00
2.505000000000000000e+04,2.569660678642711638e+00
2.510000000000000000e+04,2.570597609561750208e+00
2.515000000000000000e+04,2.572087475149102076e+00
2.520000000000000000e+04,2.573809523809520883e+00
2.525000000000000000e+04,2.575207920792077054e+00
2.530000000000000000e+04,2.575494071146242625e+00
2.535000000000000000e+04,2.575305719921102021e+00
2.540000000000000000e+04,2.576062992125981665e+00
2.545000000000000000e+04,2.575795677799605166e+00
2.550000000000000000e+04,2.575999999999998735e+00
2.555000000000000000e+04,2.575655577299412080e+00
2.560000000000000000e+04,2.574921874999999361e+00
2.565000000000000000e+04,2.573723196881090303e+00
2.570000000000000000e+04,2.573307392996107890e+00
2.575000000000000000e+04,2.573281553398057309e+00
2.580000000000000000e+04,2.574108527131781621e+00
2.585000000000000000e+04,2.574777562862668123e+00
2.590000000000000000e+04,2.575675675675676235e+00
2.595000000000000000e+04,2.576801541425820297e+00
2.600000000000000000e+04,2.577769230769232589e+00
2.605000000000000000e+04,2.579040307101728935e+00
2.610000000000000000e+04,2.580306513409964086e+00
2.615000000000000000e+04,2.580956022944553396e+00
2.620000000000000000e+04,2.581679389312980355e+00
2.625000000000000000e+04,2.582704761904764723e+00
2.630000000000000000e+04,2.584410646387835797e+00
2.635000000000000000e+04,2.586185958254272776e+00
2.640000000000000000e+04,2.586666666666670444e+00
2.645000000000000000e+04,2.585784499054824437e+00
2.650000000000000000e+04,2.584377358490569598e+00
2.655000000000000000e+04,2.582975517890776285e+00
2.660000000000000000e+04,2.583007518796997637e+00
2.665000000000000000e+04,2.582439024390248861e+00
2.670000000000000000e+04,2.582097378277158128e+00
2.675000000000000000e+04,2.582504672897201203e+00
2.680000000000000000e+04,2.582537313432840431e+00
2.685000000000000000e+04,2.582644320297955431e+00
2.690000000000000000e+04,2.582676579925653026e+00
2.695000000000000000e+04,2.582857142857145405e+00
2.700000000000000000e+04,2.582962962962966014e+00
2.705000000000000000e+04,2.583659889094273687e+00
2.710000000000000000e+04,2.583173431734321124e+00
2.715000000000000000e+04,2.582762430939229414e+00
2.720000000000000000e+04,2.582352941176473404e+00
2.725000000000000000e+04,2.582532110091745103e+00
2.730000000000000000e+04,2.583003663003664130e+00
2.735000000000000000e+04,2.583473491773310204e+00
2.740000000000000000e+04,2.584817518248176960e+00
2.745000000000000000e+04,2.585938069216759061e+00
2.750000000000000000e+04,2.587563636363637176e+00
2.755000000000000000e+04,2.588384754990925352e+00
2.760000000000000000e+04,2.590362318840580436e+00
2.765000000000000000e+04,2.591898734177215502e+00
2.770000000000000000e+04,2.593862815884476980e+00
2.775000000000000000e+04,2.595675675675676697e+00
2.780000000000000000e+04,2.597697841726619661e+00
2.785000000000000000e+04,2.599353680430880775e+00
2.790000000000000000e+04,2.601362007168460000e+00
2.795000000000000000e+04,2.603291592128802456e+00
2.800000000000000000e+04,2.605500000000001926e+00
2.805000000000000000e+04,2.607486631016044498e+00
2.810000000000000000e+04,2.609252669039147765e+00
2.815000000000000000e+04,2.611438721136768670e+00
2.820000000000000000e+04,2.613120567375888825e+00
2.825000000000000000e+04,2.614371681415932791e+00
2.830000000000000000e+04,2.615547703180215677e+00
2.835000000000000000e+04,2.616437389770726263e+00
2.840000000000000000e+04,2.616971830985918679e+00
2.845000000000000000e+04,2.616942003514941550e+00
2.850000000000000000e+04,2.616912280701757076e+00
2.855000000000000000e+04,2.617443082311738056e+00
2.860000000000000000e+04,2.618321678321683166e+00
2.865000000000000000e+04,2.619057591623041414e+00
2.870000000000000000e+04,2.620348432055753740e+00
2.875000000000000000e+04,2.621147826086960286e+00
2.880000000000000000e+04,2.622430555555558929e+00
2.885000000000000000e+04,2.623500866551129018e+00
2.890000000000000000e+04,2.624982698961940919e+00
2.895000000000000000e+04,2.626113989637308244e+00
2.900000000000000000e+04,2.627793103448278877e+00
2.905000000000000000e+04,2.628984509466440134e+00
2.910000000000000000e+04,2.629828178694161966e+00
2.915000000000000000e+04,2.631286449399659944e+00
2.920000000000000000e+04,2.632534246575345627e+00
2.925000000000000000e+04,2.633572649572652580e+00
2.930000000000000000e+04,2.634129692832767766e+00
2.935000000000000000e+04,2.635025553662694975e+00
2.940000000000000000e+04,2.635918367346942404e+00
2.945000000000000000e+04,2.636672325976234799e+00
2.950000000000000000e+04,2.637084745762715787e+00
2.955000000000000000e+04,2.637292724196280691e+00
2.960000000000000000e+04,2.637905405405408743e+00
2.965000000000000000e+04,2.638111298482296529e+00
2.970000000000000000e+04,2.638518518518521816e+00
2.975000000000000000e+04,2.639260504201683677e+00
2.980000000000000000e+04,2.639395973154364583e+00
2.985000000000000000e+04,2.639128978224457356e+00
2.990000000000000000e+04,2.639130434782610113e+00
2.995000000000000000e+04,2.638597662771285712e+00
3.000000000000000000e+04,2.637800000000000811e+00
3.005000000000000000e+04,2.637603993344426634e+00
3.010000000000000000e+04,2.637408637873756234e+00
3.015000000000000000e+04,2.636749585406302998e+00
3.020000000000000000e+04,2.636225165562914974e+00
3.025000000000000000e+04,2.635900826446282430e+00
3.030000000000000000e+04,2.635775577557757821e+00
3.035000000000000000e+04,2.636309719934103235e+00
3.040000000000000000e+04,2.637697368421052957e+00
3.045000000000000000e+04,2.639211822660098683e+00
3.050000000000000000e+04,2.640393442622950282e+00
3.055000000000000000e+04,2.641898527004909791e+00
3.060000000000000000e+04,2.643594771241828845e+00
3.065000000000000000e+04,2.644437194127241764e+00
3.070000000000000000e+04,2.644234527687295166e+00
3.075000000000000000e+04,2.643382113821137303e+00
3.080000000000000000e+04,2.642012987012986258e+00
3.085000000000000000e+04,2.639999999999998792e+00
3.090000000000000000e+04,2.637346278317150627e+00
3.095000000000000000e+04,2.633602584814215053e+00
3.100000000000000000e+04,2.629935483870967428e+00
3.105000000000000000e+04,2.627761674718195994e+00
3.110000000000000000e+04,2.626945337620578691e+00
3.115000000000000000e+04,2.626003210272872757e+00
3.120000000000000000e+04,2.625384615384615650e+00
3.125000000000000000e+04,2.624896000000000118e+00
3.130000000000000000e+04,2.625047923322683552e+00
3.135000000000000000e+04,2.625326953748006620e+00
3.140000000000000000e+04,2.625541401273885356e+00
3.145000000000000000e+04,2.625246422893481757e+00
3.150000000000000000e+04,2.624825396825396062e+00
3.155000000000000000e+04,2.625166402535657362e+00
3.160000000000000000e+04,2.625822784810125210e+00
3.165000000000000000e+04,2.626919431279619133e+00
3.170000000000000000e+04,2.628517350157726362e+00
3.175000000000000000e+04,2.630110236220470910e+00
3.180000000000000000e+04,2.631635220125784436e+00
3.185000000000000000e+04,2.632276295133436861e+00
3.190000000000000000e+04,2.632601880877741607e+00
3.195000000000000000e+04,2.632488262910797516e+00
3.200000000000000000e+04,2.632187499999998792e+00
3.205000000000000000e+04,2.631388455538219873e+00
3.210000000000000000e+04,2.630031152647974046e+00
3.215000000000000000e+04,2.628304821150853954e+00
3.220000000000000000e+04,2.626583850931673680e+00
3.225000000000000000e+04,2.626108527131779891e+00
3.230000000000000000e+04,2.625448916408665845e+00
3.235000000000000000e+04,2.625100463678513574e+00
3.240000000000000000e+04,2.624938271604934759e+00
3.245000000000000000e+04,2.625146379044680067e+00
3.250000000000000000e+04,2.624984615384611253e+00
3.255000000000000000e+04,2.625007680491547646e+00
3.260000000000000000e+04,2.624969325153370558e+00
3.265000000000000000e+04,2.624686064318527023e+00
3.270000000000000000e+04,2.624525993883789265e+00
3.275000000000000000e+04,2.624549618320607625e+00
3.280000000000000000e+04,2.624573170731703264e+00
3.285000000000000000e+04,2.624414003044135857e+00
3.290000000000000000e+04,2.624316109422488275e+00
3.295000000000000000e+04,2.623854324734442134e+00
3.300000000000000000e+04,2.623333333333328632e+00
3.305000000000000000e+04,2.622329803328285358e+00
3.310000000000000000e+04,2.621510574018121265e+00
3.315000000000000000e+04,2.620633484162890436e+00
3.320000000000000000e+04,2.619698795180716466e+00
3.325000000000000000e+04,2.618646616541346894e+00
3.330000000000000000e+04,2.617657657657651793e+00
3.335000000000000000e+04,2.616671664167909750e+00
3.340000000000000000e+04,2.615508982035922525e+00
3.345000000000000000e+04,2.614469357249620263e+00
3.350000000000000000e+04,2.613373134328352165e+00
3.355000000000000000e+04,2.612459016393435807e+00
3.360000000000000000e+04,2.611190476190468956e+00
3.365000000000000000e+04,2.610401188707272890e+00
3.370000000000000000e+04,2.609258160237382107e+00
3.375000000000000000e+04,2.608177777777770601e+00
3.380000000000000000e+04,2.606982248520703038e+00
3.385000000000000000e+04,2.605849335302798497e+00
3.390000000000000000e+04,2.604542772861349498e+00
3.395000000000000000e+04,2.603122238586148995e+00
3.400000000000000000e+04,2.602274509803906177e+00
3.405000000000000000e+04,2.602173274596166763e+00
3.410000000000000000e+04,2.602541544477012803e+00
3.415000000000000000e+04,2.603201561737417791e+00
3.420000000000000000e+04,2.603450292397646137e+00
3.425000000000000000e+04,2.603873479318721262e+00
3.430000000000000000e+04,2.604003887269180417e+00
3.435000000000000000e+04,2.604366812227061789e+00
3.440000000000000000e+04,2.604903100775181723e+00
3.445000000000000000e+04,2.605379777455237189e+00
3.450000000000000000e+04,2.605971014492740601e+00
3.455000000000000000e+04,2.606386878919428440e+00
3.460000000000000000e+04,2.606974951830430598e+00
3.465000000000000000e+04,2.607330447330435952e+00
3.470000000000000000e+04,2.607857829010554518e+00
3.475000000000000000e+04,2.608268585131882311e+00
3.480000000000000000e+04,2.608563218390792304e+00
3.485000000000000000e+04,2.608971783835473346e+00
3.490000000000000000e+04,2.609092645654238485e+00
3.495000000000000000e+04,2.608984263233177892e+00
3.500000000000000000e+04,2.609047619047606403e+00
3.505000000000000000e+04,2.608939610080823535e+00
3.510000000000000000e+04,2.609059829059815705e+00
3.515000000000000000e+04,2.609407302038867282e+00
3.520000000000000000e+04,2.609299242424228282e+00
3.525000000000000000e+04,2.609021276595731020e+00
3.530000000000000000e+04,2.608800755429637075e+00
3.535000000000000000e+04,2.608920320603474785e+00
3.540000000000000000e+04,2.609096045197726088e+00
3.545000000000000000e+04,2.609271274094955295e+00
3.550000000000000000e+04,2.609389671361488361e+00
3.555000000000000000e+04,2.610014064697596226e+00
3.560000000000000000e+04,2.610074906367029435e+00
3.565000000000000000e+04,2.610359981299660515e+00
3.570000000000000000e+04,2.610980392156850627e+00
3.575000000000000000e+04,2.611319347319335904e+00
3.580000000000000000e+04,2.611936685288629434e+00
3.585000000000000000e+04,2.612552301255218534e+00
3.590000000000000000e+04,2.613333333333321740e+00
3.595000000000000000e+04,2.613611497450150978e+00
3.600000000000000000e+04,2.614166666666655203e+00
3.605000000000000000e+04,2.614609338881172640e+00
3.610000000000000000e+04,2.615106186518918463e+00
3.615000000000000000e+04,2.615325034578135366e+00
3.620000000000000000e+04,2.615874769797410071e+00
3.625000000000000000e+04,2.616533333333321387e+00
3.630000000000000000e+04,2.616694214876020386e+00
3.635000000000000000e+04,2.616634571297557610e+00
3.640000000000000000e+04,2.616300366300353453e+00
3.645000000000000000e+04,2.616680384087779032e+00
3.650000000000000000e+04,2.617114155251128338e+00
3.655000000000000000e+04,2.617273141814852266e+00
3.660000000000000000e+04,2.617267759562828200e+00
3.665000000000000000e+04,2.617207821737141060e+00
3.670000000000000000e+04,2.617202543142584936e+00
3.675000000000000000e+04,2.617251700680260029e+00
3.680000000000000000e+04,2.617137681159408480e+00
3.685000000000000000e+04,2.617295341474434878e+00
3.690000000000000000e+04,2.616964769647684541e+00
3.695000000000000000e+04,2.615281912494350269e+00
3.700000000000000000e+04,2.613441441441430424e+00
3.705000000000000000e+04,2.611336032388654083e+00
3.710000000000000000e+04,2.609074573225507621e+00
3.715000000000000000e+04,2.606980708838035454e+00
3.720000000000000000e+04,2.604569892473111103e+00
3.725000000000000000e+04,2.602165548098427372e+00
3.730000000000000000e+04,2.598909740840027460e+00
3.735000000000000000e+04,2.595394912985266256e+00
3.740000000000000000e+04,2.590766488413537516e+00
3.745000000000000000e+04,2.585402759234523451e+00
3.750000000000000000e+04,2.579893333333322936e+00
3.755000000000000000e+04,2.574238792720805247e+00
3.760000000000000000e+04,2.568812056737577176e+00
3.765000000000000000e+04,2.563346613545805397e+00
3.770000000000000000e+04,2.557152961980535544e+00
3.775000000000000000e+04,2.551558498896233651e+00
3.780000000000000000e+04,2.545661375661361081e+00
3.785000000000000000e+04,2.540413914575062826e+00
3.790000000000000000e+04,2.535021987686880696e+00
3.795000000000000000e+04,2.530065876152819193e+00
3.800000000000000000e+04,2.526280701754373137e+00
3.805000000000000000e+04,2.522032413491006153e+00
3.810000000000000000e+04,2.518005249343816754e+00
3.815000000000000000e+04,2.514145915246816188e+00
3.820000000000000000e+04,2.510401396160541587e+00
3.825000000000000000e+04,2.506039215686257648e+00
3.830000000000000000e+04,2.501792863359426189e+00
3.835000000000000000e+04,2.497088222511934408e+00
3.840000000000000000e+04,2.491874999999981632e+00
3.845000000000000000e+04,2.486571304724732201e+00
3.850000000000000000e+04,2.480242424242406152e+00
3.855000000000000000e+04,2.473203631647192147e+00
3.860000000000000000e+04,2.466649395509479703e+00
3.865000000000000000e+04,2.461250539025422235e+00
3.870000000000000000e+04,2.456330749353985432e+00
3.875000000000000000e+04,2.452043010752668728e+00
3.880000000000000000e+04,2.447920962199293893e+00
3.885000000000000000e+04,2.443963963963945218e+00
3.890000000000000000e+04,2.439862896315320384e+00
3.895000000000000000e+04,2.436234488660658393e+00
3.900000000000000000e+04,2.431435897435879845e+00
3.905000000000000000e+04,2.427008109261612923e+00
3.910000000000000000e+04,2.421670929241244608e+00
3.915000000000000000e+04,2.416551724137913304e+00
3.920000000000000000e+04,2.411445578231275366e+00
3.925000000000000000e+04,2.406352441613571536e+00
3.930000000000000000e+04,2.401832061068687185e+00
3.935000000000000000e+04,2.396865734858095731e+00
3.940000000000000000e+04,2.392165820642962792e+00
3.945000000000000000e+04,2.386869455006322305e+00
3.950000000000000000e+04,2.381991561181420636e+00
3.955000000000000000e+04,2.377429414243559247e+00
3.960000000000000000e+04,2.372626262626249538e+00
3.965000000000000000e+04,2.367936107608224816e+00
3.970000000000000000e+04,2.363408900083950215e+00
3.975000000000000000e+04,2.358943396226401035e+00
3.980000000000000000e+04,2.354288107202666680e+00
3.985000000000000000e+04,2.349744876620647460e+00
3.990000000000000000e+04,2.345714285714272762e+00
3.995000000000000000e+04,2.341693783896525272e+00
4.000000000000000000e+04,2.337433333333321261e+00
4.005000000000000000e+04,2.333682896379514204e+00
4.010000000000000000e+04,2.329842061512872764e+00
4.015000000000000000e+04,2.326010792860096821e+00
4.020000000000000000e+04,2.322437810945263692e+00
4.025000000000000000e+04,2.318824016563136414e+00
4.030000000000000000e+04,2.315268817204289675e+00
4.035000000000000000e+04,2.311771995043359063e+00
4.040000000000000000e+04,2.308927392739263063e+00
4.045000000000000000e+04,2.305743716522444586e+00
4.050000000000000000e+04,2.302518518518507751e+00
4.055000000000000000e+04,2.299695848746393878e+00
4.060000000000000000e+04,2.297224958949086293e+00
4.065000000000000000e+04,2.295596555965549790e+00
4.070000000000000000e+04,2.294365274365263829e+00
4.075000000000000000e+04,2.293382413087924121e+00
4.080000000000000000e+04,2.293235294117637046e+00
4.085000000000000000e+04,2.293333333333323676e+00
4.090000000000000000e+04,2.293333333333323676e+00
4.095000000000000000e+04,2.292893772893763504e+00
4.100000000000000000e+04,2.293089430894300396e+00
4.105000000000000000e+04,2.292748680470962697e+00
4.110000000000000000e+04,2.292749391727485264e+00
4.115000000000000000e+04,2.292701498582411901e+00
4.120000000000000000e+04,2.292508090614876259e+00
4.125000000000000000e+04,2.292460606060596540e+00
4.130000000000000000e+04,2.292364810330903335e+00
4.135000000000000000e+04,2.292365981459079105e+00
4.140000000000000000e+04,2.292222222222212391e+00
4.145000000000000000e+04,2.292175311620415989e+00
4.150000000000000000e+04,2.292273092369468745e+00
4.155000000000000000e+04,2.292515042117921009e+00
4.160000000000000000e+04,2.292516025641016419e+00
4.165000000000000000e+04,2.292276910764297071e+00
4.170000000000000000e+04,2.292278177458025201e+00
4.175000000000000000e+04,2.292566866267456760e+00
4.180000000000000000e+04,2.292567783094090483e+00
4.185000000000000000e+04,2.292186379928307094e+00
4.190000000000000000e+04,2.291949085123301533e+00
4.195000000000000000e+04,2.291760031783861784e+00
4.200000000000000000e+04,2.291857142857135266e+00
4.205000000000000000e+04,2.292239397542599644e+00
4.210000000000000000e+04,2.292145684877268330e+00
4.215000000000000000e+04,2.291909845788841160e+00
4.220000000000000000e+04,2.292053712480244254e+00
4.225000000000000000e+04,2.292197238658768566e+00
4.230000000000000000e+04,2.292009456264767042e+00
4.235000000000000000e+04,2.291774891774883915e+00
4.240000000000000000e+04,2.291871069182381149e+00
4.245000000000000000e+04,2.292014134275609294e+00
4.250000000000000000e+04,2.291450980392148118e+00
4.255000000000000000e+04,2.290842146494311837e+00
4.260000000000000000e+04,2.289671361502340297e+00
4.265000000000000000e+04,2.287987495115271219e+00
4.270000000000000000e+04,2.285136612021851032e+00
4.275000000000000000e+04,2.281543859649116435e+00
4.280000000000000000e+04,2.277492211838000991e+00
4.285000000000000000e+04,2.273870089459347987e+00
4.290000000000000000e+04,2.270675990675985023e+00
4.295000000000000000e+04,2.267442762902594389e+00
4.300000000000000000e+04,2.264310077519374520e+00
4.305000000000000000e+04,2.261649245063874769e+00
4.310000000000000000e+04,2.259458623356531248e+00
4.315000000000000000e+04,2.257319428350710311e+00
4.320000000000000000e+04,2.255185185185180963e+00
4.325000000000000000e+04,2.252685934489398356e+00
4.330000000000000000e+04,2.250423402617392377e+00
4.335000000000000000e+04,2.247612456747399179e+00
4.340000000000000000e+04,2.245130568356369150e+00
4.345000000000000000e+04,2.241411584196389750e+00
4.350000000000000000e+04,2.236965517241374712e+00
4.355000000000000000e+04,2.231381553769609116e+00
4.360000000000000000e+04,2.225397553516813787e+00
4.365000000000000000e+04,2.219610538373418596e+00
4.370000000000000000e+04,2.214385964912275906e+00
4.375000000000000000e+04,2.209721904761900113e+00
4.380000000000000000e+04,2.206255707762552642e+00
4.385000000000000000e+04,2.203664006081333504e+00
4.390000000000000000e+04,2.201305998481393189e+00
4.395000000000000000e+04,2.199226393629119425e+00
4.400000000000000000e+04,2.197333333333328920e+00
4.405000000000000000e+04,2.195671585319709074e+00
4.410000000000000000e+04,2.193514739229021959e+00
4.415000000000000000e+04,2.190728576821439511e+00
4.420000000000000000e+04,2.187677224736045201e+00
4.425000000000000000e+04,2.184180790960448704e+00
4.430000000000000000e+04,2.180601956358160898e+00
4.435000000000000000e+04,2.177256670424650320e+00
4.440000000000000000e+04,2.173918918918917420e+00
4.445000000000000000e+04,2.170813648293961062e+00
4.450000000000000000e+04,2.168524344569286555e+00
4.455000000000000000e+04,2.166644219977551966e+00
4.460000000000000000e+04,2.165440956651716764e+00
4.465000000000000000e+04,2.164598730869725429e+00
4.470000000000000000e+04,2.163847874720355779e+00
4.475000000000000000e+04,2.163143389199253086e+00
4.480000000000000000e+04,2.161860119047616546e+00
4.485000000000000000e+04,2.160267558528424559e+00
4.490000000000000000e+04,2.157876763177426938e+00
4.495000000000000000e+04,2.156514645902850358e+00
4.500000000000000000e+04,2.155288888888883037e+00
4.505000000000000000e+04,2.154820569737323055e+00
4.510000000000000000e+04,2.154087213599403139e+00
4.515000000000000000e+04,2.152868217054257904e+00
4.520000000000000000e+04,2.152050147492619914e+00
4.525000000000000000e+04,2.150482504604045886e+00
4.530000000000000000e+04,2.148785871964672189e+00
4.535000000000000000e+04,2.146299154722520974e+00
4.540000000000000000e+04,2.143465491923632449e+00
4.545000000000000000e+04,2.139801980198010156e+00
4.550000000000000000e+04,2.136102564102555501e+00
4.555000000000000000e+04,2.132367361873389822e+00
4.560000000000000000e+04,2.129210526315780339e+00
4.565000000000000000e+04,2.125972982840442782e+00
4.570000000000000000e+04,2.123136396790654246e+00
4.575000000000000000e+04,2.120612021857914531e+00
4.580000000000000000e+04,2.118180494905377298e+00
4.585000000000000000e+04,2.115841512177382810e+00
4.590000000000000000e+04,2.113420479302823729e+00
4.595000000000000000e+04,2.110787087413847463e+00
4.600000000000000000e+04,2.107507246376803867e+00
4.605000000000000000e+04,2.104321389793695207e+00
4.610000000000000000e+04,2.100187997107730631e+00
4.615000000000000000e+04,2.096366919465504797e+00
4.620000000000000000e+04,2.093030303030296135e+00
4.625000000000000000e+04,2.089960360360355818e+00
4.630000000000000000e+04,2.087242620590348263e+00
4.635000000000000000e+04,2.085350593311752210e+00
4.640000000000000000e+04,2.084238505747120662e+00
4.645000000000000000e+04,2.082870470039462241e+00
4.650000000000000000e+04,2.080817204301069090e+00
4.655000000000000000e+04,2.079197994987462383e+00
4.660000000000000000e+04,2.076895565092983009e+00
4.665000000000000000e+04,2.075112540192919131e+00
4.670000000000000000e+04,2.073718772305489288e+00
4.675000000000000000e+04,2.071900178253113012e+00
4.680000000000000000e+04,2.070940170940164915e+00
4.685000000000000000e+04,2.069384560654566663e+00
4.690000000000000000e+04,2.068599857853584467e+00
4.695000000000000000e+04,2.067220447284340512e+00
4.700000000000000000e+04,2.065843971631199594e+00
4.705000000000000000e+04,2.063875309953944193e+00
4.710000000000000000e+04,2.061443736730355525e+00
4.715000000000000000e+04,2.058508306822193656e+00
4.720000000000000000e+04,2.055494350282481175e+00
4.725000000000000000e+04,2.051682539682534223e+00
4.730000000000000000e+04,2.048301620859754646e+00
4.735000000000000000e+04,2.045223512847583525e+00
4.740000000000000000e+04,2.042405063291132805e+00
4.745000000000000000e+04,2.039929750614676074e+00
4.750000000000000000e+04,2.037838596491222898e+00
4.755000000000000000e+04,2.036004206098839475e+00
4.760000000000000000e+04,2.033879551820723108e+00
4.765000000000000000e+04,2.031339629240986433e+00
4.770000000000000000e+04,2.028301886792446052e+00
4.775000000000000000e+04,2.025102966841179963e+00
4.780000000000000000e+04,2.022036262203620094e+00
4.785000000000000000e+04,2.018934169278992385e+00
4.790000000000000000e+04,2.016464857341679462e+00
4.795000000000000000e+04,2.013958985053871498e+00
4.800000000000000000e+04,2.011166666666662994e+00
4.805000000000000000e+04,2.009753728754767099e+00
4.810000000000000000e+04,2.008343728343727097e+00
4.815000000000000000e+04,2.007185877466249213e+00
4.820000000000000000e+04,2.006196403872751333e+00
4.825000000000000000e+04,2.004877374784109101e+00
4.830000000000000000e+04,2.002898550724635296e+00
4.835000000000000000e+04,2.000882454326093018e+00
4.840000000000000000e+04,1.997878787878784923e+00
4.845000000000000000e+04,1.995335397316818415e+00
4.850000000000000000e+04,1.992508591065289103e+00
4.855000000000000000e+04,1.990058359079984518e+00
4.860000000000000000e+04,1.987366255144031868e+00
4.865000000000000000e+04,1.985173004453578471e+00
4.870000000000000000e+04,1.983764544832304910e+00
4.875000000000000000e+04,1.982235897435896010e+00
4.880000000000000000e+04,1.980546448087430189e+00
4.885000000000000000e+04,1.979065165472534193e+00
4.890000000000000000e+04,1.977218813905929462e+00
4.895000000000000000e+04,1.975580524344566991e+00
4.900000000000000000e+04,1.973700680272106212e+00
4.905000000000000000e+04,1.971987767584094664e+00
4.910000000000000000e+04,1.969626612355732664e+00
4.915000000000000000e+04,1.968165479823664299e+00
4.920000000000000000e+04,1.967032520325198597e+00
4.925000000000000000e+04,1.966267343485611718e+00
4.930000000000000000e+04,1.965260311020954775e+00
4.935000000000000000e+04,1.964498480243154876e+00
4.940000000000000000e+04,1.963697705802962989e+00
4.945000000000000000e+04,1.962210987529485084e+00
4.950000000000000000e+04,1.961090909090903223e+00
4.955000000000000000e+04,1.959367642112338714e+00
4.960000000000000000e+04,1.957647849462360146e+00
4.965000000000000000e+04,1.955770392749239139e+00
4.970000000000000000e+04,1.953695506371556423e+00
4.975000000000000000e+04,1.951383584589608589e+00
4.980000000000000000e+04,1.949638554216860609e+00
4.985000000000000000e+04,1.947455700434630455e+00
4.990000000000000000e+04,1.945517702070802102e+00
4.995000000000000000e+04,1.943903903903898112e+00
5.000000000000000000e+04,1.942373333333328622e+00
5.005000000000000000e+04,1.940646020646014991e+00
5.010000000000000000e+04,1.938762475049895073e+00
5.015000000000000000e+04,1.936164838816877509e+00
5.020000000000000000e+04,1.933612217795478649e+00
5.025000000000000000e+04,1.930786069651734493e+00
5.030000000000000000e+04,1.927408880053009144e+00
5.035000000000000000e+04,1.924753392916246586e+00
5.040000000000000000e+04,1.922182539682533609e+00
5.045000000000000000e+04,1.919299636603891024e+00
5.050000000000000000e+04,1.917531353135306205e+00
5.055000000000000000e+04,1.915845697329368713e+00
5.060000000000000000e+04,1.914242424242416085e+00
5.065000000000000000e+04,1.912405396512002920e+00
5.070000000000000000e+04,1.911242603550288077e+00
5.075000000000000000e+04,1.909136288998349640e+00
5.080000000000000000e+04,1.906719160104977107e+00
5.085000000000000000e+04,1.904110127826932786e+00
5.090000000000000000e+04,1.902252783235092837e+00
5.095000000000000000e+04,1.900477592410851013e+00
5.100000000000000000e+04,1.899019607843128066e+00
5.105000000000000000e+04,1.897329415605607084e+00
5.110000000000000000e+04,1.895485975211993690e+00
5.115000000000000000e+04,1.893841642228729860e+00
5.120000000000000000e+04,1.893138020833323498e+00
5.125000000000000000e+04,1.891928455284542787e+00
5.130000000000000000e+04,1.890019493177377274e+00
5.135000000000000000e+04,1.887841609866914627e+00
5.140000000000000000e+04,1.885162127107640195e+00
5.145000000000000000e+04,1.882526724975691401e+00
5.150000000000000000e+04,1.879430420711961203e+00
5.155000000000000000e+04,1.877077271257664215e+00
5.160000000000000000e+04,1.874651162790683445e+00
5.165000000000000000e+04,1.872616973217151592e+00
5.170000000000000000e+04,1.871089619600244003e+00
5.175000000000000000e+04,1.869951690821241908e+00
5.180000000000000000e+04,1.868815958815944089e+00
5.185000000000000000e+04,1.867913854066202362e+00
5.190000000000000000e+04,1.866435452793821170e+00
5.195000000000000000e+04,1.864497914661519928e+00
5.200000000000000000e+04,1.862641025641010639e+00
5.205000000000000000e+04,1.860749279538889800e+00
5.210000000000000000e+04,1.858554062699919962e+00
5.215000000000000000e+04,1.856976669862559826e+00
5.220000000000000000e+04,1.855019157088106718e+00
5.225000000000000000e+04,1.853141945773507882e+00
5.230000000000000000e+04,1.851115360101959872e+00
5.235000000000000000e+04,1.849436485195780744e+00
5.240000000000000000e+04,1.846844783714995497e+00
5.245000000000000000e+04,1.844219891960579227e+00
5.250000000000000000e+04,1.842819047619029593e+00
5.255000000000000000e+04,1.840393276244829401e+00
5.260000000000000000e+04,1.838238276299096530e+00
5.265000000000000000e+04,1.836543209876527305e+00
5.270000000000000000e+04,1.834813409234643755e+00
5.275000000000000000e+04,1.833276461295401338e+00
5.280000000000000000e+04,1.832196969696953115e+00
5.285000000000000000e+04,1.830930305897176424e+00
5.290000000000000000e+04,1.829930686830481434e+00
5.295000000000000000e+04,1.828215297450408894e+00
5.300000000000000000e+04,1.826389937106902339e+00
5.305000000000000000e+04,1.824756519007209699e+00
5.310000000000000000e+04,1.822561205273054430e+00
5.315000000000000000e+04,1.820445280652227105e+00
5.320000000000000000e+04,1.818070175438581737e+00
5.325000000000000000e+04,1.815549295774633309e+00
5.330000000000000000e+04,1.813708567854894760e+00
5.335000000000000000e+04,1.811946266791613080e+00
5.340000000000000000e+04,1.809999999999984954e+00
5.345000000000000000e+04,1.808656064858107815e+00
5.350000000000000000e+04,1.807838006230515937e+00
5.355000000000000000e+04,1.807208216619966556e+00
5.360000000000000000e+04,1.806131840796006305e+00
5.365000000000000000e+04,1.805579372475910382e+00
5.370000000000000000e+04,1.804878957169446574e+00
5.375000000000000000e+04,1.804291472868204238e+00
5.380000000000000000e+04,1.802887236679045602e+00
5.385000000000000000e+04,1.802079851439169822e+00
5.390000000000000000e+04,1.800977118119962306e+00
5.395000000000000000e+04,1.799728143342588238e+00
5.400000000000000000e+04,1.798518518518505527e+00
5.405000000000000000e+04,1.797015109466530980e+00
5.410000000000000000e+04,1.795403573629069438e+00
5.415000000000000000e+04,1.793499538319469844e+00
5.420000000000000000e+04,1.791340713407120866e+00
5.425000000000000000e+04,1.789443932411661109e+00
5.430000000000000000e+04,1.786961325966838210e+00
5.435000000000000000e+04,1.784888071143809096e+00
5.440000000000000000e+04,1.782377450980380029e+00
5.445000000000000000e+04,1.779136822773174975e+00
5.450000000000000000e+04,1.775865443425064472e+00
5.455000000000000000e+04,1.772820042774201355e+00
5.460000000000000000e+04,1.769780219780207942e+00
5.465000000000000000e+04,1.767441293077145481e+00
5.470000000000000000e+04,1.764777574649591063e+00
5.475000000000000000e+04,1.762885844748845354e+00
5.480000000000000000e+04,1.761253041362517813e+00
5.485000000000000000e+04,1.759987845639610526e+00
5.490000000000000000e+04,1.758761384335141731e+00
5.495000000000000000e+04,1.757427964816486998e+00
5.500000000000000000e+04,1.755624242424230763e+00
5.505000000000000000e+04,1.753896457765655059e+00
5.510000000000000000e+04,1.751699939503919889e+00
5.515000000000000000e+04,1.749253550921717082e+00
5.520000000000000000e+04,1.746666666666655043e+00
5.525000000000000000e+04,1.743758672699837531e+00
5.530000000000000000e+04,1.741000602772743377e+00
5.535000000000000000e+04,1.738211382113810988e+00
5.540000000000000000e+04,1.735643802647402145e+00
5.545000000000000000e+04,1.733657950105188750e+00
5.550000000000000000e+04,1.732108108108096234e+00
5.555000000000000000e+04,1.730273027302719591e+00
5.560000000000000000e+04,1.728621103117495394e+00
5.565000000000000000e+04,1.726828391734041457e+00
5.570000000000000000e+04,1.725182525433860858e+00
5.575000000000000000e+04,1.723431988041841834e+00
5.580000000000000000e+04,1.721935483870955075e+00
5.585000000000000000e+04,1.720656520441647297e+00
5.590000000000000000e+04,1.718628503279654662e+00
5.595000000000000000e+04,1.716604110813216622e+00
5.600000000000000000e+04,1.714869047619037357e+00
5.605000000000000000e+04,1.713137079988096056e+00
5.610000000000000000e+04,1.711871657754000076e+00
5.615000000000000000e+04,1.710750964677934860e+00
5.620000000000000000e+04,1.709916963226560949e+00
5.625000000000000000e+04,1.708906666666655916e+00
5.630000000000000000e+04,1.708075784487852911e+00
5.635000000000000000e+04,1.707068914522321679e+00
5.640000000000000000e+04,1.706134751773040525e+00
5.645000000000000000e+04,1.705769117212864616e+00
5.650000000000000000e+04,1.705439528023592111e+00
5.655000000000000000e+04,1.704580017683458903e+00
5.660000000000000000e+04,1.703404004711419173e+00
5.665000000000000000e+04,1.702406590173574319e+00
5.670000000000000000e+04,1.701622574955902634e+00
5.675000000000000000e+04,1.700839941262841881e+00
5.680000000000000000e+04,1.699319248826282935e+00
5.685000000000000000e+04,1.698399296394011326e+00
5.690000000000000000e+04,1.697164616285873562e+00
5.695000000000000000e+04,1.695756511559839419e+00
5.700000000000000000e+04,1.693719298245605076e+00
5.705000000000000000e+04,1.691790826760143585e+00
5.710000000000000000e+04,1.689900758902502353e+00
5.715000000000000000e+04,1.688433945756773191e+00
5.720000000000000000e+04,1.686724941724933924e+00
5.725000000000000000e+04,1.684704512372627416e+00
5.730000000000000000e+04,1.682792321116921563e+00
5.735000000000000000e+04,1.681092705608827842e+00
5.740000000000000000e+04,1.679326364692212081e+00
5.745000000000000000e+04,1.677354221061786443e+00
5.750000000000000000e+04,1.675698550724630476e+00
5.755000000000000000e+04,1.673385461917166639e+00
5.760000000000000000e+04,1.671284722222214914e+00
5.765000000000000000e+04,1.669083550158998452e+00
5.770000000000000000e+04,1.667059503177346969e+00
5.775000000000000000e+04,1.665281385281377702e+00
5.780000000000000000e+04,1.663783160322946042e+00
5.785000000000000000e+04,1.662494958225289032e+00
5.790000000000000000e+04,1.661139896373049707e+00
5.795000000000000000e+04,1.659718147828580737e+00
5.800000000000000000e+04,1.658195402298842325e+00
5.805000000000000000e+04,1.656916451335048501e+00
5.810000000000000000e+04,1.655502008032122108e+00
5.815000000000000000e+04,1.653814846660928151e+00
5.820000000000000000e+04,1.651821305841919774e+00
5.825000000000000000e+04,1.649419170243200616e+00
5.830000000000000000e+04,1.647226986849624986e+00
5.835000000000000000e+04,1.645004284490141799e+00
5.840000000000000000e+04,1.642545662100453052e+00
5.845000000000000000e+04,1.640296549757622735e+00
5.850000000000000000e+04,1.638358974358969045e+00
5.855000000000000000e+04,1.636561343580979377e+00
5.860000000000000000e+04,1.634766780432302502e+00
5.865000000000000000e+04,1.633213981244665103e+00
5.870000000000000000e+04,1.631766042021572716e+00
5.875000000000000000e+04,1.630150354609923635e+00
5.880000000000000000e+04,1.628945578231286717e+00
5.885000000000000000e+04,1.628218634947600885e+00
5.890000000000000000e+04,1.627425014148268012e+00
5.895000000000000000e+04,1.626632739609831901e+00
5.900000000000000000e+04,1.625875706214682470e+00
5.905000000000000000e+04,1.624747389218169857e+00
5.910000000000000000e+04,1.623519458544831817e+00
5.915000000000000000e+04,1.622462665539580629e+00
5.920000000000000000e+04,1.621171171171161385e+00
5.925000000000000000e+04,1.619881856540075660e+00
5.930000000000000000e+04,1.618594716132649936e+00
5.935000000000000000e+04,1.616770570064580692e+00
5.940000000000000000e+04,1.614781144781136213e+00
5.945000000000000000e+04,1.613366975049051799e+00
5.950000000000000000e+04,1.611887955182065069e+00
5.955000000000000000e+04,1.610545759865649185e+00
5.960000000000000000e+04,1.609205816554799773e+00
5.965000000000000000e+04,1.607901648505159820e+00
5.970000000000000000e+04,1.606231155778885311e+00
5.975000000000000000e+04,1.604496513249642486e+00
5.980000000000000000e+04,1.602396878483827170e+00
5.985000000000000000e+04,1.600300751879692118e+00
5.990000000000000000e+04,1.597941012799103166e+00
5.995000000000000000e+04,1.595618571031408361e+00
6.000000000000000000e+04,1.593399999999993266e+00
6.005000000000000000e+04,1.590951984457390722e+00
6.010000000000000000e+04,1.588907376594559606e+00
6.015000000000000000e+04,1.586932668329172236e+00
6.020000000000000000e+04,1.585426356589142660e+00
6.025000000000000000e+04,1.583955739972333632e+00
6.030000000000000000e+04,1.582553897180759339e+00
6.035000000000000000e+04,1.581353217343270501e+00
6.040000000000000000e+04,1.580253863134654102e+00
6.045000000000000000e+04,1.579421009098424644e+00
6.050000000000000000e+04,1.578225895316798688e+00
6.055000000000000000e+04,1.576570327552981654e+00
6.060000000000000000e+04,1.575115511551149705e+00
6.065000000000000000e+04,1.572838691948331036e+00
6.070000000000000000e+04,1.570895112575501962e+00
6.075000000000000000e+04,1.568954732510281946e+00
6.080000000000000000e+04,1.567609649122801319e+00
6.085000000000000000e+04,1.566135305395775390e+00
6.090000000000000000e+04,1.564433497536939166e+00
6.095000000000000000e+04,1.562668854252113659e+00
6.100000000000000000e+04,1.561267759562836144e+00
6.105000000000000000e+04,1.559967239967234853e+00
6.110000000000000000e+04,1.557948717948713480e+00
6.115000000000000000e+04,1.555835377487048587e+00
6.120000000000000000e+04,1.554477124183001546e+00
6.125000000000000000e+04,1.552827210884347719e+00
6.130000000000000000e+04,1.551538879825986816e+00
6.135000000000000000e+04,1.549959250203742478e+00
6.140000000000000000e+04,1.548219326818668140e+00
6.145000000000000000e+04,1.546221860591258768e+00
6.150000000000000000e+04,1.544032520325195890e+00
6.155000000000000000e+04,1.542431627403187511e+00
6.160000000000000000e+04,1.540573593073585545e+00
6.165000000000000000e+04,1.538945660989449404e+00
6.170000000000000000e+04,1.537612101566714795e+00
6.175000000000000000e+04,1.536410256410250641e+00
6.180000000000000000e+04,1.535566343042067627e+00
6.185000000000000000e+04,1.534659121530580927e+00
6.190000000000000000e+04,1.533785675821213612e+00
6.195000000000000000e+04,1.532397094430989481e+00
6.200000000000000000e+04,1.531236559139780073e+00
6.205000000000000000e+04,1.529755573462257878e+00
6.210000000000000000e+04,1.528148148148144925e+00
6.215000000000000000e+04,1.526672030034858629e+00
6.220000000000000000e+04,1.525198285101819096e+00
6.225000000000000000e+04,1.523598393574294274e+00
6.230000000000000000e+04,1.522193686463346740e+00
6.235000000000000000e+04,1.520983694199409930e+00
6.240000000000000000e+04,1.520064102564100628e+00
6.245000000000000000e+04,1.518857752868959521e+00
6.250000000000000000e+04,1.517781333333331206e+00
6.255000000000000000e+04,1.516802557953635722e+00
6.260000000000000000e+04,1.515665601703940046e+00
6.265000000000000000e+04,1.514658153764298465e+00
6.270000000000000000e+04,1.513429027113237346e+00
6.275000000000000000e+04,1.512106241699865627e+00
6.280000000000000000e+04,1.510276008492567934e+00
6.285000000000000000e+04,1.508385043754971067e+00
6.290000000000000000e+04,1.506528881822998933e+00
6.295000000000000000e+04,1.504548583531903905e+00
6.300000000000000000e+04,1.502476190476190077e+00
6.305000000000000000e+04,1.500851176315093571e+00
6.310000000000000000e+04,1.499482303222397839e+00
6.315000000000000000e+04,1.497513855898653379e+00
6.320000000000000000e+04,1.495928270042194308e+00
6.325000000000000000e+04,1.494819499341238700e+00
6.330000000000000000e+04,1.493459715639809948e+00
6.335000000000000000e+04,1.491754801368059713e+00
6.340000000000000000e+04,1.490494216614089984e+00
6.345000000000000000e+04,1.489645390070921227e+00
6.350000000000000000e+04,1.488482939632544744e+00
6.355000000000000000e+04,1.487699973773929596e+00
6.360000000000000000e+04,1.486257861635217781e+00
6.365000000000000000e+04,1.485100811730817094e+00
6.370000000000000000e+04,1.483819989534272743e+00
6.375000000000000000e+04,1.482352941176468430e+00
6.380000000000000000e+04,1.480386624869382217e+00
6.385000000000000000e+04,1.478736622291828784e+00
6.390000000000000000e+04,1.476932707355241847e+00
6.395000000000000000e+04,1.475162887672659906e+00
6.400000000000000000e+04,1.473052083333331819e+00
6.405000000000000000e+04,1.471756440281030143e+00
6.410000000000000000e+04,1.470774830993238913e+00
6.415000000000000000e+04,1.469638867238242108e+00
6.420000000000000000e+04,1.468660436137070313e+00
6.425000000000000000e+04,1.467839169909207708e+00
6.430000000000000000e+04,1.467174701918092294e+00
6.435000000000000000e+04,1.466915306915306694e+00
6.440000000000000000e+04,1.466501035196686287e+00
6.445000000000000000e+04,1.466677010602532860e+00
6.450000000000000000e+04,1.466232558139532127e+00
6.455000000000000000e+04,1.465943712884066219e+00
6.460000000000000000e+04,1.466057791537664912e+00
6.465000000000000000e+04,1.465800464037120276e+00
6.470000000000000000e+04,1.465419886656360138e+00
6.475000000000000000e+04,1.465225225225222472e+00
6.480000000000000000e+04,1.464691358024688306e+00
6.485000000000000000e+04,1.464034952454378313e+00
6.490000000000000000e+04,1.463810991268615247e+00
6.495000000000000000e+04,1.463433410315623684e+00
6.500000000000000000e+04,1.463271794871791487e+00
6.505000000000000000e+04,1.463141173456313338e+00
6.510000000000000000e+04,1.462887864823347428e+00
6.515000000000000000e+04,1.462788436940391845e+00
6.520000000000000000e+04,1.462229038854803154e+00
6.525000000000000000e+04,1.461946360153252966e+00
6.530000000000000000e+04,1.460990301174064587e+00
6.535000000000000000e+04,1.459882682989029234e+00
6.540000000000000000e+04,1.458654434250759913e+00
6.545000000000000000e+04,1.457000254647309978e+00
6.550000000000000000e+04,1.455012722646306322e+00
6.555000000000000000e+04,1.453394355453846210e+00
6.560000000000000000e+04,1.451656504065036879e+00
6.565000000000000000e+04,1.450012693577046541e+00
6.570000000000000000e+04,1.448523592085232181e+00
6.575000000000000000e+04,1.447188846641314086e+00
6.580000000000000000e+04,1.446372847011141438e+00
6.585000000000000000e+04,1.445497342444946209e+00
6.590000000000000000e+04,1.444380374304497172e+00
6.595000000000000000e+04,1.443234773818544481e+00
6.600000000000000000e+04,1.441545454545449800e+00
6.605000000000000000e+04,1.440040373454448464e+00
6.610000000000000000e+04,1.438809884014114804e+00
6.615000000000000000e+04,1.437399848828415871e+00
6.620000000000000000e+04,1.435599194360519082e+00
6.625000000000000000e+04,1.434012578616346900e+00
6.630000000000000000e+04,1.431975867269978941e+00
6.635000000000000000e+04,1.430032655111773909e+00
6.640000000000000000e+04,1.427971887550194996e+00
6.645000000000000000e+04,1.426155003762221929e+00
6.650000000000000000e+04,1.424401002506260339e+00
6.655000000000000000e+04,1.422168795391931528e+00
6.660000000000000000e+04,1.420090090090085910e+00
6.665000000000000000e+04,1.418344586146532471e+00
6.670000000000000000e+04,1.416481759120435724e+00
6.675000000000000000e+04,1.414591760299621637e+00
6.680000000000000000e+04,1.412884231536922108e+00
6.685000000000000000e+04,1.411687858389424788e+00
6.690000000000000000e+04,1.410104633781759986e+00
6.695000000000000000e+04,1.408673139158572507e+00
6.700000000000000000e+04,1.407333333333329994e+00
6.705000000000000000e+04,1.405667412378818870e+00
6.710000000000000000e+04,1.404123199205161932e+00
6.715000000000000000e+04,1.402789774137497947e+00
6.720000000000000000e+04,1.401220238095233217e+00
6.725000000000000000e+04,1.399504337050800240e+00
6.730000000000000000e+04,1.397939574046552558e+00
6.735000000000000000e+04,1.396614699331843568e+00
6.740000000000000000e+04,1.395173095944604036e+00
6.745000000000000000e+04,1.394148752162090332e+00
6.750000000000000000e+04,1.393037037037031967e+00
6.755000000000000000e+04,1.392163829262268893e+00
6.760000000000000000e+04,1.391469428007882758e+00
6.765000000000000000e+04,1.390509977827044219e+00
6.770000000000000000e+04,1.389788281634656286e+00
6.775000000000000000e+04,1.388182041820410939e+00
6.780000000000000000e+04,1.386902654867248730e+00
6.785000000000000000e+04,1.385860967821165968e+00
6.790000000000000000e+04,1.384408443789878929e+00
6.795000000000000000e+04,1.383370125091971214e+00
6.800000000000000000e+04,1.382098039215679197e+00
6.805000000000000000e+04,1.381151114376677258e+00
6.810000000000000000e+04,1.380558002936850492e+00
6.815000000000000000e+04,1.379642944485197864e+00
6.820000000000000000e+04,1.378875855327461153e+00
6.825000000000000000e+04,1.377934065934059316e+00
6.830000000000000000e+04,1.377169350902873290e+00
6.835000000000000000e+04,1.376142404291630816e+00
6.840000000000000000e+04,1.375409356725140642e+00
6.845000000000000000e+04,1.374093011930843877e+00
6.850000000000000000e+04,1.373420924574203728e+00
6.855000000000000000e+04,1.372633114514947295e+00
6.860000000000000000e+04,1.371846452866857025e+00
6.865000000000000000e+04,1.371410536537992053e+00
6.870000000000000000e+04,1.371033478893738389e+00
6.875000000000000000e+04,1.370918787878785849e+00
6.880000000000000000e+04,1.370804263565889025e+00
6.885000000000000000e+04,1.370748002904862650e+00
6.890000000000000000e+04,1.370691823899367501e+00
6.895000000000000000e+04,1.370867778583511276e+00
6.900000000000000000e+04,1.371101449275359485e+00
6.905000000000000000e+04,1.371160994448464399e+00
6.910000000000000000e+04,1.370959961408582561e+00
6.915000000000000000e+04,1.371193058568326073e+00
6.920000000000000000e+04,1.371714836223503209e+00
6.925000000000000000e+04,1.372120336943436492e+00
6.930000000000000000e+04,1.372323232323227060e+00
6.935000000000000000e+04,1.372439317471756626e+00
6.940000000000000000e+04,1.372151777137362139e+00
6.945000000000000000e+04,1.371922246220296238e+00
6.950000000000000000e+04,1.371865707434047010e+00
6.955000000000000000e+04,1.371722981068770331e+00
6.960000000000000000e+04,1.371206896551719678e+00
6.965000000000000000e+04,1.370921273031821652e+00
6.970000000000000000e+04,1.370263032042080997e+00
6.975000000000000000e+04,1.369663082437272639e+00
6.980000000000000000e+04,1.369121298949375287e+00
6.985000000000000000e+04,1.368236697685513814e+00
6.990000000000000000e+04,1.367639484978538267e+00
6.995000000000000000e+04,1.366957350488442469e+00
7.000000000000000000e+04,1.365847619047617201e+00
7.005000000000000000e+04,1.364653818700926946e+00
7.010000000000000000e+04,1.363404660009507996e+00
7.015000000000000000e+04,1.362014730339746071e+00
7.020000000000000000e+04,1.360455840455838228e+00
7.025000000000000000e+04,1.358927639383152863e+00
7.030000000000000000e+04,1.357259364627783738e+00
7.035000000000000000e+04,1.355906183368868145e+00
7.040000000000000000e+04,1.354526515151513344e+00
7.045000000000000000e+04,1.353148805299264401e+00
7.050000000000000000e+04,1.351858156028366231e+00
7.055000000000000000e+04,1.350285849279468264e+00
7.060000000000000000e+04,1.349055712936729767e+00
7.065000000000000000e+04,1.347912243453641024e+00
7.070000000000000000e+04,1.346911834040544154e+00
7.075000000000000000e+04,1.345997644287393769e+00
7.080000000000000000e+04,1.345028248587567310e+00
7.085000000000000000e+04,1.343975535168191904e+00
7.090000000000000000e+04,1.343432063939818066e+00
7.095000000000000000e+04,1.341959126145169101e+00
7.100000000000000000e+04,1.340460093896709726e+00
7.105000000000000000e+04,1.338709828759086395e+00
7.110000000000000000e+04,1.337355836849504653e+00
7.115000000000000000e+04,1.336172405715620126e+00
7.120000000000000000e+04,1.334962546816474971e+00
7.125000000000000000e+04,1.333950877192977558e+00
7.130000000000000000e+04,1.332716222533889994e+00
7.135000000000000000e+04,1.331903760803547110e+00
7.140000000000000000e+04,1.330980392156860592e+00
7.145000000000000000e+04,1.329778399813387635e+00
7.150000000000000000e+04,1.328466200466198011e+00
7.155000000000000000e+04,1.326904262753317632e+00
7.160000000000000000e+04,1.325512104283052661e+00
7.165000000000000000e+04,1.323982321470107415e+00
7.170000000000000000e+04,1.322398884239886607e+00
7.175000000000000000e+04,1.320706155632983769e+00
7.180000000000000000e+04,1.319377901578458800e+00
7.185000000000000000e+04,1.317995824634655477e+00
7.190000000000000000e+04,1.316754751970330428e+00
7.195000000000000000e+04,1.315709983785037007e+00
7.200000000000000000e+04,1.314833333333334409e+00
7.205000000000000000e+04,1.313985658107797105e+00
7.210000000000000000e+04,1.312944983818771449e+00
7.215000000000000000e+04,1.312432432432432350e+00
7.220000000000000000e+04,1.311782086795937330e+00
7.225000000000000000e+04,1.310938869665512652e+00
7.230000000000000000e+04,1.310179806362378852e+00
7.235000000000000000e+04,1.309311218613224526e+00
7.240000000000000000e+04,1.308195211786373102e+00
7.245000000000000000e+04,1.307329192546585084e+00
7.250000000000000000e+04,1.306629885057472684e+00
7.255000000000000000e+04,1.305711003905354328e+00
7.260000000000000000e+04,1.304490358126723759e+00
7.265000000000000000e+04,1.302830924523974865e+00
7.270000000000000000e+04,1.301366345712978045e+00
7.275000000000000000e+04,1.299848797250861665e+00
7.280000000000000000e+04,1.298525641025644051e+00
7.285000000000000000e+04,1.297671013498058246e+00
7.290000000000000000e+04,1.296899862825792837e+00
7.295000000000000000e+04,1.295608864519081749e+00
7.300000000000000000e+04,1.294484018264843161e+00
7.305000000000000000e+04,1.293388090349078867e+00
7.310000000000000000e+04,1.292321021431831696e+00
7.315000000000000000e+04,1.290927318295741699e+00
7.320000000000000000e+04,1.289371584699455564e+00
7.325000000000000000e+04,1.287927189988624876e+00
7.330000000000000000e+04,1.286675761709869414e+00
7.335000000000000000e+04,1.285098841172462425e+00
7.340000000000000000e+04,1.283578564940965006e+00
7.345000000000000000e+04,1.282632176083506437e+00
7.350000000000000000e+04,1.281768707482996650e+00
7.355000000000000000e+04,1.281123951960119633e+00
7.360000000000000000e+04,1.280588768115944465e+00
7.365000000000000000e+04,1.280434487440599733e+00
7.370000000000000000e+04,1.280063319764814356e+00
7.375000000000000000e+04,1.279611299435030602e+00
7.380000000000000000e+04,1.278563685636858960e+00
7.385000000000000000e+04,1.277869555405103608e+00
7.390000000000000000e+04,1.276986919260264308e+00
7.395000000000000000e+04,1.275997295469914583e+00
7.400000000000000000e+04,1.274927927927929971e+00
7.405000000000000000e+04,1.274049065946433412e+00
7.410000000000000000e+04,1.273333333333333872e+00
7.415000000000000000e+04,1.272834344796583750e+00
7.420000000000000000e+04,1.272794249775382358e+00
7.425000000000000000e+04,1.272484848484847886e+00
7.430000000000000000e+04,1.271987438313145091e+00
7.435000000000000000e+04,1.271625196144363201e+00
7.440000000000000000e+04,1.271129032258064617e+00
7.445000000000000000e+04,1.270552943810162816e+00
7.450000000000000000e+04,1.270111856823265661e+00
7.455000000000000000e+04,1.269429912810194461e+00
7.460000000000000000e+04,1.268588025022342247e+00
7.465000000000000000e+04,1.267747265014512070e+00
7.470000000000000000e+04,1.266506024096385907e+00
7.475000000000000000e+04,1.264918617614269714e+00
7.480000000000000000e+04,1.264162210338681369e+00
7.485000000000000000e+04,1.263059452237808911e+00
7.490000000000000000e+04,1.261797952825990166e+00
7.495000000000000000e+04,1.260778296642205198e+00
7.500000000000000000e+04,1.259759999999999991e+00
7.505000000000000000e+04,1.259089495891627886e+00
7.510000000000000000e+04,1.258553040390590017e+00
7.515000000000000000e+04,1.257884231536925634e+00
7.520000000000000000e+04,1.257189716312055561e+00
7.525000000000000000e+04,1.256629014396455135e+00
7.530000000000000000e+04,1.256175298804779850e+00
7.535000000000000000e+04,1.255775270957752765e+00
7.540000000000000000e+04,1.254871794871795121e+00
7.545000000000000000e+04,1.254208084824387281e+00
7.550000000000000000e+04,1.253333333333332522e+00
7.555000000000000000e+04,1.252380322082505160e+00
7.560000000000000000e+04,1.251640211640210998e+00
7.565000000000000000e+04,1.250583829037232420e+00
7.570000000000000000e+04,1.249793042712461055e+00
7.575000000000000000e+04,1.248712871287128490e+00
7.580000000000000000e+04,1.247739665787158891e+00
7.585000000000000000e+04,1.246319490221928339e+00
7.590000000000000000e+04,1.244848484848484427e+00
7.595000000000000000e+04,1.243221417599297274e+00
7.600000000000000000e+04,1.242043859649122561e+00
7.605000000000000000e+04,1.240920447074293609e+00
7.610000000000000000e+04,1.240113885238721902e+00
7.615000000000000000e+04,1.239387174436419992e+00
7.620000000000000000e+04,1.238740157480314963e+00
7.625000000000000000e+04,1.238067759562842207e+00
7.630000000000000000e+04,1.237658366098733698e+00
7.635000000000000000e+04,1.237459070072037814e+00
7.640000000000000000e+04,1.237286212914485706e+00
7.645000000000000000e+04,1.236721168519729686e+00
7.650000000000000000e+04,1.236209150326797346e+00
7.655000000000000000e+04,1.235541040714129846e+00
7.660000000000000000e+04,1.235004351610095252e+00
7.665000000000000000e+04,1.233920417482060827e+00
7.670000000000000000e+04,1.233281182094741135e+00
7.675000000000000000e+04,1.232512486427796095e+00
7.680000000000000000e+04,1.231458333333333544e+00
7.685000000000000000e+04,1.230535675558446895e+00
7.690000000000000000e+04,1.229640225400951747e+00
7.695000000000000000e+04,1.229135802469133898e+00
7.700000000000000000e+04,1.228606060606058037e+00
7.705000000000000000e+04,1.228284663638327778e+00
7.710000000000000000e+04,1.227963683527881766e+00
7.715000000000000000e+04,1.227643119464242982e+00
7.720000000000000000e+04,1.227530224525038793e+00
7.725000000000000000e+04,1.227210355987050194e+00
7.730000000000000000e+04,1.226916774471750848e+00
7.735000000000000000e+04,1.226882137470368450e+00
7.740000000000000000e+04,1.226666666666661687e+00
7.745000000000000000e+04,1.226348181622546107e+00
7.750000000000000000e+04,1.226081720430101774e+00
7.755000000000000000e+04,1.225764023210826004e+00
7.760000000000000000e+04,1.225524054982811917e+00
7.765000000000000000e+04,1.225026829791794558e+00
7.770000000000000000e+04,1.224607464607458285e+00
7.775000000000000000e+04,1.224214362272234125e+00
7.780000000000000000e+04,1.223796058269060127e+00
7.785000000000000000e+04,1.222915863840713602e+00
7.790000000000000000e+04,1.222498930252454041e+00
7.795000000000000000e+04,1.222005559119087703e+00
7.800000000000000000e+04,1.221256410256404523e+00
7.805000000000000000e+04,1.221148836216094713e+00
7.810000000000000000e+04,1.220503627827565829e+00
7.815000000000000000e+04,1.219859245041580609e+00
7.820000000000000000e+04,1.219087809036652592e+00
7.825000000000000000e+04,1.218138445154414162e+00
7.830000000000000000e+04,1.217215836526177153e+00
7.835000000000000000e+04,1.216396511380553935e+00
7.840000000000000000e+04,1.215858843537410916e+00
7.845000000000000000e+04,1.214888463989797884e+00
7.850000000000000000e+04,1.213868365180462927e+00
7.855000000000000000e+04,1.213282410354334928e+00
7.860000000000000000e+04,1.212519083969461287e+00
7.865000000000000000e+04,1.211578724305991894e+00
7.870000000000000000e+04,1.210360016941969041e+00
7.875000000000000000e+04,1.209219047619042753e+00
7.880000000000000000e+04,1.208460236886628847e+00
7.885000000000000000e+04,1.207448742337768222e+00
7.890000000000000000e+04,1.206717363751579786e+00
7.895000000000000000e+04,1.205834916613885532e+00
7.900000000000000000e+04,1.204902953586491465e+00
7.905000000000000000e+04,1.203946869070202430e+00
7.910000000000000000e+04,1.202941424357347966e+00
7.915000000000000000e+04,1.201482417351015020e+00
7.920000000000000000e+04,1.199722222222215473e+00
7.925000000000000000e+04,1.198014721345945555e+00
7.930000000000000000e+04,1.196536359815042472e+00
7.935000000000000000e+04,1.195337114051662875e+00
7.940000000000000000e+04,1.194441645675896169e+00
7.945000000000000000e+04,1.193471785189839540e+00
7.950000000000000000e+04,1.192553459119490178e+00
7.955000000000000000e+04,1.191837418814157168e+00
7.960000000000000000e+04,1.191046901172523542e+00
7.965000000000000000e+04,1.190282485875700180e+00
7.970000000000000000e+04,1.189493935591796836e+00
7.975000000000000000e+04,1.188631138975960511e+00
7.980000000000000000e+04,1.187944862155382753e+00
7.985000000000000000e+04,1.187434773533704080e+00
7.990000000000000000e+04,1.187275761368371541e+00
7.995000000000000000e+04,1.187141963727325500e+00
8.000000000000000000e+04,1.186883333333330182e+00
8.005000000000000000e+04,1.186450135332080658e+00
8.010000000000000000e+04,1.185992509363292813e+00
8.015000000000000000e+04,1.185610313994590603e+00
8.020000000000000000e+04,1.185602660016621401e+00
8.025000000000000000e+04,1.185071651090338740e+00
8.030000000000000000e+04,1.184416770444163047e+00
8.035000000000000000e+04,1.183762704833017265e+00
8.040000000000000000e+04,1.183358208955218149e+00
8.045000000000000000e+04,1.182805054899517483e+00
8.050000000000000000e+04,1.182004140786743207e+00
8.055000000000000000e+04,1.181527001862191062e+00
8.060000000000000000e+04,1.181100082712979393e+00
8.065000000000000000e+04,1.180574498863395050e+00
8.070000000000000000e+04,1.180173482032211174e+00
8.075000000000000000e+04,1.179921568627443573e+00
8.080000000000000000e+04,1.179546204620455452e+00
8.085000000000000000e+04,1.179022881880017692e+00
8.090000000000000000e+04,1.178154099711572034e+00
8.095000000000000000e+04,1.177582870084407762e+00
8.100000000000000000e+04,1.177012345679005589e+00
8.105000000000000000e+04,1.176220440057570649e+00
8.110000000000000000e+04,1.175330867242081023e+00
8.115000000000000000e+04,1.174639556377072847e+00
8.120000000000000000e+04,1.173579638752045851e+00
8.125000000000000000e+04,1.172767179487173017e+00
8.130000000000000000e+04,1.172054120541199174e+00
8.135000000000000000e+04,1.171096086867439157e+00
8.140000000000000000e+04,1.170311220311214928e+00
8.145000000000000000e+04,1.169871086556164563e+00
8.150000000000000000e+04,1.169431492842530895e+00
8.155000000000000000e+04,1.168624565706105844e+00
8.160000000000000000e+04,1.167941176470583153e+00
8.165000000000000000e+04,1.166989181465601266e+00
8.170000000000000000e+04,1.166136270909828410e+00
8.175000000000000000e+04,1.165235474006111271e+00
8.180000000000000000e+04,1.164237978810100493e+00
8.185000000000000000e+04,1.163510486662590271e+00
8.190000000000000000e+04,1.162832722832718435e+00
8.195000000000000000e+04,1.162180191173474597e+00
8.200000000000000000e+04,1.161504065040645406e+00
8.205000000000000000e+04,1.160950639853741473e+00
8.210000000000000000e+04,1.160397888753545104e+00
8.215000000000000000e+04,1.159772773382016675e+00
8.220000000000000000e+04,1.158905109489043461e+00
8.225000000000000000e+04,1.157892603850043889e+00
8.230000000000000000e+04,1.157051437829072604e+00
8.235000000000000000e+04,1.156211293260466455e+00
8.240000000000000000e+04,1.155153721682840473e+00
8.245000000000000000e+04,1.154267232666255305e+00
8.250000000000000000e+04,1.153769696969690672e+00
8.255000000000000000e+04,1.153224308499891659e+00
8.260000000000000000e+04,1.152413236481026004e+00
8.265000000000000000e+04,1.152014519056254516e+00
8.270000000000000000e+04,1.151664651350255753e+00
8.275000000000000000e+04,1.151291037260820049e+00
8.280000000000000000e+04,1.151014492753617890e+00
8.285000000000000000e+04,1.150665861999592199e+00
8.290000000000000000e+04,1.150655408122230217e+00
8.295000000000000000e+04,1.150476190476184879e+00
8.300000000000000000e+04,1.149815261044170533e+00
8.305000000000000000e+04,1.149347782460359513e+00
8.310000000000000000e+04,1.148592057761727236e+00
8.315000000000000000e+04,1.147837241932245789e+00
8.320000000000000000e+04,1.147203525641020683e+00
8.325000000000000000e+04,1.146714714714710759e+00
8.330000000000000000e+04,1.146538615446175191e+00
8.335000000000000000e+04,1.145834833033390510e+00
8.340000000000000000e+04,1.145203836930453356e+00
8.345000000000000000e+04,1.144789294987016870e+00
8.350000000000000000e+04,1.144495009980039502e+00
8.355000000000000000e+04,1.143913824057450901e+00
8.360000000000000000e+04,1.143285486443382348e+00
8.365000000000000000e+04,1.142490535963339937e+00
8.370000000000000000e+04,1.141768219832737019e+00
8.375000000000000000e+04,1.140640796019900982e+00
8.380000000000000000e+04,1.139466984884647260e+00
8.385000000000000000e+04,1.138604651162791415e+00
8.390000000000000000e+04,1.137361938816051854e+00
8.395000000000000000e+04,1.136216001588246760e+00
8.400000000000000000e+04,1.135214285714284843e+00
8.405000000000000000e+04,1.134356533809239176e+00
8.410000000000000000e+04,1.133190646056282169e+00
8.415000000000000000e+04,1.132762923351158912e+00
8.420000000000000000e+04,1.132216943784640995e+00
8.425000000000000000e+04,1.131671612265085392e+00
8.430000000000000000e+04,1.131221826809016395e+00
8.435000000000000000e+04,1.131057103339262904e+00
8.440000000000000000e+04,1.130750394944709303e+00
8.445000000000000000e+04,1.130704558910598845e+00
8.450000000000000000e+04,1.130800788954635872e+00
8.455000000000000000e+04,1.130707668046520675e+00
8.460000000000000000e+04,1.130803782505910071e+00
8.465000000000000000e+04,1.130828903327427026e+00
8.470000000000000000e+04,1.130830381739473145e+00
8.475000000000000000e+04,1.130713864306786220e+00
8.480000000000000000e+04,1.130738993710692419e+00
8.485000000000000000e+04,1.130881948536633708e+00
8.490000000000000000e+04,1.130600706713782655e+00
8.495000000000000000e+04,1.130743574651758010e+00
8.500000000000000000e+04,1.131003921568629389e+00
8.505000000000000000e+04,1.130887713109936632e+00
8.510000000000000000e+04,1.130936153544850553e+00
8.515000000000000000e+04,1.130961049128987650e+00
8.520000000000000000e+04,1.130938967136149609e+00
8.525000000000000000e+04,1.130893450635386266e+00
8.530000000000000000e+04,1.130871434153966737e+00
8.535000000000000000e+04,1.130451083772700649e+00
8.540000000000000000e+04,1.130148321623730467e+00
8.545000000000000000e+04,1.129682075287691934e+00
8.550000000000000000e+04,1.129146198830409675e+00
8.555000000000000000e+04,1.128984999025911096e+00
8.560000000000000000e+04,1.128333333333334076e+00
8.565000000000000000e+04,1.127635726795096716e+00
8.570000000000000000e+04,1.127032283158304171e+00
8.575000000000000000e+04,1.126429543245870191e+00
8.580000000000000000e+04,1.125571095571096469e+00
8.585000000000000000e+04,1.125109687439333372e+00
8.590000000000000000e+04,1.124904928211099664e+00
8.595000000000000000e+04,1.124630599185574065e+00
8.600000000000000000e+04,1.124356589147286867e+00
8.605000000000000000e+04,1.124059655239202371e+00
8.610000000000000000e+04,1.123670150987223559e+00
8.615000000000000000e+04,1.123165022248017397e+00
8.620000000000000000e+04,1.122753286929621508e+00
8.625000000000000000e+04,1.122202898550725969e+00
8.630000000000000000e+04,1.121676322904597844e+00
8.635000000000000000e+04,1.120872418452038000e+00
8.640000000000000000e+04,1.119583333333334707e+00
8.645000000000000000e+04,1.118110661268557848e+00
8.650000000000000000e+04,1.116547206165705353e+00
8.655000000000000000e+04,1.115077989601387820e+00
8.660000000000000000e+04,1.113679753656659610e+00
8.665000000000000000e+04,1.112006155029813703e+00
8.670000000000000000e+04,1.110818915801614848e+00
8.675000000000000000e+04,1.109402497598462212e+00
8.680000000000000000e+04,1.108402457757295512e+00
8.685000000000000000e+04,1.107587795048934343e+00
8.690000000000000000e+04,1.106820099731492313e+00
8.695000000000000000e+04,1.105823270078588605e+00
8.700000000000000000e+04,1.105333333333332613e+00
8.705000000000000000e+04,1.104729082902545567e+00
8.710000000000000000e+04,1.104446995790278052e+00
8.715000000000000000e+04,1.104050487664944846e+00
8.720000000000000000e+04,1.103126911314984415e+00
8.725000000000000000e+04,1.102571155682903870e+00
8.730000000000000000e+04,1.101878579610538811e+00
8.735000000000000000e+04,1.101026521656172763e+00
8.740000000000000000e+04,1.100015255530129021e+00
8.745000000000000000e+04,1.099371069182389693e+00
8.750000000000000000e+04,1.098933333333332651e+00
8.755000000000000000e+04,1.098290500666285530e+00
8.760000000000000000e+04,1.097968036529680225e+00
8.765000000000000000e+04,1.097828484502757052e+00
8.770000000000000000e+04,1.097757506651462434e+00
8.775000000000000000e+04,1.097549857549856345e+00
8.780000000000000000e+04,1.097501898253606223e+00
8.785000000000000000e+04,1.097249098842724147e+00
8.790000000000000000e+04,1.097019340159270939e+00
8.795000000000000000e+04,1.096607921167328525e+00
8.800000000000000000e+04,1.096515151515150333e+00
8.805000000000000000e+04,1.096422487223167153e+00
8.810000000000000000e+04,1.096193719258416355e+00
8.815000000000000000e+04,1.095919833616939343e+00
8.820000000000000000e+04,1.095714285714283198e+00
8.825000000000000000e+04,1.095622285174691513e+00
8.830000000000000000e+04,1.095326538316344633e+00
8.835000000000000000e+04,1.094940577249574387e+00
8.840000000000000000e+04,1.094328808446455081e+00
8.845000000000000000e+04,1.094056905973241900e+00
8.850000000000000000e+04,1.093672316384179721e+00
8.855000000000000000e+04,1.093355919442875468e+00
8.860000000000000000e+04,1.092723852520690819e+00
8.865000000000000000e+04,1.092250423011843052e+00
8.870000000000000000e+04,1.092003006388575503e+00
8.875000000000000000e+04,1.091395305164319485e+00
8.880000000000000000e+04,1.091081081081080040e+00
8.885000000000000000e+04,1.090519602326016191e+00
8.890000000000000000e+04,1.089823772028495119e+00
8.895000000000000000e+04,1.089061270376613155e+00
8.900000000000000000e+04,1.088367041198498697e+00
8.905000000000000000e+04,1.087606213737596583e+00
8.910000000000000000e+04,1.086778900112228774e+00
8.915000000000000000e+04,1.085773041690030194e+00
8.920000000000000000e+04,1.085149476831084758e+00
8.925000000000000000e+04,1.084078431372542894e+00
8.930000000000000000e+04,1.082851810377000401e+00
8.935000000000000000e+04,1.081604178324933496e+00
8.940000000000000000e+04,1.080648769574938495e+00
8.945000000000000000e+04,1.079604993478659569e+00
8.950000000000000000e+04,1.078785847299807754e+00
8.955000000000000000e+04,1.077543271915125889e+00
8.960000000000000000e+04,1.076614583333328490e+00
8.965000000000000000e+04,1.075820784532435237e+00
8.970000000000000000e+04,1.074871794871788522e+00
8.975000000000000000e+04,1.073834726090987290e+00
8.980000000000000000e+04,1.073132887899029164e+00
8.985000000000000000e+04,1.072498608792425978e+00
8.990000000000000000e+04,1.071865035224317531e+00
8.995000000000000000e+04,1.071165462293861559e+00
9.000000000000000000e+04,1.070422222222217279e+00
9.005000000000000000e+04,1.069479918563755794e+00
9.010000000000000000e+04,1.068760636329998626e+00
9.015000000000000000e+04,1.068219633943423119e+00
9.020000000000000000e+04,1.067878787878783209e+00
9.025000000000000000e+04,1.067050784856874213e+00
9.030000000000000000e+04,1.066688815060903739e+00
9.035000000000000000e+04,1.066371518170075028e+00
9.040000000000000000e+04,1.066054572271381229e+00
9.045000000000000000e+04,1.065693753454942883e+00
9.050000000000000000e+04,1.065289134438301311e+00
9.055000000000000000e+04,1.064862875023002697e+00
9.060000000000000000e+04,1.064437086092711038e+00
9.065000000000000000e+04,1.064011766868905973e+00
9.070000000000000000e+04,1.063829474457915536e+00
9.075000000000000000e+04,1.063537190082640027e+00
9.080000000000000000e+04,1.063311306901612019e+00
9.085000000000000000e+04,1.063195743900198442e+00
9.090000000000000000e+04,1.063014301430139863e+00
9.095000000000000000e+04,1.062503206890229368e+00
9.100000000000000000e+04,1.061772893772890081e+00
9.105000000000000000e+04,1.060889621087311774e+00
9.110000000000000000e+04,1.059941456275152571e+00
9.115000000000000000e+04,1.059169866520383696e+00
9.120000000000000000e+04,1.058377192982452808e+00
9.125000000000000000e+04,1.057541552511412686e+00
9.130000000000000000e+04,1.056969696969693562e+00
9.135000000000000000e+04,1.056332785987955214e+00
9.140000000000000000e+04,1.055827862873812029e+00
9.145000000000000000e+04,1.055301622015670127e+00
9.150000000000000000e+04,1.054601092896172654e+00
9.155000000000000000e+04,1.053639177134531701e+00
9.160000000000000000e+04,1.052983988355165046e+00
9.165000000000000000e+04,1.052198581560281010e+00
9.170000000000000000e+04,1.051566703017081883e+00
9.175000000000000000e+04,1.051393278837417622e+00
9.180000000000000000e+04,1.051111111111108665e+00
9.185000000000000000e+04,1.050437307203772264e+00
9.190000000000000000e+04,1.049807762060207317e+00
9.195000000000000000e+04,1.049200652528544886e+00
9.200000000000000000e+04,1.048920289855068466e+00
9.205000000000000000e+04,1.048509867825453412e+00
9.210000000000000000e+04,1.048317046688378884e+00
9.215000000000000000e+04,1.048211249773915332e+00
9.220000000000000000e+04,1.048170643528557155e+00
9.225000000000000000e+04,1.048130081300809424e+00
9.230000000000000000e+04,1.047742867461174177e+00
9.235000000000000000e+04,1.047724237502253075e+00
9.240000000000000000e+04,1.047359307359304159e+00
9.245000000000000000e+04,1.047384171624297977e+00
9.250000000000000000e+04,1.047344144144140676e+00
9.255000000000000000e+04,1.047196110210695252e+00
9.260000000000000000e+04,1.047026637868968324e+00
9.265000000000000000e+04,1.046943694909154399e+00
9.270000000000000000e+04,1.046666666666664414e+00
9.275000000000000000e+04,1.046497753818506737e+00
9.280000000000000000e+04,1.046221264367813708e+00
9.285000000000000000e+04,1.046095853527192254e+00
9.290000000000000000e+04,1.045733763903837321e+00
9.295000000000000000e+04,1.045630267168727201e+00
9.300000000000000000e+04,1.045505376344084913e+00
9.305000000000000000e+04,1.045359125917963539e+00
9.310000000000000000e+04,1.045148585750087733e+00
9.315000000000000000e+04,1.045024154589371035e+00
9.320000000000000000e+04,1.045393419170242311e+00
9.325000000000000000e+04,1.045290437890972646e+00
9.330000000000000000e+04,1.045273311897104929e+00
9.335000000000000000e+04,1.045234779503658729e+00
9.340000000000000000e+04,1.045389007851533547e+00
9.345000000000000000e+04,1.045072231139644536e+00
9.350000000000000000e+04,1.044948306595362419e+00
9.355000000000000000e+04,1.044760377694634812e+00
9.360000000000000000e+04,1.044679487179484001e+00
9.365000000000000000e+04,1.044641395266057815e+00
9.370000000000000000e+04,1.044453930985411505e+00
9.375000000000000000e+04,1.044607999999997983e+00
9.380000000000000000e+04,1.044463397299215224e+00
9.385000000000000000e+04,1.043892736636473639e+00
9.390000000000000000e+04,1.043642172523957967e+00
9.395000000000000000e+04,1.043349299272659403e+00
9.400000000000000000e+04,1.042737588652478120e+00
9.405000000000000000e+04,1.042211589580008146e+00
9.410000000000000000e+04,1.041643641516115437e+00
9.415000000000000000e+04,1.041012568596209942e+00
9.420000000000000000e+04,1.040891719745221433e+00
9.425000000000000000e+04,1.040664898320069476e+00
9.430000000000000000e+04,1.040459526334393203e+00
9.435000000000000000e+04,1.039830418653947097e+00
9.440000000000000000e+04,1.039074858757061293e+00
9.445000000000000000e+04,1.038087171342860549e+00
9.450000000000000000e+04,1.037312169312167631e+00
9.455000000000000000e+04,1.036474528468181777e+00
9.460000000000000000e+04,1.035320648343903693e+00
9.465000000000000000e+04,1.034252509244584228e+00
9.470000000000000000e+04,1.033122140091515817e+00
9.475000000000000000e+04,1.031718557607738784e+00
9.480000000000000000e+04,1.030590717299576964e+00
9.485000000000000000e+04,1.029316464593216240e+00
9.490000000000000000e+04,1.028254302774849860e+00
9.495000000000000000e+04,1.027256450763559315e+00
9.500000000000000000e+04,1.026575438596490475e+00
9.505000000000000000e+04,1.025937226021391702e+00
9.510000000000000000e+04,1.025699263932702721e+00
9.515000000000000000e+04,1.025146260290769717e+00
9.520000000000000000e+04,1.024824929971990262e+00
9.525000000000000000e+04,1.024482939632547218e+00
9.530000000000000000e+04,1.024099335431970514e+00
9.535000000000000000e+04,1.023632232127252406e+00
9.540000000000000000e+04,1.023375262054508239e+00
9.545000000000000000e+04,1.023013794307666924e+00
9.550000000000000000e+04,1.022485165794067896e+00
9.555000000000000000e+04,1.021915227629514922e+00
9.560000000000000000e+04,1.021136680613669689e+00
9.565000000000000000e+04,1.020191671022827151e+00
9.570000000000000000e+04,1.019164054336468173e+00
9.575000000000000000e+04,1.018074847693647200e+00
9.580000000000000000e+04,1.016986778009744130e+00
9.585000000000000000e+04,1.015816379760043242e+00
9.590000000000000000e+04,1.014647201946473620e+00
9.595000000000000000e+04,1.013500086850791959e+00
9.600000000000000000e+04,1.012750000000002260e+00
9.605000000000000000e+04,1.011834114176646482e+00
9.610000000000000000e+04,1.010773499826572053e+00
9.615000000000000000e+04,1.009963598543945018e+00
9.620000000000000000e+04,1.009362439362443187e+00
9.625000000000000000e+04,1.009032034632037611e+00
9.630000000000000000e+04,1.008639667705091725e+00
9.635000000000000000e+04,1.008538315170388389e+00
9.640000000000000000e+04,1.008582295988937227e+00
9.645000000000000000e+04,1.008626231207881085e+00
9.650000000000000000e+04,1.008794473229707389e+00
9.655000000000000000e+04,1.009045399620231986e+00
9.660000000000000000e+04,1.009275362318841962e+00
9.665000000000000000e+04,1.009173995516470468e+00
9.670000000000000000e+04,1.009258876249571113e+00
9.675000000000000000e+04,1.009157622739020432e+00
9.680000000000000000e+04,1.009221763085402790e+00
9.685000000000000000e+04,1.009327138186202566e+00
9.690000000000000000e+04,1.009391124871005019e+00
9.695000000000000000e+04,1.009620079078566990e+00
9.700000000000000000e+04,1.009910652920966490e+00
9.705000000000000000e+04,1.010118495620818457e+00
9.710000000000000000e+04,1.010470305526952384e+00
9.715000000000000000e+04,1.010595299365246946e+00
9.720000000000000000e+04,1.010699588477369293e+00
9.725000000000000000e+04,1.010598114824338589e+00
9.730000000000000000e+04,1.010250085645771678e+00
9.735000000000000000e+04,1.010128402670778414e+00
9.740000000000000000e+04,1.009883641341550620e+00
9.745000000000000000e+04,1.009762271250217003e+00
9.750000000000000000e+04,1.009558974358977457e+00
9.755000000000000000e+04,1.009048351272852972e+00
9.760000000000000000e+04,1.008743169398908845e+00
9.765000000000000000e+04,1.008213005632362824e+00
9.770000000000000000e+04,1.007601501194133498e+00
9.775000000000000000e+04,1.006601875532823653e+00
9.780000000000000000e+04,1.005419222903887411e+00
9.785000000000000000e+04,1.004728325668541755e+00
9.790000000000000000e+04,1.003813415049372049e+00
9.795000000000000000e+04,1.002552322613579516e+00
9.800000000000000000e+04,1.001455782312925535e+00
9.805000000000000000e+04,1.000707122216556222e+00
9.810000000000000000e+04,1.000000000000000444e+00
9.815000000000000000e+04,9.993139752080159033e-01
9.820000000000000000e+04,9.986693822131716969e-01
9.825000000000000000e+04,9.980254452926213826e-01
9.830000000000000000e+04,9.974025093251945862e-01
9.835000000000000000e+04,9.970445687171669569e-01
9.840000000000000000e+04,9.966666666666670338e-01
9.845000000000000000e+04,9.964110377518190509e-01
9.850000000000000000e+04,9.959323181049062335e-01
9.855000000000000000e+04,9.958599695585989009e-01
9.860000000000000000e+04,9.956254225828247151e-01
9.865000000000000000e+04,9.950464605507668425e-01
9.870000000000000000e+04,9.944478216818624094e-01
9.875000000000000000e+04,9.934649789029524891e-01
9.880000000000000000e+04,9.927867746288783213e-01
9.885000000000000000e+04,9.919069296914506673e-01
9.890000000000000000e+04,9.912099764071449215e-01
9.895000000000000000e+04,9.904530907865918277e-01
9.900000000000000000e+04,9.899797979797975156e-01
9.905000000000000000e+04,9.894464075382802815e-01
9.910000000000000000e+04,9.889741002354530686e-01
9.915000000000000000e+04,9.886031265758963293e-01
9.920000000000000000e+04,9.884139784946252005e-01
9.925000000000000000e+04,9.884063811922764176e-01
9.930000000000000000e+04,9.882779456193369061e-01
9.935000000000000000e+04,9.880288542190927004e-01
9.940000000000000000e+04,9.879208584842408269e-01
9.945000000000000000e+04,9.877928607340390466e-01
9.950000000000000000e+04,9.876850921273052641e-01
9.955000000000000000e+04,9.873363468943601173e-01
9.960000000000000000e+04,9.872489959839392260e-01
9.965000000000000000e+04,9.867603278140191225e-01
9.970000000000000000e+04,9.865730524908098431e-01
9.975000000000000000e+04,9.859047619047662803e-01
9.980000000000000000e+04,9.855778223112936498e-01
9.985000000000000000e+04,9.850909697880199101e-01
9.990000000000000000e+04,9.848848848848890114e-01
9.995000000000000000e+04,9.843388360847130647e-01


==> Plot_Data/indQ_act_freqs_hist_action_0.csv <==
x,y
0.000000000000000000e+00,1.000000000000000000e+00
5.000000000000000000e+01,2.399999999999999911e-01
1.000000000000000000e+02,3.900000000000001243e-01
1.500000000000000000e+02,5.133333333333336412e-01
2.000000000000000000e+02,6.250000000000002220e-01
2.500000000000000000e+02,6.480000000000004645e-01
3.000000000000000000e+02,6.033333333333334991e-01
3.500000000000000000e+02,6.457142857142861292e-01
4.000000000000000000e+02,6.800000000000008260e-01
4.500000000000000000e+02,6.066666666666674645e-01
5.000000000000000000e+02,5.460000000000008180e-01
5.500000000000000000e+02,4.963636363636371174e-01
6.000000000000000000e+02,4.550000000000009037e-01
6.500000000000000000e+02,4.230769230769240719e-01
7.000000000000000000e+02,4.571428571428582943e-01
7.500000000000000000e+02,4.933333333333343451e-01
8.000000000000000000e+02,5.200000000000011280e-01
8.500000000000000000e+02,5.011764705882367776e-01
9.000000000000000000e+02,4.733333333333346049e-01
9.500000000000000000e+02,4.484210526315801082e-01
1.000000000000000000e+03,4.260000000000009890e-01
1.050000000000000000e+03,4.142857142857149788e-01
1.100000000000000000e+03,4.400000000000005018e-01
1.150000000000000000e+03,4.643478260869567942e-01
1.200000000000000000e+03,4.858333333333336168e-01
1.250000000000000000e+03,4.704000000000000958e-01
1.300000000000000000e+03,4.546153846153846989e-01
1.350000000000000000e+03,4.681481481481479245e-01
1.400000000000000000e+03,4.699999999999999734e-01
1.450000000000000000e+03,4.613793103448275978e-01
1.500000000000000000e+03,4.593333333333331492e-01
1.550000000000000000e+03,4.458064516129027766e-01
1.600000000000000000e+03,4.318749999999995648e-01
1.650000000000000000e+03,4.187878787878785980e-01
1.700000000000000000e+03,4.064705882352938615e-01
1.750000000000000000e+03,3.948571428571424624e-01
1.800000000000000000e+03,3.838888888888885020e-01
1.850000000000000000e+03,3.735135135135130846e-01
1.900000000000000000e+03,3.636842105263153879e-01
1.950000000000000000e+03,3.543589743589739549e-01
2.000000000000000000e+03,3.454999999999994187e-01
2.050000000000000000e+03,3.370731707317068393e-01
2.100000000000000000e+03,3.290476190476186447e-01
2.150000000000000000e+03,3.213953488372089939e-01
2.200000000000000000e+03,3.140909090909088652e-01
2.250000000000000000e+03,3.071111111111107794e-01
2.300000000000000000e+03,3.004347826086956053e-01
2.350000000000000000e+03,2.940425531914894752e-01
2.400000000000000000e+03,2.879166666666667651e-01
2.450000000000000000e+03,2.820408163265306078e-01
2.500000000000000000e+03,2.763999999999999790e-01
2.550000000000000000e+03,2.709803921568625928e-01
2.600000000000000000e+03,2.657692307692305911e-01
2.650000000000000000e+03,2.611320754716980330e-01
2.700000000000000000e+03,2.562962962962962443e-01
2.750000000000000000e+03,2.516363636363635470e-01
2.800000000000000000e+03,2.471428571428571086e-01
2.850000000000000000e+03,2.428070175438596101e-01
2.900000000000000000e+03,2.386206896551725243e-01
2.950000000000000000e+03,2.345762711864407823e-01
3.000000000000000000e+03,2.306666666666666865e-01
3.050000000000000000e+03,2.268852459016393597e-01
3.100000000000000000e+03,2.232258064516129403e-01
3.150000000000000000e+03,2.196825396825396182e-01
3.200000000000000000e+03,2.162499999999999145e-01
3.250000000000000000e+03,2.129230769230768261e-01
3.300000000000000000e+03,2.096969696969697428e-01
3.350000000000000000e+03,2.068656716417912322e-01
3.400000000000000000e+03,2.038235294117648755e-01
3.450000000000000000e+03,2.008695652173914659e-01
3.500000000000000000e+03,1.980000000000002314e-01
3.550000000000000000e+03,1.952112676056340368e-01
3.600000000000000000e+03,1.925000000000003375e-01
3.650000000000000000e+03,1.898630136986304562e-01
3.700000000000000000e+03,1.872972972972975214e-01
3.750000000000000000e+03,1.848000000000002141e-01
3.800000000000000000e+03,1.823684210526317628e-01
3.850000000000000000e+03,1.800000000000001876e-01
3.900000000000000000e+03,1.776923076923077049e-01
3.950000000000000000e+03,1.754430379746835522e-01
4.000000000000000000e+03,1.732499999999999873e-01
4.050000000000000000e+03,1.711111111111109917e-01
4.100000000000000000e+03,1.690243902439023671e-01
4.150000000000000000e+03,1.669879518072288627e-01
4.200000000000000000e+03,1.649999999999999800e-01
4.250000000000000000e+03,1.630588235294116728e-01
4.300000000000000000e+03,1.611627906976742797e-01
4.350000000000000000e+03,1.593103448275860756e-01
4.400000000000000000e+03,1.574999999999999178e-01
4.450000000000000000e+03,1.557303370786514707e-01
4.500000000000000000e+03,1.539999999999998592e-01
4.550000000000000000e+03,1.523076923076921996e-01
4.600000000000000000e+03,1.506521739130434467e-01
4.650000000000000000e+03,1.490322580645161710e-01
4.700000000000000000e+03,1.474468085106384607e-01
4.750000000000000000e+03,1.461052631578949323e-01
4.800000000000000000e+03,1.445833333333335358e-01
4.850000000000000000e+03,1.430927835051548358e-01
4.900000000000000000e+03,1.416326530612245782e-01
4.950000000000000000e+03,1.402020202020202444e-01
5.000000000000000000e+03,1.392000000000000737e-01
5.050000000000000000e+03,1.380198019801980591e-01
5.100000000000000000e+03,1.366666666666666585e-01
5.150000000000000000e+03,1.355339805825241384e-01
5.200000000000000000e+03,1.348076923076922395e-01
5.250000000000000000e+03,1.379047619047618356e-01
5.300000000000000000e+03,1.458490566037736469e-01
5.350000000000000000e+03,1.538317757009345643e-01
5.400000000000000000e+03,1.616666666666668195e-01
5.450000000000000000e+03,1.693577981651378794e-01
5.500000000000000000e+03,1.769090909090911545e-01
5.550000000000000000e+03,1.839639639639641389e-01
5.600000000000000000e+03,1.860714285714287208e-01
5.650000000000000000e+03,1.844247787610620581e-01
5.700000000000000000e+03,1.829824561403510241e-01
5.750000000000000000e+03,1.845217391304350973e-01
5.800000000000000000e+03,1.900000000000003630e-01
5.850000000000000000e+03,1.952136752136754971e-01
5.900000000000000000e+03,1.988135593220343167e-01
5.950000000000000000e+03,2.005042016806728444e-01
6.000000000000000000e+03,2.030000000000006521e-01
6.050000000000000000e+03,2.057851239669429289e-01
6.100000000000000000e+03,2.095081967213122676e-01
6.150000000000000000e+03,2.146341463414643269e-01
6.200000000000000000e+03,2.206451612903235771e-01
6.250000000000000000e+03,2.264000000000008783e-01
6.300000000000000000e+03,2.323809523809532707e-01
6.350000000000000000e+03,2.382677165354339099e-01
6.400000000000000000e+03,2.429687500000007327e-01
6.450000000000000000e+03,2.482170542635668553e-01
6.500000000000000000e+03,2.529230769230778053e-01
6.550000000000000000e+03,2.575572519083975664e-01
6.600000000000000000e+03,2.622727272727277681e-01
6.650000000000000000e+03,2.675187969924814890e-01
6.700000000000000000e+03,2.728358208955225517e-01
6.750000000000000000e+03,2.782222222222222596e-01
6.800000000000000000e+03,2.835294117647058632e-01
6.850000000000000000e+03,2.887591240875913567e-01
6.900000000000000000e+03,2.939130434782611379e-01
6.950000000000000000e+03,2.989928057553958851e-01
7.000000000000000000e+03,3.040000000000001590e-01
7.050000000000000000e+03,3.089361702127658149e-01
7.100000000000000000e+03,3.138028169014084323e-01
7.150000000000000000e+03,3.186013986013987997e-01
7.200000000000000000e+03,3.233333333333331949e-01
7.250000000000000000e+03,3.279999999999999027e-01
7.300000000000000000e+03,3.326027397260276075e-01
7.350000000000000000e+03,3.371428571428571885e-01
7.400000000000000000e+03,3.416216216216215740e-01
7.450000000000000000e+03,3.460402684563757547e-01
7.500000000000000000e+03,3.503999999999997117e-01
7.550000000000000000e+03,3.547019867549664474e-01
7.600000000000000000e+03,3.589473684210524596e-01
7.650000000000000000e+03,3.631372549019603602e-01
7.700000000000000000e+03,3.672727272727270842e-01
7.750000000000000000e+03,3.713548387096774483e-01
7.800000000000000000e+03,3.753846153846155942e-01
7.850000000000000000e+03,3.793630573248412685e-01
7.900000000000000000e+03,3.832911392405068396e-01
7.950000000000000000e+03,3.871698113207553971e-01
8.000000000000000000e+03,3.910000000000009579e-01
8.050000000000000000e+03,3.947826086956530700e-01
8.100000000000000000e+03,3.985185185185195489e-01
8.150000000000000000e+03,4.022085889570561901e-01
8.200000000000000000e+03,4.058536585365862814e-01
8.250000000000000000e+03,4.094545454545466256e-01
8.300000000000000000e+03,4.130120481927722631e-01
8.350000000000000000e+03,4.165269461077857893e-01
8.400000000000000000e+03,4.200000000000013167e-01
8.450000000000000000e+03,4.234319526627231545e-01
8.500000000000000000e+03,4.268235294117662670e-01
8.550000000000000000e+03,4.301754385964929317e-01
8.600000000000000000e+03,4.334883720930250983e-01
8.650000000000000000e+03,4.367630057803482124e-01
8.700000000000000000e+03,4.400000000000015010e-01
8.750000000000000000e+03,4.432000000000007600e-01
8.800000000000000000e+03,4.463636363636369619e-01
8.850000000000000000e+03,4.494915254237295543e-01
8.900000000000000000e+03,4.524719101123600984e-01
8.950000000000000000e+03,4.553072625698330045e-01
9.000000000000000000e+03,4.582222222222231411e-01
9.050000000000000000e+03,4.607734806629844582e-01
9.100000000000000000e+03,4.613186813186822000e-01
9.150000000000000000e+03,4.595628415300556657e-01
9.200000000000000000e+03,4.571739130434793741e-01
9.250000000000000000e+03,4.549189189189198346e-01
9.300000000000000000e+03,4.545161290322586867e-01
9.350000000000000000e+03,4.570053475935834109e-01
9.400000000000000000e+03,4.598936170212770680e-01
9.450000000000000000e+03,4.627513227513233574e-01
9.500000000000000000e+03,4.653684210526322085e-01
9.550000000000000000e+03,4.673298429319378000e-01
9.600000000000000000e+03,4.656250000000006217e-01
9.650000000000000000e+03,4.636269430051821461e-01
9.700000000000000000e+03,4.615463917525780557e-01
9.750000000000000000e+03,4.602051282051290437e-01
9.800000000000000000e+03,4.593877551020415506e-01
9.850000000000000000e+03,4.584771573604068950e-01
9.900000000000000000e+03,4.577777777777788937e-01
9.950000000000000000e+03,4.575879396984934289e-01
1.000000000000000000e+04,4.570000000000009610e-01
1.005000000000000000e+04,4.566169154228863492e-01
1.010000000000000000e+04,4.558415841584167461e-01
1.015000000000000000e+04,4.544827586206905412e-01
1.020000000000000000e+04,4.531372549019616058e-01
1.025000000000000000e+04,4.520000000000009011e-01
1.030000000000000000e+04,4.522330097087388645e-01
1.035000000000000000e+04,4.506280193236724685e-01
1.040000000000000000e+04,4.496153846153857492e-01
1.045000000000000000e+04,4.489952153110060018e-01
1.050000000000000000e+04,4.475238095238108782e-01
1.055000000000000000e+04,4.464454976303333100e-01
1.060000000000000000e+04,4.452830188679263168e-01
1.065000000000000000e+04,4.436619718309876004e-01
1.070000000000000000e+04,4.416822429906557823e-01
1.075000000000000000e+04,4.397209302325599256e-01
1.080000000000000000e+04,4.379629629629643306e-01
1.085000000000000000e+04,4.360368663594483829e-01
1.090000000000000000e+04,4.340366972477078256e-01
1.095000000000000000e+04,4.321461187214626909e-01
1.100000000000000000e+04,4.301818181818197195e-01
1.105000000000000000e+04,4.282352941176486016e-01
1.110000000000000000e+04,4.263063063063080027e-01
1.115000000000000000e+04,4.243946188340825265e-01
1.120000000000000000e+04,4.225892857142875547e-01
1.125000000000000000e+04,4.209777777777795604e-01
1.130000000000000000e+04,4.192035398230107290e-01
1.135000000000000000e+04,4.173568281938343505e-01
1.140000000000000000e+04,4.155263157894754089e-01
1.145000000000000000e+04,4.137117903930148666e-01
1.150000000000000000e+04,4.119130434782625194e-01
1.155000000000000000e+04,4.101298701298716765e-01
1.160000000000000000e+04,4.083620689655186875e-01
1.165000000000000000e+04,4.066094420600871451e-01
1.170000000000000000e+04,4.048717948717964199e-01
1.175000000000000000e+04,4.031489361702140783e-01
1.180000000000000000e+04,4.016101694915267806e-01
1.185000000000000000e+04,3.999156118143474270e-01
1.190000000000000000e+04,3.984033613445391309e-01
1.195000000000000000e+04,3.969037656903778855e-01
1.200000000000000000e+04,3.954166666666677488e-01
1.205000000000000000e+04,3.939419087136942221e-01
1.210000000000000000e+04,3.923966942148772175e-01
1.215000000000000000e+04,3.907818930041165317e-01
1.220000000000000000e+04,3.891803278688538148e-01
1.225000000000000000e+04,3.875918367346951054e-01
1.230000000000000000e+04,3.860162601626027090e-01
1.235000000000000000e+04,3.844534412955474822e-01
1.240000000000000000e+04,3.830645161290331391e-01
1.245000000000000000e+04,3.816867469879528518e-01
1.250000000000000000e+04,3.802400000000009661e-01
1.255000000000000000e+04,3.788844621513954847e-01
1.260000000000000000e+04,3.778571428571439461e-01
1.265000000000000000e+04,3.769960474308312603e-01
1.270000000000000000e+04,3.768503937007888216e-01
1.275000000000000000e+04,3.768627450980404081e-01
1.280000000000000000e+04,3.779687500000012967e-01
1.285000000000000000e+04,3.792217898832694889e-01
1.290000000000000000e+04,3.800000000000012812e-01
1.295000000000000000e+04,3.800772200772212783e-01
1.300000000000000000e+04,3.807692307692318590e-01
1.305000000000000000e+04,3.805363984674339228e-01
1.310000000000000000e+04,3.803816793893139980e-01
1.315000000000000000e+04,3.795437262357423958e-01
1.320000000000000000e+04,3.787121212121219438e-01
1.325000000000000000e+04,3.785660377358497364e-01
1.330000000000000000e+04,3.783458646616547072e-01
1.335000000000000000e+04,3.780524344569293760e-01
1.340000000000000000e+04,3.776119402985080309e-01
1.345000000000000000e+04,3.768773234200750721e-01
1.350000000000000000e+04,3.762962962962969615e-01
1.355000000000000000e+04,3.752767527675284764e-01
1.360000000000000000e+04,3.739705882352949429e-01
1.365000000000000000e+04,3.731135531135538752e-01
1.370000000000000000e+04,3.724817518248182413e-01
1.375000000000000000e+04,3.712727272727279759e-01
1.380000000000000000e+04,3.702173913043483311e-01
1.385000000000000000e+04,3.691696750902533353e-01
1.390000000000000000e+04,3.681294964028782868e-01
1.395000000000000000e+04,3.668100358422945462e-01
1.400000000000000000e+04,3.655000000000007132e-01
1.405000000000000000e+04,3.641992882562284373e-01
1.410000000000000000e+04,3.629787234042559096e-01
1.415000000000000000e+04,3.616961130742056274e-01
1.420000000000000000e+04,3.605633802816907707e-01
1.425000000000000000e+04,3.597192982456147159e-01
1.430000000000000000e+04,3.586713286713294480e-01
1.435000000000000000e+04,3.576306620209065423e-01
1.440000000000000000e+04,3.567361111111116978e-01
1.445000000000000000e+04,3.555709342560560149e-01
1.450000000000000000e+04,3.548275862068970832e-01
1.455000000000000000e+04,3.543642611683854859e-01
1.460000000000000000e+04,3.536986301369871022e-01
1.465000000000000000e+04,3.531058020477823578e-01
1.470000000000000000e+04,3.522448979591845664e-01
1.475000000000000000e+04,3.515932203389841582e-01
1.480000000000000000e+04,3.512837837837849420e-01
1.485000000000000000e+04,3.508417508417516761e-01
1.490000000000000000e+04,3.502684563758399205e-01
1.495000000000000000e+04,3.492307692307702327e-01
1.500000000000000000e+04,3.483333333333344939e-01
1.505000000000000000e+04,3.473754152823933516e-01
1.510000000000000000e+04,3.463576158940410710e-01
1.515000000000000000e+04,3.456765676567670198e-01
1.520000000000000000e+04,3.453947368421064201e-01
1.525000000000000000e+04,3.465573770491813810e-01
1.530000000000000000e+04,3.476470588235304748e-01
1.535000000000000000e+04,3.487947882736165406e-01
1.540000000000000000e+04,3.492857142857151431e-01
1.545000000000000000e+04,3.497734627831726728e-01
1.550000000000000000e+04,3.506451612903236370e-01
1.555000000000000000e+04,3.513183279742775889e-01
1.560000000000000000e+04,3.522435897435906016e-01
1.565000000000000000e+04,3.532907348242818601e-01
1.570000000000000000e+04,3.539490445859876933e-01
1.575000000000000000e+04,3.548571428571434261e-01
1.580000000000000000e+04,3.555696202531650751e-01
1.585000000000000000e+04,3.561514195583601605e-01
1.590000000000000000e+04,3.565408805031449746e-01
1.595000000000000000e+04,3.571786833855802867e-01
1.600000000000000000e+04,3.585625000000005058e-01
1.605000000000000000e+04,3.591277258566984432e-01
1.610000000000000000e+04,3.597515527950317371e-01
1.615000000000000000e+04,3.606811145510841476e-01
1.620000000000000000e+04,3.616666666666673025e-01
1.625000000000000000e+04,3.620307692307696557e-01
1.630000000000000000e+04,3.622085889570555439e-01
1.635000000000000000e+04,3.622629969418962870e-01
1.640000000000000000e+04,3.626219512195125727e-01
1.645000000000000000e+04,3.627963525835865011e-01
1.650000000000000000e+04,3.634545454545450860e-01
1.655000000000000000e+04,3.632628398791536983e-01
1.660000000000000000e+04,3.638554216867466162e-01
1.665000000000000000e+04,3.646846846846840684e-01
1.670000000000000000e+04,3.656886227544906554e-01
1.675000000000000000e+04,3.656119402985070765e-01
1.680000000000000000e+04,3.655952380952377512e-01
1.685000000000000000e+04,3.652818991097918633e-01
1.690000000000000000e+04,3.644970414201178510e-01
1.695000000000000000e+04,3.634808259587014034e-01
1.700000000000000000e+04,3.627647058823522119e-01
1.705000000000000000e+04,3.619354838709669120e-01
1.710000000000000000e+04,3.610526315789463481e-01
1.715000000000000000e+04,3.602332361516023540e-01
1.720000000000000000e+04,3.596511627906964215e-01
1.725000000000000000e+04,3.592463768115932710e-01
1.730000000000000000e+04,3.589017341040453557e-01
1.735000000000000000e+04,3.580979827089328937e-01
1.740000000000000000e+04,3.571839080459761617e-01
1.745000000000000000e+04,3.563323782234950055e-01
1.750000000000000000e+04,3.554857142857136831e-01
1.755000000000000000e+04,3.545868945868939082e-01
1.760000000000000000e+04,3.535795454545449523e-01
1.765000000000000000e+04,3.525779036827190183e-01
1.770000000000000000e+04,3.515819209039546256e-01
1.775000000000000000e+04,3.507042253521126529e-01
1.780000000000000000e+04,3.497191011235954994e-01
1.785000000000000000e+04,3.488515406162465138e-01
1.790000000000000000e+04,3.480446927374302168e-01
1.795000000000000000e+04,3.470752089136492358e-01
1.800000000000000000e+04,3.461666666666667891e-01
1.805000000000000000e+04,3.453185595567868083e-01
1.810000000000000000e+04,3.444198895027625329e-01
1.815000000000000000e+04,3.435812672176309923e-01
1.820000000000000000e+04,3.428021978021980609e-01
1.825000000000000000e+04,3.420821917808219426e-01
1.830000000000000000e+04,3.413114754098360848e-01
1.835000000000000000e+04,3.404904632152589983e-01
1.840000000000000000e+04,3.396739130434783260e-01
1.845000000000000000e+04,3.387533875338753497e-01
1.850000000000000000e+04,3.379999999999998561e-01
1.855000000000000000e+04,3.370889487870617485e-01
1.860000000000000000e+04,3.361827956989244526e-01
1.865000000000000000e+04,3.353351206434314058e-01
1.870000000000000000e+04,3.345989304812834186e-01
1.875000000000000000e+04,3.339199999999999946e-01
1.880000000000000000e+04,3.332446808510639014e-01
1.885000000000000000e+04,3.327320954907161954e-01
1.890000000000000000e+04,3.321164021164018099e-01
1.895000000000000000e+04,3.315039577836407791e-01
1.900000000000000000e+04,3.309473684210522682e-01
1.905000000000000000e+04,3.303937007874013232e-01
1.910000000000000000e+04,3.295811518324605616e-01
1.915000000000000000e+04,3.288250652741512292e-01
1.920000000000000000e+04,3.280208333333330950e-01
1.925000000000000000e+04,3.271688311688308870e-01
1.930000000000000000e+04,3.263212435233157072e-01
1.935000000000000000e+04,3.254780361757101947e-01
1.940000000000000000e+04,3.248969072164943350e-01
1.945000000000000000e+04,3.241645244215933808e-01
1.950000000000000000e+04,3.233846153846148819e-01
1.955000000000000000e+04,3.225575447570327992e-01
1.960000000000000000e+04,3.217346938775505483e-01
1.965000000000000000e+04,3.209160305343507491e-01
1.970000000000000000e+04,3.201015228426390968e-01
1.975000000000000000e+04,3.192911392405060056e-01
1.980000000000000000e+04,3.184848484848483707e-01
1.985000000000000000e+04,3.176826196473547803e-01
1.990000000000000000e+04,3.168844221105523995e-01
1.995000000000000000e+04,3.160902255639094771e-01
2.000000000000000000e+04,3.154499999999993975e-01
2.005000000000000000e+04,3.147132169576052907e-01
2.010000000000000000e+04,3.139303482587056937e-01
2.015000000000000000e+04,3.132506203473938711e-01
2.020000000000000000e+04,3.126237623762369022e-01
2.025000000000000000e+04,3.119012345679004206e-01
2.030000000000000000e+04,3.112315270935952505e-01
2.035000000000000000e+04,3.104668304668297130e-01
2.040000000000000000e+04,3.097058823529405536e-01
2.045000000000000000e+04,3.089975550122241454e-01
2.050000000000000000e+04,3.082439024390237203e-01
2.055000000000000000e+04,3.074939172749384664e-01
2.060000000000000000e+04,3.067475728155333314e-01
2.065000000000000000e+04,3.060048426150114298e-01
2.070000000000000000e+04,3.052657004830909293e-01
2.075000000000000000e+04,3.045301204819271246e-01
2.080000000000000000e+04,3.037980769230761990e-01
2.085000000000000000e+04,3.030695443645078924e-01
2.090000000000000000e+04,3.023444976076546387e-01
2.095000000000000000e+04,3.018138424820993038e-01
2.100000000000000000e+04,3.012857142857131576e-01
2.105000000000000000e+04,3.008076009501177150e-01
2.110000000000000000e+04,3.009478672985771430e-01
2.115000000000000000e+04,3.016548463356963916e-01
2.120000000000000000e+04,3.024999999999991585e-01
2.125000000000000000e+04,3.026823529411754032e-01
2.130000000000000000e+04,3.025821596244120948e-01
2.135000000000000000e+04,3.022950819672117206e-01
2.140000000000000000e+04,3.021962616822417846e-01
2.145000000000000000e+04,3.020979020979009388e-01
2.150000000000000000e+04,3.023720930232547399e-01
2.155000000000000000e+04,3.031554524361938507e-01
2.160000000000000000e+04,3.042592592592581746e-01
2.165000000000000000e+04,3.057736720554262155e-01
2.170000000000000000e+04,3.072811059907823994e-01
2.175000000000000000e+04,3.088275862068955990e-01
2.180000000000000000e+04,3.104128440366960007e-01
2.185000000000000000e+04,3.119908466819207860e-01
2.190000000000000000e+04,3.135616438356154667e-01
2.195000000000000000e+04,3.151252847380400790e-01
2.200000000000000000e+04,3.166818181818171762e-01
2.205000000000000000e+04,3.182312925170054929e-01
2.210000000000000000e+04,3.197285067873287256e-01
2.215000000000000000e+04,3.211738148984177865e-01
2.220000000000000000e+04,3.224324324324297497e-01
2.225000000000000000e+04,3.236853932584244364e-01
2.230000000000000000e+04,3.245739910313872323e-01
2.235000000000000000e+04,3.249664429530170762e-01
2.240000000000000000e+04,3.253571428571398472e-01
2.245000000000000000e+04,3.264587973273911370e-01
2.250000000000000000e+04,3.275111111111082551e-01
2.255000000000000000e+04,3.288691796008839097e-01
2.260000000000000000e+04,3.302212389380499435e-01
2.265000000000000000e+04,3.316114790286945335e-01
2.270000000000000000e+04,3.330837004405258206e-01
2.275000000000000000e+04,3.343736263736237779e-01
2.280000000000000000e+04,3.357894736842076955e-01
2.285000000000000000e+04,3.371991247264741198e-01
2.290000000000000000e+04,3.386026200873334946e-01
2.295000000000000000e+04,3.400435729847466337e-01
2.300000000000000000e+04,3.414782608695625665e-01
2.305000000000000000e+04,3.429067245119279406e-01
2.310000000000000000e+04,3.443290043290019864e-01
2.315000000000000000e+04,3.457451403887665808e-01
2.320000000000000000e+04,3.471120689655150526e-01
2.325000000000000000e+04,3.484731182795675064e-01
2.330000000000000000e+04,3.495708154506411147e-01
2.335000000000000000e+04,3.504925053533161083e-01
2.340000000000000000e+04,3.509829059829030484e-01
2.345000000000000000e+04,3.517270788912553181e-01
2.350000000000000000e+04,3.526808510638272387e-01
2.355000000000000000e+04,3.533333333333311121e-01
2.360000000000000000e+04,3.537711864406756224e-01
2.365000000000000000e+04,3.545877378435489669e-01
2.370000000000000000e+04,3.558227848101237489e-01
2.375000000000000000e+04,3.571368421052603104e-01
2.380000000000000000e+04,3.582352941176442651e-01
2.385000000000000000e+04,3.594129979035614042e-01
2.390000000000000000e+04,3.605020920502067794e-01
2.395000000000000000e+04,3.617118997912293077e-01
2.400000000000000000e+04,3.629999999999979354e-01
2.405000000000000000e+04,3.642411642411619854e-01
2.410000000000000000e+04,3.653526970954332764e-01
2.415000000000000000e+04,3.661283643892315753e-01
2.420000000000000000e+04,3.667768595041299706e-01
2.425000000000000000e+04,3.677113402061835679e-01
2.430000000000000000e+04,3.688477366255123457e-01
2.435000000000000000e+04,3.698562628336735103e-01
2.440000000000000000e+04,3.710245901639321886e-01
2.445000000000000000e+04,3.721881390593025363e-01
2.450000000000000000e+04,3.733877551020384211e-01
2.455000000000000000e+04,3.746232179226047787e-01
2.460000000000000000e+04,3.758536585365834792e-01
2.465000000000000000e+04,3.770791075050690666e-01
2.470000000000000000e+04,3.782995951416981417e-01
2.475000000000000000e+04,3.795151515151491406e-01
2.480000000000000000e+04,3.804435483870944323e-01
2.485000000000000000e+04,3.810060362173014470e-01
2.490000000000000000e+04,3.817269076305199182e-01
2.495000000000000000e+04,3.824448897795569846e-01
2.500000000000000000e+04,3.823599999999979793e-01
2.505000000000000000e+04,3.824351297405172434e-01
2.510000000000000000e+04,3.826294820717115464e-01
2.515000000000000000e+04,3.827833001988054651e-01
2.520000000000000000e+04,3.830952380952363789e-01
2.525000000000000000e+04,3.836831683168301921e-01
2.530000000000000000e+04,3.844268774703541447e-01
2.535000000000000000e+04,3.850098619329370142e-01
2.540000000000000000e+04,3.856299212598405246e-01
2.545000000000000000e+04,3.857367387033380779e-01
2.550000000000000000e+04,3.858823529411749553e-01
2.555000000000000000e+04,3.861056751467690229e-01
2.560000000000000000e+04,3.865624999999981437e-01
2.565000000000000000e+04,3.866666666666648267e-01
2.570000000000000000e+04,3.866926070038892993e-01
2.575000000000000000e+04,3.867572815533960595e-01
2.580000000000000000e+04,3.865891472868197565e-01
2.585000000000000000e+04,3.867698259187598575e-01
2.590000000000000000e+04,3.872200772200750096e-01
2.595000000000000000e+04,3.874759152215775937e-01
2.600000000000000000e+04,3.877307692307669917e-01
2.605000000000000000e+04,3.880614203454873512e-01
2.610000000000000000e+04,3.882758620689633622e-01
2.615000000000000000e+04,3.882217973231335550e-01
2.620000000000000000e+04,3.881297709923642314e-01
2.625000000000000000e+04,3.878476190476169427e-01
2.630000000000000000e+04,3.875285171102638149e-01
2.635000000000000000e+04,3.871347248576824662e-01
2.640000000000000000e+04,3.865909090909065982e-01
2.645000000000000000e+04,3.863137996219258019e-01
2.650000000000000000e+04,3.864905660377334629e-01
2.655000000000000000e+04,3.871563088512216533e-01
2.660000000000000000e+04,3.874812030075164282e-01
2.665000000000000000e+04,3.877673545966207058e-01
2.670000000000000000e+04,3.883520599250913641e-01
2.675000000000000000e+04,3.888971962616799005e-01
2.680000000000000000e+04,3.890671641791021429e-01
2.685000000000000000e+04,3.892737430167574342e-01
2.690000000000000000e+04,3.895910780669122331e-01
2.695000000000000000e+04,3.899814471243017722e-01
2.700000000000000000e+04,3.902222222222199721e-01
2.705000000000000000e+04,3.904251386321605510e-01
2.710000000000000000e+04,3.904797047970458568e-01
2.715000000000000000e+04,3.908287292817657077e-01
2.720000000000000000e+04,3.908823529411744602e-01
2.725000000000000000e+04,3.904220183486217244e-01
2.730000000000000000e+04,3.900732600732579880e-01
2.735000000000000000e+04,3.897989031078587518e-01
2.740000000000000000e+04,3.893430656934284695e-01
2.745000000000000000e+04,3.888160291438959582e-01
2.750000000000000000e+04,3.882909090909069660e-01
2.755000000000000000e+04,3.878039927404698939e-01
2.760000000000000000e+04,3.873913043478240947e-01
2.765000000000000000e+04,3.867631103074122279e-01
2.770000000000000000e+04,3.861371841155213924e-01
2.775000000000000000e+04,3.854414414414392698e-01
2.780000000000000000e+04,3.848561151079112896e-01
2.785000000000000000e+04,3.844524236983822285e-01
2.790000000000000000e+04,3.839426523297472249e-01
2.795000000000000000e+04,3.838282647584956853e-01
2.800000000000000000e+04,3.836785714285698146e-01
2.805000000000000000e+04,3.835294117647045087e-01
2.810000000000000000e+04,3.835231316725967732e-01
2.815000000000000000e+04,3.834103019538174228e-01
2.820000000000000000e+04,3.831914893617009432e-01
2.825000000000000000e+04,3.827256637168129916e-01
2.830000000000000000e+04,3.824381625441685695e-01
2.835000000000000000e+04,3.819753086419739319e-01
2.840000000000000000e+04,3.815845070422523855e-01
2.845000000000000000e+04,3.811599297012288612e-01
2.850000000000000000e+04,3.809824561403497012e-01
2.855000000000000000e+04,3.806304728546397453e-01
2.860000000000000000e+04,3.803146853146839867e-01
2.865000000000000000e+04,3.801396160558453419e-01
2.870000000000000000e+04,3.799303135888491556e-01
2.875000000000000000e+04,3.799999999999990608e-01
2.880000000000000000e+04,3.799999999999989497e-01
2.885000000000000000e+04,3.800346620450595903e-01
2.890000000000000000e+04,3.801038062283725871e-01
2.895000000000000000e+04,3.801036269430040360e-01
2.900000000000000000e+04,3.801034482758612332e-01
2.905000000000000000e+04,3.801376936316687716e-01
2.910000000000000000e+04,3.803092783505145902e-01
2.915000000000000000e+04,3.801372212692958885e-01
2.920000000000000000e+04,3.803082191780814414e-01
2.925000000000000000e+04,3.804102564102553874e-01
2.930000000000000000e+04,3.804095563139920921e-01
2.935000000000000000e+04,3.806132879045985851e-01
2.940000000000000000e+04,3.806802721088424213e-01
2.945000000000000000e+04,3.806112054329356953e-01
2.950000000000000000e+04,3.806101694915239864e-01
2.955000000000000000e+04,3.805414551607428919e-01
2.960000000000000000e+04,3.805067567567552711e-01
2.965000000000000000e+04,3.803709949409765367e-01
2.970000000000000000e+04,3.804377104377086871e-01
2.975000000000000000e+04,3.803697478991577841e-01
2.980000000000000000e+04,3.803355704697969908e-01
2.985000000000000000e+04,3.804355108877703895e-01
2.990000000000000000e+04,3.803678929765867411e-01
2.995000000000000000e+04,3.803005008347227767e-01
3.000000000000000000e+04,3.802666666666648654e-01
3.005000000000000000e+04,3.802995008319450254e-01
3.010000000000000000e+04,3.802990033222578004e-01
3.015000000000000000e+04,3.801658374792687423e-01
3.020000000000000000e+04,3.803311258278130880e-01
3.025000000000000000e+04,3.803966942148749864e-01
3.030000000000000000e+04,3.802310231023091069e-01
3.035000000000000000e+04,3.800329489291588980e-01
3.040000000000000000e+04,3.796052631578937797e-01
3.045000000000000000e+04,3.792446633825934388e-01
3.050000000000000000e+04,3.787213114754088283e-01
3.055000000000000000e+04,3.782978723404247234e-01
3.060000000000000000e+04,3.776797385620905279e-01
3.065000000000000000e+04,3.770962479608475082e-01
3.070000000000000000e+04,3.764820846905531093e-01
3.075000000000000000e+04,3.759349593495929232e-01
3.080000000000000000e+04,3.753571428571421120e-01
3.085000000000000000e+04,3.748784440842778953e-01
3.090000000000000000e+04,3.744012944983811098e-01
3.095000000000000000e+04,3.742487883683349725e-01
3.100000000000000000e+04,3.747096774193539592e-01
3.105000000000000000e+04,3.753945249597413492e-01
3.110000000000000000e+04,3.759485530546611831e-01
3.115000000000000000e+04,3.763402889245573424e-01
3.120000000000000000e+04,3.766346153846141798e-01
3.125000000000000000e+04,3.768639999999985335e-01
3.130000000000000000e+04,3.772204472843436185e-01
3.135000000000000000e+04,3.774800637958518057e-01
3.140000000000000000e+04,3.776114649681516777e-01
3.145000000000000000e+04,3.776470588235280590e-01
3.150000000000000000e+04,3.779047619047605222e-01
3.155000000000000000e+04,3.779397781299512760e-01
3.160000000000000000e+04,3.781645569620242786e-01
3.165000000000000000e+04,3.777883096366499438e-01
3.170000000000000000e+04,3.775078864353305086e-01
3.175000000000000000e+04,3.772283464566925648e-01
3.180000000000000000e+04,3.766981132075468142e-01
3.185000000000000000e+04,3.762323390894815045e-01
3.190000000000000000e+04,3.758307210031344159e-01
3.195000000000000000e+04,3.753051643192484854e-01
3.200000000000000000e+04,3.748437499999995315e-01
3.205000000000000000e+04,3.746957878315128609e-01
3.210000000000000000e+04,3.748286604361368290e-01
3.215000000000000000e+04,3.753654743390354431e-01
3.220000000000000000e+04,3.760869565217390686e-01
3.225000000000000000e+04,3.769612403100775500e-01
3.230000000000000000e+04,3.776160990712075782e-01
3.235000000000000000e+04,3.781761978361668497e-01
3.240000000000000000e+04,3.786419753086417983e-01
3.245000000000000000e+04,3.792295839753462294e-01
3.250000000000000000e+04,3.799384615384610031e-01
3.255000000000000000e+04,3.806144393241160384e-01
3.260000000000000000e+04,3.811656441717787280e-01
3.265000000000000000e+04,3.817151607963243931e-01
3.270000000000000000e+04,3.821100917431192734e-01
3.275000000000000000e+04,3.823511450381677501e-01
3.280000000000000000e+04,3.824085365853657215e-01
3.285000000000000000e+04,3.823135464231353642e-01
3.290000000000000000e+04,3.821884498480241921e-01
3.295000000000000000e+04,3.820030349013656124e-01
3.300000000000000000e+04,3.816363636363634959e-01
3.305000000000000000e+04,3.813615733736763214e-01
3.310000000000000000e+04,3.811480362537765787e-01
3.315000000000000000e+04,3.809653092006032860e-01
3.320000000000000000e+04,3.808734939759036986e-01
3.325000000000000000e+04,3.807218045112784055e-01
3.330000000000000000e+04,3.804804804804807761e-01
3.335000000000000000e+04,3.805097451274365161e-01
3.340000000000000000e+04,3.803293413173657322e-01
3.345000000000000000e+04,3.800896860986551773e-01
3.350000000000000000e+04,3.800597014925379269e-01
3.355000000000000000e+04,3.801192250372585346e-01
3.360000000000000000e+04,3.801190476190483003e-01
3.365000000000000000e+04,3.797028231797924813e-01
3.370000000000000000e+04,3.794658753709204690e-01
3.375000000000000000e+04,3.791703703703708794e-01
3.380000000000000000e+04,3.790828402366869798e-01
3.385000000000000000e+04,3.790251107828662147e-01
3.390000000000000000e+04,3.790560471976409107e-01
3.395000000000000000e+04,3.789101620029464157e-01
3.400000000000000000e+04,3.788235294117655583e-01
3.405000000000000000e+04,3.785609397944209031e-01
3.410000000000000000e+04,3.782404692082116937e-01
3.415000000000000000e+04,3.780087847730603245e-01
3.420000000000000000e+04,3.778070175438598133e-01
3.425000000000000000e+04,3.775474452554747340e-01
3.430000000000000000e+04,3.772594752186590461e-01
3.435000000000000000e+04,3.769432314410481322e-01
3.440000000000000000e+04,3.767151162790699503e-01
3.445000000000000000e+04,3.763134978229319416e-01
3.450000000000000000e+04,3.760869565217390131e-01
3.455000000000000000e+04,3.758900144717799985e-01
3.460000000000000000e+04,3.755780346820810078e-01
3.465000000000000000e+04,3.752092352092355476e-01
3.470000000000000000e+04,3.749855907780983433e-01
3.475000000000000000e+04,3.746187050359717219e-01
3.480000000000000000e+04,3.743103448275866274e-01
3.485000000000000000e+04,3.738880918220949257e-01
3.490000000000000000e+04,3.736389684813753442e-01
3.495000000000000000e+04,3.733047210300428076e-01
3.500000000000000000e+04,3.728571428571426649e-01
3.505000000000000000e+04,3.726390870185446458e-01
3.510000000000000000e+04,3.723931623931620027e-01
3.515000000000000000e+04,3.722332859174961039e-01
3.520000000000000000e+04,3.721022727272723651e-01
3.525000000000000000e+04,3.718581560283684140e-01
3.530000000000000000e+04,3.716430594900847484e-01
3.535000000000000000e+04,3.715700141442713211e-01
3.540000000000000000e+04,3.714971751412425860e-01
3.545000000000000000e+04,3.713681241184761950e-01
3.550000000000000000e+04,3.712112676056332772e-01
3.555000000000000000e+04,3.711392405063287381e-01
3.560000000000000000e+04,3.709550561797752000e-01
3.565000000000000000e+04,3.706030855539969027e-01
3.570000000000000000e+04,3.704761904761900704e-01
3.575000000000000000e+04,3.702937062937058377e-01
3.580000000000000000e+04,3.701396648044687487e-01
3.585000000000000000e+04,3.700139470013941723e-01
3.590000000000000000e+04,3.697771587743726718e-01
3.595000000000000000e+04,3.696522948539631703e-01
3.600000000000000000e+04,3.694722222222215358e-01
3.605000000000000000e+04,3.694036061026345630e-01
3.610000000000000000e+04,3.692520775623261420e-01
3.615000000000000000e+04,3.691009681881043947e-01
3.620000000000000000e+04,3.689779005524855826e-01
3.625000000000000000e+04,3.688551724137923982e-01
3.630000000000000000e+04,3.685123966942142615e-01
3.635000000000000000e+04,3.686657496561204783e-01
3.640000000000000000e+04,3.690384615384610933e-01
3.645000000000000000e+04,3.694924554183808829e-01
3.650000000000000000e+04,3.699178082191775796e-01
3.655000000000000000e+04,3.704787961696300869e-01
3.660000000000000000e+04,3.710382513661198423e-01
3.665000000000000000e+04,3.714324693042289627e-01
3.670000000000000000e+04,3.714441416893729531e-01
3.675000000000000000e+04,3.714557823129249758e-01
3.680000000000000000e+04,3.714402173913041172e-01
3.685000000000000000e+04,3.714789687924018313e-01
3.690000000000000000e+04,3.713279132791330595e-01
3.695000000000000000e+04,3.712584573748311523e-01
3.700000000000000000e+04,3.711351351351355188e-01
3.705000000000000000e+04,3.714979757085025702e-01
3.710000000000000000e+04,3.719407008086260125e-01
3.715000000000000000e+04,3.724899057873491959e-01
3.720000000000000000e+04,3.729838709677426034e-01
3.725000000000000000e+04,3.735838926174502306e-01
3.730000000000000000e+04,3.741554959785524104e-01
3.735000000000000000e+04,3.744846050870147547e-01
3.740000000000000000e+04,3.746524064171123936e-01
3.745000000000000000e+04,3.747396528704938778e-01
3.750000000000000000e+04,3.747733333333334582e-01
3.755000000000000000e+04,3.747802929427429541e-01
3.760000000000000000e+04,3.748670212765955467e-01
3.765000000000000000e+04,3.747410358565738120e-01
3.770000000000000000e+04,3.745358090185676447e-01
3.775000000000000000e+04,3.743046357615891218e-01
3.780000000000000000e+04,3.740740740740735593e-01
3.785000000000000000e+04,3.737648612945831950e-01
3.790000000000000000e+04,3.735092348284953512e-01
3.795000000000000000e+04,3.733596837944656577e-01
3.800000000000000000e+04,3.734736842105255694e-01
3.805000000000000000e+04,3.733508541392894786e-01
3.810000000000000000e+04,3.732020997375317672e-01
3.815000000000000000e+04,3.732110091743108815e-01
3.820000000000000000e+04,3.730890052356010123e-01
3.825000000000000000e+04,3.728366013071885421e-01
3.830000000000000000e+04,3.726892950391635928e-01
3.835000000000000000e+04,3.724380704041709289e-01
3.840000000000000000e+04,3.720312499999987033e-01
3.845000000000000000e+04,3.717295188556554164e-01
3.850000000000000000e+04,3.712987012987000179e-01
3.855000000000000000e+04,3.708171206225666650e-01
3.860000000000000000e+04,3.703367875647654017e-01
3.865000000000000000e+04,3.699094437257424151e-01
3.870000000000000000e+04,3.696124031007738120e-01
3.875000000000000000e+04,3.694967741935469285e-01
3.880000000000000000e+04,3.696907216494829118e-01
3.885000000000000000e+04,3.699356499356482586e-01
3.890000000000000000e+04,3.703341902313606604e-01
3.895000000000000000e+04,3.708344030808709557e-01
3.900000000000000000e+04,3.711282051282031036e-01
3.905000000000000000e+04,3.714980793854014696e-01
3.910000000000000000e+04,3.716879795396400010e-01
3.915000000000000000e+04,3.719795657726671645e-01
3.920000000000000000e+04,3.721428571428551657e-01
3.925000000000000000e+04,3.722802547770682757e-01
3.930000000000000000e+04,3.727226463104311716e-01
3.935000000000000000e+04,3.730114358322732526e-01
3.940000000000000000e+04,3.732994923857856362e-01
3.945000000000000000e+04,3.734347275031674740e-01
3.950000000000000000e+04,3.736708860759483386e-01
3.955000000000000000e+04,3.739823008849547104e-01
3.960000000000000000e+04,3.742424242424232106e-01
3.965000000000000000e+04,3.744010088272373138e-01
3.970000000000000000e+04,3.747355163727952854e-01
3.975000000000000000e+04,3.749433962264141496e-01
3.980000000000000000e+04,3.751758793969841022e-01
3.985000000000000000e+04,3.754077791718937740e-01
3.990000000000000000e+04,3.756641604010018121e-01
3.995000000000000000e+04,3.760200250312886738e-01
4.000000000000000000e+04,3.762749999999996375e-01
4.005000000000000000e+04,3.766042446941320621e-01
4.010000000000000000e+04,3.770573566084784445e-01
4.015000000000000000e+04,3.773599003735988444e-01
4.020000000000000000e+04,3.778855721393033495e-01
4.025000000000000000e+04,3.783354037267078196e-01
4.030000000000000000e+04,3.787593052109176073e-01
4.035000000000000000e+04,3.791078066914495004e-01
4.040000000000000000e+04,3.793564356435641938e-01
4.045000000000000000e+04,3.796291718170581309e-01
4.050000000000000000e+04,3.798024691358025118e-01
4.055000000000000000e+04,3.796794081381011932e-01
4.060000000000000000e+04,3.796305418719213010e-01
4.065000000000000000e+04,3.796555965559659795e-01
4.070000000000000000e+04,3.797051597051600558e-01
4.075000000000000000e+04,3.801472392638041153e-01
4.080000000000000000e+04,3.806372549019612639e-01
4.085000000000000000e+04,3.810526315789479201e-01
4.090000000000000000e+04,3.813447432762839817e-01
4.095000000000000000e+04,3.813919413919418799e-01
4.100000000000000000e+04,3.812926829268297735e-01
4.105000000000000000e+04,3.810475030450675704e-01
4.110000000000000000e+04,3.808272506082730491e-01
4.115000000000000000e+04,3.805346294046176858e-01
4.120000000000000000e+04,3.801699029126217044e-01
4.125000000000000000e+04,3.798545454545456668e-01
4.130000000000000000e+04,3.795157384987894456e-01
4.135000000000000000e+04,3.790568319226119143e-01
4.140000000000000000e+04,3.786714975845411613e-01
4.145000000000000000e+04,3.783112183353438129e-01
4.150000000000000000e+04,3.778554216867467952e-01
4.155000000000000000e+04,3.774247894103487933e-01
4.160000000000000000e+04,3.770432692307692513e-01
4.165000000000000000e+04,3.767106842737096839e-01
4.170000000000000000e+04,3.763309352517990036e-01
4.175000000000000000e+04,3.760000000000004450e-01
4.180000000000000000e+04,3.756220095693785233e-01
4.185000000000000000e+04,3.752210274790925837e-01
4.190000000000000000e+04,3.747732696897380089e-01
4.195000000000000000e+04,3.743980929678195069e-01
4.200000000000000000e+04,3.740238095238103688e-01
4.205000000000000000e+04,3.736028537455416410e-01
4.210000000000000000e+04,3.732541567695968343e-01
4.215000000000000000e+04,3.728113879003566167e-01
4.220000000000000000e+04,3.724881516587685848e-01
4.225000000000000000e+04,3.721183431952672094e-01
4.230000000000000000e+04,3.717494089834525450e-01
4.235000000000000000e+04,3.713577331759160827e-01
4.240000000000000000e+04,3.710141509433972362e-01
4.245000000000000000e+04,3.706242638398125067e-01
4.250000000000000000e+04,3.702352941176479950e-01
4.255000000000000000e+04,3.698472385428918652e-01
4.260000000000000000e+04,3.694835680751186735e-01
4.265000000000000000e+04,3.691676436107865222e-01
4.270000000000000000e+04,3.688524590163947403e-01
4.275000000000000000e+04,3.685146198830422937e-01
4.280000000000000000e+04,3.681074766355155736e-01
4.285000000000000000e+04,3.677012835472594499e-01
4.290000000000000000e+04,3.672960372960389908e-01
4.295000000000000000e+04,3.668917345750890013e-01
4.300000000000000000e+04,3.665116279069783878e-01
4.305000000000000000e+04,3.661091753774697310e-01
4.310000000000000000e+04,3.658004640371247396e-01
4.315000000000000000e+04,3.654924681344165482e-01
4.320000000000000000e+04,3.653240740740759107e-01
4.325000000000000000e+04,3.650404624277475141e-01
4.330000000000000000e+04,3.649422632794475096e-01
4.335000000000000000e+04,3.647520184544424948e-01
4.340000000000000000e+04,3.646313364055319139e-01
4.345000000000000000e+04,3.645339470655947212e-01
4.350000000000000000e+04,3.643678160919562314e-01
4.355000000000000000e+04,3.640183696900137211e-01
4.360000000000000000e+04,3.636926605504607890e-01
4.365000000000000000e+04,3.633906071019492035e-01
4.370000000000000000e+04,3.630663615560660307e-01
4.375000000000000000e+04,3.628800000000020343e-01
4.380000000000000000e+04,3.629680365296824029e-01
4.385000000000000000e+04,3.632155074116327209e-01
4.390000000000000000e+04,3.635535307517105963e-01
4.395000000000000000e+04,3.641410693970440482e-01
4.400000000000000000e+04,3.647954545454564212e-01
4.405000000000000000e+04,3.654937570942130565e-01
4.410000000000000000e+04,3.661451247165553591e-01
4.415000000000000000e+04,3.667950169875442978e-01
4.420000000000000000e+04,3.673303167420832738e-01
4.425000000000000000e+04,3.675480225988721483e-01
4.430000000000000000e+04,3.674943566591443167e-01
4.435000000000000000e+04,3.673280721533281334e-01
4.440000000000000000e+04,3.671396396396419681e-01
4.445000000000000000e+04,3.669291338582699180e-01
4.450000000000000000e+04,3.666292134831484750e-01
4.455000000000000000e+04,3.663299663299688369e-01
4.460000000000000000e+04,3.662107623318408001e-01
4.465000000000000000e+04,3.660918253079529783e-01
4.470000000000000000e+04,3.661297539149911406e-01
4.475000000000000000e+04,3.660558659217901245e-01
4.480000000000000000e+04,3.657812500000023892e-01
4.485000000000000000e+04,3.654849498327784052e-01
4.490000000000000000e+04,3.651893095768396491e-01
4.495000000000000000e+04,3.648943270300354924e-01
4.500000000000000000e+04,3.646444444444462696e-01
4.505000000000000000e+04,3.644617092119883384e-01
4.510000000000000000e+04,3.641906873614207951e-01
4.515000000000000000e+04,3.639424141749742492e-01
4.520000000000000000e+04,3.639159292035418214e-01
4.525000000000000000e+04,3.639779005524880762e-01
4.530000000000000000e+04,3.643046357615908892e-01
4.535000000000000000e+04,3.645203969129013344e-01
4.540000000000000000e+04,3.645594713656400421e-01
4.545000000000000000e+04,3.645764576457658501e-01
4.550000000000000000e+04,3.646153846153858402e-01
4.555000000000000000e+04,3.645664105378716435e-01
4.560000000000000000e+04,3.645833333333345361e-01
4.565000000000000000e+04,3.644249726177449800e-01
4.570000000000000000e+04,3.644201312910295698e-01
4.575000000000000000e+04,3.644590163934439131e-01
4.580000000000000000e+04,3.644978165938879688e-01
4.585000000000000000e+04,3.647110141766646829e-01
4.590000000000000000e+04,3.650544662309384569e-01
4.595000000000000000e+04,3.653971708378692673e-01
4.600000000000000000e+04,3.657608695652194153e-01
4.605000000000000000e+04,3.660586319218261386e-01
4.610000000000000000e+04,3.661171366594382914e-01
4.615000000000000000e+04,3.662405200433390684e-01
4.620000000000000000e+04,3.663852813852833123e-01
4.625000000000000000e+04,3.665297297297318013e-01
4.630000000000000000e+04,3.666090712742998692e-01
4.635000000000000000e+04,3.668608414239500348e-01
4.640000000000000000e+04,3.672844827586224103e-01
4.645000000000000000e+04,3.675134553283117556e-01
4.650000000000000000e+04,3.673978494623673097e-01
4.655000000000000000e+04,3.673469387755121107e-01
4.660000000000000000e+04,3.671673819742506395e-01
4.665000000000000000e+04,3.669453376205805140e-01
4.670000000000000000e+04,3.667023554603872082e-01
4.675000000000000000e+04,3.664171122994672181e-01
4.680000000000000000e+04,3.660683760683783317e-01
4.685000000000000000e+04,3.656990394877290274e-01
4.690000000000000000e+04,3.653944562899809068e-01
4.695000000000000000e+04,3.651331203407902626e-01
4.700000000000000000e+04,3.649361702127679186e-01
4.705000000000000000e+04,3.646971307120105421e-01
4.710000000000000000e+04,3.646496815286645043e-01
4.715000000000000000e+04,3.645387062566298741e-01
4.720000000000000000e+04,3.644703389830527551e-01
4.725000000000000000e+04,3.642962962962980056e-01
4.730000000000000000e+04,3.640803382663865273e-01
4.735000000000000000e+04,3.639070749736027510e-01
4.740000000000000000e+04,3.636497890295377622e-01
4.745000000000000000e+04,3.634984193888322057e-01
4.750000000000000000e+04,3.633894736842127049e-01
4.755000000000000000e+04,3.632597266035773043e-01
4.760000000000000000e+04,3.631932773109265988e-01
4.765000000000000000e+04,3.632109129066125597e-01
4.770000000000000000e+04,3.631656184486390382e-01
4.775000000000000000e+04,3.631204188481695905e-01
4.780000000000000000e+04,3.630334728033495217e-01
4.785000000000000000e+04,3.628840125391871729e-01
4.790000000000000000e+04,3.627139874739060965e-01
4.795000000000000000e+04,3.626694473409823871e-01
4.800000000000000000e+04,3.625000000000022649e-01
4.805000000000000000e+04,3.625598335067661271e-01
4.810000000000000000e+04,3.626819126819151862e-01
4.815000000000000000e+04,3.628452751817261568e-01
4.820000000000000000e+04,3.632365145228241277e-01
4.825000000000000000e+04,3.637512953367902369e-01
4.830000000000000000e+04,3.643064182194641343e-01
4.835000000000000000e+04,3.648397104446768346e-01
4.840000000000000000e+04,3.653719008264484924e-01
4.845000000000000000e+04,3.658410732714159064e-01
4.850000000000000000e+04,3.660824742268060650e-01
4.855000000000000000e+04,3.661791967044305540e-01
4.860000000000000000e+04,3.661522633744879740e-01
4.865000000000000000e+04,3.661870503597146054e-01
4.870000000000000000e+04,3.662012320328565940e-01
4.875000000000000000e+04,3.663179487179510363e-01
4.880000000000000000e+04,3.664549180327890121e-01
4.885000000000000000e+04,3.667144319344954329e-01
4.890000000000000000e+04,3.669325153374254356e-01
4.895000000000000000e+04,3.669458631256403147e-01
4.900000000000000000e+04,3.670408163265325152e-01
4.905000000000000000e+04,3.671355759429172361e-01
4.910000000000000000e+04,3.670672097759689612e-01
4.915000000000000000e+04,3.668158697863698747e-01
4.920000000000000000e+04,3.665447154471561664e-01
4.925000000000000000e+04,3.662538071066004375e-01
4.930000000000000000e+04,3.658823529411781572e-01
4.935000000000000000e+04,3.655521783181372997e-01
4.940000000000000000e+04,3.652834008097180507e-01
4.945000000000000000e+04,3.649747219413562171e-01
4.950000000000000000e+04,3.648888888888903725e-01
4.955000000000000000e+04,3.647023208879934808e-01
4.960000000000000000e+04,3.646774193548403264e-01
4.965000000000000000e+04,3.645317220543821124e-01
4.970000000000000000e+04,3.644668008048304042e-01
4.975000000000000000e+04,3.642412060301519205e-01
4.980000000000000000e+04,3.640361445783144578e-01
4.985000000000000000e+04,3.638114343029099640e-01
4.990000000000000000e+04,3.636472945891797148e-01
4.995000000000000000e+04,3.635835835835848351e-01
5.000000000000000000e+04,3.634000000000014996e-01
5.005000000000000000e+04,3.633966033966047893e-01
5.010000000000000000e+04,3.633732534930154690e-01
5.015000000000000000e+04,3.632701894317062474e-01
5.020000000000000000e+04,3.631673306772920662e-01
5.025000000000000000e+04,3.629452736318418693e-01
5.030000000000000000e+04,3.627236580516910447e-01
5.035000000000000000e+04,3.625819265144005210e-01
5.040000000000000000e+04,3.623611111111124106e-01
5.045000000000000000e+04,3.622001982160564793e-01
5.050000000000000000e+04,3.621188118811891066e-01
5.055000000000000000e+04,3.621760633036608112e-01
5.060000000000000000e+04,3.621146245059299051e-01
5.065000000000000000e+04,3.621322803553809755e-01
5.070000000000000000e+04,3.621893491124268949e-01
5.075000000000000000e+04,3.620886699507396278e-01
5.080000000000000000e+04,3.619094488188980829e-01
5.085000000000000000e+04,3.618682399213377643e-01
5.090000000000000000e+04,3.618467583497059770e-01
5.095000000000000000e+04,3.618253189401379744e-01
5.100000000000000000e+04,3.619411764705887657e-01
5.105000000000000000e+04,3.620568070519105119e-01
5.110000000000000000e+04,3.622700587084154988e-01
5.115000000000000000e+04,3.624633431085046986e-01
5.120000000000000000e+04,3.629101562500002265e-01
5.125000000000000000e+04,3.633951219512200903e-01
5.130000000000000000e+04,3.638791423001951353e-01
5.135000000000000000e+04,3.643622200584225035e-01
5.140000000000000000e+04,3.648832684824901973e-01
5.145000000000000000e+04,3.652283770651114647e-01
5.150000000000000000e+04,3.654174757281550834e-01
5.155000000000000000e+04,3.655674102812799253e-01
5.160000000000000000e+04,3.656201550387592203e-01
5.165000000000000000e+04,3.655372700871244440e-01
5.170000000000000000e+04,3.654932301740811962e-01
5.175000000000000000e+04,3.654106280193236134e-01
5.180000000000000000e+04,3.654054054054052814e-01
5.185000000000000000e+04,3.654773384763739807e-01
5.190000000000000000e+04,3.655684007707131200e-01
5.195000000000000000e+04,3.656785370548605307e-01
5.200000000000000000e+04,3.657499999999999640e-01
5.205000000000000000e+04,3.657252641690681982e-01
5.210000000000000000e+04,3.656238003838772066e-01
5.215000000000000000e+04,3.655225311601150162e-01
5.220000000000000000e+04,3.654214559386974592e-01
5.225000000000000000e+04,3.652057416267943113e-01
5.230000000000000000e+04,3.649904397705546755e-01
5.235000000000000000e+04,3.648519579751672848e-01
5.240000000000000000e+04,3.645610687022901586e-01
5.245000000000000000e+04,3.642897998093421741e-01
5.250000000000000000e+04,3.640190476190475755e-01
5.255000000000000000e+04,3.637297811607992926e-01
5.260000000000000000e+04,3.634980988593158879e-01
5.265000000000000000e+04,3.632668566001902577e-01
5.270000000000000000e+04,3.630550284629983637e-01
5.275000000000000000e+04,3.627109004739340614e-01
5.280000000000000000e+04,3.626325757575762365e-01
5.285000000000000000e+04,3.625354777672664119e-01
5.290000000000000000e+04,3.627221172022692119e-01
5.295000000000000000e+04,3.628139754485372181e-01
5.300000000000000000e+04,3.628301886792462683e-01
5.305000000000000000e+04,3.627709707822817653e-01
5.310000000000000000e+04,3.627306967984944563e-01
5.315000000000000000e+04,3.626528692380066032e-01
5.320000000000000000e+04,3.625375939849633244e-01
5.325000000000000000e+04,3.623286384976534547e-01
5.330000000000000000e+04,3.621951219512202225e-01
5.335000000000000000e+04,3.622492970946586954e-01
5.340000000000000000e+04,3.622284644194762593e-01
5.345000000000000000e+04,3.623760523854074322e-01
5.350000000000000000e+04,3.625981308411220794e-01
5.355000000000000000e+04,3.627637721755374578e-01
5.360000000000000000e+04,3.628731343283588817e-01
5.365000000000000000e+04,3.630568499534024829e-01
5.370000000000000000e+04,3.631843575419002046e-01
5.375000000000000000e+04,3.631813953488381985e-01
5.380000000000000000e+04,3.630111524163579517e-01
5.385000000000000000e+04,3.629155060352842188e-01
5.390000000000000000e+04,3.627829313543607381e-01
5.395000000000000000e+04,3.627618164967572056e-01
5.400000000000000000e+04,3.627592592592600584e-01
5.405000000000000000e+04,3.627197039777990684e-01
5.410000000000000000e+04,3.626247689463962809e-01
5.415000000000000000e+04,3.624930747922443519e-01
5.420000000000000000e+04,3.623800738007385003e-01
5.425000000000000000e+04,3.622119815668208287e-01
5.430000000000000000e+04,3.619889502762437261e-01
5.435000000000000000e+04,3.618215271389152998e-01
5.440000000000000000e+04,3.616911764705890708e-01
5.445000000000000000e+04,3.614876033057863869e-01
5.450000000000000000e+04,3.612660550458726694e-01
5.455000000000000000e+04,3.610815765352897722e-01
5.460000000000000000e+04,3.608058608058619110e-01
5.465000000000000000e+04,3.606038426349507664e-01
5.470000000000000000e+04,3.603290676416829319e-01
5.475000000000000000e+04,3.601095890410968559e-01
5.480000000000000000e+04,3.600547445255484758e-01
5.485000000000000000e+04,3.599088422971751244e-01
5.490000000000000000e+04,3.598178506375236951e-01
5.495000000000000000e+04,3.597452229299374360e-01
5.500000000000000000e+04,3.597090909090920330e-01
5.505000000000000000e+04,3.597275204359682288e-01
5.510000000000000000e+04,3.596370235934673865e-01
5.515000000000000000e+04,3.596010879419774819e-01
5.520000000000000000e+04,3.595289855072477669e-01
5.525000000000000000e+04,3.594570135746620321e-01
5.530000000000000000e+04,3.594213381555168008e-01
5.535000000000000000e+04,3.593134598012662773e-01
5.540000000000000000e+04,3.593682310469331065e-01
5.545000000000000000e+04,3.596212804328238755e-01
5.550000000000000000e+04,3.599099099099116184e-01
5.555000000000000000e+04,3.601620162016222482e-01
5.560000000000000000e+04,3.604496402877718775e-01
5.565000000000000000e+04,3.608805031446559175e-01
5.570000000000000000e+04,3.611849192100556882e-01
5.575000000000000000e+04,3.614529147982078472e-01
5.580000000000000000e+04,3.617741935483886340e-01
5.585000000000000000e+04,3.620232766338424280e-01
5.590000000000000000e+04,3.622182468694111757e-01
5.595000000000000000e+04,3.624307417336926629e-01
5.600000000000000000e+04,3.626071428571445709e-01
5.605000000000000000e+04,3.626048171275662590e-01
5.610000000000000000e+04,3.625133689839586948e-01
5.615000000000000000e+04,3.626357969723967845e-01
5.620000000000000000e+04,3.628469750889695145e-01
5.625000000000000000e+04,3.630755555555571501e-01
5.630000000000000000e+04,3.632326820603927198e-01
5.635000000000000000e+04,3.632830523513771448e-01
5.640000000000000000e+04,3.633510638297891004e-01
5.645000000000000000e+04,3.632949512843242634e-01
5.650000000000000000e+04,3.633628318584092298e-01
5.655000000000000000e+04,3.633775419982337995e-01
5.660000000000000000e+04,3.633745583038894278e-01
5.665000000000000000e+04,3.632480141218031311e-01
5.670000000000000000e+04,3.630864197530891957e-01
5.675000000000000000e+04,3.630484581497822605e-01
5.680000000000000000e+04,3.629929577464813817e-01
5.685000000000000000e+04,3.630958663148660670e-01
5.690000000000000000e+04,3.632688927943784063e-01
5.695000000000000000e+04,3.633538191395982997e-01
5.700000000000000000e+04,3.633333333333355619e-01
5.705000000000000000e+04,3.633479404031573767e-01
5.710000000000000000e+04,3.632224168126119701e-01
5.715000000000000000e+04,3.631146106736682366e-01
5.720000000000000000e+04,3.629195804195827213e-01
5.725000000000000000e+04,3.627598253275131635e-01
5.730000000000000000e+04,3.625654450261801554e-01
5.735000000000000000e+04,3.625283347864014516e-01
5.740000000000000000e+04,3.624564459930333382e-01
5.745000000000000000e+04,3.622628372497843641e-01
5.750000000000000000e+04,3.621565217391320424e-01
5.755000000000000000e+04,3.619113814074732538e-01
5.760000000000000000e+04,3.617361111111124794e-01
5.765000000000000000e+04,3.615784908933230568e-01
5.770000000000000000e+04,3.613864818024276615e-01
5.775000000000000000e+04,3.611774891774903185e-01
5.780000000000000000e+04,3.612110726643612546e-01
5.785000000000000000e+04,3.611754537597249293e-01
5.790000000000000000e+04,3.612953367875662569e-01
5.795000000000000000e+04,3.615358067299409561e-01
5.800000000000000000e+04,3.618103448275874490e-01
5.805000000000000000e+04,3.620671834625337482e-01
5.810000000000000000e+04,3.622030981067141386e-01
5.815000000000000000e+04,3.625107480653498304e-01
5.820000000000000000e+04,3.626632302405517483e-01
5.825000000000000000e+04,3.627811158798303071e-01
5.830000000000000000e+04,3.628130360205851779e-01
5.835000000000000000e+04,3.628277634961459275e-01
5.840000000000000000e+04,3.628253424657555959e-01
5.845000000000000000e+04,3.627887082976921640e-01
5.850000000000000000e+04,3.627179487179506001e-01
5.855000000000000000e+04,3.626985482493612079e-01
5.860000000000000000e+04,3.625767918088751984e-01
5.865000000000000000e+04,3.624893435635139771e-01
5.870000000000000000e+04,3.625553662691667900e-01
5.875000000000000000e+04,3.624680851063848963e-01
5.880000000000000000e+04,3.623979591836752889e-01
5.885000000000000000e+04,3.623279524214119696e-01
5.890000000000000000e+04,3.622410865874379771e-01
5.895000000000000000e+04,3.623748939779490863e-01
5.900000000000000000e+04,3.624745762711879538e-01
5.905000000000000000e+04,3.625571549534309379e-01
5.910000000000000000e+04,3.627241962774972461e-01
5.915000000000000000e+04,3.628909551986488347e-01
5.920000000000000000e+04,3.629222972972983574e-01
5.925000000000000000e+04,3.629873417721534712e-01
5.930000000000000000e+04,3.630860033726829861e-01
5.935000000000000000e+04,3.631339511373229412e-01
5.940000000000000000e+04,3.629966329966347049e-01
5.945000000000000000e+04,3.628090832632479001e-01
5.950000000000000000e+04,3.627226890756318212e-01
5.955000000000000000e+04,3.626028547439137384e-01
5.960000000000000000e+04,3.624832214765110194e-01
5.965000000000000000e+04,3.623470243084671027e-01
5.970000000000000000e+04,3.622278056951431235e-01
5.975000000000000000e+04,3.621422594142270079e-01
5.980000000000000000e+04,3.621237458193992675e-01
5.985000000000000000e+04,3.620551378446127400e-01
5.990000000000000000e+04,3.619532554257108292e-01
5.995000000000000000e+04,3.617848206839045511e-01
6.000000000000000000e+04,3.616000000000012538e-01
6.005000000000000000e+04,3.614487926727740774e-01
6.010000000000000000e+04,3.613311148086537639e-01
6.015000000000000000e+04,3.611471321695775560e-01
6.020000000000000000e+04,3.610963455149518997e-01
6.025000000000000000e+04,3.610124481327818824e-01
6.030000000000000000e+04,3.609452736318427002e-01
6.035000000000000000e+04,3.609942004971018470e-01
6.040000000000000000e+04,3.610927152317900402e-01
6.045000000000000000e+04,3.612241521918960196e-01
6.050000000000000000e+04,3.614049586776873491e-01
6.055000000000000000e+04,3.614368290668883432e-01
6.060000000000000000e+04,3.614851485148528609e-01
6.065000000000000000e+04,3.614674361088222598e-01
6.070000000000000000e+04,3.613838550247129855e-01
6.075000000000000000e+04,3.613497942386842410e-01
6.080000000000000000e+04,3.613322368421066355e-01
6.085000000000000000e+04,3.612325390304039208e-01
6.090000000000000000e+04,3.611986863711015849e-01
6.095000000000000000e+04,3.611812961443823244e-01
6.100000000000000000e+04,3.611803278688542340e-01
6.105000000000000000e+04,3.612448812448831870e-01
6.110000000000000000e+04,3.612602291325714976e-01
6.115000000000000000e+04,3.613573180703207877e-01
6.120000000000000000e+04,3.614542483660148631e-01
6.125000000000000000e+04,3.616163265306138186e-01
6.130000000000000000e+04,3.618270799347487188e-01
6.135000000000000000e+04,3.619559902200502610e-01
6.140000000000000000e+04,3.619869706840405654e-01
6.145000000000000000e+04,3.621480878763234657e-01
6.150000000000000000e+04,3.621300813008142550e-01
6.155000000000000000e+04,3.620633631194163926e-01
6.160000000000000000e+04,3.619805194805206239e-01
6.165000000000000000e+04,3.619140308191415301e-01
6.170000000000000000e+04,3.618476499189643425e-01
6.175000000000000000e+04,3.617004048583011278e-01
6.180000000000000000e+04,3.615857605178011691e-01
6.185000000000000000e+04,3.615521422797109974e-01
6.190000000000000000e+04,3.617124394184192404e-01
6.195000000000000000e+04,3.617594834544012872e-01
6.200000000000000000e+04,3.618225806451635385e-01
6.205000000000000000e+04,3.618372280419042686e-01
6.210000000000000000e+04,3.619001610305983552e-01
6.215000000000000000e+04,3.619790828640410130e-01
6.220000000000000000e+04,3.620096463022531297e-01
6.225000000000000000e+04,3.619759036144600817e-01
6.230000000000000000e+04,3.619101123595527270e-01
6.235000000000000000e+04,3.617161186848458221e-01
6.240000000000000000e+04,3.614583333333354354e-01
6.245000000000000000e+04,3.612650120096095319e-01
6.250000000000000000e+04,3.609920000000021445e-01
6.255000000000000000e+04,3.608153477218248861e-01
6.260000000000000000e+04,3.606549520766800243e-01
6.265000000000000000e+04,3.606384676775764020e-01
6.270000000000000000e+04,3.606060606060632612e-01
6.275000000000000000e+04,3.605258964143449596e-01
6.280000000000000000e+04,3.604777070063717725e-01
6.285000000000000000e+04,3.604932378679418514e-01
6.290000000000000000e+04,3.604133545310039821e-01
6.295000000000000000e+04,3.603335980937276140e-01
6.300000000000000000e+04,3.603015873015894543e-01
6.305000000000000000e+04,3.601586042823177181e-01
6.310000000000000000e+04,3.600792393026961413e-01
6.315000000000000000e+04,3.598574821852753014e-01
6.320000000000000000e+04,3.596835443037997293e-01
6.325000000000000000e+04,3.595256916996071861e-01
6.330000000000000000e+04,3.593206951026881035e-01
6.335000000000000000e+04,3.592423046566717293e-01
6.340000000000000000e+04,3.592113564668795167e-01
6.345000000000000000e+04,3.592592592592619427e-01
6.350000000000000000e+04,3.593385826771681724e-01
6.355000000000000000e+04,3.594492525570444630e-01
6.360000000000000000e+04,3.594496855345937769e-01
6.365000000000000000e+04,3.594658287509843730e-01
6.370000000000000000e+04,3.594034536891703713e-01
6.375000000000000000e+04,3.593882352941199509e-01
6.380000000000000000e+04,3.592476489028235687e-01
6.385000000000000000e+04,3.591386061080681369e-01
6.390000000000000000e+04,3.591236306729288508e-01
6.395000000000000000e+04,3.590304925723245000e-01
6.400000000000000000e+04,3.588750000000023310e-01
6.405000000000000000e+04,3.588914910226412291e-01
6.410000000000000000e+04,3.588455538221555496e-01
6.415000000000000000e+04,3.587217459080305759e-01
6.420000000000000000e+04,3.586760124610619549e-01
6.425000000000000000e+04,3.587081712062283878e-01
6.430000000000000000e+04,3.588180404354615605e-01
6.435000000000000000e+04,3.590365190365216175e-01
6.440000000000000000e+04,3.592701863354059166e-01
6.445000000000000000e+04,3.595655546935628832e-01
6.450000000000000000e+04,3.598139534883739721e-01
6.455000000000000000e+04,3.600309837335416430e-01
6.460000000000000000e+04,3.602321981424165265e-01
6.465000000000000000e+04,3.603712296983777041e-01
6.470000000000000000e+04,3.605255023183945862e-01
6.475000000000000000e+04,3.606795366795387259e-01
6.480000000000000000e+04,3.607253086419771049e-01
6.485000000000000000e+04,3.608018504240571023e-01
6.490000000000000000e+04,3.609090909090925670e-01
6.495000000000000000e+04,3.608314087759831867e-01
6.500000000000000000e+04,3.607846153846172577e-01
6.505000000000000000e+04,3.607840122982342024e-01
6.510000000000000000e+04,3.608294930875599604e-01
6.515000000000000000e+04,3.609056024558731646e-01
6.520000000000000000e+04,3.611042944785295972e-01
6.525000000000000000e+04,3.612567049808448894e-01
6.530000000000000000e+04,3.613476263399713617e-01
6.535000000000000000e+04,3.614231063504229069e-01
6.540000000000000000e+04,3.614831804281363747e-01
6.545000000000000000e+04,3.615126050420189308e-01
6.550000000000000000e+04,3.614656488549639057e-01
6.555000000000000000e+04,3.613882532418021265e-01
6.560000000000000000e+04,3.612652439024413020e-01
6.565000000000000000e+04,3.612338156892634933e-01
6.570000000000000000e+04,3.610958904109611289e-01
6.575000000000000000e+04,3.608821292775685752e-01
6.580000000000000000e+04,3.608206686930112705e-01
6.585000000000000000e+04,3.607744874715281824e-01
6.590000000000000000e+04,3.606373292868000346e-01
6.595000000000000000e+04,3.605155420773333286e-01
6.600000000000000000e+04,3.603181818181838691e-01
6.605000000000000000e+04,3.602422407267242277e-01
6.610000000000000000e+04,3.601815431164924752e-01
6.615000000000000000e+04,3.600302343159511587e-01
6.620000000000000000e+04,3.599546827794586346e-01
6.625000000000000000e+04,3.598037735849082264e-01
6.630000000000000000e+04,3.596530920060358461e-01
6.635000000000000000e+04,3.594724943481562018e-01
6.640000000000000000e+04,3.593072289156651333e-01
6.645000000000000000e+04,3.592024078254352215e-01
6.650000000000000000e+04,3.590526315789498990e-01
6.655000000000000000e+04,3.589932381667945149e-01
6.660000000000000000e+04,3.588888888888915885e-01
6.665000000000000000e+04,3.588597149287348631e-01
6.670000000000000000e+04,3.588755622188934402e-01
6.675000000000000000e+04,3.589513108614260650e-01
6.680000000000000000e+04,3.590119760479069666e-01
6.685000000000000000e+04,3.591473448017977188e-01
6.690000000000000000e+04,3.593273542600922688e-01
6.695000000000000000e+04,3.594921583271125098e-01
6.700000000000000000e+04,3.597313432835850255e-01
6.705000000000000000e+04,3.599552572706966047e-01
6.710000000000000000e+04,3.602235469448612504e-01
6.715000000000000000e+04,3.604914370811643787e-01
6.720000000000000000e+04,3.607738095238123277e-01
6.725000000000000000e+04,3.610260223048356587e-01
6.730000000000000000e+04,3.611144130757831805e-01
6.735000000000000000e+04,3.612175204157417330e-01
6.740000000000000000e+04,3.612759643916942376e-01
6.745000000000000000e+04,3.613936249073417262e-01
6.750000000000000000e+04,3.615851851851878962e-01
6.755000000000000000e+04,3.617320503330892500e-01
6.760000000000000000e+04,3.618639053254461557e-01
6.765000000000000000e+04,3.620103473762034674e-01
6.770000000000000000e+04,3.621418020679492145e-01
6.775000000000000000e+04,3.621697416974190564e-01
6.780000000000000000e+04,3.621681415929225434e-01
6.785000000000000000e+04,3.621370670596923413e-01
6.790000000000000000e+04,3.620471281296043786e-01
6.795000000000000000e+04,3.619867549668895346e-01
6.800000000000000000e+04,3.618235294117670975e-01
6.805000000000000000e+04,3.616311535635586272e-01
6.810000000000000000e+04,3.615418502202665807e-01
6.815000000000000000e+04,3.614526779163632630e-01
6.820000000000000000e+04,3.613343108504419310e-01
6.825000000000000000e+04,3.611868131868152809e-01
6.830000000000000000e+04,3.610688140556388981e-01
6.835000000000000000e+04,3.608924652523796128e-01
6.840000000000000000e+04,3.606432748538033195e-01
6.845000000000000000e+04,3.604821037253490568e-01
6.850000000000000000e+04,3.603649635036517140e-01
6.855000000000000000e+04,3.601750547045972639e-01
6.860000000000000000e+04,3.601749271137050235e-01
6.865000000000000000e+04,3.600582665695583606e-01
6.870000000000000000e+04,3.601164483260579918e-01
6.875000000000000000e+04,3.601454545454570999e-01
6.880000000000000000e+04,3.602906976744211787e-01
6.885000000000000000e+04,3.603340595497483423e-01
6.890000000000000000e+04,3.604208998548644738e-01
6.895000000000000000e+04,3.605656272661372230e-01
6.900000000000000000e+04,3.606086956521763476e-01
6.905000000000000000e+04,3.606661839246944612e-01
6.910000000000000000e+04,3.606367583212757300e-01
6.915000000000000000e+04,3.607375271149697582e-01
6.920000000000000000e+04,3.608959537572277165e-01
6.925000000000000000e+04,3.608953068592077873e-01
6.930000000000000000e+04,3.609090909090930110e-01
6.935000000000000000e+04,3.608363374188917616e-01
6.940000000000000000e+04,3.608501440922208814e-01
6.945000000000000000e+04,3.608927285817153940e-01
6.950000000000000000e+04,3.610359712230235552e-01
6.955000000000000000e+04,3.611502516175434940e-01
6.960000000000000000e+04,3.612931034482781412e-01
6.965000000000000000e+04,3.612778176597293833e-01
6.970000000000000000e+04,3.613916786226709643e-01
6.975000000000000000e+04,3.614623655914004363e-01
6.980000000000000000e+04,3.615472779369652834e-01
6.985000000000000000e+04,3.615604867573396497e-01
6.990000000000000000e+04,3.615164520743944787e-01
6.995000000000000000e+04,3.614867762687657970e-01
7.000000000000000000e+04,3.615428571428595528e-01
7.005000000000000000e+04,3.615703069236285150e-01
7.010000000000000000e+04,3.615977175463646054e-01
7.015000000000000000e+04,3.616678545972936698e-01
7.020000000000000000e+04,3.616381766381787100e-01
7.025000000000000000e+04,3.615516014234897435e-01
7.030000000000000000e+04,3.615078236130892519e-01
7.035000000000000000e+04,3.613503909026319350e-01
7.040000000000000000e+04,3.611505681818202862e-01
7.045000000000000000e+04,3.609368346344944412e-01
7.050000000000000000e+04,3.607234042553209563e-01
7.055000000000000000e+04,3.604961020552818196e-01
7.060000000000000000e+04,3.602549575070838617e-01
7.065000000000000000e+04,3.600283085633420588e-01
7.070000000000000000e+04,3.598585572843013836e-01
7.075000000000000000e+04,3.596325088339238918e-01
7.080000000000000000e+04,3.594350282485891390e-01
7.085000000000000000e+04,3.592378263937912597e-01
7.090000000000000000e+04,3.591255289139648754e-01
7.095000000000000000e+04,3.589570119802692472e-01
7.100000000000000000e+04,3.588028169014098601e-01
7.105000000000000000e+04,3.586066150598182234e-01
7.110000000000000000e+04,3.584810126582289591e-01
7.115000000000000000e+04,3.583696416022498221e-01
7.120000000000000000e+04,3.582584269662930088e-01
7.125000000000000000e+04,3.582596491228079993e-01
7.130000000000000000e+04,3.582047685834511830e-01
7.135000000000000000e+04,3.581639803784173459e-01
7.140000000000000000e+04,3.581512605042028174e-01
7.145000000000000000e+04,3.580825752274329199e-01
7.150000000000000000e+04,3.580979020979032090e-01
7.155000000000000000e+04,3.580712788259969304e-01
7.160000000000000000e+04,3.580167597765375187e-01
7.165000000000000000e+04,3.579483600837416457e-01
7.170000000000000000e+04,3.578103207810333641e-01
7.175000000000000000e+04,3.576306620209074305e-01
7.180000000000000000e+04,3.575208913649043918e-01
7.185000000000000000e+04,3.574112734864318131e-01
7.190000000000000000e+04,3.573018080667613172e-01
7.195000000000000000e+04,3.572063933287023541e-01
7.200000000000000000e+04,3.570555555555575689e-01
7.205000000000000000e+04,3.569465648854983630e-01
7.210000000000000000e+04,3.568654646324569968e-01
7.215000000000000000e+04,3.569092169092187294e-01
7.220000000000000000e+04,3.568975069252096621e-01
7.225000000000000000e+04,3.568858131487906427e-01
7.230000000000000000e+04,3.568879668049809162e-01
7.235000000000000000e+04,3.568486523842450131e-01
7.240000000000000000e+04,3.568232044198911823e-01
7.245000000000000000e+04,3.568115942029001508e-01
7.250000000000000000e+04,3.568689655172430641e-01
7.255000000000000000e+04,3.569676085458321491e-01
7.260000000000000000e+04,3.569559228650154292e-01
7.265000000000000000e+04,3.569167240192722135e-01
7.270000000000000000e+04,3.568500687757928391e-01
7.275000000000000000e+04,3.567285223367717695e-01
7.280000000000000000e+04,3.567170329670351081e-01
7.285000000000000000e+04,3.567330130404962052e-01
7.290000000000000000e+04,3.567764060356675149e-01
7.295000000000000000e+04,3.568060315284461992e-01
7.300000000000000000e+04,3.568493150684947657e-01
7.305000000000000000e+04,3.569472963723492875e-01
7.310000000000000000e+04,3.570451436388526467e-01
7.315000000000000000e+04,3.571018455228999189e-01
7.320000000000000000e+04,3.572814207650291674e-01
7.325000000000000000e+04,3.572969283276465902e-01
7.330000000000000000e+04,3.573260572987738137e-01
7.335000000000000000e+04,3.572597137014333346e-01
7.340000000000000000e+04,3.572070844686666691e-01
7.345000000000000000e+04,3.571817562968027659e-01
7.350000000000000000e+04,3.572244897959207521e-01
7.355000000000000000e+04,3.573215499660116756e-01
7.360000000000000000e+04,3.575135869565240765e-01
7.365000000000000000e+04,3.577189409368657924e-01
7.370000000000000000e+04,3.580732700135705882e-01
7.375000000000000000e+04,3.583593220339005847e-01
7.380000000000000000e+04,3.586449864498666984e-01
7.385000000000000000e+04,3.588354773188920932e-01
7.390000000000000000e+04,3.590392422192175692e-01
7.395000000000000000e+04,3.591751183231938760e-01
7.400000000000000000e+04,3.590810810810836640e-01
7.405000000000000000e+04,3.590681971640807268e-01
7.410000000000000000e+04,3.588798920377891388e-01
7.415000000000000000e+04,3.586648685097800215e-01
7.420000000000000000e+04,3.584905660377383785e-01
7.425000000000000000e+04,3.583164983165006978e-01
7.430000000000000000e+04,3.582099596231517191e-01
7.435000000000000000e+04,3.581035642232707206e-01
7.440000000000000000e+04,3.580913978494646432e-01
7.445000000000000000e+04,3.580389523169932309e-01
7.450000000000000000e+04,3.579865771812101305e-01
7.455000000000000000e+04,3.580549966465481071e-01
7.460000000000000000e+04,3.580965147453104569e-01
7.465000000000000000e+04,3.580576021433375389e-01
7.470000000000000000e+04,3.579384203480608373e-01
7.475000000000000000e+04,3.577792642140488200e-01
7.480000000000000000e+04,3.576871657754030487e-01
7.485000000000000000e+04,3.575684702738831100e-01
7.490000000000000000e+04,3.573965287049420403e-01
7.495000000000000000e+04,3.572515010006691027e-01
7.500000000000000000e+04,3.571733333333353966e-01
7.505000000000000000e+04,3.570686209193889571e-01
7.510000000000000000e+04,3.569773635153146718e-01
7.515000000000000000e+04,3.569128409846991090e-01
7.520000000000000000e+04,3.568484042553209390e-01
7.525000000000000000e+04,3.568106312292376181e-01
7.530000000000000000e+04,3.568260292164693870e-01
7.535000000000000000e+04,3.567883211678853361e-01
7.540000000000000000e+04,3.568832891246706551e-01
7.545000000000000000e+04,3.570178926441372469e-01
7.550000000000000000e+04,3.570728476821212194e-01
7.555000000000000000e+04,3.571674387822655894e-01
7.560000000000000000e+04,3.573809523809547417e-01
7.565000000000000000e+04,3.575413086582971967e-01
7.570000000000000000e+04,3.577542932628823280e-01
7.575000000000000000e+04,3.578745874587486164e-01
7.580000000000000000e+04,3.579683377308733316e-01
7.585000000000000000e+04,3.579696769940695078e-01
7.590000000000000000e+04,3.579973649538892300e-01
7.595000000000000000e+04,3.579460171165267379e-01
7.600000000000000000e+04,3.579078947368448671e-01
7.605000000000000000e+04,3.578172255095360965e-01
7.610000000000000000e+04,3.577529566360085345e-01
7.615000000000000000e+04,3.576493762311260816e-01
7.620000000000000000e+04,3.575459317585335528e-01
7.625000000000000000e+04,3.574032786885278923e-01
7.630000000000000000e+04,3.573656618610779323e-01
7.635000000000000000e+04,3.572364112639193623e-01
7.640000000000000000e+04,3.571073298429350840e-01
7.645000000000000000e+04,3.570307390451306628e-01
7.650000000000000000e+04,3.569542483660162469e-01
7.655000000000000000e+04,3.568125408229947393e-01
7.660000000000000000e+04,3.566579634464780435e-01
7.665000000000000000e+04,3.565949119373805765e-01
7.670000000000000000e+04,3.564667535854004754e-01
7.675000000000000000e+04,3.564039087947911133e-01
7.680000000000000000e+04,3.562630208333361082e-01
7.685000000000000000e+04,3.561353285621368103e-01
7.690000000000000000e+04,3.559947984395343545e-01
7.695000000000000000e+04,3.559064327485404466e-01
7.700000000000000000e+04,3.557662337662361729e-01
7.705000000000000000e+04,3.556781310837143217e-01
7.710000000000000000e+04,3.556160830090814295e-01
7.715000000000000000e+04,3.555411535968914793e-01
7.720000000000000000e+04,3.555829015544062499e-01
7.725000000000000000e+04,3.556375404530764395e-01
7.730000000000000000e+04,3.557567917205712860e-01
7.735000000000000000e+04,3.559276018099566952e-01
7.740000000000000000e+04,3.560852713178314088e-01
7.745000000000000000e+04,3.561265332472582923e-01
7.750000000000000000e+04,3.562064516129051506e-01
7.755000000000000000e+04,3.562604771115425728e-01
7.760000000000000000e+04,3.563144329896920093e-01
7.765000000000000000e+04,3.563811976819073468e-01
7.770000000000000000e+04,3.564092664092675666e-01
7.775000000000000000e+04,3.564758842443742082e-01
7.780000000000000000e+04,3.565167095115694407e-01
7.785000000000000000e+04,3.565703275529878979e-01
7.790000000000000000e+04,3.566880616174593066e-01
7.795000000000000000e+04,3.567415009621565103e-01
7.800000000000000000e+04,3.567179487179499842e-01
7.805000000000000000e+04,3.566816143497768543e-01
7.810000000000000000e+04,3.565813060179268690e-01
7.815000000000000000e+04,3.566602687140127403e-01
7.820000000000000000e+04,3.567007672634284199e-01
7.825000000000000000e+04,3.566517571884995630e-01
7.830000000000000000e+04,3.567432950191583574e-01
7.835000000000000000e+04,3.567326100829621982e-01
7.840000000000000000e+04,3.567219387755111160e-01
7.845000000000000000e+04,3.567240280433404132e-01
7.850000000000000000e+04,3.567898089171980258e-01
7.855000000000000000e+04,3.568809675366014789e-01
7.860000000000000000e+04,3.568829516539444024e-01
7.865000000000000000e+04,3.568976478067391045e-01
7.870000000000000000e+04,3.569250317662011063e-01
7.875000000000000000e+04,3.569015873015876639e-01
7.880000000000000000e+04,3.569035532994930815e-01
7.885000000000000000e+04,3.568547875713387052e-01
7.890000000000000000e+04,3.568187579214202598e-01
7.895000000000000000e+04,3.567447751741618100e-01
7.900000000000000000e+04,3.567594936708870512e-01
7.905000000000000000e+04,3.567235926628726794e-01
7.910000000000000000e+04,3.566877370417204651e-01
7.915000000000000000e+04,3.566898294377774392e-01
7.920000000000000000e+04,3.566287878787890997e-01
7.925000000000000000e+04,3.564794952681401563e-01
7.930000000000000000e+04,3.564564943253481499e-01
7.935000000000000000e+04,3.563453056080666537e-01
7.940000000000000000e+04,3.563098236775831262e-01
7.945000000000000000e+04,3.562617998741359759e-01
7.950000000000000000e+04,3.563522012578628773e-01
7.955000000000000000e+04,3.563670647391591895e-01
7.960000000000000000e+04,3.563316582914587416e-01
7.965000000000000000e+04,3.563716258631529632e-01
7.970000000000000000e+04,3.563864491844437876e-01
7.975000000000000000e+04,3.564012539184974182e-01
7.980000000000000000e+04,3.563032581453655645e-01
7.985000000000000000e+04,3.562554790231706736e-01
7.990000000000000000e+04,3.562703379224053113e-01
7.995000000000000000e+04,3.562976860537862556e-01
8.000000000000000000e+04,3.562250000000028449e-01
8.005000000000000000e+04,3.561898813241751727e-01
8.010000000000000000e+04,3.562047440699157019e-01
8.015000000000000000e+04,3.562071116656301273e-01
8.020000000000000000e+04,3.561471321695792724e-01
8.025000000000000000e+04,3.560373831775734965e-01
8.030000000000000000e+04,3.559651307596547465e-01
8.035000000000000000e+04,3.558058494088397472e-01
8.040000000000000000e+04,3.556840796019934414e-01
8.045000000000000000e+04,3.555997513983876201e-01
8.050000000000000000e+04,3.554658385093204531e-01
8.055000000000000000e+04,3.553817504655533144e-01
8.060000000000000000e+04,3.553349875930558732e-01
8.065000000000000000e+04,3.552014879107291967e-01
8.070000000000000000e+04,3.550681536555181372e-01
8.075000000000000000e+04,3.549969040247712981e-01
8.080000000000000000e+04,3.548886138613895902e-01
8.085000000000000000e+04,3.548299319727924450e-01
8.090000000000000000e+04,3.547095179233655804e-01
8.095000000000000000e+04,3.547127856701702830e-01
8.100000000000000000e+04,3.547283950617318160e-01
8.105000000000000000e+04,3.547439851943278710e-01
8.110000000000000000e+04,3.547595561035792877e-01
8.115000000000000000e+04,3.547258163894060901e-01
8.120000000000000000e+04,3.546921182266047357e-01
8.125000000000000000e+04,3.546461538461576635e-01
8.130000000000000000e+04,3.547232472324761687e-01
8.135000000000000000e+04,3.547141979102684251e-01
8.140000000000000000e+04,3.548402948402991641e-01
8.145000000000000000e+04,3.549662369551915830e-01
8.150000000000000000e+04,3.550552147239307010e-01
8.155000000000000000e+04,3.551318209687355787e-01
8.160000000000000000e+04,3.553063725490243630e-01
8.165000000000000000e+04,3.553704837722032606e-01
8.170000000000000000e+04,3.553733170134684705e-01
8.175000000000000000e+04,3.554128440367015918e-01
8.180000000000000000e+04,3.554034229828895164e-01
8.185000000000000000e+04,3.554062309102062334e-01
8.190000000000000000e+04,3.553357753357799242e-01
8.195000000000000000e+04,3.552287980475944962e-01
8.200000000000000000e+04,3.551585365853701659e-01
8.205000000000000000e+04,3.551127361365062907e-01
8.210000000000000000e+04,3.550913520097481735e-01
8.215000000000000000e+04,3.551186853317142567e-01
8.220000000000000000e+04,3.551581508515856411e-01
8.225000000000000000e+04,3.551367781155057024e-01
8.230000000000000000e+04,3.551397326853015790e-01
8.235000000000000000e+04,3.550212507589596833e-01
8.240000000000000000e+04,3.548907766990329060e-01
8.245000000000000000e+04,3.548938750758074967e-01
8.250000000000000000e+04,3.548000000000041676e-01
8.255000000000000000e+04,3.547304663840137318e-01
8.260000000000000000e+04,3.546489104116264945e-01
8.265000000000000000e+04,3.545795523291029316e-01
8.270000000000000000e+04,3.545102781136683090e-01
8.275000000000000000e+04,3.544169184290076324e-01
8.280000000000000000e+04,3.543357487922750848e-01
8.285000000000000000e+04,3.542426071213082839e-01
8.290000000000000000e+04,3.541495778045884446e-01
8.295000000000000000e+04,3.540446051838502806e-01
8.300000000000000000e+04,3.539156626506068659e-01
8.305000000000000000e+04,3.537507525587039181e-01
8.310000000000000000e+04,3.535740072202208095e-01
8.315000000000000000e+04,3.534455802766127142e-01
8.320000000000000000e+04,3.532692307692349432e-01
8.325000000000000000e+04,3.531291291291334677e-01
8.330000000000000000e+04,3.529651860744341674e-01
8.335000000000000000e+04,3.528134373125419998e-01
8.340000000000000000e+04,3.526738609112755052e-01
8.345000000000000000e+04,3.525823846614785095e-01
8.350000000000000000e+04,3.524910179640765584e-01
8.355000000000000000e+04,3.523997606223868151e-01
8.360000000000000000e+04,3.523086124401964003e-01
8.365000000000000000e+04,3.522056186491384078e-01
8.370000000000000000e+04,3.520669056152978538e-01
8.375000000000000000e+04,3.519044776119453766e-01
8.380000000000000000e+04,3.517661097852081142e-01
8.385000000000000000e+04,3.516279069767493382e-01
8.390000000000000000e+04,3.515017878426749398e-01
8.395000000000000000e+04,3.513400833829711245e-01
8.400000000000000000e+04,3.512857142857191417e-01
8.405000000000000000e+04,3.511957168352219938e-01
8.410000000000000000e+04,3.511890606420975947e-01
8.415000000000000000e+04,3.511824123588878632e-01
8.420000000000000000e+04,3.512707838479863787e-01
8.425000000000000000e+04,3.513471810089076608e-01
8.430000000000000000e+04,3.515776986951418270e-01
8.435000000000000000e+04,3.517960877297032218e-01
8.440000000000000000e+04,3.520260663507163712e-01
8.445000000000000000e+04,3.523268206039129047e-01
8.450000000000000000e+04,3.526508875739697846e-01
8.455000000000000000e+04,3.529390892962794846e-01
8.460000000000000000e+04,3.530851063829838488e-01
8.465000000000000000e+04,3.532900177200286596e-01
8.470000000000000000e+04,3.534238488783991161e-01
8.475000000000000000e+04,3.535457227138694147e-01
8.480000000000000000e+04,3.536556603773636787e-01
8.485000000000000000e+04,3.538479670005943434e-01
8.490000000000000000e+04,3.539458186101348547e-01
8.495000000000000000e+04,3.540906415538603857e-01
8.500000000000000000e+04,3.542235294117699884e-01
8.505000000000000000e+04,3.543680188124685437e-01
8.510000000000000000e+04,3.545240893067033161e-01
8.515000000000000000e+04,3.546447445684138833e-01
8.520000000000000000e+04,3.548356807511789945e-01
8.525000000000000000e+04,3.549794721407679710e-01
8.530000000000000000e+04,3.551934349355274079e-01
8.535000000000000000e+04,3.553954305799704727e-01
8.540000000000000000e+04,3.556791569086705240e-01
8.545000000000000000e+04,3.559040374488059433e-01
8.550000000000000000e+04,3.560701754386019768e-01
8.555000000000000000e+04,3.562478082992454609e-01
8.560000000000000000e+04,3.563901869158929148e-01
8.565000000000000000e+04,3.564039696439046945e-01
8.570000000000000000e+04,3.564060676779513548e-01
8.575000000000000000e+04,3.563265306122499476e-01
8.580000000000000000e+04,3.561538461538512057e-01
8.585000000000000000e+04,3.560512521840470401e-01
8.590000000000000000e+04,3.559138533178166086e-01
8.595000000000000000e+04,3.558347876672534049e-01
8.600000000000000000e+04,3.558255813953535296e-01
8.605000000000000000e+04,3.558047646717073520e-01
8.610000000000000000e+04,3.558072009291569082e-01
8.615000000000000000e+04,3.558676726639631860e-01
8.620000000000000000e+04,3.559396751740189213e-01
8.625000000000000000e+04,3.559652173913094853e-01
8.630000000000000000e+04,3.560370799536550779e-01
8.635000000000000000e+04,3.560741169658416805e-01
8.640000000000000000e+04,3.559953703703754857e-01
8.645000000000000000e+04,3.558357432041692747e-01
8.650000000000000000e+04,3.557225433526060576e-01
8.655000000000000000e+04,3.556210283073415468e-01
8.660000000000000000e+04,3.555311778291039837e-01
8.665000000000000000e+04,3.553375649163345584e-01
8.670000000000000000e+04,3.552710495963133930e-01
8.675000000000000000e+04,3.551700288184480581e-01
8.680000000000000000e+04,3.551728110599121080e-01
8.685000000000000000e+04,3.552561888313227056e-01
8.690000000000000000e+04,3.553739930955167603e-01
8.695000000000000000e+04,3.555146635997745164e-01
8.700000000000000000e+04,3.556781609195445171e-01
8.705000000000000000e+04,3.559218839747314012e-01
8.710000000000000000e+04,3.561997703788789549e-01
8.715000000000000000e+04,3.564543889845134816e-01
8.720000000000000000e+04,3.566628440367014541e-01
8.725000000000000000e+04,3.567908309455629645e-01
8.730000000000000000e+04,3.570332187858003548e-01
8.735000000000000000e+04,3.571379507727575064e-01
8.740000000000000000e+04,3.571967963386767919e-01
8.745000000000000000e+04,3.571869639794209017e-01
8.750000000000000000e+04,3.572114285714326209e-01
8.755000000000000000e+04,3.571559109080568728e-01
8.760000000000000000e+04,3.571803652968082443e-01
8.765000000000000000e+04,3.572162007986355303e-01
8.770000000000000000e+04,3.572748004561046020e-01
8.775000000000000000e+04,3.573333333333376105e-01
8.780000000000000000e+04,3.573576309795032380e-01
8.785000000000000000e+04,3.574501992031917652e-01
8.790000000000000000e+04,3.574402730375471071e-01
8.795000000000000000e+04,3.574417282546945573e-01
8.800000000000000000e+04,3.574204545454590098e-01
8.805000000000000000e+04,3.574787052810947108e-01
8.810000000000000000e+04,3.574233825198682712e-01
8.815000000000000000e+04,3.574248440158865892e-01
8.820000000000000000e+04,3.574263038548797233e-01
8.825000000000000000e+04,3.574277620396645316e-01
8.830000000000000000e+04,3.573839184598006646e-01
8.835000000000000000e+04,3.573288058856864957e-01
8.840000000000000000e+04,3.572737556561133010e-01
8.845000000000000000e+04,3.571509327303606929e-01
8.850000000000000000e+04,3.570169491525469474e-01
8.855000000000000000e+04,3.569621682665207740e-01
8.860000000000000000e+04,3.568397291196435117e-01
8.865000000000000000e+04,3.567174280879911730e-01
8.870000000000000000e+04,3.565952649379982575e-01
8.875000000000000000e+04,3.565408450704274368e-01
8.880000000000000000e+04,3.564639639639687330e-01
8.885000000000000000e+04,3.564546989307869063e-01
8.890000000000000000e+04,3.563667041619842935e-01
8.895000000000000000e+04,3.563462619449170310e-01
8.900000000000000000e+04,3.564044943820266487e-01
8.905000000000000000e+04,3.564289724873707654e-01
8.910000000000000000e+04,3.564421997755372051e-01
8.915000000000000000e+04,3.563768928771773314e-01
8.920000000000000000e+04,3.563565022421561479e-01
8.925000000000000000e+04,3.563473389355780729e-01
8.930000000000000000e+04,3.562933930571146046e-01
8.935000000000000000e+04,3.562283156127625805e-01
8.940000000000000000e+04,3.562304250559324981e-01
8.945000000000000000e+04,3.561430967020722815e-01
8.950000000000000000e+04,3.560335195530768271e-01
8.955000000000000000e+04,3.559352317141304956e-01
8.960000000000000000e+04,3.559151785714330107e-01
8.965000000000000000e+04,3.558951477969925503e-01
8.970000000000000000e+04,3.558974358974399954e-01
8.975000000000000000e+04,3.557994428969399880e-01
8.980000000000000000e+04,3.557238307349707696e-01
8.985000000000000000e+04,3.556816917084069107e-01
8.990000000000000000e+04,3.555839822024512431e-01
8.995000000000000000e+04,3.555197331851068787e-01
9.000000000000000000e+04,3.553777777777817892e-01
9.005000000000000000e+04,3.552803997779053757e-01
9.010000000000000000e+04,3.552497225305258355e-01
9.015000000000000000e+04,3.551858014420452569e-01
9.020000000000000000e+04,3.552660753880307887e-01
9.025000000000000000e+04,3.553130193905857936e-01
9.030000000000000000e+04,3.553156146179445307e-01
9.035000000000000000e+04,3.553403431101317955e-01
9.040000000000000000e+04,3.553982300884998557e-01
9.045000000000000000e+04,3.554560530679975461e-01
9.050000000000000000e+04,3.555469613259711337e-01
9.055000000000000000e+04,3.555604638321410715e-01
9.060000000000000000e+04,3.556070640176642317e-01
9.065000000000000000e+04,3.557087699944887493e-01
9.070000000000000000e+04,3.558103638368289579e-01
9.075000000000000000e+04,3.559008264462855120e-01
9.080000000000000000e+04,3.559030837004450998e-01
9.085000000000000000e+04,3.559713813979131780e-01
9.090000000000000000e+04,3.560066006600706157e-01
9.095000000000000000e+04,3.560747663551449005e-01
9.100000000000000000e+04,3.561648351648397659e-01
9.105000000000000000e+04,3.562328390994006777e-01
9.110000000000000000e+04,3.562678375411683085e-01
9.115000000000000000e+04,3.563466812945739748e-01
9.120000000000000000e+04,3.564035087719346073e-01
9.125000000000000000e+04,3.564273972602789442e-01
9.130000000000000000e+04,3.564512595837945885e-01
9.135000000000000000e+04,3.564750957854456725e-01
9.140000000000000000e+04,3.565864332603989606e-01
9.145000000000000000e+04,3.566539092400268784e-01
9.150000000000000000e+04,3.566666666666719054e-01
9.155000000000000000e+04,3.566138722009883910e-01
9.160000000000000000e+04,3.565393013100490727e-01
9.165000000000000000e+04,3.565302782324111797e-01
9.170000000000000000e+04,3.564885496183257674e-01
9.175000000000000000e+04,3.565013623978252610e-01
9.180000000000000000e+04,3.564379084967370104e-01
9.185000000000000000e+04,3.563962983124710493e-01
9.190000000000000000e+04,3.563329706202442715e-01
9.195000000000000000e+04,3.562697117998962493e-01
9.200000000000000000e+04,3.562391304347875542e-01
9.205000000000000000e+04,3.561759913090764007e-01
9.210000000000000000e+04,3.561020629750324407e-01
9.215000000000000000e+04,3.560607704829136799e-01
9.220000000000000000e+04,3.560520607375325941e-01
9.225000000000000000e+04,3.559566395664010563e-01
9.230000000000000000e+04,3.559263271939381856e-01
9.235000000000000000e+04,3.558527341635137620e-01
9.240000000000000000e+04,3.557683982684033963e-01
9.245000000000000000e+04,3.556841535965437617e-01
9.250000000000000000e+04,3.555459459459513472e-01
9.255000000000000000e+04,3.554619124797466778e-01
9.260000000000000000e+04,3.553995680345631292e-01
9.265000000000000000e+04,3.554020507285544084e-01
9.270000000000000000e+04,3.552750809061547832e-01
9.275000000000000000e+04,3.552021563342375177e-01
9.280000000000000000e+04,3.551616379310400529e-01
9.285000000000000000e+04,3.551965535810503449e-01
9.290000000000000000e+04,3.551776103336977686e-01
9.295000000000000000e+04,3.552017213555732078e-01
9.300000000000000000e+04,3.552043010752747865e-01
9.305000000000000000e+04,3.552068780225742795e-01
9.310000000000000000e+04,3.551987110633783584e-01
9.315000000000000000e+04,3.552764358561516511e-01
9.320000000000000000e+04,3.553648068669581495e-01
9.325000000000000000e+04,3.554423592493350936e-01
9.330000000000000000e+04,3.555412647374114332e-01
9.335000000000000000e+04,3.555757900374985070e-01
9.340000000000000000e+04,3.557066381156368529e-01
9.345000000000000000e+04,3.558159443552751378e-01
9.350000000000000000e+04,3.559358288770100853e-01
9.355000000000000000e+04,3.560876536611485288e-01
9.360000000000000000e+04,3.561858974359018437e-01
9.365000000000000000e+04,3.561772557394597971e-01
9.370000000000000000e+04,3.562646744930674791e-01
9.375000000000000000e+04,3.562560000000047911e-01
9.380000000000000000e+04,3.562366737739919853e-01
9.385000000000000000e+04,3.561640916355934827e-01
9.390000000000000000e+04,3.561022364217300007e-01
9.395000000000000000e+04,3.560510910058590772e-01
9.400000000000000000e+04,3.559680851063876106e-01
9.405000000000000000e+04,3.558639021796963786e-01
9.410000000000000000e+04,3.557810839532459801e-01
9.415000000000000000e+04,3.557089750398351735e-01
9.420000000000000000e+04,3.555944798301540200e-01
9.425000000000000000e+04,3.555013262599523993e-01
9.430000000000000000e+04,3.553976670201539623e-01
9.435000000000000000e+04,3.552941176470643669e-01
9.440000000000000000e+04,3.552224576271243994e-01
9.445000000000000000e+04,3.551191106405560127e-01
9.450000000000000000e+04,3.549947089947141365e-01
9.455000000000000000e+04,3.548492860920200442e-01
9.460000000000000000e+04,3.547040169133245380e-01
9.465000000000000000e+04,3.545377707342892704e-01
9.470000000000000000e+04,3.543717001056015947e-01
9.475000000000000000e+04,3.542374670184746943e-01
9.480000000000000000e+04,3.540928270042244530e-01
9.485000000000000000e+04,3.539588824459725114e-01
9.490000000000000000e+04,3.538356164383613667e-01
9.495000000000000000e+04,3.537124802527699674e-01
9.500000000000000000e+04,3.535894736842157271e-01
9.505000000000000000e+04,3.534981588637610139e-01
9.510000000000000000e+04,3.534805467928550660e-01
9.515000000000000000e+04,3.534419337887603207e-01
9.520000000000000000e+04,3.534138655462242262e-01
9.525000000000000000e+04,3.535118110236279421e-01
9.530000000000000000e+04,3.534942287513174741e-01
9.535000000000000000e+04,3.534871525957059002e-01
9.540000000000000000e+04,3.534905660377415382e-01
9.545000000000000000e+04,3.535044525929864068e-01
9.550000000000000000e+04,3.535183246073357322e-01
9.555000000000000000e+04,3.535112506541137622e-01
9.560000000000000000e+04,3.535251046025164601e-01
9.565000000000000000e+04,3.535180345007899461e-01
9.570000000000000000e+04,3.534482758620744458e-01
9.575000000000000000e+04,3.533681462141049501e-01
9.580000000000000000e+04,3.532985386221353941e-01
9.585000000000000000e+04,3.531977047470067355e-01
9.590000000000000000e+04,3.531074035453660165e-01
9.595000000000000000e+04,3.530380406461761100e-01
9.600000000000000000e+04,3.530208333333395010e-01
9.605000000000000000e+04,3.529724102030254440e-01
9.610000000000000000e+04,3.529552549427740216e-01
9.615000000000000000e+04,3.530005200208068961e-01
9.620000000000000000e+04,3.530249480249544325e-01
9.625000000000000000e+04,3.531844155844217070e-01
9.630000000000000000e+04,3.533748701973065121e-01
9.635000000000000000e+04,3.535858847950243966e-01
9.640000000000000000e+04,3.538174273858982755e-01
9.645000000000000000e+04,3.540176257128107018e-01
9.650000000000000000e+04,3.542487046632185610e-01
9.655000000000000000e+04,3.544899016053917884e-01
9.660000000000000000e+04,3.547412008281632945e-01
9.665000000000000000e+04,3.548887739265451646e-01
9.670000000000000000e+04,3.550051706308229305e-01
9.675000000000000000e+04,3.550904392764916429e-01
9.680000000000000000e+04,3.551549586776921452e-01
9.685000000000000000e+04,3.551368094992321534e-01
9.690000000000000000e+04,3.550464396284895296e-01
9.695000000000000000e+04,3.549767921609141563e-01
9.700000000000000000e+04,3.549690721649547687e-01
9.705000000000000000e+04,3.548789283874355105e-01
9.710000000000000000e+04,3.548609680741567907e-01
9.715000000000000000e+04,3.548018528049474707e-01
9.720000000000000000e+04,3.547427983539159224e-01
9.725000000000000000e+04,3.546940874036053071e-01
9.730000000000000000e+04,3.546865364851038982e-01
9.735000000000000000e+04,3.546892655367295810e-01
9.740000000000000000e+04,3.548665297741339097e-01
9.745000000000000000e+04,3.550025654181696022e-01
9.750000000000000000e+04,3.551794871794937691e-01
9.755000000000000000e+04,3.553049718093349019e-01
9.760000000000000000e+04,3.554713114754162739e-01
9.765000000000000000e+04,3.555760368663658522e-01
9.770000000000000000e+04,3.556806550665366218e-01
9.775000000000000000e+04,3.557237851662470862e-01
9.780000000000000000e+04,3.556952965235243846e-01
9.785000000000000000e+04,3.556872764435429768e-01
9.790000000000000000e+04,3.556486210418864369e-01
9.795000000000000000e+04,3.555691679428349961e-01
9.800000000000000000e+04,3.554489795918435724e-01
9.805000000000000000e+04,3.553901070882270474e-01
9.810000000000000000e+04,3.552905198776825091e-01
9.815000000000000000e+04,3.552012226184477761e-01
9.820000000000000000e+04,3.551221995926746589e-01
9.825000000000000000e+04,3.549923664122201505e-01
9.830000000000000000e+04,3.548728382502607248e-01
9.835000000000000000e+04,3.548042704626397925e-01
9.840000000000000000e+04,3.546951219512257669e-01
9.845000000000000000e+04,3.546267140680610108e-01
9.850000000000000000e+04,3.545888324873158193e-01
9.855000000000000000e+04,3.545408422120814307e-01
9.860000000000000000e+04,3.545638945233329786e-01
9.865000000000000000e+04,3.544956918398442514e-01
9.870000000000000000e+04,3.544680851063893856e-01
9.875000000000000000e+04,3.543797468354494828e-01
9.880000000000000000e+04,3.543016194332048729e-01
9.885000000000000000e+04,3.542336874051658091e-01
9.890000000000000000e+04,3.540748230535962215e-01
9.895000000000000000e+04,3.540070742799460435e-01
9.900000000000000000e+04,3.539494949495015641e-01
9.905000000000000000e+04,3.538414941948578862e-01
9.910000000000000000e+04,3.537436932391590516e-01
9.915000000000000000e+04,3.536560766515446930e-01
9.920000000000000000e+04,3.535282258064583738e-01
9.925000000000000000e+04,3.534105793450949551e-01
9.930000000000000000e+04,3.533232628398859654e-01
9.935000000000000000e+04,3.532259687971886497e-01
9.940000000000000000e+04,3.531287726358219858e-01
9.945000000000000000e+04,3.530316742081517356e-01
9.950000000000000000e+04,3.530150753768915295e-01
9.955000000000000000e+04,3.529482672024180090e-01
9.960000000000000000e+04,3.529417670682802877e-01
9.965000000000000000e+04,3.528951329653860491e-01
9.970000000000000000e+04,3.528485456369178652e-01
9.975000000000000000e+04,3.528020050125384444e-01
9.980000000000000000e+04,3.527454909819708884e-01
9.985000000000000000e+04,3.526890335503323759e-01
9.990000000000000000e+04,3.526926926926995942e-01
9.995000000000000000e+04,3.526163081540840127e-01


==> Plot_Data/indQ_act_freqs_hist_action_1.csv <==
x,y
0.000000000000000000e+00,0.000000000000000000e+00
5.000000000000000000e+01,5.800000000000000711e-01
1.000000000000000000e+02,5.200000000000001288e-01
1.500000000000000000e+02,4.200000000000003730e-01
2.000000000000000000e+02,3.150000000000004463e-01
2.500000000000000000e+02,2.520000000000005569e-01
3.000000000000000000e+02,2.100000000000003808e-01
3.500000000000000000e+02,1.800000000000003264e-01
4.000000000000000000e+02,1.575000000000003064e-01
4.500000000000000000e+02,1.400000000000003464e-01
5.000000000000000000e+02,1.260000000000003617e-01
5.500000000000000000e+02,1.145454545454548667e-01
6.000000000000000000e+02,1.050000000000003014e-01
6.500000000000000000e+02,9.692307692307722267e-02
7.000000000000000000e+02,9.000000000000024647e-02
7.500000000000000000e+02,8.400000000000015787e-02
8.000000000000000000e+02,7.875000000000016709e-02
8.500000000000000000e+02,7.411764705882370463e-02
9.000000000000000000e+02,7.000000000000020095e-02
9.500000000000000000e+02,6.631578947368442500e-02
1.000000000000000000e+03,6.300000000000022249e-02
1.050000000000000000e+03,6.000000000000018513e-02
1.100000000000000000e+03,5.727272727272744723e-02
1.150000000000000000e+03,5.478260869565231006e-02
1.200000000000000000e+03,5.250000000000014377e-02
1.250000000000000000e+03,5.040000000000009750e-02
1.300000000000000000e+03,4.846153846153855582e-02
1.350000000000000000e+03,4.666666666666674512e-02
1.400000000000000000e+03,4.500000000000008854e-02
1.450000000000000000e+03,4.344827586206903569e-02
1.500000000000000000e+03,4.400000000000005990e-02
1.550000000000000000e+03,4.322580645161294005e-02
1.600000000000000000e+03,4.187500000000001638e-02
1.650000000000000000e+03,4.060606060606060386e-02
1.700000000000000000e+03,3.941176470588233366e-02
1.750000000000000000e+03,3.828571428571426322e-02
1.800000000000000000e+03,3.722222222222219129e-02
1.850000000000000000e+03,3.621621621621618631e-02
1.900000000000000000e+03,3.526315789473678103e-02
1.950000000000000000e+03,3.435897435897429519e-02
2.000000000000000000e+03,3.349999999999993261e-02
2.050000000000000000e+03,3.268292682926822457e-02
2.100000000000000000e+03,3.190476190476187329e-02
2.150000000000000000e+03,3.116279069767440360e-02
2.200000000000000000e+03,3.045454545454542167e-02
2.250000000000000000e+03,2.977777777777775026e-02
2.300000000000000000e+03,2.913043478260867597e-02
2.350000000000000000e+03,2.851063829787233578e-02
2.400000000000000000e+03,2.791666666666664867e-02
2.450000000000000000e+03,2.734693877551017116e-02
2.500000000000000000e+03,2.679999999999996968e-02
2.550000000000000000e+03,2.627450980392154536e-02
2.600000000000000000e+03,2.576923076923074915e-02
2.650000000000000000e+03,2.528301886792451783e-02
2.700000000000000000e+03,2.481481481481479651e-02
2.750000000000000000e+03,2.436363636363635121e-02
2.800000000000000000e+03,2.392857142857142752e-02
2.850000000000000000e+03,2.350877192982456579e-02
2.900000000000000000e+03,2.310344827586208183e-02
2.950000000000000000e+03,2.271186440677967419e-02
3.000000000000000000e+03,2.233333333333333351e-02
3.050000000000000000e+03,2.196721311475408750e-02
3.100000000000000000e+03,2.161290322580644921e-02
3.150000000000000000e+03,2.126984126984125811e-02
3.200000000000000000e+03,2.093749999999998737e-02
3.250000000000000000e+03,2.061538461538460487e-02
3.300000000000000000e+03,2.030303030303029846e-02
3.350000000000000000e+03,1.999999999999998307e-02
3.400000000000000000e+03,1.970588235294117030e-02
3.450000000000000000e+03,1.942028985507245412e-02
3.500000000000000000e+03,1.914285714285712814e-02
3.550000000000000000e+03,1.887323943661969178e-02
3.600000000000000000e+03,1.861111111111108871e-02
3.650000000000000000e+03,1.835616438356162117e-02
3.700000000000000000e+03,1.810810810810809315e-02
3.750000000000000000e+03,1.786666666666666611e-02
3.800000000000000000e+03,1.763157894736840786e-02
3.850000000000000000e+03,1.740259740259738133e-02
3.900000000000000000e+03,1.717948717948715454e-02
3.950000000000000000e+03,1.696202531645567280e-02
4.000000000000000000e+03,1.674999999999997671e-02
4.050000000000000000e+03,1.654320987654318842e-02
4.100000000000000000e+03,1.634146341463412616e-02
4.150000000000000000e+03,1.614457831325299964e-02
4.200000000000000000e+03,1.595238095238093665e-02
4.250000000000000000e+03,1.576470588235291681e-02
4.300000000000000000e+03,1.558139534883717751e-02
4.350000000000000000e+03,1.540229885057468363e-02
4.400000000000000000e+03,1.522727272727270910e-02
4.450000000000000000e+03,1.505617977528087188e-02
4.500000000000000000e+03,1.488888888888885778e-02
4.550000000000000000e+03,1.472527472527468753e-02
4.600000000000000000e+03,1.456521739130430676e-02
4.650000000000000000e+03,1.440860215053759059e-02
4.700000000000000000e+03,1.425531914893612452e-02
4.750000000000000000e+03,1.410526315789468847e-02
4.800000000000000000e+03,1.395833333333328617e-02
4.850000000000000000e+03,1.381443298969067465e-02
4.900000000000000000e+03,1.367346938775505436e-02
4.950000000000000000e+03,1.353535353535347679e-02
5.000000000000000000e+03,1.339999999999994668e-02
5.050000000000000000e+03,1.326732673267321493e-02
5.100000000000000000e+03,1.313725490196073625e-02
5.150000000000000000e+03,1.300970873786402859e-02
5.200000000000000000e+03,1.288461538461533468e-02
5.250000000000000000e+03,1.276190476190471046e-02
5.300000000000000000e+03,1.264150943396220861e-02
5.350000000000000000e+03,1.252336448598124867e-02
5.400000000000000000e+03,1.240740740740735142e-02
5.450000000000000000e+03,1.229357798165131750e-02
5.500000000000000000e+03,1.218181818181812183e-02
5.550000000000000000e+03,1.207207207207201642e-02
5.600000000000000000e+03,1.196428571428565651e-02
5.650000000000000000e+03,1.185840707964596306e-02
5.700000000000000000e+03,1.175438596491222391e-02
5.750000000000000000e+03,1.182608695652168952e-02
5.800000000000000000e+03,1.189655172413787293e-02
5.850000000000000000e+03,1.179487179487173285e-02
5.900000000000000000e+03,1.169491525423724081e-02
5.950000000000000000e+03,1.159663865546214576e-02
6.000000000000000000e+03,1.149999999999996164e-02
6.050000000000000000e+03,1.173553719008261186e-02
6.100000000000000000e+03,1.163934426229505138e-02
6.150000000000000000e+03,1.154471544715444074e-02
6.200000000000000000e+03,1.145161290322578053e-02
6.250000000000000000e+03,1.135999999999997255e-02
6.300000000000000000e+03,1.126984126984124229e-02
6.350000000000000000e+03,1.118110236220469858e-02
6.400000000000000000e+03,1.109374999999996822e-02
6.450000000000000000e+03,1.100775193798447099e-02
6.500000000000000000e+03,1.092307692307689475e-02
6.550000000000000000e+03,1.083969465648852021e-02
6.600000000000000000e+03,1.075757575757572970e-02
6.650000000000000000e+03,1.067669172932328436e-02
6.700000000000000000e+03,1.059701492537310635e-02
6.750000000000000000e+03,1.051851851851848783e-02
6.800000000000000000e+03,1.044117647058819681e-02
6.850000000000000000e+03,1.036496350364960080e-02
6.900000000000000000e+03,1.028985507246373693e-02
6.950000000000000000e+03,1.021582733812947431e-02
7.000000000000000000e+03,1.014285714285712535e-02
7.050000000000000000e+03,1.007092198581558025e-02
7.100000000000000000e+03,9.999999999999968983e-03
7.150000000000000000e+03,9.930069930069895801e-03
7.200000000000000000e+03,9.861111111111080935e-03
7.250000000000000000e+03,9.793103448275827100e-03
7.300000000000000000e+03,9.726027397260240265e-03
7.350000000000000000e+03,9.659863945578195041e-03
7.400000000000000000e+03,9.594594594594555576e-03
7.450000000000000000e+03,9.530201342281836852e-03
7.500000000000000000e+03,9.466666666666619795e-03
7.550000000000000000e+03,9.403973509933724953e-03
7.600000000000000000e+03,9.342105263157847797e-03
7.650000000000000000e+03,9.281045751633939037e-03
7.700000000000000000e+03,9.220779220779183258e-03
7.750000000000000000e+03,9.161290322580608811e-03
7.800000000000000000e+03,9.102564102564065368e-03
7.850000000000000000e+03,9.044585987261112223e-03
7.900000000000000000e+03,8.987341772151859198e-03
7.950000000000000000e+03,8.930817610062848078e-03
8.000000000000000000e+03,8.874999999999961045e-03
8.050000000000000000e+03,8.819875776397473680e-03
8.100000000000000000e+03,8.765432098765395252e-03
8.150000000000000000e+03,8.711656441717759505e-03
8.200000000000000000e+03,8.658536585365819715e-03
8.250000000000000000e+03,8.606060606060571966e-03
8.300000000000000000e+03,8.554216867469842389e-03
8.350000000000000000e+03,8.502994011976006822e-03
8.400000000000000000e+03,8.452380952380910903e-03
8.450000000000000000e+03,8.402366863905285504e-03
8.500000000000000000e+03,8.352941176470554327e-03
8.550000000000000000e+03,8.304093567251426625e-03
8.600000000000000000e+03,8.255813953488335896e-03
8.650000000000000000e+03,8.208092485549095887e-03
8.700000000000000000e+03,8.160919540229842617e-03
8.750000000000000000e+03,8.114285714285669401e-03
8.800000000000000000e+03,8.068181818181771256e-03
8.850000000000000000e+03,8.022598870056447604e-03
8.900000000000000000e+03,7.977528089887586313e-03
8.950000000000000000e+03,7.932960893854694440e-03
9.000000000000000000e+03,7.888888888888839421e-03
9.050000000000000000e+03,7.845303867403266920e-03
9.100000000000000000e+03,7.802197802197749499e-03
9.150000000000000000e+03,7.759562841530003897e-03
9.200000000000000000e+03,7.717391304347774941e-03
9.250000000000000000e+03,7.675675675675626419e-03
9.300000000000000000e+03,7.634408602150487971e-03
9.350000000000000000e+03,7.593582887700482328e-03
9.400000000000000000e+03,7.553191489361649191e-03
9.450000000000000000e+03,7.513227513227460456e-03
9.500000000000000000e+03,7.473684210526263492e-03
9.550000000000000000e+03,7.434554973821937487e-03
9.600000000000000000e+03,7.395833333333280343e-03
9.650000000000000000e+03,7.357512953367826604e-03
9.700000000000000000e+03,7.319587628865930479e-03
9.750000000000000000e+03,7.282051282051235988e-03
9.800000000000000000e+03,7.244897959183626765e-03
9.850000000000000000e+03,7.208121827411121882e-03
9.900000000000000000e+03,7.171717171717127692e-03
9.950000000000000000e+03,7.135678391959756652e-03
1.000000000000000000e+04,7.099999999999956173e-03
1.005000000000000000e+04,7.064676616915375323e-03
1.010000000000000000e+04,7.029702970296983905e-03
1.015000000000000000e+04,6.995073891625570341e-03
1.020000000000000000e+04,6.960784313725445170e-03
1.025000000000000000e+04,6.926829268292639639e-03
1.030000000000000000e+04,6.893203883495101388e-03
1.035000000000000000e+04,6.859903381642465554e-03
1.040000000000000000e+04,6.826923076923036883e-03
1.045000000000000000e+04,6.794258373205704256e-03
1.050000000000000000e+04,6.761904761904722477e-03
1.055000000000000000e+04,6.729857819905178153e-03
1.060000000000000000e+04,6.698113207547137793e-03
1.065000000000000000e+04,6.666666666666635870e-03
1.070000000000000000e+04,6.728971962616788621e-03
1.075000000000000000e+04,6.790697674418571389e-03
1.080000000000000000e+04,6.759259259259226167e-03
1.085000000000000000e+04,6.728110599078310217e-03
1.090000000000000000e+04,6.697247706421989404e-03
1.095000000000000000e+04,6.666666666666638472e-03
1.100000000000000000e+04,6.636363636363610402e-03
1.105000000000000000e+04,6.606334841628930775e-03
1.110000000000000000e+04,6.666666666666638472e-03
1.115000000000000000e+04,6.726457399103111592e-03
1.120000000000000000e+04,6.696428571428546771e-03
1.125000000000000000e+04,6.666666666666639339e-03
1.130000000000000000e+04,6.637168141592894241e-03
1.135000000000000000e+04,6.607929515418471157e-03
1.140000000000000000e+04,6.578947368421021041e-03
1.145000000000000000e+04,6.550218340611323881e-03
1.150000000000000000e+04,6.521739130434750162e-03
1.155000000000000000e+04,6.493506493506462710e-03
1.160000000000000000e+04,6.465517241379279897e-03
1.165000000000000000e+04,6.437768240343313790e-03
1.170000000000000000e+04,6.410256410256377074e-03
1.175000000000000000e+04,6.382978723404219429e-03
1.180000000000000000e+04,6.355932203389792756e-03
1.185000000000000000e+04,6.329113924050594649e-03
1.190000000000000000e+04,6.302521008403318137e-03
1.195000000000000000e+04,6.276150627615017553e-03
1.200000000000000000e+04,6.249999999999950907e-03
1.205000000000000000e+04,6.224066390041446510e-03
1.210000000000000000e+04,6.198347107437968996e-03
1.215000000000000000e+04,6.172839506172792326e-03
1.220000000000000000e+04,6.147540983606510426e-03
1.225000000000000000e+04,6.122448979591788715e-03
1.230000000000000000e+04,6.097560975609707737e-03
1.235000000000000000e+04,6.072874493927076997e-03
1.240000000000000000e+04,6.048387096774150012e-03
1.245000000000000000e+04,6.024096385542123885e-03
1.250000000000000000e+04,6.079999999999955232e-03
1.255000000000000000e+04,6.055776892430231838e-03
1.260000000000000000e+04,6.031746031745987072e-03
1.265000000000000000e+04,6.007905138339877764e-03
1.270000000000000000e+04,5.984251968503896332e-03
1.275000000000000000e+04,5.960784313725447751e-03
1.280000000000000000e+04,6.015624999999956771e-03
1.285000000000000000e+04,6.070038910505792112e-03
1.290000000000000000e+04,6.279069767441812326e-03
1.295000000000000000e+04,6.332046332046287196e-03
1.300000000000000000e+04,6.384615384615336710e-03
1.305000000000000000e+04,6.436781609195354678e-03
1.310000000000000000e+04,6.488549618320563726e-03
1.315000000000000000e+04,6.539923954372577064e-03
1.320000000000000000e+04,6.590909090909044012e-03
1.325000000000000000e+04,6.716981132075428192e-03
1.330000000000000000e+04,6.691729323308226104e-03
1.335000000000000000e+04,6.816479400749016725e-03
1.340000000000000000e+04,6.940298507462640612e-03
1.345000000000000000e+04,6.988847583643080334e-03
1.350000000000000000e+04,7.111111111111068084e-03
1.355000000000000000e+04,7.158671586715825361e-03
1.360000000000000000e+04,7.352941176470546500e-03
1.365000000000000000e+04,7.472527472527429153e-03
1.370000000000000000e+04,7.664233576642291539e-03
1.375000000000000000e+04,7.709090909090862524e-03
1.380000000000000000e+04,7.826086956521689439e-03
1.385000000000000000e+04,8.447653429602845765e-03
1.390000000000000000e+04,8.489208633093480241e-03
1.395000000000000000e+04,8.458781362007122481e-03
1.400000000000000000e+04,8.428571428571375590e-03
1.405000000000000000e+04,8.398576512455461357e-03
1.410000000000000000e+04,8.368794326241083339e-03
1.415000000000000000e+04,8.339222614840933676e-03
1.420000000000000000e+04,8.309859154929530312e-03
1.425000000000000000e+04,8.631578947368375582e-03
1.430000000000000000e+04,8.601398601398557373e-03
1.435000000000000000e+04,8.641114982578352102e-03
1.440000000000000000e+04,8.819444444444402356e-03
1.445000000000000000e+04,8.927335640138370915e-03
1.450000000000000000e+04,8.965517241379268240e-03
1.455000000000000000e+04,9.072164948453564567e-03
1.460000000000000000e+04,9.383561643835575464e-03
1.465000000000000000e+04,9.556313993174022497e-03
1.470000000000000000e+04,9.727891156462544972e-03
1.475000000000000000e+04,9.966101694915218898e-03
1.480000000000000000e+04,1.013513513513509927e-02
1.485000000000000000e+04,1.030303030303026009e-02
1.490000000000000000e+04,1.033557046979861546e-02
1.495000000000000000e+04,1.036789297658858439e-02
1.500000000000000000e+04,1.033333333333329510e-02
1.505000000000000000e+04,1.029900332225910237e-02
1.510000000000000000e+04,1.033112582781453917e-02
1.515000000000000000e+04,1.042904290429039552e-02
1.520000000000000000e+04,1.039473684210522747e-02
1.525000000000000000e+04,1.036065573770487969e-02
1.530000000000000000e+04,1.032679738562088285e-02
1.535000000000000000e+04,1.042345276872961093e-02
1.540000000000000000e+04,1.038961038961035664e-02
1.545000000000000000e+04,1.035598705501615188e-02
1.550000000000000000e+04,1.032258064516126603e-02
1.555000000000000000e+04,1.035369774919612032e-02
1.560000000000000000e+04,1.038461538461536715e-02
1.565000000000000000e+04,1.047923322683703626e-02
1.570000000000000000e+04,1.044585987261144149e-02
1.575000000000000000e+04,1.047619047619044973e-02
1.580000000000000000e+04,1.050632911392401954e-02
1.585000000000000000e+04,1.047318611987378516e-02
1.590000000000000000e+04,1.044025157232700805e-02
1.595000000000000000e+04,1.040752351097175461e-02
1.600000000000000000e+04,1.049999999999996943e-02
1.605000000000000000e+04,1.046728971962613934e-02
1.610000000000000000e+04,1.049689440993786284e-02
1.615000000000000000e+04,1.046439628482969883e-02
1.620000000000000000e+04,1.043209876543208306e-02
1.625000000000000000e+04,1.046153846153845268e-02
1.630000000000000000e+04,1.042944785276072803e-02
1.635000000000000000e+04,1.039755351681955278e-02
1.640000000000000000e+04,1.036585365853657029e-02
1.645000000000000000e+04,1.039513677811548104e-02
1.650000000000000000e+04,1.042424242424240532e-02
1.655000000000000000e+04,1.045317220543804868e-02
1.660000000000000000e+04,1.048192771084335319e-02
1.665000000000000000e+04,1.057057057057055049e-02
1.670000000000000000e+04,1.053892215568860528e-02
1.675000000000000000e+04,1.068656716417909144e-02
1.680000000000000000e+04,1.077380952380950670e-02
1.685000000000000000e+04,1.091988130563796913e-02
1.690000000000000000e+04,1.100591715976329162e-02
1.695000000000000000e+04,1.103244837758110032e-02
1.700000000000000000e+04,1.105882352941174422e-02
1.705000000000000000e+04,1.120234604105569548e-02
1.710000000000000000e+04,1.122807017543857484e-02
1.715000000000000000e+04,1.131195335276965509e-02
1.720000000000000000e+04,1.127906976744183845e-02
1.725000000000000000e+04,1.136231884057969412e-02
1.730000000000000000e+04,1.167630057803466584e-02
1.735000000000000000e+04,1.216138328530257627e-02
1.740000000000000000e+04,1.229885057471261957e-02
1.745000000000000000e+04,1.237822349570197322e-02
1.750000000000000000e+04,1.234285714285710857e-02
1.755000000000000000e+04,1.236467236467233416e-02
1.760000000000000000e+04,1.238636363636361377e-02
1.765000000000000000e+04,1.235127478753538649e-02
1.770000000000000000e+04,1.231638418079094091e-02
1.775000000000000000e+04,1.233802816901406925e-02
1.780000000000000000e+04,1.235955056179773547e-02
1.785000000000000000e+04,1.232492997198878122e-02
1.790000000000000000e+04,1.234636871508378378e-02
1.795000000000000000e+04,1.247910863509748940e-02
1.800000000000000000e+04,1.244444444444444027e-02
1.805000000000000000e+04,1.257617728531855092e-02
1.810000000000000000e+04,1.259668508287291495e-02
1.815000000000000000e+04,1.267217630853992999e-02
1.820000000000000000e+04,1.274725274725273770e-02
1.825000000000000000e+04,1.287671232876711445e-02
1.830000000000000000e+04,1.289617486338796859e-02
1.835000000000000000e+04,1.291553133514985845e-02
1.840000000000000000e+04,1.288043478260868756e-02
1.845000000000000000e+04,1.295392953929538384e-02
1.850000000000000000e+04,1.297297297297296363e-02
1.855000000000000000e+04,1.293800539083556599e-02
1.860000000000000000e+04,1.295698924731181548e-02
1.865000000000000000e+04,1.313672922252009587e-02
1.870000000000000000e+04,1.315508021390374149e-02
1.875000000000000000e+04,1.322666666666666088e-02
1.880000000000000000e+04,1.351063829787233633e-02
1.885000000000000000e+04,1.395225464190981077e-02
1.890000000000000000e+04,1.423280423280422376e-02
1.895000000000000000e+04,1.493403693931396811e-02
1.900000000000000000e+04,1.563157894736839568e-02
1.905000000000000000e+04,1.606299212598422468e-02
1.910000000000000000e+04,1.638743455497380583e-02
1.915000000000000000e+04,1.650130548302871161e-02
1.920000000000000000e+04,1.661458333333332496e-02
1.925000000000000000e+04,1.657142857142856335e-02
1.930000000000000000e+04,1.663212435233159606e-02
1.935000000000000000e+04,1.669250645994832180e-02
1.940000000000000000e+04,1.675257731958761445e-02
1.945000000000000000e+04,1.691516709511566019e-02
1.950000000000000000e+04,1.707692307692304512e-02
1.955000000000000000e+04,1.728900255754473037e-02
1.960000000000000000e+04,1.749999999999996697e-02
1.965000000000000000e+04,1.781170483460555246e-02
1.970000000000000000e+04,1.812182741116747167e-02
1.975000000000000000e+04,1.868354430379743150e-02
1.980000000000000000e+04,1.888888888888885093e-02
1.985000000000000000e+04,1.929471032745587109e-02
1.990000000000000000e+04,1.949748743718587168e-02
1.995000000000000000e+04,2.005012531328315487e-02
2.000000000000000000e+04,2.024999999999993472e-02
2.005000000000000000e+04,2.074812967581039780e-02
2.010000000000000000e+04,2.114427860696509870e-02
2.015000000000000000e+04,2.198511166253096227e-02
2.020000000000000000e+04,2.252475247524747884e-02
2.025000000000000000e+04,2.320987654320982863e-02
2.030000000000000000e+04,2.433497536945808393e-02
2.035000000000000000e+04,2.574938574938570937e-02
2.040000000000000000e+04,2.715686274509800102e-02
2.045000000000000000e+04,2.845965770171146603e-02
2.050000000000000000e+04,3.009756097560974467e-02
2.055000000000000000e+04,3.099756690997565109e-02
2.060000000000000000e+04,3.135922330097085792e-02
2.065000000000000000e+04,3.162227602905565843e-02
2.070000000000000000e+04,3.183574879227049625e-02
2.075000000000000000e+04,3.209638554216860673e-02
2.080000000000000000e+04,3.235576923076914635e-02
2.085000000000000000e+04,3.251798561151072325e-02
2.090000000000000000e+04,3.272727272727261189e-02
2.095000000000000000e+04,3.365155131264904731e-02
2.100000000000000000e+04,3.433333333333320886e-02
2.105000000000000000e+04,3.548693586698321856e-02
2.110000000000000000e+04,3.620853080568702670e-02
2.115000000000000000e+04,3.669030732860505822e-02
2.120000000000000000e+04,3.726415094339606549e-02
2.125000000000000000e+04,3.849411764705865796e-02
2.130000000000000000e+04,4.014084507042234989e-02
2.135000000000000000e+04,4.192037470725979570e-02
2.140000000000000000e+04,4.355140186915877620e-02
2.145000000000000000e+04,4.512820512820504143e-02
2.150000000000000000e+04,4.599999999999991596e-02
2.155000000000000000e+04,4.626450116009271640e-02
2.160000000000000000e+04,4.634259259259249780e-02
2.165000000000000000e+04,4.628175519630475104e-02
2.170000000000000000e+04,4.622119815668193632e-02
2.175000000000000000e+04,4.611494252873554744e-02
2.180000000000000000e+04,4.600917431192652618e-02
2.185000000000000000e+04,4.590389016018300156e-02
2.190000000000000000e+04,4.579908675799079787e-02
2.195000000000000000e+04,4.569476082004545608e-02
2.200000000000000000e+04,4.559090909090899452e-02
2.205000000000000000e+04,4.548752834467107570e-02
2.210000000000000000e+04,4.538461538461523170e-02
2.215000000000000000e+04,4.532731376975151355e-02
2.220000000000000000e+04,4.531531531531511614e-02
2.225000000000000000e+04,4.530337078651662519e-02
2.230000000000000000e+04,4.524663677130019018e-02
2.235000000000000000e+04,4.536912751677830286e-02
2.240000000000000000e+04,4.535714285714263078e-02
2.245000000000000000e+04,4.534521158129150437e-02
2.250000000000000000e+04,4.524444444444419150e-02
2.255000000000000000e+04,4.514412416851413395e-02
2.260000000000000000e+04,4.504424778761029202e-02
2.265000000000000000e+04,4.494481236203059366e-02
2.270000000000000000e+04,4.484581497797326261e-02
2.275000000000000000e+04,4.474725274725245561e-02
2.280000000000000000e+04,4.464912280701725800e-02
2.285000000000000000e+04,4.455142231947454429e-02
2.290000000000000000e+04,4.445414847161544003e-02
2.295000000000000000e+04,4.435729847494523231e-02
2.300000000000000000e+04,4.426086956521709664e-02
2.305000000000000000e+04,4.416485900216891858e-02
2.310000000000000000e+04,4.406926406926379991e-02
2.315000000000000000e+04,4.397408207343384001e-02
2.320000000000000000e+04,4.387931034482730336e-02
2.325000000000000000e+04,4.378494623655884016e-02
2.330000000000000000e+04,4.369098712446321808e-02
2.335000000000000000e+04,4.359743040685193360e-02
2.340000000000000000e+04,4.350427350427317486e-02
2.345000000000000000e+04,4.341151385927475431e-02
2.350000000000000000e+04,4.331914893616992113e-02
2.355000000000000000e+04,4.322717622080650413e-02
2.360000000000000000e+04,4.313559322033869159e-02
2.365000000000000000e+04,4.304439746300180863e-02
2.370000000000000000e+04,4.295358649788997424e-02
2.375000000000000000e+04,4.286315789473651300e-02
2.380000000000000000e+04,4.277310924369715633e-02
2.385000000000000000e+04,4.268343815513597761e-02
2.390000000000000000e+04,4.259414225941395016e-02
2.395000000000000000e+04,4.250521920668031556e-02
2.400000000000000000e+04,4.241666666666639440e-02
2.405000000000000000e+04,4.232848232848205466e-02
2.410000000000000000e+04,4.224066390041465724e-02
2.415000000000000000e+04,4.215320910973057583e-02
2.420000000000000000e+04,4.206611570247907606e-02
2.425000000000000000e+04,4.197938144329871335e-02
2.430000000000000000e+04,4.189300411522606238e-02
2.435000000000000000e+04,4.180698151950695135e-02
2.440000000000000000e+04,4.172131147540959067e-02
2.445000000000000000e+04,4.163599182004061594e-02
2.450000000000000000e+04,4.155102040816296277e-02
2.455000000000000000e+04,4.146639511201598294e-02
2.460000000000000000e+04,4.138211382113791970e-02
2.465000000000000000e+04,4.129817444219040234e-02
2.470000000000000000e+04,4.121457489878515429e-02
2.475000000000000000e+04,4.113131313131286604e-02
2.480000000000000000e+04,4.104838709677392783e-02
2.485000000000000000e+04,4.096579476861137575e-02
2.490000000000000000e+04,4.088353413654587099e-02
2.495000000000000000e+04,4.080160320641251087e-02
2.500000000000000000e+04,4.071999999999968700e-02
2.505000000000000000e+04,4.063872255488990698e-02
2.510000000000000000e+04,4.055776892430246194e-02
2.515000000000000000e+04,4.047713717693801616e-02
2.520000000000000000e+04,4.039682539682504930e-02
2.525000000000000000e+04,4.031683168316797100e-02
2.530000000000000000e+04,4.023715415019728237e-02
2.535000000000000000e+04,4.015779092702132652e-02
2.540000000000000000e+04,4.007874015747996815e-02
2.545000000000000000e+04,3.999999999999967470e-02
2.550000000000000000e+04,3.992156862745065843e-02
2.555000000000000000e+04,3.984344422700555194e-02
2.560000000000000000e+04,3.976562499999971440e-02
2.565000000000000000e+04,3.968810916179309201e-02
2.570000000000000000e+04,3.961089494163394509e-02
2.575000000000000000e+04,3.953398058252393515e-02
2.580000000000000000e+04,3.945736434108493979e-02
2.585000000000000000e+04,3.938104448742710956e-02
2.590000000000000000e+04,3.930501930501894420e-02
2.595000000000000000e+04,3.922928709055838181e-02
2.600000000000000000e+04,3.915384615384577549e-02
2.605000000000000000e+04,3.907869481765800096e-02
2.610000000000000000e+04,3.900383141762418793e-02
2.615000000000000000e+04,3.892925430210290860e-02
2.620000000000000000e+04,3.885496183206072623e-02
2.625000000000000000e+04,3.878095238095201347e-02
2.630000000000000000e+04,3.870722433460038747e-02
2.635000000000000000e+04,3.863377609108122751e-02
2.640000000000000000e+04,3.856060606060569829e-02
2.645000000000000000e+04,3.848771266540608471e-02
2.650000000000000000e+04,3.841509433962228548e-02
2.655000000000000000e+04,3.834274952918986790e-02
2.660000000000000000e+04,3.827067669172899006e-02
2.665000000000000000e+04,3.819887429643494675e-02
2.670000000000000000e+04,3.812734082396972146e-02
2.675000000000000000e+04,3.805607476635480824e-02
2.680000000000000000e+04,3.798507462686531028e-02
2.685000000000000000e+04,3.791433891992512795e-02
2.690000000000000000e+04,3.784386617100334721e-02
2.695000000000000000e+04,3.781076066790314133e-02
2.700000000000000000e+04,3.774074074074038748e-02
2.705000000000000000e+04,3.767097966728246566e-02
2.710000000000000000e+04,3.760147601475978540e-02
2.715000000000000000e+04,3.753222836095727183e-02
2.720000000000000000e+04,3.746323529411731135e-02
2.725000000000000000e+04,3.739449541284372430e-02
2.730000000000000000e+04,3.732600732600700050e-02
2.735000000000000000e+04,3.725776965265049229e-02
2.740000000000000000e+04,3.718978102189749585e-02
2.745000000000000000e+04,3.712204007285945656e-02
2.750000000000000000e+04,3.705454545454516663e-02
2.755000000000000000e+04,3.698729582577102437e-02
2.760000000000000000e+04,3.692028985507216088e-02
2.765000000000000000e+04,3.685352622061452421e-02
2.770000000000000000e+04,3.678700361010800446e-02
2.775000000000000000e+04,3.672072072072041921e-02
2.780000000000000000e+04,3.665467625899248433e-02
2.785000000000000000e+04,3.658886894075372848e-02
2.790000000000000000e+04,3.652329749103911533e-02
2.795000000000000000e+04,3.645796064400686626e-02
2.800000000000000000e+04,3.639285714285685897e-02
2.805000000000000000e+04,3.632798573975017098e-02
2.810000000000000000e+04,3.629893238434135638e-02
2.815000000000000000e+04,3.623445825932476022e-02
2.820000000000000000e+04,3.617021276595716595e-02
2.825000000000000000e+04,3.614159292035369619e-02
2.830000000000000000e+04,3.607773851590076464e-02
2.835000000000000000e+04,3.601410934744237596e-02
2.840000000000000000e+04,3.598591549295743902e-02
2.845000000000000000e+04,3.592267135325100114e-02
2.850000000000000000e+04,3.585964912280670269e-02
2.855000000000000000e+04,3.579684763572647810e-02
2.860000000000000000e+04,3.573426573426540659e-02
2.865000000000000000e+04,3.574171029668379851e-02
2.870000000000000000e+04,3.567944250871048217e-02
2.875000000000000000e+04,3.565217391304316419e-02
2.880000000000000000e+04,3.562499999999967776e-02
2.885000000000000000e+04,3.556325823223537019e-02
2.890000000000000000e+04,3.550173010380585498e-02
2.895000000000000000e+04,3.547495682210674572e-02
2.900000000000000000e+04,3.541379310344795750e-02
2.905000000000000000e+04,3.535283993115284629e-02
2.910000000000000000e+04,3.532646048109931020e-02
2.915000000000000000e+04,3.530017152658630059e-02
2.920000000000000000e+04,3.523972602739693094e-02
2.925000000000000000e+04,3.517948717948685133e-02
2.930000000000000000e+04,3.515358361774707091e-02
2.935000000000000000e+04,3.512776831345787443e-02
2.940000000000000000e+04,3.510204081632615353e-02
2.945000000000000000e+04,3.504244482173139025e-02
2.950000000000000000e+04,3.498305084745724491e-02
2.955000000000000000e+04,3.495769881556645003e-02
2.960000000000000000e+04,3.489864864864825750e-02
2.965000000000000000e+04,3.487352445193889205e-02
2.970000000000000000e+04,3.484848484848445532e-02
2.975000000000000000e+04,3.478991596638614930e-02
2.980000000000000000e+04,3.476510067114053221e-02
2.985000000000000000e+04,3.474036850921230490e-02
2.990000000000000000e+04,3.471571906354473103e-02
2.995000000000000000e+04,3.472454090150208644e-02
3.000000000000000000e+04,3.483333333333291093e-02
3.005000000000000000e+04,3.484193011647212374e-02
3.010000000000000000e+04,3.481727574750788368e-02
3.015000000000000000e+04,3.492537313432796109e-02
3.020000000000000000e+04,3.499999999999962169e-02
3.025000000000000000e+04,3.500826446280957960e-02
3.030000000000000000e+04,3.518151815181484732e-02
3.035000000000000000e+04,3.518945634266854028e-02
3.040000000000000000e+04,3.519736842105228303e-02
3.045000000000000000e+04,3.517241379310309668e-02
3.050000000000000000e+04,3.518032786885211260e-02
3.055000000000000000e+04,3.512274959083437620e-02
3.060000000000000000e+04,3.506535947712385859e-02
3.065000000000000000e+04,3.500815660685123454e-02
3.070000000000000000e+04,3.495114006514625504e-02
3.075000000000000000e+04,3.492682926829236006e-02
3.080000000000000000e+04,3.487012987012955145e-02
3.085000000000000000e+04,3.487844408427842602e-02
3.090000000000000000e+04,3.485436893203851944e-02
3.095000000000000000e+04,3.486268174474924791e-02
3.100000000000000000e+04,3.480645161290287642e-02
3.105000000000000000e+04,3.478260869565184127e-02
3.110000000000000000e+04,3.479099678456554906e-02
3.115000000000000000e+04,3.495987158908470810e-02
3.120000000000000000e+04,3.512820512820478969e-02
3.125000000000000000e+04,3.548799999999965871e-02
3.130000000000000000e+04,3.571884984025522347e-02
3.135000000000000000e+04,3.588516746411443692e-02
3.140000000000000000e+04,3.601910828025437633e-02
3.145000000000000000e+04,3.637519872813949756e-02
3.150000000000000000e+04,3.657142857142817172e-02
3.155000000000000000e+04,3.692551505546712992e-02
3.160000000000000000e+04,3.712025316455657559e-02
3.165000000000000000e+04,3.731437598736139782e-02
3.170000000000000000e+04,3.731861198738134489e-02
3.175000000000000000e+04,3.732283464566892722e-02
3.180000000000000000e+04,3.726415094339587813e-02
3.185000000000000000e+04,3.726844583987404952e-02
3.190000000000000000e+04,3.721003134796201789e-02
3.195000000000000000e+04,3.715179968701057267e-02
3.200000000000000000e+04,3.709374999999961314e-02
3.205000000000000000e+04,3.706708268330692613e-02
3.210000000000000000e+04,3.704049844236721040e-02
3.215000000000000000e+04,3.707620528771346513e-02
3.220000000000000000e+04,3.701863354037229770e-02
3.225000000000000000e+04,3.696124031007716471e-02
3.230000000000000000e+04,3.693498452012346223e-02
3.235000000000000000e+04,3.693972179288986663e-02
3.240000000000000000e+04,3.688271604938233444e-02
3.245000000000000000e+04,3.691833590138635796e-02
3.250000000000000000e+04,3.695384615384576799e-02
3.255000000000000000e+04,3.695852534562174552e-02
3.260000000000000000e+04,3.699386503067445681e-02
3.265000000000000000e+04,3.712098009188323500e-02
3.270000000000000000e+04,3.718654434250730223e-02
3.275000000000000000e+04,3.722137404580119074e-02
3.280000000000000000e+04,3.725609756097526121e-02
3.285000000000000000e+04,3.726027397260239099e-02
3.290000000000000000e+04,3.726443768996926670e-02
3.295000000000000000e+04,3.723823975720753909e-02
3.300000000000000000e+04,3.721212121212084251e-02
3.305000000000000000e+04,3.718608169440205252e-02
3.310000000000000000e+04,3.719033232628363161e-02
3.315000000000000000e+04,3.716440422322740689e-02
3.320000000000000000e+04,3.713855421686712566e-02
3.325000000000000000e+04,3.708270676691698131e-02
3.330000000000000000e+04,3.705705705705673175e-02
3.335000000000000000e+04,3.703148425787074899e-02
3.340000000000000000e+04,3.706586826347273850e-02
3.345000000000000000e+04,3.707025411061253689e-02
3.350000000000000000e+04,3.713432835820864447e-02
3.355000000000000000e+04,3.710879284649745702e-02
3.360000000000000000e+04,3.717261904761873931e-02
3.365000000000000000e+04,3.717682020802345194e-02
3.370000000000000000e+04,3.724035608308573497e-02
3.375000000000000000e+04,3.727407407407377221e-02
3.380000000000000000e+04,3.733727810650858125e-02
3.385000000000000000e+04,3.737075332348564760e-02
3.390000000000000000e+04,3.746312684365750434e-02
3.395000000000000000e+04,3.758468335787894937e-02
3.400000000000000000e+04,3.779411764705852689e-02
3.405000000000000000e+04,3.806167400881030338e-02
3.410000000000000000e+04,3.821114369501438929e-02
3.415000000000000000e+04,3.827232796486063765e-02
3.420000000000000000e+04,3.856725146198800025e-02
3.425000000000000000e+04,3.871532846715297627e-02
3.430000000000000000e+04,3.906705539358568818e-02
3.435000000000000000e+04,3.927219796215398323e-02
3.440000000000000000e+04,3.947674418604620733e-02
3.445000000000000000e+04,3.959361393323627271e-02
3.450000000000000000e+04,3.968115942028954679e-02
3.455000000000000000e+04,3.988422575976812573e-02
3.460000000000000000e+04,3.997109826589560766e-02
3.465000000000000000e+04,4.020202020201985721e-02
3.470000000000000000e+04,4.034582132564808882e-02
3.475000000000000000e+04,4.051798561151048750e-02
3.480000000000000000e+04,4.071839080459742355e-02
3.485000000000000000e+04,4.086083213773284567e-02
3.490000000000000000e+04,4.108882521489942707e-02
3.495000000000000000e+04,4.145922746781087465e-02
3.500000000000000000e+04,4.182857142857115962e-02
3.505000000000000000e+04,4.225392296718943896e-02
3.510000000000000000e+04,4.256410256410228521e-02
3.515000000000000000e+04,4.278805120910354753e-02
3.520000000000000000e+04,4.326704545454519019e-02
3.525000000000000000e+04,4.380141843971603610e-02
3.530000000000000000e+04,4.430594900849831042e-02
3.535000000000000000e+04,4.463932107496435681e-02
3.540000000000000000e+04,4.497175141242906737e-02
3.545000000000000000e+04,4.533145275035228156e-02
3.550000000000000000e+04,4.569014084507010826e-02
3.555000000000000000e+04,4.582278481012623528e-02
3.560000000000000000e+04,4.609550561797717827e-02
3.565000000000000000e+04,4.633941093969105168e-02
3.570000000000000000e+04,4.644257703081193511e-02
3.575000000000000000e+04,4.657342657342616876e-02
3.580000000000000000e+04,4.662011173184319596e-02
3.585000000000000000e+04,4.669456066945571610e-02
3.590000000000000000e+04,4.668523676880188128e-02
3.595000000000000000e+04,4.681502086230841797e-02
3.600000000000000000e+04,4.680555555555524633e-02
3.605000000000000000e+04,4.685159500693453216e-02
3.610000000000000000e+04,4.684210526315762263e-02
3.615000000000000000e+04,4.694329183955714413e-02
3.620000000000000000e+04,4.693370165745831130e-02
3.625000000000000000e+04,4.695172413793077121e-02
3.630000000000000000e+04,4.694214876033030864e-02
3.635000000000000000e+04,4.687757909215930358e-02
3.640000000000000000e+04,4.695054945054921020e-02
3.645000000000000000e+04,4.688614540466366082e-02
3.650000000000000000e+04,4.687671232876689659e-02
3.655000000000000000e+04,4.686730506155926956e-02
3.660000000000000000e+04,4.680327868852433154e-02
3.665000000000000000e+04,4.676671214188241055e-02
3.670000000000000000e+04,4.673024523160737576e-02
3.675000000000000000e+04,4.672108843537389061e-02
3.680000000000000000e+04,4.665760869565192814e-02
3.685000000000000000e+04,4.662143826322907858e-02
3.690000000000000000e+04,4.658536585365832122e-02
3.695000000000000000e+04,4.663058186738815170e-02
3.700000000000000000e+04,4.656756756756733756e-02
3.705000000000000000e+04,4.650472334682837633e-02
3.710000000000000000e+04,4.646900269541755224e-02
3.715000000000000000e+04,4.640646029609665074e-02
3.720000000000000000e+04,4.639784946236532454e-02
3.725000000000000000e+04,4.636241610738228019e-02
3.730000000000000000e+04,4.638069705093805090e-02
3.735000000000000000e+04,4.658634538152579135e-02
3.740000000000000000e+04,4.692513368983924210e-02
3.745000000000000000e+04,4.742323097463249648e-02
3.750000000000000000e+04,4.797333333333299310e-02
3.755000000000000000e+04,4.865512649800232681e-02
3.760000000000000000e+04,4.925531914893582774e-02
3.765000000000000000e+04,5.006640106241665861e-02
3.770000000000000000e+04,5.098143236074235279e-02
3.775000000000000000e+04,5.176158940397313640e-02
3.780000000000000000e+04,5.269841269841230719e-02
3.785000000000000000e+04,5.357992073976180353e-02
3.790000000000000000e+04,5.448548812664866930e-02
3.795000000000000000e+04,5.530961791831316698e-02
3.800000000000000000e+04,5.576315789473643841e-02
3.805000000000000000e+04,5.645203679369210220e-02
3.810000000000000000e+04,5.711286089238801905e-02
3.815000000000000000e+04,5.766710353866275063e-02
3.820000000000000000e+04,5.842931937172733681e-02
3.825000000000000000e+04,5.932026143790807698e-02
3.830000000000000000e+04,6.007832898172284913e-02
3.835000000000000000e+04,6.104302477183796982e-02
3.840000000000000000e+04,6.216145833333292653e-02
3.845000000000000000e+04,6.319895968790592566e-02
3.850000000000000000e+04,6.431168831168790345e-02
3.855000000000000000e+04,6.549935149156893566e-02
3.860000000000000000e+04,6.665803108808246447e-02
3.865000000000000000e+04,6.776196636481192359e-02
3.870000000000000000e+04,6.873385012919848436e-02
3.875000000000000000e+04,6.954838709677368946e-02
3.880000000000000000e+04,7.002577319587581506e-02
3.885000000000000000e+04,7.042471042470992149e-02
3.890000000000000000e+04,7.069408740359843513e-02
3.895000000000000000e+04,7.088575096277223431e-02
3.900000000000000000e+04,7.125641025640971904e-02
3.905000000000000000e+04,7.152368758002509985e-02
3.910000000000000000e+04,7.199488491048541827e-02
3.915000000000000000e+04,7.233716475095729181e-02
3.920000000000000000e+04,7.275510204081574173e-02
3.925000000000000000e+04,7.319745222929879835e-02
3.930000000000000000e+04,7.333333333333280635e-02
3.935000000000000000e+04,7.364675984752172555e-02
3.940000000000000000e+04,7.398477157360353051e-02
3.945000000000000000e+04,7.437262357414396730e-02
3.950000000000000000e+04,7.458227848101212087e-02
3.955000000000000000e+04,7.484197218710436639e-02
3.960000000000000000e+04,7.502525252525196753e-02
3.965000000000000000e+04,7.523329129886453803e-02
3.970000000000000000e+04,7.541561712846302223e-02
3.975000000000000000e+04,7.544654088050270491e-02
3.980000000000000000e+04,7.562814070351714379e-02
3.985000000000000000e+04,7.578419071518154027e-02
3.990000000000000000e+04,7.581453634085170978e-02
3.995000000000000000e+04,7.589486858573174510e-02
4.000000000000000000e+04,7.589999999999955116e-02
4.005000000000000000e+04,7.588014981273365211e-02
4.010000000000000000e+04,7.583541147132133453e-02
4.015000000000000000e+04,7.586550435865466180e-02
4.020000000000000000e+04,7.582089552238771568e-02
4.025000000000000000e+04,7.582608695652139075e-02
4.030000000000000000e+04,7.588089330024777590e-02
4.035000000000000000e+04,7.598513011152376040e-02
4.040000000000000000e+04,7.599009900990054411e-02
4.045000000000000000e+04,7.609394313967818291e-02
4.050000000000000000e+04,7.614814814814764576e-02
4.055000000000000000e+04,7.615289765721280912e-02
4.060000000000000000e+04,7.620689655172359356e-02
4.065000000000000000e+04,7.613776137761328611e-02
4.070000000000000000e+04,7.609336609336560253e-02
4.075000000000000000e+04,7.607361963190141518e-02
4.080000000000000000e+04,7.607843137254853561e-02
4.085000000000000000e+04,7.605875152998728406e-02
4.090000000000000000e+04,7.606356968215115255e-02
4.095000000000000000e+04,7.606837606837560384e-02
4.100000000000000000e+04,7.614634146341420218e-02
4.105000000000000000e+04,7.615103532277671394e-02
4.110000000000000000e+04,7.615571776155681538e-02
4.115000000000000000e+04,7.611178614823781163e-02
4.120000000000000000e+04,7.618932038834913545e-02
4.125000000000000000e+04,7.609696969696927438e-02
4.130000000000000000e+04,7.605326876513281154e-02
4.135000000000000000e+04,7.600967351874209077e-02
4.140000000000000000e+04,7.599033816425083965e-02
4.145000000000000000e+04,7.599517490952922838e-02
4.150000000000000000e+04,7.595180722891527181e-02
4.155000000000000000e+04,7.593261131167224065e-02
4.160000000000000000e+04,7.593749999999954703e-02
4.165000000000000000e+04,7.596638655462144285e-02
4.170000000000000000e+04,7.604316546762554530e-02
4.175000000000000000e+04,7.614371257484993383e-02
4.180000000000000000e+04,7.629186602870778600e-02
4.185000000000000000e+04,7.653524492234130283e-02
4.190000000000000000e+04,7.673031026252943865e-02
4.195000000000000000e+04,7.709177592371836696e-02
4.200000000000000000e+04,7.721428571428540222e-02
4.205000000000000000e+04,7.738406658739563349e-02
4.210000000000000000e+04,7.771971496437021787e-02
4.215000000000000000e+04,7.800711743772212325e-02
4.220000000000000000e+04,7.817535545023672483e-02
4.225000000000000000e+04,7.824852071005898579e-02
4.230000000000000000e+04,7.851063829787219284e-02
4.235000000000000000e+04,7.872491145218402098e-02
4.240000000000000000e+04,7.882075471698105074e-02
4.245000000000000000e+04,7.896348645465248173e-02
4.250000000000000000e+04,7.910588235294109538e-02
4.255000000000000000e+04,7.920094007050526574e-02
4.260000000000000000e+04,7.929577464788736818e-02
4.265000000000000000e+04,7.955451348182887572e-02
4.270000000000000000e+04,8.002341920374714257e-02
4.275000000000000000e+04,8.077192982456145309e-02
4.280000000000000000e+04,8.163551401869167945e-02
4.285000000000000000e+04,8.249708284714130091e-02
4.290000000000000000e+04,8.340326340326353893e-02
4.295000000000000000e+04,8.416763678696170814e-02
4.300000000000000000e+04,8.467441860465134418e-02
4.305000000000000000e+04,8.513356562137064376e-02
4.310000000000000000e+04,8.556844547563821624e-02
4.315000000000000000e+04,8.588644264194686406e-02
4.320000000000000000e+04,8.618055555555571845e-02
4.325000000000000000e+04,8.661271676300597022e-02
4.330000000000000000e+04,8.683602771362605721e-02
4.335000000000000000e+04,8.724336793540968249e-02
4.340000000000000000e+04,8.758064516129059063e-02
4.345000000000000000e+04,8.814729574223270636e-02
4.350000000000000000e+04,8.885057471264395934e-02
4.355000000000000000e+04,8.980482204362824628e-02
4.360000000000000000e+04,9.071100917431215716e-02
4.365000000000000000e+04,9.152348224513187636e-02
4.370000000000000000e+04,9.240274599542347422e-02
4.375000000000000000e+04,9.296000000000008423e-02
4.380000000000000000e+04,9.319634703196355563e-02
4.385000000000000000e+04,9.329532497149382875e-02
4.390000000000000000e+04,9.341685649202738362e-02
4.395000000000000000e+04,9.342434584755412996e-02
4.400000000000000000e+04,9.334090909090915489e-02
4.405000000000000000e+04,9.323496027241780226e-02
4.410000000000000000e+04,9.315192743764186267e-02
4.415000000000000000e+04,9.309173272933196630e-02
4.420000000000000000e+04,9.314479638009066920e-02
4.425000000000000000e+04,9.319774011299455929e-02
4.430000000000000000e+04,9.334085778781056608e-02
4.435000000000000000e+04,9.341600901916589927e-02
4.440000000000000000e+04,9.353603603603619088e-02
4.445000000000000000e+04,9.356580427446584136e-02
4.450000000000000000e+04,9.348314606741589539e-02
4.455000000000000000e+04,9.349046015712698943e-02
4.460000000000000000e+04,9.349775784753376617e-02
4.465000000000000000e+04,9.359462486002254056e-02
4.470000000000000000e+04,9.380313199105159983e-02
4.475000000000000000e+04,9.410055865921805596e-02
4.480000000000000000e+04,9.468750000000018818e-02
4.485000000000000000e+04,9.534002229654420235e-02
4.490000000000000000e+04,9.605790645879749845e-02
4.495000000000000000e+04,9.670745272525053948e-02
4.500000000000000000e+04,9.715555555555578648e-02
4.505000000000000000e+04,9.740288568257508828e-02
4.510000000000000000e+04,9.760532150776067561e-02
4.515000000000000000e+04,9.780730897009980163e-02
4.520000000000000000e+04,9.783185840707984970e-02
4.525000000000000000e+04,9.792265193370183751e-02
4.530000000000000000e+04,9.792494481236219128e-02
4.535000000000000000e+04,9.812568908489548158e-02
4.540000000000000000e+04,9.828193832599137203e-02
4.545000000000000000e+04,9.865786578657885497e-02
4.550000000000000000e+04,9.898901098901120854e-02
4.555000000000000000e+04,9.942919868276636763e-02
4.560000000000000000e+04,9.958333333333345416e-02
4.565000000000000000e+04,9.986856516977014875e-02
4.570000000000000000e+04,1.000218818380745334e-01
4.575000000000000000e+04,1.001967213114755284e-01
4.580000000000000000e+04,1.003493449781661245e-01
4.585000000000000000e+04,1.005016357688114509e-01
4.590000000000000000e+04,1.005446623093683156e-01
4.595000000000000000e+04,1.006093579978239033e-01
4.600000000000000000e+04,1.006739130434784746e-01
4.605000000000000000e+04,1.006948968512488135e-01
4.610000000000000000e+04,1.009544468546640095e-01
4.615000000000000000e+04,1.011267605633804773e-01
4.620000000000000000e+04,1.012337662337664257e-01
4.625000000000000000e+04,1.013837837837840428e-01
4.630000000000000000e+04,1.015550755939527011e-01
4.635000000000000000e+04,1.015965480043152097e-01
4.640000000000000000e+04,1.015948275862071370e-01
4.645000000000000000e+04,1.017222820236815678e-01
4.650000000000000000e+04,1.019784946236561018e-01
4.655000000000000000e+04,1.021052631578949210e-01
4.660000000000000000e+04,1.023390557939915790e-01
4.665000000000000000e+04,1.025509110396571888e-01
4.670000000000000000e+04,1.026124197002142718e-01
4.675000000000000000e+04,1.026096256684493335e-01
4.680000000000000000e+04,1.026923076923078881e-01
4.685000000000000000e+04,1.026680896478123634e-01
4.690000000000000000e+04,1.026439232409383784e-01
4.695000000000000000e+04,1.026837060702877891e-01
4.700000000000000000e+04,1.027234042553193533e-01
4.705000000000000000e+04,1.028905419766208001e-01
4.710000000000000000e+04,1.030360934182592836e-01
4.715000000000000000e+04,1.032873806998941546e-01
4.720000000000000000e+04,1.036016949152544081e-01
4.725000000000000000e+04,1.040634920634921634e-01
4.730000000000000000e+04,1.045243128964060131e-01
4.735000000000000000e+04,1.050052798310454893e-01
4.740000000000000000e+04,1.053797468354430167e-01
4.745000000000000000e+04,1.056902002107481392e-01
4.750000000000000000e+04,1.059789473684210892e-01
4.755000000000000000e+04,1.063301787592008524e-01
4.760000000000000000e+04,1.066386554621848726e-01
4.765000000000000000e+04,1.070514165792234296e-01
4.770000000000000000e+04,1.075681341719076922e-01
4.775000000000000000e+04,1.081047120418848762e-01
4.780000000000000000e+04,1.086820083682009108e-01
4.785000000000000000e+04,1.093207941483804457e-01
4.790000000000000000e+04,1.097077244258873735e-01
4.795000000000000000e+04,1.100729927007300241e-01
4.800000000000000000e+04,1.104375000000000495e-01
4.805000000000000000e+04,1.105306971904266855e-01
4.810000000000000000e+04,1.105613305613306202e-01
4.815000000000000000e+04,1.105919003115265059e-01
4.820000000000000000e+04,1.105601659751037913e-01
4.825000000000000000e+04,1.104870466321243860e-01
4.830000000000000000e+04,1.104347826086956169e-01
4.835000000000000000e+04,1.103412616339192742e-01
4.840000000000000000e+04,1.102685950413222066e-01
4.845000000000000000e+04,1.102579979360163859e-01
4.850000000000000000e+04,1.102474226804122243e-01
4.855000000000000000e+04,1.102986611740472411e-01
4.860000000000000000e+04,1.102469135802468525e-01
4.865000000000000000e+04,1.102569373072969511e-01
4.870000000000000000e+04,1.102464065708417817e-01
4.875000000000000000e+04,1.101948717948716683e-01
4.880000000000000000e+04,1.102663934426228176e-01
4.885000000000000000e+04,1.102149437052199477e-01
4.890000000000000000e+04,1.102044989775050748e-01
4.895000000000000000e+04,1.102145045965270131e-01
4.900000000000000000e+04,1.103061224489795544e-01
4.905000000000000000e+04,1.103160040774718714e-01
4.910000000000000000e+04,1.104480651731159779e-01
4.915000000000000000e+04,1.104781281790436220e-01
4.920000000000000000e+04,1.104674796747966425e-01
4.925000000000000000e+04,1.104365482233500007e-01
4.930000000000000000e+04,1.104056795131844321e-01
4.935000000000000000e+04,1.103546099290778487e-01
4.940000000000000000e+04,1.103238866396759332e-01
4.945000000000000000e+04,1.103943377148633581e-01
4.950000000000000000e+04,1.104848484848483386e-01
4.955000000000000000e+04,1.107164480322904709e-01
4.960000000000000000e+04,1.109475806451611507e-01
4.965000000000000000e+04,1.112185297079555796e-01
4.970000000000000000e+04,1.116498993963781772e-01
4.975000000000000000e+04,1.122211055276380043e-01
4.980000000000000000e+04,1.127309236947789672e-01
4.985000000000000000e+04,1.131594784353057020e-01
4.990000000000000000e+04,1.135871743486972646e-01
4.995000000000000000e+04,1.139139139139137002e-01
5.000000000000000000e+04,1.142399999999997862e-01
5.005000000000000000e+04,1.145254745254743328e-01
5.010000000000000000e+04,1.148902195608780680e-01
5.015000000000000000e+04,1.153539381854434415e-01
5.020000000000000000e+04,1.158565737051789335e-01
5.025000000000000000e+04,1.165572139303478888e-01
5.030000000000000000e+04,1.172564612326040118e-01
5.035000000000000000e+04,1.178152929493541945e-01
5.040000000000000000e+04,1.184126984126981502e-01
5.045000000000000000e+04,1.190089197224972056e-01
5.050000000000000000e+04,1.195643564356432126e-01
5.055000000000000000e+04,1.199010880316514760e-01
5.060000000000000000e+04,1.204150197628454377e-01
5.065000000000000000e+04,1.208687068114508018e-01
5.070000000000000000e+04,1.211834319526624432e-01
5.075000000000000000e+04,1.216945812807878197e-01
5.080000000000000000e+04,1.223425196850389252e-01
5.085000000000000000e+04,1.228908554572266804e-01
5.090000000000000000e+04,1.233005893909621953e-01
5.095000000000000000e+04,1.237487733071633705e-01
5.100000000000000000e+04,1.240784313725485088e-01
5.105000000000000000e+04,1.242899118511258116e-01
5.110000000000000000e+04,1.245009784735806729e-01
5.115000000000000000e+04,1.245747800586504556e-01
5.120000000000000000e+04,1.245117187499994449e-01
5.125000000000000000e+04,1.244487804878043335e-01
5.130000000000000000e+04,1.243469785575043451e-01
5.135000000000000000e+04,1.242453748782857137e-01
5.140000000000000000e+04,1.241634241245130194e-01
5.145000000000000000e+04,1.241593780369284333e-01
5.150000000000000000e+04,1.241941747572809784e-01
5.155000000000000000e+04,1.241707080504358268e-01
5.160000000000000000e+04,1.241279069767435017e-01
5.165000000000000000e+04,1.240658276863496612e-01
5.170000000000000000e+04,1.239845261121849118e-01
5.175000000000000000e+04,1.239033816425112733e-01
5.180000000000000000e+04,1.238223938223929343e-01
5.185000000000000000e+04,1.237415621986490827e-01
5.190000000000000000e+04,1.238150289017332650e-01
5.195000000000000000e+04,1.238306063522608691e-01
5.200000000000000000e+04,1.238653846153836557e-01
5.205000000000000000e+04,1.238040345821316141e-01
5.210000000000000000e+04,1.238771593090201018e-01
5.215000000000000000e+04,1.238926174496633725e-01
5.220000000000000000e+04,1.240038314176235140e-01
5.225000000000000000e+04,1.240574162679415060e-01
5.230000000000000000e+04,1.242447418738038406e-01
5.235000000000000000e+04,1.245081184336186836e-01
5.240000000000000000e+04,1.249236641221362076e-01
5.245000000000000000e+04,1.253574833174439518e-01
5.250000000000000000e+04,1.256952380952368054e-01
5.255000000000000000e+04,1.262607040913403256e-01
5.260000000000000000e+04,1.265779467680596404e-01
5.265000000000000000e+04,1.268186134852790081e-01
5.270000000000000000e+04,1.270588235294106694e-01
5.275000000000000000e+04,1.273364928909941907e-01
5.280000000000000000e+04,1.274621212121201108e-01
5.285000000000000000e+04,1.276064333017964125e-01
5.290000000000000000e+04,1.276937618147436782e-01
5.295000000000000000e+04,1.278753541076476652e-01
5.300000000000000000e+04,1.280188679245272132e-01
5.305000000000000000e+04,1.282563619227134188e-01
5.310000000000000000e+04,1.286252354048953994e-01
5.315000000000000000e+04,1.290310442144861902e-01
5.320000000000000000e+04,1.294736842105252972e-01
5.325000000000000000e+04,1.299530516431915139e-01
5.330000000000000000e+04,1.302626641651023209e-01
5.335000000000000000e+04,1.304967197750693808e-01
5.340000000000000000e+04,1.307677902621715016e-01
5.345000000000000000e+04,1.308886810102891374e-01
5.350000000000000000e+04,1.308785046728962176e-01
5.355000000000000000e+04,1.309243697478982560e-01
5.360000000000000000e+04,1.311007462686558656e-01
5.365000000000000000e+04,1.311649580615089072e-01
5.370000000000000000e+04,1.312290502793287961e-01
5.375000000000000000e+04,1.313488372093016276e-01
5.380000000000000000e+04,1.315427509293672359e-01
5.385000000000000000e+04,1.316991643454030469e-01
5.390000000000000000e+04,1.318552875695723769e-01
5.395000000000000000e+04,1.320296570898972233e-01
5.400000000000000000e+04,1.320740740740732888e-01
5.405000000000000000e+04,1.321184088806653112e-01
5.410000000000000000e+04,1.321441774491675381e-01
5.415000000000000000e+04,1.322068328716521357e-01
5.420000000000000000e+04,1.323062730627299066e-01
5.425000000000000000e+04,1.323317972350223914e-01
5.430000000000000000e+04,1.324125230202571057e-01
5.435000000000000000e+04,1.325114995400176465e-01
5.440000000000000000e+04,1.327757352941169033e-01
5.445000000000000000e+04,1.330945821854905842e-01
5.450000000000000000e+04,1.335229357798158323e-01
5.455000000000000000e+04,1.339688359303385645e-01
5.460000000000000000e+04,1.345054945054940110e-01
5.465000000000000000e+04,1.348764867337596818e-01
5.470000000000000000e+04,1.353016453382077655e-01
5.475000000000000000e+04,1.355981735159811075e-01
5.480000000000000000e+04,1.357116788321160727e-01
5.485000000000000000e+04,1.358614402917041053e-01
5.490000000000000000e+04,1.358834244080139031e-01
5.495000000000000000e+04,1.360145586897172909e-01
5.500000000000000000e+04,1.361999999999993216e-01
5.505000000000000000e+04,1.364577656675742268e-01
5.510000000000000000e+04,1.368058076225037445e-01
5.515000000000000000e+04,1.371894832275604159e-01
5.520000000000000000e+04,1.376086956521733184e-01
5.525000000000000000e+04,1.380995475113116211e-01
5.530000000000000000e+04,1.384629294755872764e-01
5.535000000000000000e+04,1.388798554652208583e-01
5.540000000000000000e+04,1.392057761732846677e-01
5.545000000000000000e+04,1.393146979260589668e-01
5.550000000000000000e+04,1.394234234234228986e-01
5.555000000000000000e+04,1.395319531953190528e-01
5.560000000000000000e+04,1.396762589928053355e-01
5.565000000000000000e+04,1.396585804132969844e-01
5.570000000000000000e+04,1.397307001795326797e-01
5.575000000000000000e+04,1.397847533632282091e-01
5.580000000000000000e+04,1.397491039426519144e-01
5.585000000000000000e+04,1.398209489704561603e-01
5.590000000000000000e+04,1.399642218246864855e-01
5.595000000000000000e+04,1.400536193029487952e-01
5.600000000000000000e+04,1.401964285714283054e-01
5.605000000000000000e+04,1.403211418376446584e-01
5.610000000000000000e+04,1.404456327985736941e-01
5.615000000000000000e+04,1.405342831700798489e-01
5.620000000000000000e+04,1.405871886120993175e-01
5.625000000000000000e+04,1.406399999999997652e-01
5.630000000000000000e+04,1.407282415630548011e-01
5.635000000000000000e+04,1.407985803016856552e-01
5.640000000000000000e+04,1.408865248226947031e-01
5.645000000000000000e+04,1.409920283436666977e-01
5.650000000000000000e+04,1.409911504424777029e-01
5.655000000000000000e+04,1.412024756852341689e-01
5.660000000000000000e+04,1.413427561837455881e-01
5.665000000000000000e+04,1.415004413062665722e-01
5.670000000000000000e+04,1.415520282186949197e-01
5.675000000000000000e+04,1.416211453744492810e-01
5.680000000000000000e+04,1.417253521126758398e-01
5.685000000000000000e+04,1.417414248021105772e-01
5.690000000000000000e+04,1.417047451669593561e-01
5.695000000000000000e+04,1.418612818261631991e-01
5.700000000000000000e+04,1.420526315789472638e-01
5.705000000000000000e+04,1.423137598597720987e-01
5.710000000000000000e+04,1.425043782837127904e-01
5.715000000000000000e+04,1.425196850393701531e-01
5.720000000000000000e+04,1.426398601398602695e-01
5.725000000000000000e+04,1.428820960698691522e-01
5.730000000000000000e+04,1.431937172774869482e-01
5.735000000000000000e+04,1.433129904097646679e-01
5.740000000000000000e+04,1.435017421602786669e-01
5.745000000000000000e+04,1.438990426457789906e-01
5.750000000000000000e+04,1.442608695652173589e-01
5.755000000000000000e+04,1.448653344917463504e-01
5.760000000000000000e+04,1.453993055555554692e-01
5.765000000000000000e+04,1.458976582827405388e-01
5.770000000000000000e+04,1.464818024263430107e-01
5.775000000000000000e+04,1.469783549783549026e-01
5.780000000000000000e+04,1.472837370242213451e-01
5.785000000000000000e+04,1.476058772687984244e-01
5.790000000000000000e+04,1.478065630397235042e-01
5.795000000000000000e+04,1.479896462467640839e-01
5.800000000000000000e+04,1.480862068965513034e-01
5.805000000000000000e+04,1.481826012058566344e-01
5.810000000000000000e+04,1.483820998278826409e-01
5.815000000000000000e+04,1.484436801375749460e-01
5.820000000000000000e+04,1.486597938144328390e-01
5.825000000000000000e+04,1.488927038626608468e-01
5.830000000000000000e+04,1.492452830188678581e-01
5.835000000000000000e+04,1.495115681233932792e-01
5.840000000000000000e+04,1.498458904109589707e-01
5.845000000000000000e+04,1.500940975192472659e-01
5.850000000000000000e+04,1.503589743589743843e-01
5.855000000000000000e+04,1.505550811272415579e-01
5.860000000000000000e+04,1.508703071672354568e-01
5.865000000000000000e+04,1.511167945439046145e-01
5.870000000000000000e+04,1.511754684838160778e-01
5.875000000000000000e+04,1.514723404255320371e-01
5.880000000000000000e+04,1.516326530612246148e-01
5.885000000000000000e+04,1.516057774001700054e-01
5.890000000000000000e+04,1.517147707979626947e-01
5.895000000000000000e+04,1.516878710771841499e-01
5.900000000000000000e+04,1.516610169491526550e-01
5.905000000000000000e+04,1.516172734970365199e-01
5.910000000000000000e+04,1.516243654822335141e-01
5.915000000000000000e+04,1.515976331360945617e-01
5.920000000000000000e+04,1.516722972972970873e-01
5.925000000000000000e+04,1.517130801687763264e-01
5.930000000000000000e+04,1.517200674536256788e-01
5.935000000000000000e+04,1.518281381634373484e-01
5.940000000000000000e+04,1.518855218855219569e-01
5.945000000000000000e+04,1.519259882253995442e-01
5.950000000000000000e+04,1.520504201680672740e-01
5.955000000000000000e+04,1.521242653232578179e-01
5.960000000000000000e+04,1.522147651006712510e-01
5.965000000000000000e+04,1.522883487007546111e-01
5.970000000000000000e+04,1.524455611390287124e-01
5.975000000000000000e+04,1.526861924686194194e-01
5.980000000000000000e+04,1.528762541806022723e-01
5.985000000000000000e+04,1.530994152046787071e-01
5.990000000000000000e+04,1.533555926544244996e-01
5.995000000000000000e+04,1.536780650542121651e-01
6.000000000000000000e+04,1.541000000000003201e-01
6.005000000000000000e+04,1.544213155703584583e-01
6.010000000000000000e+04,1.547587354409321325e-01
6.015000000000000000e+04,1.550623441396512259e-01
6.020000000000000000e+04,1.552491694352163831e-01
6.025000000000000000e+04,1.553692946058095603e-01
6.030000000000000000e+04,1.555389718076289618e-01
6.035000000000000000e+04,1.555426677713342698e-01
6.040000000000000000e+04,1.555794701986759343e-01
6.045000000000000000e+04,1.555831265508688943e-01
6.050000000000000000e+04,1.556033057851243240e-01
6.055000000000000000e+04,1.557390586292322632e-01
6.060000000000000000e+04,1.558910891089110018e-01
6.065000000000000000e+04,1.562077493816983742e-01
6.070000000000000000e+04,1.565238879736410016e-01
6.075000000000000000e+04,1.568065843621401501e-01
6.080000000000000000e+04,1.569243421052634035e-01
6.085000000000000000e+04,1.572391125718981819e-01
6.090000000000000000e+04,1.575041050903120132e-01
6.095000000000000000e+04,1.578014766201804586e-01
6.100000000000000000e+04,1.580491803278688268e-01
6.105000000000000000e+04,1.582309582309583684e-01
6.110000000000000000e+04,1.585106382978725414e-01
6.115000000000000000e+04,1.586917416189699281e-01
6.120000000000000000e+04,1.588725490196080947e-01
6.125000000000000000e+04,1.589714285714287079e-01
6.130000000000000000e+04,1.590538336052204349e-01
6.135000000000000000e+04,1.592502037489813560e-01
6.140000000000000000e+04,1.594299674267102285e-01
6.145000000000000000e+04,1.595931651749390168e-01
6.150000000000000000e+04,1.598048780487806297e-01
6.155000000000000000e+04,1.599837530463039115e-01
6.160000000000000000e+04,1.601623376623377004e-01
6.165000000000000000e+04,1.604055150040551991e-01
6.170000000000000000e+04,1.605348460291736723e-01
6.175000000000000000e+04,1.606153846153847708e-01
6.180000000000000000e+04,1.606472491909388400e-01
6.185000000000000000e+04,1.606305578011320845e-01
6.190000000000000000e+04,1.605492730210019425e-01
6.195000000000000000e+04,1.605649717514126829e-01
6.200000000000000000e+04,1.604838709677420816e-01
6.205000000000000000e+04,1.604673650282032460e-01
6.210000000000000000e+04,1.604830917874399132e-01
6.215000000000000000e+04,1.604666130329849283e-01
6.220000000000000000e+04,1.604340836012864424e-01
6.225000000000000000e+04,1.604337349397592649e-01
6.230000000000000000e+04,1.604012841091494723e-01
6.235000000000000000e+04,1.604330392943064676e-01
6.240000000000000000e+04,1.603365384615385858e-01
6.245000000000000000e+04,1.602882305844676170e-01
6.250000000000000000e+04,1.602240000000000886e-01
6.255000000000000000e+04,1.601758593125501007e-01
6.260000000000000000e+04,1.601597444089458699e-01
6.265000000000000000e+04,1.600798084596969095e-01
6.270000000000000000e+04,1.600797448165869885e-01
6.275000000000000000e+04,1.601752988047808746e-01
6.280000000000000000e+04,1.602388535031847028e-01
6.285000000000000000e+04,1.604455051710422242e-01
6.290000000000000000e+04,1.606041335453100849e-01
6.295000000000000000e+04,1.606989674344719288e-01
6.300000000000000000e+04,1.607777777777778805e-01
6.305000000000000000e+04,1.609040444091990318e-01
6.310000000000000000e+04,1.609508716323296285e-01
6.315000000000000000e+04,1.611243072050673186e-01
6.320000000000000000e+04,1.611708860759493711e-01
6.325000000000000000e+04,1.612015810276681282e-01
6.330000000000000000e+04,1.614218009478675941e-01
6.335000000000000000e+04,1.616732438831889884e-01
6.340000000000000000e+04,1.618296529968459019e-01
6.345000000000000000e+04,1.618912529550833035e-01
6.350000000000000000e+04,1.620157480314966536e-01
6.355000000000000000e+04,1.621400472069243481e-01
6.360000000000000000e+04,1.623270440251579627e-01
6.365000000000000000e+04,1.624980361351144598e-01
6.370000000000000000e+04,1.626844583987445692e-01
6.375000000000000000e+04,1.629333333333337352e-01
6.380000000000000000e+04,1.632445141065834437e-01
6.385000000000000000e+04,1.634768989819895546e-01
6.390000000000000000e+04,1.636932707355246985e-01
6.395000000000000000e+04,1.639405785770137181e-01
6.400000000000000000e+04,1.642187500000004408e-01
6.405000000000000000e+04,1.643247462919600055e-01
6.410000000000000000e+04,1.644461778471143776e-01
6.415000000000000000e+04,1.645830085736559312e-01
6.420000000000000000e+04,1.646728971962621579e-01
6.425000000000000000e+04,1.647470817120626208e-01
6.430000000000000000e+04,1.648833592534994785e-01
6.435000000000000000e+04,1.648951048951050879e-01
6.440000000000000000e+04,1.649534161490685269e-01
6.445000000000000000e+04,1.648875096974399268e-01
6.450000000000000000e+04,1.649457364341085919e-01
6.455000000000000000e+04,1.649883810999225597e-01
6.460000000000000000e+04,1.650464396284828938e-01
6.465000000000000000e+04,1.651353441608661154e-01
6.470000000000000000e+04,1.652550231839258199e-01
6.475000000000000000e+04,1.653436293436293392e-01
6.480000000000000000e+04,1.655246913580247226e-01
6.485000000000000000e+04,1.657054741711642409e-01
6.490000000000000000e+04,1.658243451463789486e-01
6.495000000000000000e+04,1.659584295612007432e-01
6.500000000000000000e+04,1.660307692307690375e-01
6.505000000000000000e+04,1.660876249039199559e-01
6.510000000000000000e+04,1.660675883256528818e-01
6.515000000000000000e+04,1.660168841135840068e-01
6.520000000000000000e+04,1.659969325153374808e-01
6.525000000000000000e+04,1.659770114942530073e-01
6.530000000000000000e+04,1.660796324655436917e-01
6.535000000000000000e+04,1.661820964039785464e-01
6.540000000000000000e+04,1.662996941896025260e-01
6.545000000000000000e+04,1.664782276546984963e-01
6.550000000000000000e+04,1.667328244274810245e-01
6.555000000000000000e+04,1.669260106788713061e-01
6.560000000000000000e+04,1.671341463414635631e-01
6.565000000000000000e+04,1.672658035034273183e-01
6.570000000000000000e+04,1.675038051750381007e-01
6.575000000000000000e+04,1.676653992395437665e-01
6.580000000000000000e+04,1.677811550151977471e-01
6.585000000000000000e+04,1.678359908883828022e-01
6.590000000000000000e+04,1.678300455235205990e-01
6.595000000000000000e+04,1.678695981804399218e-01
6.600000000000000000e+04,1.680151515151517005e-01
6.605000000000000000e+04,1.680847842543529147e-01
6.610000000000000000e+04,1.681996974281394497e-01
6.615000000000000000e+04,1.684504913076345645e-01
6.620000000000000000e+04,1.686858006042298574e-01
6.625000000000000000e+04,1.689811320754718293e-01
6.630000000000000000e+04,1.693966817496232180e-01
6.635000000000000000e+04,1.697061039939715965e-01
6.640000000000000000e+04,1.701054216867471658e-01
6.645000000000000000e+04,1.704138449962379342e-01
6.650000000000000000e+04,1.707368421052633811e-01
6.655000000000000000e+04,1.710293012772353405e-01
6.660000000000000000e+04,1.713513513513515718e-01
6.665000000000000000e+04,1.716279069767443211e-01
6.670000000000000000e+04,1.718740629685159838e-01
6.675000000000000000e+04,1.720599250936331592e-01
6.680000000000000000e+04,1.722305389221558958e-01
6.685000000000000000e+04,1.723560209424085388e-01
6.690000000000000000e+04,1.724065769805681603e-01
6.695000000000000000e+04,1.724271844660196784e-01
6.700000000000000000e+04,1.724029850746272852e-01
6.705000000000000000e+04,1.724235645041018172e-01
6.710000000000000000e+04,1.723994038748141444e-01
6.715000000000000000e+04,1.723306031273273420e-01
6.720000000000000000e+04,1.722321428571433888e-01
6.725000000000000000e+04,1.722081784386621239e-01
6.730000000000000000e+04,1.722139673105500812e-01
6.735000000000000000e+04,1.722345953971791965e-01
6.740000000000000000e+04,1.722255192878340557e-01
6.745000000000000000e+04,1.722461082283174572e-01
6.750000000000000000e+04,1.722370370370371884e-01
6.755000000000000000e+04,1.721687638786086327e-01
6.760000000000000000e+04,1.721745562130179430e-01
6.765000000000000000e+04,1.722394678492241427e-01
6.770000000000000000e+04,1.722304283604137176e-01
6.775000000000000000e+04,1.722656826568267352e-01
6.780000000000000000e+04,1.723303834808261326e-01
6.785000000000000000e+04,1.722918201915993597e-01
6.790000000000000000e+04,1.723711340206189047e-01
6.795000000000000000e+04,1.724061810154529084e-01
6.800000000000000000e+04,1.724852941176474030e-01
6.805000000000000000e+04,1.725055106539314098e-01
6.810000000000000000e+04,1.725256975036716378e-01
6.815000000000000000e+04,1.725458547322090419e-01
6.820000000000000000e+04,1.726979472140769689e-01
6.825000000000000000e+04,1.730109890109897131e-01
6.830000000000000000e+04,1.732942898975116386e-01
6.835000000000000000e+04,1.736795903438194122e-01
6.840000000000000000e+04,1.739619883040944559e-01
6.845000000000000000e+04,1.742147552958372425e-01
6.850000000000000000e+04,1.743503649635045338e-01
6.855000000000000000e+04,1.745295404814015960e-01
6.860000000000000000e+04,1.746209912536455522e-01
6.865000000000000000e+04,1.747560087399867568e-01
6.870000000000000000e+04,1.747743813682692549e-01
6.875000000000000000e+04,1.748218181818197159e-01
6.880000000000000000e+04,1.748255813953503157e-01
6.885000000000000000e+04,1.749600580973145192e-01
6.890000000000000000e+04,1.750507982583469069e-01
6.895000000000000000e+04,1.750978970268324553e-01
6.900000000000000000e+04,1.751449275362333136e-01
6.905000000000000000e+04,1.753077480086907558e-01
6.910000000000000000e+04,1.754703328509420457e-01
6.915000000000000000e+04,1.754736080983383684e-01
6.920000000000000000e+04,1.754624277456661441e-01
6.925000000000000000e+04,1.755379061371855620e-01
6.930000000000000000e+04,1.755555555555570468e-01
6.935000000000000000e+04,1.756741167988478680e-01
6.940000000000000000e+04,1.757636887608083343e-01
6.945000000000000000e+04,1.758531317494615720e-01
6.950000000000000000e+04,1.758129496402893732e-01
6.955000000000000000e+04,1.758015815959756700e-01
6.960000000000000000e+04,1.757758620689672258e-01
6.965000000000000000e+04,1.756927494615953267e-01
6.970000000000000000e+04,1.756671449067447599e-01
6.975000000000000000e+04,1.756845878136217565e-01
6.980000000000000000e+04,1.756446991404027325e-01
6.985000000000000000e+04,1.757193987115263090e-01
6.990000000000000000e+04,1.757653791130201482e-01
6.995000000000000000e+04,1.757827019299515181e-01
7.000000000000000000e+04,1.758571428571444328e-01
7.005000000000000000e+04,1.758600999286240030e-01
7.010000000000000000e+04,1.759058487874479992e-01
7.015000000000000000e+04,1.759942979330020862e-01
7.020000000000000000e+04,1.760826210826224869e-01
7.025000000000000000e+04,1.761708185053394438e-01
7.030000000000000000e+04,1.762446657183513454e-01
7.035000000000000000e+04,1.762615493958790414e-01
7.040000000000000000e+04,1.762500000000012113e-01
7.045000000000000000e+04,1.762242725337130334e-01
7.050000000000000000e+04,1.761843971631216754e-01
7.055000000000000000e+04,1.762296243798736062e-01
7.060000000000000000e+04,1.762039660056668733e-01
7.065000000000000000e+04,1.762349610757265872e-01
7.070000000000000000e+04,1.762517680339474035e-01
7.075000000000000000e+04,1.762826855123685865e-01
7.080000000000000000e+04,1.763135593220349906e-01
7.085000000000000000e+04,1.764431898376861430e-01
7.090000000000000000e+04,1.764880112834988080e-01
7.095000000000000000e+04,1.768146582100080244e-01
7.100000000000000000e+04,1.770845070422545353e-01
7.105000000000000000e+04,1.775087966220980362e-01
7.110000000000000000e+04,1.777637130801695831e-01
7.115000000000000000e+04,1.779761068165854054e-01
7.120000000000000000e+04,1.781882022471918403e-01
7.125000000000000000e+04,1.784140350877200243e-01
7.130000000000000000e+04,1.786956521739137549e-01
7.135000000000000000e+04,1.787666433076391392e-01
7.140000000000000000e+04,1.788515406162471955e-01
7.145000000000000000e+04,1.790202939118272496e-01
7.150000000000000000e+04,1.791748251748259135e-01
7.155000000000000000e+04,1.794269741439560029e-01
7.160000000000000000e+04,1.796648044692744639e-01
7.165000000000000000e+04,1.799302163293795553e-01
7.170000000000000000e+04,1.802789400278946574e-01
7.175000000000000000e+04,1.806829268292690083e-01
7.180000000000000000e+04,1.810584958217277829e-01
7.185000000000000000e+04,1.814057063326381947e-01
7.190000000000000000e+04,1.817246175243400763e-01
7.195000000000000000e+04,1.820152883947191158e-01
7.200000000000000000e+04,1.822222222222227850e-01
7.205000000000000000e+04,1.824566273421241447e-01
7.210000000000000000e+04,1.826490984743419366e-01
7.215000000000000000e+04,1.827442827442835038e-01
7.220000000000000000e+04,1.828947368421059982e-01
7.225000000000000000e+04,1.830311418685128810e-01
7.230000000000000000e+04,1.832088520055331349e-01
7.235000000000000000e+04,1.834001382170012961e-01
7.240000000000000000e+04,1.836325966850836100e-01
7.245000000000000000e+04,1.838095238095246164e-01
7.250000000000000000e+04,1.839448275862076709e-01
7.255000000000000000e+04,1.839972432804969082e-01
7.260000000000000000e+04,1.842424242424248182e-01
7.265000000000000000e+04,1.845698554714390871e-01
7.270000000000000000e+04,1.849105914718026100e-01
7.275000000000000000e+04,1.852783505154646237e-01
7.280000000000000000e+04,1.854945054945061900e-01
7.285000000000000000e+04,1.856691832532609832e-01
7.290000000000000000e+04,1.858573388203026977e-01
7.295000000000000000e+04,1.861000685400968357e-01
7.300000000000000000e+04,1.863013698630145987e-01
7.305000000000000000e+04,1.864202600958256573e-01
7.310000000000000000e+04,1.865526675786601252e-01
7.315000000000000000e+04,1.867395762132610382e-01
7.320000000000000000e+04,1.868306010928968142e-01
7.325000000000000000e+04,1.869488054607514049e-01
7.330000000000000000e+04,1.870395634379268257e-01
7.335000000000000000e+04,1.872119972733474469e-01
7.340000000000000000e+04,1.873841961852865945e-01
7.345000000000000000e+04,1.874200136147044227e-01
7.350000000000000000e+04,1.875102040816331028e-01
7.355000000000000000e+04,1.874915023793341518e-01
7.360000000000000000e+04,1.874320652173916968e-01
7.365000000000000000e+04,1.873862864901565395e-01
7.370000000000000000e+04,1.873270013568525127e-01
7.375000000000000000e+04,1.872949152542376927e-01
7.380000000000000000e+04,1.872357723577240951e-01
7.385000000000000000e+04,1.872037914691948857e-01
7.390000000000000000e+04,1.871447902571046484e-01
7.395000000000000000e+04,1.870993914807307645e-01
7.400000000000000000e+04,1.871756756756762230e-01
7.405000000000000000e+04,1.871978392977723671e-01
7.410000000000000000e+04,1.871524966261812750e-01
7.415000000000000000e+04,1.870937289278493953e-01
7.420000000000000000e+04,1.870080862533697041e-01
7.425000000000000000e+04,1.869629629629631917e-01
7.430000000000000000e+04,1.869717362045763831e-01
7.435000000000000000e+04,1.870611970410224478e-01
7.440000000000000000e+04,1.871639784946238783e-01
7.445000000000000000e+04,1.872666218938887350e-01
7.450000000000000000e+04,1.873288590604028359e-01
7.455000000000000000e+04,1.874849094567405117e-01
7.460000000000000000e+04,1.876541554959785252e-01
7.465000000000000000e+04,1.878231748158070147e-01
7.470000000000000000e+04,1.881793842034805431e-01
7.475000000000000000e+04,1.885618729096989465e-01
7.480000000000000000e+04,1.888101604278074053e-01
7.485000000000000000e+04,1.890714762859051767e-01
7.490000000000000000e+04,1.893324432576769800e-01
7.495000000000000000e+04,1.895797198132088413e-01
7.500000000000000000e+04,1.898133333333333339e-01
7.505000000000000000e+04,1.899666888740838278e-01
7.510000000000000000e+04,1.900399467376829299e-01
7.515000000000000000e+04,1.901397205588821193e-01
7.520000000000000000e+04,1.902260638297871842e-01
7.525000000000000000e+04,1.902724252491693469e-01
7.530000000000000000e+04,1.902656042496679856e-01
7.535000000000000000e+04,1.902322495023225091e-01
7.540000000000000000e+04,1.902785145888593321e-01
7.545000000000000000e+04,1.902717031146453075e-01
7.550000000000000000e+04,1.903046357615892359e-01
7.555000000000000000e+04,1.903242885506286897e-01
7.560000000000000000e+04,1.902777777777777124e-01
7.565000000000000000e+04,1.902974223397223275e-01
7.570000000000000000e+04,1.902642007926023116e-01
7.575000000000000000e+04,1.903234323432343722e-01
7.580000000000000000e+04,1.902902374670185082e-01
7.585000000000000000e+04,1.904021094264995440e-01
7.590000000000000000e+04,1.905138339920948443e-01
7.595000000000000000e+04,1.905859117840684458e-01
7.600000000000000000e+04,1.906052631578948053e-01
7.605000000000000000e+04,1.906245890861275327e-01
7.610000000000000000e+04,1.905781865965835431e-01
7.615000000000000000e+04,1.905449770190414671e-01
7.620000000000000000e+04,1.905118110236221629e-01
7.625000000000000000e+04,1.904918032786885873e-01
7.630000000000000000e+04,1.905242463958060350e-01
7.635000000000000000e+04,1.905173542894564309e-01
7.640000000000000000e+04,1.905104712041885417e-01
7.645000000000000000e+04,1.905166775670373847e-01
7.650000000000000000e+04,1.905751633986928484e-01
7.655000000000000000e+04,1.907250163291966116e-01
7.660000000000000000e+04,1.908616187989554958e-01
7.665000000000000000e+04,1.909849967384212865e-01
7.670000000000000000e+04,1.911864406779660575e-01
7.675000000000000000e+04,1.913485342019543012e-01
7.680000000000000000e+04,1.916015624999999611e-01
7.685000000000000000e+04,1.917501626545219939e-01
7.690000000000000000e+04,1.919895968790638618e-01
7.695000000000000000e+04,1.921507472384666459e-01
7.700000000000000000e+04,1.923636363636365143e-01
7.705000000000000000e+04,1.925113562621676155e-01
7.710000000000000000e+04,1.925810635538263427e-01
7.715000000000000000e+04,1.926766040181466244e-01
7.720000000000000000e+04,1.926683937823835957e-01
7.725000000000000000e+04,1.926731391585761455e-01
7.730000000000000000e+04,1.927166882276844795e-01
7.735000000000000000e+04,1.927213962508080858e-01
7.740000000000000000e+04,1.927260981912145288e-01
7.745000000000000000e+04,1.927953518398967669e-01
7.750000000000000000e+04,1.928258064516130410e-01
7.755000000000000000e+04,1.928691166989040251e-01
7.760000000000000000e+04,1.929510309278349989e-01
7.765000000000000000e+04,1.930457179652284583e-01
7.770000000000000000e+04,1.932175032175030005e-01
7.775000000000000000e+04,1.932861736334403890e-01
7.780000000000000000e+04,1.934190231362466483e-01
7.785000000000000000e+04,1.935388567758508094e-01
7.790000000000000000e+04,1.935686777920407053e-01
7.795000000000000000e+04,1.936241180243742921e-01
7.800000000000000000e+04,1.937307692307689289e-01
7.805000000000000000e+04,1.938116591928248644e-01
7.810000000000000000e+04,1.939436619718307164e-01
7.815000000000000000e+04,1.939731285988480214e-01
7.820000000000000000e+04,1.941048593350379603e-01
7.825000000000000000e+04,1.942492012779548638e-01
7.830000000000000000e+04,1.942656449552997433e-01
7.835000000000000000e+04,1.943203573707717735e-01
7.840000000000000000e+04,1.943622448979586970e-01
7.845000000000000000e+04,1.944933078393876191e-01
7.850000000000000000e+04,1.945605095541396157e-01
7.855000000000000000e+04,1.946276257161038969e-01
7.860000000000000000e+04,1.947455470737908256e-01
7.865000000000000000e+04,1.949014621741889941e-01
7.870000000000000000e+04,1.950444726810668661e-01
7.875000000000000000e+04,1.951873015873009654e-01
7.880000000000000000e+04,1.952664974619283678e-01
7.885000000000000000e+04,1.953455928979068446e-01
7.890000000000000000e+04,1.953738910012669250e-01
7.895000000000000000e+04,1.955288157061426391e-01
7.900000000000000000e+04,1.956582278481007187e-01
7.905000000000000000e+04,1.958254269449710427e-01
7.910000000000000000e+04,1.959039190897593485e-01
7.915000000000000000e+04,1.960581174984202535e-01
7.920000000000000000e+04,1.962752525252520752e-01
7.925000000000000000e+04,1.964921135646682249e-01
7.930000000000000000e+04,1.966582597730133775e-01
7.935000000000000000e+04,1.967737870195330752e-01
7.940000000000000000e+04,1.968261964735510405e-01
7.945000000000000000e+04,1.968659534298294878e-01
7.950000000000000000e+04,1.968679245283012635e-01
7.955000000000000000e+04,1.969076052796976672e-01
7.960000000000000000e+04,1.969974874371853701e-01
7.965000000000000000e+04,1.969993722536089176e-01
7.970000000000000000e+04,1.970639899623583824e-01
7.975000000000000000e+04,1.970156739811909086e-01
7.980000000000000000e+04,1.970676691729320584e-01
7.985000000000000000e+04,1.970695053224794102e-01
7.990000000000000000e+04,1.970087609511888271e-01
7.995000000000000000e+04,1.969230769230768674e-01
8.000000000000000000e+04,1.969374999999999876e-01
8.005000000000000000e+04,1.970018738288570048e-01
8.010000000000000000e+04,1.970287141073659154e-01
8.015000000000000000e+04,1.970305676855897414e-01
8.020000000000000000e+04,1.970947630922695315e-01
8.025000000000000000e+04,1.971838006230531293e-01
8.030000000000000000e+04,1.973225404732255051e-01
8.035000000000000000e+04,1.974859987554450913e-01
8.040000000000000000e+04,1.975995024875623340e-01
8.045000000000000000e+04,1.976755748912368549e-01
8.050000000000000000e+04,1.978136645962734197e-01
8.055000000000000000e+04,1.979019242706394621e-01
8.060000000000000000e+04,1.980397022332506807e-01
8.065000000000000000e+04,1.981649101053937490e-01
8.070000000000000000e+04,1.982651796778191755e-01
8.075000000000000000e+04,1.983405572755418400e-01
8.080000000000000000e+04,1.984777227722772930e-01
8.085000000000000000e+04,1.986147186147186883e-01
8.090000000000000000e+04,1.988504326328801031e-01
8.095000000000000000e+04,1.989870290302656053e-01
8.100000000000000000e+04,1.990864197530864410e-01
8.105000000000000000e+04,1.992720542874767131e-01
8.110000000000000000e+04,1.993958076448828221e-01
8.115000000000000000e+04,1.995070856438693752e-01
8.120000000000000000e+04,1.997290640394088213e-01
8.125000000000000000e+04,1.998769230769229799e-01
8.130000000000000000e+04,1.998646986469864162e-01
8.135000000000000000e+04,2.000245851259986885e-01
8.140000000000000000e+04,2.000491400491400396e-01
8.145000000000000000e+04,2.000982197667279805e-01
8.150000000000000000e+04,2.000981595092025389e-01
8.155000000000000000e+04,2.001594114040467498e-01
8.160000000000000000e+04,2.001960784313725206e-01
8.165000000000000000e+04,2.002082057562768191e-01
8.170000000000000000e+04,2.002937576499389249e-01
8.175000000000000000e+04,2.003302752293579514e-01
8.180000000000000000e+04,2.003545232273840626e-01
8.185000000000000000e+04,2.003909590714725020e-01
8.190000000000000000e+04,2.004517704517706778e-01
8.195000000000000000e+04,2.005125076266019157e-01
8.200000000000000000e+04,2.005731707317075507e-01
8.205000000000000000e+04,2.005606337599026567e-01
8.210000000000000000e+04,2.005968331303289165e-01
8.215000000000000000e+04,2.005964698721851847e-01
8.220000000000000000e+04,2.006326034063263264e-01
8.225000000000000000e+04,2.007294832826750919e-01
8.230000000000000000e+04,2.008140947752128924e-01
8.235000000000000000e+04,2.009107468123865203e-01
8.240000000000000000e+04,2.010194174757284902e-01
8.245000000000000000e+04,2.010309278350519147e-01
8.250000000000000000e+04,2.010181818181822622e-01
8.255000000000000000e+04,2.010054512416721006e-01
8.260000000000000000e+04,2.010169491525426178e-01
8.265000000000000000e+04,2.009921355111918551e-01
8.270000000000000000e+04,2.010157194679566273e-01
8.275000000000000000e+04,2.010392749244715171e-01
8.280000000000000000e+04,2.010748792270533325e-01
8.285000000000000000e+04,2.011828605914306178e-01
8.290000000000000000e+04,2.012665862484924462e-01
8.295000000000000000e+04,2.014466546112118617e-01
8.300000000000000000e+04,2.016024096385545805e-01
8.305000000000000000e+04,2.018061408789888767e-01
8.310000000000000000e+04,2.020216606498197454e-01
8.315000000000000000e+04,2.021527360192424960e-01
8.320000000000000000e+04,2.023076923076924938e-01
8.325000000000000000e+04,2.023663663663665679e-01
8.330000000000000000e+04,2.023889555822329933e-01
8.335000000000000000e+04,2.024835032993401174e-01
8.340000000000000000e+04,2.026618705035971302e-01
8.345000000000000000e+04,2.027321749550628216e-01
8.350000000000000000e+04,2.028502994011976146e-01
8.355000000000000000e+04,2.029922202274087040e-01
8.360000000000000000e+04,2.032177033492824636e-01
8.365000000000000000e+04,2.034548714883445408e-01
8.370000000000000000e+04,2.037156511350061150e-01
8.375000000000000000e+04,2.040716417910449498e-01
8.380000000000000000e+04,2.044272076372317115e-01
8.385000000000000000e+04,2.047465712581992003e-01
8.390000000000000000e+04,2.051132300357570715e-01
8.395000000000000000e+04,2.054913639070877762e-01
8.400000000000000000e+04,2.057619047619051178e-01
8.405000000000000000e+04,2.060797144556815452e-01
8.410000000000000000e+04,2.063376932223547899e-01
8.415000000000000000e+04,2.065002970885327638e-01
8.420000000000000000e+04,2.066152019002380769e-01
8.425000000000000000e+04,2.067537091988136122e-01
8.430000000000000000e+04,2.067378410438912573e-01
8.435000000000000000e+04,2.067101363366928568e-01
8.440000000000000000e+04,2.066943127962089233e-01
8.445000000000000000e+04,2.066311426879813840e-01
8.450000000000000000e+04,2.065562130177517886e-01
8.455000000000000000e+04,2.064931992903610847e-01
8.460000000000000000e+04,2.064657210401894261e-01
8.465000000000000000e+04,2.064146485528649544e-01
8.470000000000000000e+04,2.064226682408502878e-01
8.475000000000000000e+04,2.064188790560474995e-01
8.480000000000000000e+04,2.064386792452834185e-01
8.485000000000000000e+04,2.064230995875077079e-01
8.490000000000000000e+04,2.064193168433452741e-01
8.495000000000000000e+04,2.063802236609773300e-01
8.500000000000000000e+04,2.063411764705884721e-01
8.505000000000000000e+04,2.063021751910643353e-01
8.510000000000000000e+04,2.062397179788486856e-01
8.515000000000000000e+04,2.062595419847330080e-01
8.520000000000000000e+04,2.062441314553992155e-01
8.525000000000000000e+04,2.061818181818184104e-01
8.530000000000000000e+04,2.060961313012897311e-01
8.535000000000000000e+04,2.060222612770945816e-01
8.540000000000000000e+04,2.059133489461360544e-01
8.545000000000000000e+04,2.058396723229960201e-01
8.550000000000000000e+04,2.057660818713451523e-01
8.555000000000000000e+04,2.056808883693747869e-01
8.560000000000000000e+04,2.056542056074768254e-01
8.565000000000000000e+04,2.056392294220666384e-01
8.570000000000000000e+04,2.056359393232205790e-01
8.575000000000000000e+04,2.056209912536443030e-01
8.580000000000000000e+04,2.056060606060604590e-01
8.585000000000000000e+04,2.055794991263831806e-01
8.590000000000000000e+04,2.055064027939464411e-01
8.595000000000000000e+04,2.054566608493310631e-01
8.600000000000000000e+04,2.053604651162790895e-01
8.605000000000000000e+04,2.053108657757119482e-01
8.610000000000000000e+04,2.052961672473868071e-01
8.615000000000000000e+04,2.052582704585026729e-01
8.620000000000000000e+04,2.052784222737818742e-01
8.625000000000000000e+04,2.053217391304346662e-01
8.630000000000000000e+04,2.053765932792582516e-01
8.635000000000000000e+04,2.054777070063691091e-01
8.640000000000000000e+04,2.057407407407405853e-01
8.645000000000000000e+04,2.060497397339500492e-01
8.650000000000000000e+04,2.063468208092482936e-01
8.655000000000000000e+04,2.066435586366259236e-01
8.660000000000000000e+04,2.069399538106233560e-01
8.665000000000000000e+04,2.072706289671088775e-01
8.670000000000000000e+04,2.075201845444057946e-01
8.675000000000000000e+04,2.077694524495675987e-01
8.680000000000000000e+04,2.079262672811058865e-01
8.685000000000000000e+04,2.079677605066205803e-01
8.690000000000000000e+04,2.080322209436132885e-01
8.695000000000000000e+04,2.081081081081080086e-01
8.700000000000000000e+04,2.081149425287354138e-01
8.705000000000000000e+04,2.080873061458929363e-01
8.710000000000000000e+04,2.080367393800227616e-01
8.715000000000000000e+04,2.079632816982212029e-01
8.720000000000000000e+04,2.079472477064217562e-01
8.725000000000000000e+04,2.078968481375355615e-01
8.730000000000000000e+04,2.078235967926687633e-01
8.735000000000000000e+04,2.079107040641097470e-01
8.740000000000000000e+04,2.079748283752858584e-01
8.745000000000000000e+04,2.080160091480844076e-01
8.750000000000000000e+04,2.079657142857140317e-01
8.755000000000000000e+04,2.079954311821814450e-01
8.760000000000000000e+04,2.079680365296802946e-01
8.765000000000000000e+04,2.079406731317739732e-01
8.770000000000000000e+04,2.079133409350055750e-01
8.775000000000000000e+04,2.079430199430198634e-01
8.780000000000000000e+04,2.079043280182233389e-01
8.785000000000000000e+04,2.078656801365965368e-01
8.790000000000000000e+04,2.079067121729238354e-01
8.795000000000000000e+04,2.079249573621375358e-01
8.800000000000000000e+04,2.079318181818181344e-01
8.805000000000000000e+04,2.078818852924474159e-01
8.810000000000000000e+04,2.078774120317819774e-01
8.815000000000000000e+04,2.079410096426544396e-01
8.820000000000000000e+04,2.079478458049884848e-01
8.825000000000000000e+04,2.079660056657221534e-01
8.830000000000000000e+04,2.079388448471119477e-01
8.835000000000000000e+04,2.079683078664402718e-01
8.840000000000000000e+04,2.079864253393666207e-01
8.845000000000000000e+04,2.079819106840023746e-01
8.850000000000000000e+04,2.079774011299435621e-01
8.855000000000000000e+04,2.079503105590061740e-01
8.860000000000000000e+04,2.080135440180587436e-01
8.865000000000000000e+04,2.080315848843768411e-01
8.870000000000000000e+04,2.079932356257046533e-01
8.875000000000000000e+04,2.080338028169013698e-01
8.880000000000000000e+04,2.080405405405404973e-01
8.885000000000000000e+04,2.081148002250984563e-01
8.890000000000000000e+04,2.082114735658041893e-01
8.895000000000000000e+04,2.083192804946598364e-01
8.900000000000000000e+04,2.083595505617978072e-01
8.905000000000000000e+04,2.085233015160023740e-01
8.910000000000000000e+04,2.085858585858587910e-01
8.915000000000000000e+04,2.087492989343804339e-01
8.920000000000000000e+04,2.088789237668162713e-01
8.925000000000000000e+04,2.089971988795519264e-01
8.930000000000000000e+04,2.092049272116462688e-01
8.935000000000000000e+04,2.094236149972021066e-01
8.940000000000000000e+04,2.095637583892618616e-01
8.945000000000000000e+04,2.097484628283960151e-01
8.950000000000000000e+04,2.099106145251399269e-01
8.955000000000000000e+04,2.101172529313235227e-01
8.960000000000000000e+04,2.102232142857144992e-01
8.965000000000000000e+04,2.103402119353041111e-01
8.970000000000000000e+04,2.103901895206244377e-01
8.975000000000000000e+04,2.105515320334263585e-01
8.980000000000000000e+04,2.105902004454346388e-01
8.985000000000000000e+04,2.106622148024488161e-01
8.990000000000000000e+04,2.107675194660737494e-01
8.995000000000000000e+04,2.108727070594778319e-01
9.000000000000000000e+04,2.110555555555558294e-01
9.005000000000000000e+04,2.112048861743479056e-01
9.010000000000000000e+04,2.112985571587129296e-01
9.015000000000000000e+04,2.114697726012206291e-01
9.020000000000000000e+04,2.115299334811535092e-01
9.025000000000000000e+04,2.116121883656514324e-01
9.030000000000000000e+04,2.116722037652274957e-01
9.035000000000000000e+04,2.117542888765914511e-01
9.040000000000000000e+04,2.117809734513277919e-01
9.045000000000000000e+04,2.117965726920954250e-01
9.050000000000000000e+04,2.117900552486191024e-01
9.055000000000000000e+04,2.118939812258424371e-01
9.060000000000000000e+04,2.119094922737311260e-01
9.065000000000000000e+04,2.118808604522895711e-01
9.070000000000000000e+04,2.118191841234845774e-01
9.075000000000000000e+04,2.117906336088159203e-01
9.080000000000000000e+04,2.118061674008814843e-01
9.085000000000000000e+04,2.117666483214092621e-01
9.090000000000000000e+04,2.117711771177121505e-01
9.095000000000000000e+04,2.117976910390328704e-01
9.100000000000000000e+04,2.118131868131872264e-01
9.105000000000000000e+04,2.118176825919828865e-01
9.110000000000000000e+04,2.118880351262353856e-01
9.115000000000000000e+04,2.119144267690622752e-01
9.120000000000000000e+04,2.118969298245616806e-01
9.125000000000000000e+04,2.119013698630139997e-01
9.130000000000000000e+04,2.118729463307779115e-01
9.135000000000000000e+04,2.118773946360156257e-01
9.140000000000000000e+04,2.118271334792126981e-01
9.145000000000000000e+04,2.117987971569168515e-01
9.150000000000000000e+04,2.117814207650278724e-01
9.155000000000000000e+04,2.118405243036596830e-01
9.160000000000000000e+04,2.118558951965071047e-01
9.165000000000000000e+04,2.119039825422809054e-01
9.170000000000000000e+04,2.118865866957474753e-01
9.175000000000000000e+04,2.118692098092648524e-01
9.180000000000000000e+04,2.118300653594777094e-01
9.185000000000000000e+04,2.118780620577033758e-01
9.190000000000000000e+04,2.118824809575631518e-01
9.195000000000000000e+04,2.119086460032632013e-01
9.200000000000000000e+04,2.118369565217395889e-01
9.205000000000000000e+04,2.118087995654538980e-01
9.210000000000000000e+04,2.117806731813249854e-01
9.215000000000000000e+04,2.117634291915359290e-01
9.220000000000000000e+04,2.117353579175708933e-01
9.225000000000000000e+04,2.117615176151765866e-01
9.230000000000000000e+04,2.117118093174435722e-01
9.235000000000000000e+04,2.117162966973475391e-01
9.240000000000000000e+04,2.117748917748922544e-01
9.245000000000000000e+04,2.117685235262308507e-01
9.250000000000000000e+04,2.118054054054059054e-01
9.255000000000000000e+04,2.118638573743928943e-01
9.260000000000000000e+04,2.119006479481648220e-01
9.265000000000000000e+04,2.120021586616304965e-01
9.270000000000000000e+04,2.120604099244882135e-01
9.275000000000000000e+04,2.121509433962271152e-01
9.280000000000000000e+04,2.122737068965522833e-01
9.285000000000000000e+04,2.123209477652131805e-01
9.290000000000000000e+04,2.124327233584505092e-01
9.295000000000000000e+04,2.124583109198500408e-01
9.300000000000000000e+04,2.126021505376352594e-01
9.305000000000000000e+04,2.126706072004306003e-01
9.310000000000000000e+04,2.127604726100972843e-01
9.315000000000000000e+04,2.128073000536774562e-01
9.320000000000000000e+04,2.128004291845498608e-01
9.325000000000000000e+04,2.128150134048263364e-01
9.330000000000000000e+04,2.128188638799578258e-01
9.335000000000000000e+04,2.128548473486884807e-01
9.340000000000000000e+04,2.128479657387587487e-01
9.345000000000000000e+04,2.129052969502414905e-01
9.350000000000000000e+04,2.128983957219259260e-01
9.355000000000000000e+04,2.129128808124006733e-01
9.360000000000000000e+04,2.129380341880349470e-01
9.365000000000000000e+04,2.130165509877209595e-01
9.370000000000000000e+04,2.129775880469589877e-01
9.375000000000000000e+04,2.129493333333338789e-01
9.380000000000000000e+04,2.130063965884866073e-01
9.385000000000000000e+04,2.130527437400109858e-01
9.390000000000000000e+04,2.130883919062835641e-01
9.395000000000000000e+04,2.131133581692393475e-01
9.400000000000000000e+04,2.131276595744683311e-01
9.405000000000000000e+04,2.131419457735249379e-01
9.410000000000000000e+04,2.131243358129651655e-01
9.415000000000000000e+04,2.131704726500268932e-01
9.420000000000000000e+04,2.132059447983018219e-01
9.425000000000000000e+04,2.132413793103452027e-01
9.430000000000000000e+04,2.132555673382824368e-01
9.435000000000000000e+04,2.133227344992053298e-01
9.440000000000000000e+04,2.134110169491527931e-01
9.445000000000000000e+04,2.134886183165696782e-01
9.450000000000000000e+04,2.135555555555556095e-01
9.455000000000000000e+04,2.136858804865150452e-01
9.460000000000000000e+04,2.139006342494714774e-01
9.465000000000000000e+04,2.141151611199155202e-01
9.470000000000000000e+04,2.144244984160508238e-01
9.475000000000000000e+04,2.147018469656993001e-01
9.480000000000000000e+04,2.149578059071730884e-01
9.485000000000000000e+04,2.152029520295205001e-01
9.490000000000000000e+04,2.154056902002111917e-01
9.495000000000000000e+04,2.156082148499215145e-01
9.500000000000000000e+04,2.158000000000004359e-01
9.505000000000000000e+04,2.159389794844823740e-01
9.510000000000000000e+04,2.159411146161939743e-01
9.515000000000000000e+04,2.160063058328959840e-01
9.520000000000000000e+04,2.160399159663871083e-01
9.525000000000000000e+04,2.160734908136489607e-01
9.530000000000000000e+04,2.161490031479545992e-01
9.535000000000000000e+04,2.162349239643426846e-01
9.540000000000000000e+04,2.162788259958079162e-01
9.545000000000000000e+04,2.163226820324785638e-01
9.550000000000000000e+04,2.164502617801056517e-01
9.555000000000000000e+04,2.165986394557831429e-01
9.560000000000000000e+04,2.167991631799169872e-01
9.565000000000000000e+04,2.169472033455312476e-01
9.570000000000000000e+04,2.171995820271685751e-01
9.575000000000000000e+04,2.174308093994783142e-01
9.580000000000000000e+04,2.177035490605433998e-01
9.585000000000000000e+04,2.179968701095467698e-01
9.590000000000000000e+04,2.182794577685093218e-01
9.595000000000000000e+04,2.185304846274105373e-01
9.600000000000000000e+04,2.187083333333338375e-01
9.605000000000000000e+04,2.189276418532020707e-01
9.610000000000000000e+04,2.191155046826228636e-01
9.615000000000000000e+04,2.192303692147691552e-01
9.620000000000000000e+04,2.193139293139299562e-01
9.625000000000000000e+04,2.193350649350654380e-01
9.630000000000000000e+04,2.193354101765321862e-01
9.635000000000000000e+04,2.193046185781011015e-01
9.640000000000000000e+04,2.192634854771789432e-01
9.645000000000000000e+04,2.192431311560400498e-01
9.650000000000000000e+04,2.192020725388606761e-01
9.655000000000000000e+04,2.191714137752465152e-01
9.660000000000000000e+04,2.190890269151143654e-01
9.665000000000000000e+04,2.191101914123131655e-01
9.670000000000000000e+04,2.191313340227515061e-01
9.675000000000000000e+04,2.191421188630497952e-01
9.680000000000000000e+04,2.191115702479346505e-01
9.685000000000000000e+04,2.191120289106873176e-01
9.690000000000000000e+04,2.191537667698663927e-01
9.695000000000000000e+04,2.191645177926771493e-01
9.700000000000000000e+04,2.191546391752582923e-01
9.705000000000000000e+04,2.190932509015976470e-01
9.710000000000000000e+04,2.189907312049438337e-01
9.715000000000000000e+04,2.189191971178593710e-01
9.720000000000000000e+04,2.188683127572022269e-01
9.725000000000000000e+04,2.187866323907460275e-01
9.730000000000000000e+04,2.187872559095586644e-01
9.735000000000000000e+04,2.187262455059071908e-01
9.740000000000000000e+04,2.186652977412738563e-01
9.745000000000000000e+04,2.185736275012834240e-01
9.750000000000000000e+04,2.184717948717956049e-01
9.755000000000000000e+04,2.184520758585346556e-01
9.760000000000000000e+04,2.183606557377056057e-01
9.765000000000000000e+04,2.183512544802874433e-01
9.770000000000000000e+04,2.183520982599801985e-01
9.775000000000000000e+04,2.184552429667526996e-01
9.780000000000000000e+04,2.186196319018414991e-01
9.785000000000000000e+04,2.186612161471649662e-01
9.790000000000000000e+04,2.187844739530141192e-01
9.795000000000000000e+04,2.189688616641151664e-01
9.800000000000000000e+04,2.191326530612253964e-01
9.805000000000000000e+04,2.191942886282517156e-01
9.810000000000000000e+04,2.193272171253829450e-01
9.815000000000000000e+04,2.193377483443715303e-01
9.820000000000000000e+04,2.193380855397155382e-01
9.825000000000000000e+04,2.193893129770998207e-01
9.830000000000000000e+04,2.194303153611399659e-01
9.835000000000000000e+04,2.194102694458571479e-01
9.840000000000000000e+04,2.194918699186998168e-01
9.845000000000000000e+04,2.195429151853738603e-01
9.850000000000000000e+04,2.196345177664981441e-01
9.855000000000000000e+04,2.197463216641306338e-01
9.860000000000000000e+04,2.197565922920899084e-01
9.865000000000000000e+04,2.199087683730365228e-01
9.870000000000000000e+04,2.200607902735566002e-01
9.875000000000000000e+04,2.203037974683547395e-01
9.880000000000000000e+04,2.204959514170043988e-01
9.885000000000000000e+04,2.206676783004554721e-01
9.890000000000000000e+04,2.208897876643077240e-01
9.895000000000000000e+04,2.210308236483075617e-01
9.900000000000000000e+04,2.210404040404044534e-01
9.905000000000000000e+04,2.211206461383143640e-01
9.910000000000000000e+04,2.212512613521699367e-01
9.915000000000000000e+04,2.213010590015133672e-01
9.920000000000000000e+04,2.213709677419360145e-01
9.925000000000000000e+04,2.214005037783380869e-01
9.930000000000000000e+04,2.214400805639481773e-01
9.935000000000000000e+04,2.214896829391047317e-01
9.940000000000000000e+04,2.215492957746484914e-01
9.945000000000000000e+04,2.215686274509809095e-01
9.950000000000000000e+04,2.216482412060304941e-01
9.955000000000000000e+04,2.216775489703669555e-01
9.960000000000000000e+04,2.216967871485946706e-01
9.965000000000000000e+04,2.217661816357253401e-01
9.970000000000000000e+04,2.218154463390173969e-01
9.975000000000000000e+04,2.219548872180454879e-01
9.980000000000000000e+04,2.220040080160325391e-01
9.985000000000000000e+04,2.220931397095648741e-01
9.990000000000000000e+04,2.221521521521525877e-01
9.995000000000000000e+04,2.222711355677843004e-01


==> Plot_Data/indQ_act_freqs_hist_action_2.csv <==
x,y
0.000000000000000000e+00,0.000000000000000000e+00
5.000000000000000000e+01,1.799999999999999656e-01
1.000000000000000000e+02,8.999999999999996891e-02
1.500000000000000000e+02,6.666666666666667962e-02
2.000000000000000000e+02,6.000000000000001166e-02
2.500000000000000000e+02,1.000000000000000194e-01
3.000000000000000000e+02,1.866666666666667029e-01
3.500000000000000000e+02,1.742857142857144326e-01
4.000000000000000000e+02,1.625000000000001998e-01
4.500000000000000000e+02,2.533333333333334103e-01
5.000000000000000000e+02,3.280000000000001803e-01
5.500000000000000000e+02,3.890909090909092094e-01
6.000000000000000000e+02,4.400000000000000577e-01
6.500000000000000000e+02,4.800000000000002043e-01
7.000000000000000000e+02,4.528571428571431245e-01
7.500000000000000000e+02,4.226666666666669125e-01
8.000000000000000000e+02,4.012500000000002176e-01
8.500000000000000000e+02,4.247058823529412108e-01
9.000000000000000000e+02,4.566666666666669427e-01
9.500000000000000000e+02,4.852631578947371183e-01
1.000000000000000000e+03,5.110000000000003428e-01
1.050000000000000000e+03,5.257142857142861336e-01
1.100000000000000000e+03,5.027272727272732444e-01
1.150000000000000000e+03,4.808695652173917146e-01
1.200000000000000000e+03,4.616666666666671692e-01
1.250000000000000000e+03,4.792000000000000703e-01
1.300000000000000000e+03,4.969230769230771338e-01
1.350000000000000000e+03,4.851851851851852193e-01
1.400000000000000000e+03,4.849999999999999312e-01
1.450000000000000000e+03,4.951724137931033942e-01
1.500000000000000000e+03,4.966666666666662566e-01
1.550000000000000000e+03,5.109677419354832217e-01
1.600000000000000000e+03,5.262499999999991074e-01
1.650000000000000000e+03,5.406060606060599794e-01
1.700000000000000000e+03,5.541176470588229375e-01
1.750000000000000000e+03,5.668571428571419490e-01
1.800000000000000000e+03,5.788888888888882311e-01
1.850000000000000000e+03,5.902702702702695703e-01
1.900000000000000000e+03,6.010526315789467278e-01
1.950000000000000000e+03,6.112820512820504870e-01
2.000000000000000000e+03,6.209999999999995524e-01
2.050000000000000000e+03,6.302439024390240618e-01
2.100000000000000000e+03,6.390476190476187535e-01
2.150000000000000000e+03,6.474418604651157594e-01
2.200000000000000000e+03,6.554545454545451788e-01
2.250000000000000000e+03,6.631111111111106515e-01
2.300000000000000000e+03,6.704347826086951567e-01
2.350000000000000000e+03,6.774468085106378767e-01
2.400000000000000000e+03,6.841666666666665897e-01
2.450000000000000000e+03,6.906122448979592487e-01
2.500000000000000000e+03,6.968000000000000860e-01
2.550000000000000000e+03,7.027450980392158097e-01
2.600000000000000000e+03,7.084615384615388090e-01
2.650000000000000000e+03,7.135849056603777996e-01
2.700000000000000000e+03,7.188888888888892437e-01
2.750000000000000000e+03,7.240000000000004210e-01
2.800000000000000000e+03,7.289285714285718143e-01
2.850000000000000000e+03,7.336842105263158276e-01
2.900000000000000000e+03,7.382758620689653384e-01
2.950000000000000000e+03,7.427118644067796094e-01
3.000000000000000000e+03,7.470000000000001084e-01
3.050000000000000000e+03,7.511475409836068096e-01
3.100000000000000000e+03,7.551612903225807250e-01
3.150000000000000000e+03,7.590476190476197482e-01
3.200000000000000000e+03,7.628125000000006706e-01
3.250000000000000000e+03,7.664615384615391935e-01
3.300000000000000000e+03,7.700000000000010170e-01
3.350000000000000000e+03,7.731343283582099435e-01
3.400000000000000000e+03,7.764705882352950228e-01
3.450000000000000000e+03,7.797101449275367635e-01
3.500000000000000000e+03,7.828571428571436952e-01
3.550000000000000000e+03,7.859154929577473192e-01
3.600000000000000000e+03,7.888888888888896389e-01
3.650000000000000000e+03,7.917808219178086304e-01
3.700000000000000000e+03,7.945945945945953603e-01
3.750000000000000000e+03,7.973333333333336714e-01
3.800000000000000000e+03,8.000000000000002665e-01
3.850000000000000000e+03,8.025974025974031978e-01
3.900000000000000000e+03,8.051282051282059316e-01
3.950000000000000000e+03,8.075949367088615105e-01
4.000000000000000000e+03,8.100000000000007194e-01
4.050000000000000000e+03,8.123456790123465554e-01
4.100000000000000000e+03,8.146341463414639161e-01
4.150000000000000000e+03,8.168674698795185263e-01
4.200000000000000000e+03,8.190476190476192464e-01
4.250000000000000000e+03,8.211764705882357296e-01
4.300000000000000000e+03,8.232558139534894570e-01
4.350000000000000000e+03,8.252873563218408037e-01
4.400000000000000000e+03,8.272727272727286030e-01
4.450000000000000000e+03,8.292134831460690192e-01
4.500000000000000000e+03,8.311111111111127991e-01
4.550000000000000000e+03,8.329670329670344486e-01
4.600000000000000000e+03,8.347826086956540159e-01
4.650000000000000000e+03,8.365591397849484467e-01
4.700000000000000000e+03,8.382978723404275190e-01
4.750000000000000000e+03,8.397894736842123065e-01
4.800000000000000000e+03,8.414583333333353066e-01
4.850000000000000000e+03,8.430927835051567065e-01
4.900000000000000000e+03,8.446938775510225428e-01
4.950000000000000000e+03,8.462626262626278262e-01
5.000000000000000000e+03,8.474000000000011523e-01
5.050000000000000000e+03,8.487128712871301328e-01
5.100000000000000000e+03,8.501960784313739028e-01
5.150000000000000000e+03,8.514563106796125824e-01
5.200000000000000000e+03,8.523076923076932099e-01
5.250000000000000000e+03,8.493333333333342727e-01
5.300000000000000000e+03,8.415094339622648523e-01
5.350000000000000000e+03,8.336448598130847820e-01
5.400000000000000000e+03,8.259259259259265074e-01
5.450000000000000000e+03,8.183486238532113877e-01
5.500000000000000000e+03,8.109090909090914678e-01
5.550000000000000000e+03,8.039639639639646340e-01
5.600000000000000000e+03,8.019642857142861292e-01
5.650000000000000000e+03,8.037168141592927473e-01
5.700000000000000000e+03,8.052631578947375690e-01
5.750000000000000000e+03,8.036521739130441100e-01
5.800000000000000000e+03,7.981034482758628812e-01
5.850000000000000000e+03,7.929914529914534604e-01
5.900000000000000000e+03,7.894915254237292457e-01
5.950000000000000000e+03,7.878991596638659223e-01
6.000000000000000000e+03,7.855000000000004201e-01
6.050000000000000000e+03,7.824793388429753804e-01
6.100000000000000000e+03,7.788524590163936612e-01
6.150000000000000000e+03,7.738211382113824310e-01
6.200000000000000000e+03,7.679032258064517613e-01
6.250000000000000000e+03,7.622400000000000286e-01
6.300000000000000000e+03,7.563492063492063266e-01
6.350000000000000000e+03,7.505511811023626301e-01
6.400000000000000000e+03,7.459375000000003642e-01
6.450000000000000000e+03,7.407751937984505819e-01
6.500000000000000000e+03,7.361538461538474909e-01
6.550000000000000000e+03,7.316030534351158909e-01
6.600000000000000000e+03,7.269696969696983757e-01
6.650000000000000000e+03,7.218045112781970030e-01
6.700000000000000000e+03,7.165671641791061530e-01
6.750000000000000000e+03,7.112592592592611451e-01
6.800000000000000000e+03,7.060294117647076817e-01
6.850000000000000000e+03,7.008759124087610148e-01
6.900000000000000000e+03,6.957971014492769779e-01
6.950000000000000000e+03,6.907913669064768003e-01
7.000000000000000000e+03,6.858571428571447193e-01
7.050000000000000000e+03,6.809929078014201886e-01
7.100000000000000000e+03,6.761971830985935572e-01
7.150000000000000000e+03,6.714685314685333584e-01
7.200000000000000000e+03,6.668055555555573166e-01
7.250000000000000000e+03,6.622068965517260430e-01
7.300000000000000000e+03,6.576712328767140292e-01
7.350000000000000000e+03,6.531972789115663147e-01
7.400000000000000000e+03,6.487837837837855393e-01
7.450000000000000000e+03,6.444295302013440807e-01
7.500000000000000000e+03,6.401333333333349973e-01
7.550000000000000000e+03,6.358940397351009466e-01
7.600000000000000000e+03,6.317105263157913875e-01
7.650000000000000000e+03,6.275816993464068405e-01
7.700000000000000000e+03,6.235064935064951186e-01
7.750000000000000000e+03,6.194838709677433775e-01
7.800000000000000000e+03,6.155128205128221897e-01
7.850000000000000000e+03,6.115923566878997963e-01
7.900000000000000000e+03,6.077215189873431678e-01
7.950000000000000000e+03,6.038993710691837880e-01
8.000000000000000000e+03,6.001250000000016849e-01
8.050000000000000000e+03,5.963975155279518381e-01
8.100000000000000000e+03,5.927160493827172694e-01
8.150000000000000000e+03,5.890797546012280783e-01
8.200000000000000000e+03,5.854878048780500777e-01
8.250000000000000000e+03,5.819393939393950888e-01
8.300000000000000000e+03,5.784337349397601358e-01
8.350000000000000000e+03,5.749700598802408580e-01
8.400000000000000000e+03,5.715476190476206364e-01
8.450000000000000000e+03,5.681656804733736799e-01
8.500000000000000000e+03,5.648235294117658345e-01
8.550000000000000000e+03,5.615204678362585300e-01
8.600000000000000000e+03,5.582558139534896657e-01
8.650000000000000000e+03,5.550289017341049069e-01
8.700000000000000000e+03,5.518390804597708144e-01
8.750000000000000000e+03,5.486857142857147762e-01
8.800000000000000000e+03,5.455681818181822296e-01
8.850000000000000000e+03,5.424858757062150927e-01
8.900000000000000000e+03,5.395505617977530699e-01
8.950000000000000000e+03,5.367597765363131268e-01
9.000000000000000000e+03,5.338888888888893014e-01
9.050000000000000000e+03,5.313812154696133661e-01
9.100000000000000000e+03,5.308791208791209248e-01
9.150000000000000000e+03,5.326775956284148794e-01
9.200000000000000000e+03,5.351086956521736715e-01
9.250000000000000000e+03,5.374054054054054896e-01
9.300000000000000000e+03,5.378494623655912799e-01
9.350000000000000000e+03,5.354010695187169100e-01
9.400000000000000000e+03,5.325531914893617547e-01
9.450000000000000000e+03,5.297354497354498370e-01
9.500000000000000000e+03,5.271578947368421586e-01
9.550000000000000000e+03,5.252356020942409165e-01
9.600000000000000000e+03,5.269791666666669983e-01
9.650000000000000000e+03,5.290155440414511245e-01
9.700000000000000000e+03,5.311340206185567459e-01
9.750000000000000000e+03,5.325128205128206726e-01
9.800000000000000000e+03,5.333673469387760768e-01
9.850000000000000000e+03,5.343147208121828973e-01
9.900000000000000000e+03,5.350505050505054427e-01
9.950000000000000000e+03,5.352763819095485154e-01
1.000000000000000000e+04,5.359000000000010422e-01
1.005000000000000000e+04,5.363184079601995835e-01
1.010000000000000000e+04,5.371287128712876058e-01
1.015000000000000000e+04,5.385221674876852216e-01
1.020000000000000000e+04,5.399019607843146273e-01
1.025000000000000000e+04,5.410731707317077976e-01
1.030000000000000000e+04,5.408737864077672874e-01
1.035000000000000000e+04,5.425120772946864234e-01
1.040000000000000000e+04,5.435576923076923528e-01
1.045000000000000000e+04,5.442105263157893669e-01
1.050000000000000000e+04,5.457142857142855963e-01
1.055000000000000000e+04,5.468246445497630948e-01
1.060000000000000000e+04,5.480188679245279193e-01
1.065000000000000000e+04,5.496713615023471888e-01
1.070000000000000000e+04,5.515887850467288134e-01
1.075000000000000000e+04,5.534883720930231510e-01
1.080000000000000000e+04,5.552777777777776480e-01
1.085000000000000000e+04,5.572350230414743200e-01
1.090000000000000000e+04,5.592660550458715685e-01
1.095000000000000000e+04,5.611872146118723759e-01
1.100000000000000000e+04,5.631818181818183389e-01
1.105000000000000000e+04,5.651583710407235284e-01
1.110000000000000000e+04,5.670270270270263424e-01
1.115000000000000000e+04,5.688789237668157028e-01
1.120000000000000000e+04,5.707142857142852854e-01
1.125000000000000000e+04,5.723555555555553953e-01
1.130000000000000000e+04,5.741592920353978391e-01
1.135000000000000000e+04,5.760352422907487613e-01
1.140000000000000000e+04,5.778947368421054609e-01
1.145000000000000000e+04,5.797379912663760404e-01
1.150000000000000000e+04,5.815652173913048451e-01
1.155000000000000000e+04,5.833766233766237708e-01
1.160000000000000000e+04,5.851724137931041403e-01
1.165000000000000000e+04,5.869527896995719862e-01
1.170000000000000000e+04,5.887179487179500237e-01
1.175000000000000000e+04,5.904680851063844882e-01
1.180000000000000000e+04,5.920338983050865700e-01
1.185000000000000000e+04,5.937552742616051260e-01
1.190000000000000000e+04,5.952941176470608609e-01
1.195000000000000000e+04,5.968200836820105604e-01
1.200000000000000000e+04,5.983333333333358262e-01
1.205000000000000000e+04,5.998340248962681365e-01
1.210000000000000000e+04,6.014049586776887280e-01
1.215000000000000000e+04,6.030452674897143206e-01
1.220000000000000000e+04,6.046721311475430349e-01
1.225000000000000000e+04,6.062857142857165371e-01
1.230000000000000000e+04,6.078861788617908601e-01
1.235000000000000000e+04,6.094736842105286101e-01
1.240000000000000000e+04,6.108870967741956148e-01
1.245000000000000000e+04,6.122891566265082908e-01
1.250000000000000000e+04,6.136800000000028898e-01
1.255000000000000000e+04,6.150597609561784251e-01
1.260000000000000000e+04,6.161111111111139405e-01
1.265000000000000000e+04,6.169960474308330278e-01
1.270000000000000000e+04,6.171653543307116241e-01
1.275000000000000000e+04,6.171764705882385460e-01
1.280000000000000000e+04,6.160156250000033973e-01
1.285000000000000000e+04,6.147081712062290038e-01
1.290000000000000000e+04,6.137209302325616900e-01
1.295000000000000000e+04,6.135907335907371252e-01
1.300000000000000000e+04,6.128461538461574820e-01
1.305000000000000000e+04,6.130268199233751547e-01
1.310000000000000000e+04,6.131297709923702044e-01
1.315000000000000000e+04,6.139163498098895166e-01
1.320000000000000000e+04,6.146969696969731833e-01
1.325000000000000000e+04,6.147169811320788435e-01
1.330000000000000000e+04,6.149624060150407079e-01
1.335000000000000000e+04,6.151310861423254783e-01
1.340000000000000000e+04,6.154477611940334381e-01
1.345000000000000000e+04,6.161338289962863257e-01
1.350000000000000000e+04,6.165925925925967999e-01
1.355000000000000000e+04,6.175645756457607272e-01
1.360000000000000000e+04,6.186764705882396020e-01
1.365000000000000000e+04,6.194139194139237636e-01
1.370000000000000000e+04,6.198540145985449445e-01
1.375000000000000000e+04,6.210181818181867985e-01
1.380000000000000000e+04,6.219565217391356260e-01
1.385000000000000000e+04,6.223826714801494742e-01
1.390000000000000000e+04,6.233812949640339385e-01
1.395000000000000000e+04,6.247311827957040542e-01
1.400000000000000000e+04,6.260714285714338301e-01
1.405000000000000000e+04,6.274021352313224886e-01
1.410000000000000000e+04,6.286524822695090942e-01
1.415000000000000000e+04,6.299646643109593214e-01
1.420000000000000000e+04,6.311267605633857913e-01
1.425000000000000000e+04,6.316491228070230113e-01
1.430000000000000000e+04,6.327272727272780228e-01
1.435000000000000000e+04,6.337282229965210956e-01
1.440000000000000000e+04,6.344444444444502507e-01
1.445000000000000000e+04,6.355017301038123900e-01
1.450000000000000000e+04,6.362068965517304608e-01
1.455000000000000000e+04,6.365635738831677548e-01
1.460000000000000000e+04,6.369178082191845336e-01
1.465000000000000000e+04,6.373378839590506661e-01
1.470000000000000000e+04,6.380272108843600964e-01
1.475000000000000000e+04,6.384406779661078168e-01
1.480000000000000000e+04,6.385810810810870208e-01
1.485000000000000000e+04,6.388552188552248934e-01
1.490000000000000000e+04,6.393959731543683578e-01
1.495000000000000000e+04,6.404013377926478512e-01
1.500000000000000000e+04,6.413333333333390840e-01
1.505000000000000000e+04,6.423255813953547833e-01
1.510000000000000000e+04,6.433112582781516098e-01
1.515000000000000000e+04,6.438943894389497213e-01
1.520000000000000000e+04,6.442105263157950068e-01
1.525000000000000000e+04,6.430819672131200537e-01
1.530000000000000000e+04,6.420261437908552082e-01
1.535000000000000000e+04,6.407817589576600970e-01
1.540000000000000000e+04,6.403246753246806255e-01
1.545000000000000000e+04,6.398705501618177083e-01
1.550000000000000000e+04,6.390322580645216854e-01
1.555000000000000000e+04,6.383279742765328724e-01
1.560000000000000000e+04,6.373717948718002901e-01
1.565000000000000000e+04,6.362300319488872757e-01
1.570000000000000000e+04,6.356050955414067616e-01
1.575000000000000000e+04,6.346666666666720413e-01
1.580000000000000000e+04,6.339240506329169023e-01
1.585000000000000000e+04,6.333753943217719229e-01
1.590000000000000000e+04,6.330188679245332128e-01
1.595000000000000000e+04,6.324137931034532478e-01
1.600000000000000000e+04,6.309375000000047029e-01
1.605000000000000000e+04,6.304049844236810918e-01
1.610000000000000000e+04,6.297515527950359182e-01
1.615000000000000000e+04,6.288544891640912571e-01
1.620000000000000000e+04,6.279012345679058082e-01
1.625000000000000000e+04,6.275076923076969848e-01
1.630000000000000000e+04,6.273619631901881100e-01
1.635000000000000000e+04,6.273394495412881744e-01
1.640000000000000000e+04,6.270121951219546075e-01
1.645000000000000000e+04,6.268085106383011196e-01
1.650000000000000000e+04,6.261212121212154091e-01
1.655000000000000000e+04,6.262839879154112888e-01
1.660000000000000000e+04,6.256626506024131062e-01
1.665000000000000000e+04,6.247447447447476154e-01
1.670000000000000000e+04,6.237724550898235965e-01
1.675000000000000000e+04,6.237014925373167706e-01
1.680000000000000000e+04,6.236309523809557831e-01
1.685000000000000000e+04,6.237982195845725997e-01
1.690000000000000000e+04,6.244970414201210795e-01
1.695000000000000000e+04,6.254867256637199890e-01
1.700000000000000000e+04,6.261764705882384430e-01
1.705000000000000000e+04,6.268621700879797309e-01
1.710000000000000000e+04,6.277192982456172299e-01
1.715000000000000000e+04,6.284548104956296788e-01
1.720000000000000000e+04,6.290697674418630481e-01
1.725000000000000000e+04,6.293913043478286395e-01
1.730000000000000000e+04,6.294219653179212726e-01
1.735000000000000000e+04,6.297406340057661867e-01
1.740000000000000000e+04,6.305172413793127539e-01
1.745000000000000000e+04,6.312893982808039928e-01
1.750000000000000000e+04,6.321714285714300496e-01
1.755000000000000000e+04,6.330484330484347222e-01
1.760000000000000000e+04,6.340340909090930177e-01
1.765000000000000000e+04,6.350708215297474757e-01
1.770000000000000000e+04,6.361016949152563660e-01
1.775000000000000000e+04,6.369577464788754861e-01
1.780000000000000000e+04,6.379213483146090047e-01
1.785000000000000000e+04,6.388235294117670104e-01
1.790000000000000000e+04,6.396089385474881261e-01
1.795000000000000000e+04,6.404456824512556601e-01
1.800000000000000000e+04,6.413888888888908957e-01
1.805000000000000000e+04,6.421052631578968439e-01
1.810000000000000000e+04,6.429834254143667049e-01
1.815000000000000000e+04,6.437465564738312773e-01
1.820000000000000000e+04,6.444505494505516907e-01
1.825000000000000000e+04,6.450410958904134739e-01
1.830000000000000000e+04,6.457923497267781254e-01
1.835000000000000000e+04,6.465940054495934453e-01
1.840000000000000000e+04,6.474456521739154757e-01
1.845000000000000000e+04,6.482926829268316204e-01
1.850000000000000000e+04,6.490270270270295239e-01
1.855000000000000000e+04,6.499730458221048002e-01
1.860000000000000000e+04,6.508602150537657893e-01
1.865000000000000000e+04,6.515281501340505210e-01
1.870000000000000000e+04,6.522459893048151436e-01
1.875000000000000000e+04,6.528533333333358391e-01
1.880000000000000000e+04,6.532446808510659064e-01
1.885000000000000000e+04,6.533156498673764467e-01
1.890000000000000000e+04,6.536507936507961469e-01
1.895000000000000000e+04,6.535620052770471089e-01
1.900000000000000000e+04,6.534210526315805678e-01
1.905000000000000000e+04,6.535433070866160099e-01
1.910000000000000000e+04,6.540314136125668920e-01
1.915000000000000000e+04,6.546736292428216863e-01
1.920000000000000000e+04,6.553645833333352488e-01
1.925000000000000000e+04,6.562597402597422080e-01
1.930000000000000000e+04,6.570466321243545460e-01
1.935000000000000000e+04,6.578294573643435061e-01
1.940000000000000000e+04,6.583505154639200940e-01
1.945000000000000000e+04,6.589203084832931934e-01
1.950000000000000000e+04,6.595384615384641824e-01
1.955000000000000000e+04,6.601534526854245799e-01
1.960000000000000000e+04,6.607653061224516566e-01
1.965000000000000000e+04,6.612722646310457142e-01
1.970000000000000000e+04,6.617766497461954334e-01
1.975000000000000000e+04,6.620253164556993974e-01
1.980000000000000000e+04,6.626262626262658939e-01
1.985000000000000000e+04,6.630226700251921068e-01
1.990000000000000000e+04,6.636180904522643864e-01
1.995000000000000000e+04,6.638596491228100360e-01
2.000000000000000000e+04,6.643000000000029992e-01
2.005000000000000000e+04,6.645386533665865736e-01
2.010000000000000000e+04,6.649253731343315321e-01
2.015000000000000000e+04,6.647642679900777063e-01
2.020000000000000000e+04,6.648514851485182175e-01
2.025000000000000000e+04,6.648888888888924154e-01
2.030000000000000000e+04,6.644334975369492469e-01
2.035000000000000000e+04,6.637837837837873289e-01
2.040000000000000000e+04,6.631372549019640683e-01
2.045000000000000000e+04,6.625427872860668588e-01
2.050000000000000000e+04,6.616585365853694389e-01
2.055000000000000000e+04,6.615085158150888489e-01
2.060000000000000000e+04,6.618932038834990372e-01
2.065000000000000000e+04,6.623728813559364159e-01
2.070000000000000000e+04,6.628985507246422104e-01
2.075000000000000000e+04,6.633734939759083904e-01
2.080000000000000000e+04,6.638461538461588596e-01
2.085000000000000000e+04,6.644124700239859571e-01
2.090000000000000000e+04,6.649282296650770308e-01
2.095000000000000000e+04,6.645346062052558400e-01
2.100000000000000000e+04,6.643809523809579565e-01
2.105000000000000000e+04,6.637054631829030216e-01
2.110000000000000000e+04,6.628436018957398757e-01
2.115000000000000000e+04,6.616548463357028176e-01
2.120000000000000000e+04,6.602358490566093696e-01
2.125000000000000000e+04,6.588235294117699148e-01
2.130000000000000000e+04,6.572769953051696978e-01
2.135000000000000000e+04,6.557845433255325984e-01
2.140000000000000000e+04,6.542523364486040327e-01
2.145000000000000000e+04,6.527738927738984120e-01
2.150000000000000000e+04,6.516279069767502152e-01
2.155000000000000000e+04,6.505800464037183595e-01
2.160000000000000000e+04,6.493981481481537754e-01
2.165000000000000000e+04,6.479445727482733286e-01
2.170000000000000000e+04,6.464976958525399109e-01
2.175000000000000000e+04,6.450574712643730724e-01
2.180000000000000000e+04,6.435779816513812479e-01
2.185000000000000000e+04,6.421052631579000636e-01
2.190000000000000000e+04,6.406392694063983706e-01
2.195000000000000000e+04,6.391799544419191070e-01
2.200000000000000000e+04,6.377272727272781383e-01
2.205000000000000000e+04,6.362811791383268245e-01
2.210000000000000000e+04,6.348868778280586378e-01
2.215000000000000000e+04,6.334988713318330245e-01
2.220000000000000000e+04,6.322522522522567856e-01
2.225000000000000000e+04,6.310112359550604788e-01
2.230000000000000000e+04,6.301793721973135698e-01
2.235000000000000000e+04,6.296644295302055161e-01
2.240000000000000000e+04,6.292857142857188890e-01
2.245000000000000000e+04,6.281959910913188505e-01
2.250000000000000000e+04,6.272444444444496003e-01
2.255000000000000000e+04,6.259866962306037674e-01
2.260000000000000000e+04,6.247345132743411522e-01
2.265000000000000000e+04,6.234437086092762259e-01
2.270000000000000000e+04,6.220704845815026029e-01
2.275000000000000000e+04,6.208791208791262228e-01
2.280000000000000000e+04,6.195614035087773086e-01
2.285000000000000000e+04,6.182494529540535355e-01
2.290000000000000000e+04,6.169432314410537854e-01
2.295000000000000000e+04,6.155991285403104030e-01
2.300000000000000000e+04,6.142608695652226336e-01
2.305000000000000000e+04,6.129284164859054584e-01
2.310000000000000000e+04,6.116017316017369199e-01
2.315000000000000000e+04,6.102807775378022992e-01
2.320000000000000000e+04,6.090086206896609955e-01
2.325000000000000000e+04,6.077419354838765608e-01
2.330000000000000000e+04,6.067381974248984289e-01
2.335000000000000000e+04,6.059100642398344005e-01
2.340000000000000000e+04,6.055128205128259555e-01
2.345000000000000000e+04,6.048614072494726823e-01
2.350000000000000000e+04,6.040000000000056435e-01
2.355000000000000000e+04,6.034394904458657560e-01
2.360000000000000000e+04,6.030932203389888224e-01
2.365000000000000000e+04,6.023678646934516046e-01
2.370000000000000000e+04,6.012236286919883099e-01
2.375000000000000000e+04,6.000000000000053069e-01
2.380000000000000000e+04,5.989915966386605284e-01
2.385000000000000000e+04,5.979035639413050607e-01
2.390000000000000000e+04,5.969037656903819489e-01
2.395000000000000000e+04,5.957828810020927568e-01
2.400000000000000000e+04,5.945833333333385706e-01
2.405000000000000000e+04,5.934303534303584371e-01
2.410000000000000000e+04,5.924066390041540231e-01
2.415000000000000000e+04,5.917184265010401178e-01
2.420000000000000000e+04,5.911570247933933819e-01
2.425000000000000000e+04,5.903092783505200503e-01
2.430000000000000000e+04,5.892592592592640344e-01
2.435000000000000000e+04,5.883367556468221959e-01
2.440000000000000000e+04,5.872540983606605591e-01
2.445000000000000000e+04,5.861758691206589988e-01
2.450000000000000000e+04,5.850612244898006908e-01
2.455000000000000000e+04,5.839103869653817780e-01
2.460000000000000000e+04,5.827642276422818624e-01
2.465000000000000000e+04,5.816227180527437923e-01
2.470000000000000000e+04,5.804858299595195836e-01
2.475000000000000000e+04,5.793535353535408383e-01
2.480000000000000000e+04,5.785080645161344570e-01
2.485000000000000000e+04,5.780281690140898210e-01
2.490000000000000000e+04,5.773895582329370280e-01
2.495000000000000000e+04,5.767535070140336062e-01
2.500000000000000000e+04,5.769200000000050954e-01
2.505000000000000000e+04,5.769261477045960484e-01
2.510000000000000000e+04,5.768127490039891558e-01
2.515000000000000000e+04,5.767395626242595164e-01
2.520000000000000000e+04,5.765079365079415208e-01
2.525000000000000000e+04,5.760000000000052855e-01
2.530000000000000000e+04,5.753359683794516677e-01
2.535000000000000000e+04,5.748323471400442752e-01
2.540000000000000000e+04,5.742913385826823314e-01
2.545000000000000000e+04,5.742632612966652728e-01
2.550000000000000000e+04,5.741960784313778765e-01
2.555000000000000000e+04,5.740508806262285546e-01
2.560000000000000000e+04,5.736718750000056044e-01
2.565000000000000000e+04,5.736452241715449540e-01
2.570000000000000000e+04,5.736964980544796422e-01
2.575000000000000000e+04,5.737087378640822743e-01
2.580000000000000000e+04,5.739534883720975866e-01
2.585000000000000000e+04,5.738491295938149550e-01
2.590000000000000000e+04,5.734749034749077046e-01
2.595000000000000000e+04,5.732947976878655094e-01
2.600000000000000000e+04,5.731153846153886899e-01
2.605000000000000000e+04,5.728598848368563479e-01
2.610000000000000000e+04,5.727203065134142124e-01
2.615000000000000000e+04,5.728489483747655209e-01
2.620000000000000000e+04,5.730152671755771587e-01
2.625000000000000000e+04,5.733714285714331949e-01
2.630000000000000000e+04,5.737642585551376850e-01
2.635000000000000000e+04,5.742314990512382700e-01
2.640000000000000000e+04,5.748484848484897158e-01
2.645000000000000000e+04,5.751984877126702367e-01
2.650000000000000000e+04,5.750943396226465554e-01
2.655000000000000000e+04,5.745009416195910878e-01
2.660000000000000000e+04,5.742481203007572255e-01
2.665000000000000000e+04,5.740337711069470883e-01
2.670000000000000000e+04,5.735205992509415651e-01
2.675000000000000000e+04,5.730467289719677337e-01
2.680000000000000000e+04,5.729477611940350101e-01
2.685000000000000000e+04,5.728119180633194363e-01
2.690000000000000000e+04,5.725650557620863834e-01
2.695000000000000000e+04,5.722077922077966061e-01
2.700000000000000000e+04,5.720370370370410074e-01
2.705000000000000000e+04,5.719038817005585029e-01
2.710000000000000000e+04,5.719188191881958705e-01
2.715000000000000000e+04,5.716390423572781376e-01
2.720000000000000000e+04,5.716544117647093248e-01
2.725000000000000000e+04,5.721834862385356546e-01
2.730000000000000000e+04,5.726007326007365172e-01
2.735000000000000000e+04,5.729433272394925947e-01
2.740000000000000000e+04,5.734671532846757902e-01
2.745000000000000000e+04,5.740619307832464102e-01
2.750000000000000000e+04,5.746545454545496368e-01
2.755000000000000000e+04,5.752087114337609552e-01
2.760000000000000000e+04,5.756884057971057844e-01
2.765000000000000000e+04,5.763833634719751631e-01
2.770000000000000000e+04,5.770758122743719909e-01
2.775000000000000000e+04,5.778378378378418168e-01
2.780000000000000000e+04,5.784892086330976069e-01
2.785000000000000000e+04,5.789587073608660761e-01
2.790000000000000000e+04,5.795340501792156651e-01
2.795000000000000000e+04,5.797137745974997314e-01
2.800000000000000000e+04,5.799285714285754567e-01
2.805000000000000000e+04,5.801426024955479432e-01
2.810000000000000000e+04,5.801779359430647709e-01
2.815000000000000000e+04,5.803552397868604329e-01
2.820000000000000000e+04,5.806382978723451105e-01
2.825000000000000000e+04,5.811327433628364902e-01
2.830000000000000000e+04,5.814840989399342464e-01
2.835000000000000000e+04,5.820105820105873073e-01
2.840000000000000000e+04,5.824295774647936241e-01
2.845000000000000000e+04,5.829173989455235239e-01
2.850000000000000000e+04,5.831578947368474264e-01
2.855000000000000000e+04,5.835726795096378705e-01
2.860000000000000000e+04,5.839510489510547631e-01
2.865000000000000000e+04,5.841186736474753838e-01
2.870000000000000000e+04,5.843902439024449835e-01
2.875000000000000000e+04,5.843478260869620078e-01
2.880000000000000000e+04,5.843750000000054179e-01
2.885000000000000000e+04,5.844020797227088559e-01
2.890000000000000000e+04,5.843944636678256588e-01
2.895000000000000000e+04,5.844214162348934094e-01
2.900000000000000000e+04,5.844827586206954306e-01
2.905000000000000000e+04,5.845094664371830451e-01
2.910000000000000000e+04,5.843642611683904642e-01
2.915000000000000000e+04,5.845626072041217869e-01
2.920000000000000000e+04,5.844520547945258881e-01
2.925000000000000000e+04,5.844102564102614528e-01
2.930000000000000000e+04,5.844368600682644521e-01
2.935000000000000000e+04,5.842589437819474263e-01
2.940000000000000000e+04,5.842176870748352346e-01
2.945000000000000000e+04,5.843463497453361688e-01
2.950000000000000000e+04,5.844067796610222798e-01
2.955000000000000000e+04,5.845008460236941206e-01
2.960000000000000000e+04,5.845945945946000588e-01
2.965000000000000000e+04,5.847554806070882627e-01
2.970000000000000000e+04,5.847138047138104033e-01
2.975000000000000000e+04,5.848403361344598483e-01
2.980000000000000000e+04,5.848993288590663697e-01
2.985000000000000000e+04,5.848241206030209138e-01
2.990000000000000000e+04,5.849163879598718863e-01
2.995000000000000000e+04,5.849749582637782108e-01
3.000000000000000000e+04,5.849000000000051935e-01
3.005000000000000000e+04,5.848585690515859525e-01
3.010000000000000000e+04,5.848837209302379936e-01
3.015000000000000000e+04,5.849087893864061138e-01
3.020000000000000000e+04,5.846688741721900451e-01
3.025000000000000000e+04,5.845950413223193198e-01
3.030000000000000000e+04,5.845874587458796956e-01
3.035000000000000000e+04,5.847775947281763642e-01
3.040000000000000000e+04,5.851973684210576288e-01
3.045000000000000000e+04,5.855829228243070173e-01
3.050000000000000000e+04,5.860983606557427228e-01
3.055000000000000000e+04,5.865793780687450498e-01
3.060000000000000000e+04,5.872549019607895548e-01
3.065000000000000000e+04,5.878955954323051847e-01
3.070000000000000000e+04,5.885667752443046741e-01
3.075000000000000000e+04,5.891382113821188593e-01
3.080000000000000000e+04,5.897727272727324443e-01
3.085000000000000000e+04,5.902431118314475089e-01
3.090000000000000000e+04,5.907443365695843607e-01
3.095000000000000000e+04,5.908885298869197555e-01
3.100000000000000000e+04,5.904838709677473485e-01
3.105000000000000000e+04,5.898228663446111186e-01
3.110000000000000000e+04,5.892604501607774381e-01
3.115000000000000000e+04,5.886998394863623973e-01
3.120000000000000000e+04,5.882371794871860127e-01
3.125000000000000000e+04,5.876480000000061654e-01
3.130000000000000000e+04,5.870607028754053491e-01
3.135000000000000000e+04,5.866347687400379485e-01
3.140000000000000000e+04,5.863694267515987546e-01
3.145000000000000000e+04,5.859777424483376684e-01
3.150000000000000000e+04,5.855238095238165519e-01
3.155000000000000000e+04,5.851347068145869024e-01
3.160000000000000000e+04,5.847151898734246345e-01
3.165000000000000000e+04,5.848973143759942372e-01
3.170000000000000000e+04,5.851735015772935311e-01
3.175000000000000000e+04,5.854488188976444407e-01
3.180000000000000000e+04,5.860377358490633792e-01
3.185000000000000000e+04,5.864992150706507257e-01
3.190000000000000000e+04,5.869592476489099431e-01
3.195000000000000000e+04,5.875430359937476865e-01
3.200000000000000000e+04,5.880625000000073710e-01
3.205000000000000000e+04,5.882371294851870269e-01
3.210000000000000000e+04,5.881308411215031562e-01
3.215000000000000000e+04,5.875583203732580584e-01
3.220000000000000000e+04,5.868944099378954338e-01
3.225000000000000000e+04,5.860775193798521965e-01
3.230000000000000000e+04,5.854489164086759123e-01
3.235000000000000000e+04,5.848840803709499658e-01
3.240000000000000000e+04,5.844753086419824939e-01
3.245000000000000000e+04,5.838520801232734980e-01
3.250000000000000000e+04,5.831076923076986551e-01
3.255000000000000000e+04,5.824270353302674064e-01
3.260000000000000000e+04,5.818404907975522899e-01
3.265000000000000000e+04,5.811638591117981312e-01
3.270000000000000000e+04,5.807033639143792669e-01
3.275000000000000000e+04,5.804274809160363535e-01
3.280000000000000000e+04,5.803353658536642978e-01
3.285000000000000000e+04,5.804261796042676780e-01
3.290000000000000000e+04,5.805471124620117385e-01
3.295000000000000000e+04,5.807587253414319139e-01
3.300000000000000000e+04,5.811515151515206368e-01
3.305000000000000000e+04,5.814523449319273229e-01
3.310000000000000000e+04,5.816616314199455351e-01
3.315000000000000000e+04,5.818702865761746779e-01
3.320000000000000000e+04,5.819879518072346158e-01
3.325000000000000000e+04,5.821954887218103725e-01
3.330000000000000000e+04,5.824624624624682445e-01
3.335000000000000000e+04,5.824587706146980848e-01
3.340000000000000000e+04,5.826047904191670179e-01
3.345000000000000000e+04,5.828400597907383851e-01
3.350000000000000000e+04,5.828059701492593891e-01
3.355000000000000000e+04,5.827719821162495872e-01
3.360000000000000000e+04,5.827083333333386017e-01
3.365000000000000000e+04,5.831203566121893056e-01
3.370000000000000000e+04,5.832937685459995691e-01
3.375000000000000000e+04,5.835555555555611562e-01
3.380000000000000000e+04,5.835798816568106284e-01
3.385000000000000000e+04,5.836041358936541190e-01
3.390000000000000000e+04,5.834808259587077606e-01
3.395000000000000000e+04,5.835051546391807342e-01
3.400000000000000000e+04,5.833823529411817921e-01
3.405000000000000000e+04,5.833773861967743724e-01
3.410000000000000000e+04,5.835483870967790310e-01
3.415000000000000000e+04,5.837188872620843183e-01
3.420000000000000000e+04,5.836257309941572657e-01
3.425000000000000000e+04,5.837372262773781184e-01
3.430000000000000000e+04,5.836734693877611013e-01
3.435000000000000000e+04,5.837845705968036647e-01
3.440000000000000000e+04,5.838081395348899694e-01
3.445000000000000000e+04,5.840928882438382042e-01
3.450000000000000000e+04,5.842318840579771022e-01
3.455000000000000000e+04,5.842257597684578085e-01
3.460000000000000000e+04,5.844508670520290883e-01
3.465000000000000000e+04,5.845887445887506528e-01
3.470000000000000000e+04,5.846685878962597505e-01
3.475000000000000000e+04,5.848633093525241744e-01
3.480000000000000000e+04,5.849712643678220969e-01
3.485000000000000000e+04,5.852510760401783418e-01
3.490000000000000000e+04,5.852722063037312239e-01
3.495000000000000000e+04,5.852360515021521881e-01
3.500000000000000000e+04,5.853142857142921152e-01
3.505000000000000000e+04,5.851069900142715774e-01
3.510000000000000000e+04,5.850427350427409579e-01
3.515000000000000000e+04,5.849786628734052751e-01
3.520000000000000000e+04,5.846306818181876697e-01
3.525000000000000000e+04,5.843404255319208929e-01
3.530000000000000000e+04,5.840509915014222564e-01
3.535000000000000000e+04,5.837906647807691307e-01
3.540000000000000000e+04,5.835310734463328153e-01
3.545000000000000000e+04,5.833004231311756937e-01
3.550000000000000000e+04,5.830985915493012151e-01
3.555000000000000000e+04,5.830379746835495647e-01
3.560000000000000000e+04,5.829494382022525345e-01
3.565000000000000000e+04,5.830575035063167988e-01
3.570000000000000000e+04,5.830812324930025881e-01
3.575000000000000000e+04,5.831328671328726010e-01
3.580000000000000000e+04,5.832402234636923088e-01
3.585000000000000000e+04,5.832914923291545595e-01
3.590000000000000000e+04,5.835376044568297838e-01
3.595000000000000000e+04,5.835326842837329497e-01
3.600000000000000000e+04,5.837222222222273604e-01
3.605000000000000000e+04,5.837447988904352902e-01
3.610000000000000000e+04,5.839058171745208359e-01
3.615000000000000000e+04,5.839557399723430686e-01
3.620000000000000000e+04,5.840883977900607205e-01
3.625000000000000000e+04,5.841931034482809038e-01
3.630000000000000000e+04,5.845454545454594752e-01
3.635000000000000000e+04,5.844566712517242912e-01
3.640000000000000000e+04,5.840109890109937973e-01
3.645000000000000000e+04,5.836213991769592102e-01
3.650000000000000000e+04,5.832054794520593610e-01
3.655000000000000000e+04,5.826538987688142379e-01
3.660000000000000000e+04,5.821584699453593581e-01
3.665000000000000000e+04,5.818008185538924293e-01
3.670000000000000000e+04,5.818256130790226965e-01
3.675000000000000000e+04,5.818231292517045405e-01
3.680000000000000000e+04,5.819021739130476600e-01
3.685000000000000000e+04,5.818995929443729898e-01
3.690000000000000000e+04,5.820867208672126925e-01
3.695000000000000000e+04,5.821109607577850120e-01
3.700000000000000000e+04,5.822972972973013972e-01
3.705000000000000000e+04,5.819973009446731682e-01
3.710000000000000000e+04,5.815902964959608346e-01
3.715000000000000000e+04,5.811036339165587261e-01
3.720000000000000000e+04,5.806182795698968668e-01
3.725000000000000000e+04,5.800536912751723673e-01
3.730000000000000000e+04,5.794638069705139172e-01
3.735000000000000000e+04,5.789290495314638463e-01
3.740000000000000000e+04,5.784224598930522987e-01
3.745000000000000000e+04,5.778371161548766510e-01
3.750000000000000000e+04,5.772533333333369487e-01
3.755000000000000000e+04,5.765645805592574114e-01
3.760000000000000000e+04,5.758776595744709015e-01
3.765000000000000000e+04,5.751925630810120760e-01
3.770000000000000000e+04,5.744827586206924241e-01
3.775000000000000000e+04,5.739337748344393031e-01
3.780000000000000000e+04,5.732275132275155283e-01
3.785000000000000000e+04,5.726552179656562158e-01
3.790000000000000000e+04,5.720052770448574853e-01
3.795000000000000000e+04,5.713306982872227158e-01
3.800000000000000000e+04,5.707631578947396367e-01
3.805000000000000000e+04,5.701971090670198139e-01
3.810000000000000000e+04,5.696850393700813031e-01
3.815000000000000000e+04,5.691218872870270618e-01
3.820000000000000000e+04,5.684816753926722477e-01
3.825000000000000000e+04,5.678431372549039846e-01
3.830000000000000000e+04,5.672323759791149111e-01
3.835000000000000000e+04,5.665189048239921421e-01
3.840000000000000000e+04,5.658072916666690988e-01
3.845000000000000000e+04,5.650715214564395739e-01
3.850000000000000000e+04,5.643896103896128835e-01
3.855000000000000000e+04,5.636835278858645104e-01
3.860000000000000000e+04,5.630051813471518285e-01
3.865000000000000000e+04,5.623285899094452311e-01
3.870000000000000000e+04,5.616537467700275510e-01
3.875000000000000000e+04,5.609548387096791044e-01
3.880000000000000000e+04,5.602835051546413148e-01
3.885000000000000000e+04,5.596396396396412509e-01
3.890000000000000000e+04,5.589717223650406686e-01
3.895000000000000000e+04,5.582798459563563798e-01
3.900000000000000000e+04,5.576153846153869553e-01
3.905000000000000000e+04,5.569782330345732779e-01
3.910000000000000000e+04,5.563171355498746085e-01
3.915000000000000000e+04,5.556832694763753633e-01
3.920000000000000000e+04,5.551020408163288566e-01
3.925000000000000000e+04,5.545222929936329814e-01
3.930000000000000000e+04,5.539440203562367993e-01
3.935000000000000000e+04,5.533418043202058545e-01
3.940000000000000000e+04,5.527157360406114162e-01
3.945000000000000000e+04,5.521926489226889334e-01
3.950000000000000000e+04,5.517468354430398181e-01
3.955000000000000000e+04,5.511757269279410343e-01
3.960000000000000000e+04,5.507323232323254603e-01
3.965000000000000000e+04,5.503656998738987172e-01
3.970000000000000000e+04,5.498488664987425389e-01
3.975000000000000000e+04,5.496100628930835619e-01
3.980000000000000000e+04,5.491959798994995312e-01
3.985000000000000000e+04,5.488080301129254490e-01
3.990000000000000000e+04,5.485213032581472969e-01
3.995000000000000000e+04,5.480851063829809133e-01
4.000000000000000000e+04,5.478250000000024489e-01
4.005000000000000000e+04,5.475156054931363814e-01
4.010000000000000000e+04,5.471072319202023859e-01
4.015000000000000000e+04,5.467745952677490751e-01
4.020000000000000000e+04,5.462935323383116826e-01
4.025000000000000000e+04,5.458385093167736901e-01
4.030000000000000000e+04,5.453598014888372258e-01
4.035000000000000000e+04,5.449070631970295286e-01
4.040000000000000000e+04,5.446534653465382458e-01
4.045000000000000000e+04,5.442768850432667671e-01
4.050000000000000000e+04,5.440493827160531870e-01
4.055000000000000000e+04,5.441676942046894672e-01
4.060000000000000000e+04,5.441625615763588941e-01
4.065000000000000000e+04,5.442066420664246618e-01
4.070000000000000000e+04,5.442014742014779083e-01
4.075000000000000000e+04,5.437791411042981471e-01
4.080000000000000000e+04,5.432843137254937949e-01
4.085000000000000000e+04,5.428886168910683763e-01
4.090000000000000000e+04,5.425916870415681270e-01
4.095000000000000000e+04,5.425396825396857636e-01
4.100000000000000000e+04,5.425609756097594660e-01
4.105000000000000000e+04,5.428014616321593655e-01
4.110000000000000000e+04,5.430170316301737854e-01
4.115000000000000000e+04,5.433535844471476528e-01
4.120000000000000000e+04,5.436407766990318802e-01
4.125000000000000000e+04,5.440484848484878899e-01
4.130000000000000000e+04,5.444309927360807544e-01
4.135000000000000000e+04,5.449334945586488121e-01
4.140000000000000000e+04,5.453381642512112881e-01
4.145000000000000000e+04,5.456936067551302338e-01
4.150000000000000000e+04,5.461927710843409445e-01
4.155000000000000000e+04,5.466425992779820886e-01
4.160000000000000000e+04,5.470192307692343103e-01
4.165000000000000000e+04,5.473229291716722456e-01
4.170000000000000000e+04,5.476258992805792536e-01
4.175000000000000000e+04,5.478562874251533543e-01
4.180000000000000000e+04,5.480861244019173961e-01
4.185000000000000000e+04,5.482437275985696523e-01
4.190000000000000000e+04,5.484964200477361329e-01
4.195000000000000000e+04,5.485101311084654707e-01
4.200000000000000000e+04,5.487619047619080037e-01
4.205000000000000000e+04,5.490130796670662505e-01
4.210000000000000000e+04,5.490261282660365838e-01
4.215000000000000000e+04,5.491814946619246740e-01
4.220000000000000000e+04,5.493364928909980627e-01
4.225000000000000000e+04,5.496331360946770106e-01
4.230000000000000000e+04,5.497399527186787038e-01
4.235000000000000000e+04,5.499173553719035601e-01
4.240000000000000000e+04,5.501650943396253490e-01
4.245000000000000000e+04,5.504122497055384811e-01
4.250000000000000000e+04,5.506588235294145317e-01
4.255000000000000000e+04,5.509518213866065883e-01
4.260000000000000000e+04,5.512206572769979829e-01
4.265000000000000000e+04,5.512778429073880160e-01
4.270000000000000000e+04,5.511241217798621417e-01
4.275000000000000000e+04,5.507134502924004860e-01
4.280000000000000000e+04,5.502570093457974654e-01
4.285000000000000000e+04,5.498016336056034126e-01
4.290000000000000000e+04,5.493006993007021332e-01
4.295000000000000000e+04,5.489406286379535649e-01
4.300000000000000000e+04,5.488139534883748061e-01
4.305000000000000000e+04,5.487572590011638995e-01
4.310000000000000000e+04,5.486310904872417904e-01
4.315000000000000000e+04,5.486210892236412784e-01
4.320000000000000000e+04,5.484953703703731032e-01
4.325000000000000000e+04,5.483468208092510121e-01
4.330000000000000000e+04,5.482217090069304577e-01
4.335000000000000000e+04,5.480046136101520693e-01
4.340000000000000000e+04,5.477880184331818114e-01
4.345000000000000000e+04,5.473187571921773742e-01
4.350000000000000000e+04,5.467816091954048607e-01
4.355000000000000000e+04,5.461768082663629453e-01
4.360000000000000000e+04,5.455963302752316890e-01
4.365000000000000000e+04,5.450859106529233333e-01
4.370000000000000000e+04,5.445308924485153801e-01
4.375000000000000000e+04,5.441600000000027526e-01
4.380000000000000000e+04,5.438356164383592040e-01
4.385000000000000000e+04,5.434891676168790431e-01
4.390000000000000000e+04,5.430296127562673769e-01
4.395000000000000000e+04,5.424345847554067346e-01
4.400000000000000000e+04,5.418636363636394337e-01
4.405000000000000000e+04,5.412712826333748728e-01
4.410000000000000000e+04,5.407029478458085237e-01
4.415000000000000000e+04,5.401132502831295090e-01
4.420000000000000000e+04,5.395248868778318441e-01
4.425000000000000000e+04,5.392542372881390378e-01
4.430000000000000000e+04,5.391647855530511402e-01
4.435000000000000000e+04,5.392559188275124482e-01
4.440000000000000000e+04,5.393243243243288632e-01
4.445000000000000000e+04,5.395050618672713183e-01
4.450000000000000000e+04,5.398876404494429293e-01
4.455000000000000000e+04,5.401795735129112375e-01
4.460000000000000000e+04,5.402914798206321922e-01
4.465000000000000000e+04,5.403135498320313923e-01
4.470000000000000000e+04,5.400671140939640180e-01
4.475000000000000000e+04,5.398435754189984115e-01
4.480000000000000000e+04,5.395312500000041256e-01
4.485000000000000000e+04,5.391750278706839428e-01
4.490000000000000000e+04,5.387527839643693195e-01
4.495000000000000000e+04,5.383982202447201715e-01
4.500000000000000000e+04,5.382000000000035644e-01
4.505000000000000000e+04,5.381354051054417775e-01
4.510000000000000000e+04,5.382039911308238445e-01
4.515000000000000000e+04,5.382502768549313199e-01
4.520000000000000000e+04,5.382522123893836996e-01
4.525000000000000000e+04,5.380994475138153321e-01
4.530000000000000000e+04,5.377704194260513049e-01
4.535000000000000000e+04,5.373539140022074445e-01
4.540000000000000000e+04,5.371585903083719860e-01
4.545000000000000000e+04,5.367656765676579456e-01
4.550000000000000000e+04,5.363956043956057407e-01
4.555000000000000000e+04,5.360043907793646811e-01
4.560000000000000000e+04,5.358333333333346049e-01
4.565000000000000000e+04,5.357064622124869668e-01
4.570000000000000000e+04,5.355579868708972846e-01
4.575000000000000000e+04,5.353442622950823626e-01
4.580000000000000000e+04,5.351528384279481410e-01
4.585000000000000000e+04,5.347873500545263781e-01
4.590000000000000000e+04,5.344008714596955034e-01
4.595000000000000000e+04,5.339934711643095078e-01
4.600000000000000000e+04,5.335652173913050245e-01
4.605000000000000000e+04,5.332464712269280316e-01
4.610000000000000000e+04,5.329284164859011685e-01
4.615000000000000000e+04,5.326327193932838266e-01
4.620000000000000000e+04,5.323809523809537314e-01
4.625000000000000000e+04,5.320864864864880417e-01
4.630000000000000000e+04,5.318358531317508575e-01
4.635000000000000000e+04,5.315426105717381278e-01
4.640000000000000000e+04,5.311206896551736723e-01
4.645000000000000000e+04,5.307642626480097992e-01
4.650000000000000000e+04,5.306236559139800857e-01
4.655000000000000000e+04,5.305477980665965765e-01
4.660000000000000000e+04,5.304935622317613619e-01
4.665000000000000000e+04,5.305037513397660165e-01
4.670000000000000000e+04,5.306852248394020588e-01
4.675000000000000000e+04,5.309732620320870566e-01
4.680000000000000000e+04,5.312393162393176382e-01
4.685000000000000000e+04,5.316328708644626477e-01
4.690000000000000000e+04,5.319616204690849059e-01
4.695000000000000000e+04,5.321831735889260839e-01
4.700000000000000000e+04,5.323404255319165168e-01
4.705000000000000000e+04,5.324123273113726684e-01
4.710000000000000000e+04,5.323142250530809028e-01
4.715000000000000000e+04,5.321739130434809395e-01
4.720000000000000000e+04,5.319279661016977911e-01
4.725000000000000000e+04,5.316402116402140221e-01
4.730000000000000000e+04,5.313953488372115119e-01
4.735000000000000000e+04,5.310876451953556732e-01
4.740000000000000000e+04,5.309704641350228016e-01
4.745000000000000000e+04,5.308113804004229719e-01
4.750000000000000000e+04,5.306315789473696753e-01
4.755000000000000000e+04,5.304100946372252157e-01
4.760000000000000000e+04,5.301680672268919148e-01
4.765000000000000000e+04,5.297376705141667586e-01
4.770000000000000000e+04,5.292662473794556011e-01
4.775000000000000000e+04,5.287748691099483089e-01
4.780000000000000000e+04,5.282845188284525095e-01
4.785000000000000000e+04,5.277951933124359618e-01
4.790000000000000000e+04,5.275782881002103464e-01
4.795000000000000000e+04,5.272575599582915995e-01
4.800000000000000000e+04,5.270625000000015437e-01
4.805000000000000000e+04,5.269094693028115728e-01
4.810000000000000000e+04,5.267567567567588149e-01
4.815000000000000000e+04,5.265628245067517366e-01
4.820000000000000000e+04,5.262033195020763277e-01
4.825000000000000000e+04,5.257616580310894294e-01
4.830000000000000000e+04,5.252587991718435934e-01
4.835000000000000000e+04,5.248190279214074438e-01
4.840000000000000000e+04,5.243595041322320904e-01
4.845000000000000000e+04,5.239009287925699976e-01
4.850000000000000000e+04,5.236701030927837230e-01
4.855000000000000000e+04,5.235221421215244808e-01
4.860000000000000000e+04,5.236008230452677825e-01
4.865000000000000000e+04,5.235560123329905391e-01
4.870000000000000000e+04,5.235523613963036782e-01
4.875000000000000000e+04,5.234871794871792661e-01
4.880000000000000000e+04,5.232786885245901409e-01
4.885000000000000000e+04,5.230706243602866179e-01
4.890000000000000000e+04,5.228629856850718349e-01
4.895000000000000000e+04,5.228396322778345873e-01
4.900000000000000000e+04,5.226530612244896234e-01
4.905000000000000000e+04,5.225484199796124329e-01
4.910000000000000000e+04,5.224847250509156993e-01
4.915000000000000000e+04,5.227060020345872804e-01
4.920000000000000000e+04,5.229878048780481903e-01
4.925000000000000000e+04,5.233096446700502558e-01
4.930000000000000000e+04,5.237119675456385348e-01
4.935000000000000000e+04,5.240932117527856704e-01
4.940000000000000000e+04,5.243927125506071540e-01
4.945000000000000000e+04,5.246309403437814378e-01
4.950000000000000000e+04,5.246262626262623296e-01
4.955000000000000000e+04,5.245812310797173250e-01
4.960000000000000000e+04,5.243749999999997025e-01
4.965000000000000000e+04,5.242497482376633489e-01
4.970000000000000000e+04,5.238832997987923346e-01
4.975000000000000000e+04,5.235376884422109356e-01
4.980000000000000000e+04,5.232329317269073243e-01
4.985000000000000000e+04,5.230290872617844311e-01
4.990000000000000000e+04,5.227655310621233120e-01
4.995000000000000000e+04,5.225025025025018532e-01
5.000000000000000000e+04,5.223599999999994914e-01
5.005000000000000000e+04,5.220779220779218077e-01
5.010000000000000000e+04,5.217365269461078370e-01
5.015000000000000000e+04,5.213758723828511021e-01
5.020000000000000000e+04,5.209760956175290003e-01
5.025000000000000000e+04,5.204975124378099505e-01
5.030000000000000000e+04,5.200198807157049297e-01
5.035000000000000000e+04,5.196027805362453122e-01
5.040000000000000000e+04,5.192261904761897862e-01
5.045000000000000000e+04,5.187908820614458572e-01
5.050000000000000000e+04,5.183168316831668898e-01
5.055000000000000000e+04,5.179228486646864082e-01
5.060000000000000000e+04,5.174703557312232416e-01
5.065000000000000000e+04,5.169990128331668489e-01
5.070000000000000000e+04,5.166272189349095934e-01
5.075000000000000000e+04,5.162167487684707901e-01
5.080000000000000000e+04,5.157480314960609658e-01
5.085000000000000000e+04,5.152409046214333488e-01
5.090000000000000000e+04,5.148526522593298571e-01
5.095000000000000000e+04,5.144259077526962542e-01
5.100000000000000000e+04,5.139803921568599776e-01
5.105000000000000000e+04,5.136532810969610674e-01
5.110000000000000000e+04,5.132289628180009000e-01
5.115000000000000000e+04,5.129618768328416678e-01
5.120000000000000000e+04,5.125781249999967759e-01
5.125000000000000000e+04,5.121560975609722455e-01
5.130000000000000000e+04,5.117738791422965505e-01
5.135000000000000000e+04,5.113924050632875362e-01
5.140000000000000000e+04,5.109533073929923841e-01
5.145000000000000000e+04,5.106122448979553141e-01
5.150000000000000000e+04,5.103883495145592475e-01
5.155000000000000000e+04,5.102618816682787939e-01
5.160000000000000000e+04,5.102519379844920877e-01
5.165000000000000000e+04,5.103969022265206767e-01
5.170000000000000000e+04,5.105222437137295621e-01
5.175000000000000000e+04,5.106859903381607557e-01
5.180000000000000000e+04,5.107722007721975377e-01
5.185000000000000000e+04,5.107810993249723985e-01
5.190000000000000000e+04,5.106165703275494794e-01
5.195000000000000000e+04,5.104908565928742981e-01
5.200000000000000000e+04,5.103846153846115508e-01
5.205000000000000000e+04,5.104707012487954554e-01
5.210000000000000000e+04,5.104990403070976956e-01
5.215000000000000000e+04,5.105848513902163655e-01
5.220000000000000000e+04,5.105747126436734895e-01
5.225000000000000000e+04,5.107368421052586038e-01
5.230000000000000000e+04,5.107648183556360300e-01
5.235000000000000000e+04,5.106399235912083556e-01
5.240000000000000000e+04,5.105152671755679439e-01
5.245000000000000000e+04,5.103527168732080455e-01
5.250000000000000000e+04,5.102857142857099015e-01
5.255000000000000000e+04,5.100095147478548308e-01
5.260000000000000000e+04,5.099239543726193924e-01
5.265000000000000000e+04,5.099145299145257937e-01
5.270000000000000000e+04,5.098861480075856933e-01
5.275000000000000000e+04,5.099526066350669185e-01
5.280000000000000000e+04,5.099053030302992395e-01
5.285000000000000000e+04,5.098580889309325404e-01
5.290000000000000000e+04,5.095841209829825580e-01
5.295000000000000000e+04,5.093106704438107313e-01
5.300000000000000000e+04,5.091509433962223552e-01
5.305000000000000000e+04,5.089726672950005693e-01
5.310000000000000000e+04,5.086440677966063140e-01
5.315000000000000000e+04,5.083160865475032653e-01
5.320000000000000000e+04,5.079887218045074926e-01
5.325000000000000000e+04,5.077183098591512289e-01
5.330000000000000000e+04,5.075422138836737096e-01
5.335000000000000000e+04,5.072539831302682600e-01
5.340000000000000000e+04,5.070037453183482423e-01
5.345000000000000000e+04,5.067352666042994613e-01
5.350000000000000000e+04,5.065233644859779005e-01
5.355000000000000000e+04,5.063118580765608723e-01
5.360000000000000000e+04,5.060261194029822551e-01
5.365000000000000000e+04,5.057781919850852237e-01
5.370000000000000000e+04,5.055865921787674466e-01
5.375000000000000000e+04,5.054697674418568987e-01
5.380000000000000000e+04,5.054460966542713152e-01
5.385000000000000000e+04,5.053853296193087097e-01
5.390000000000000000e+04,5.053617810760632212e-01
5.395000000000000000e+04,5.052085264133420184e-01
5.400000000000000000e+04,5.051666666666631000e-01
5.405000000000000000e+04,5.051618871415324286e-01
5.410000000000000000e+04,5.052310536044336553e-01
5.415000000000000000e+04,5.053000923361007368e-01
5.420000000000000000e+04,5.053136531365287620e-01
5.425000000000000000e+04,5.054562211981543651e-01
5.430000000000000000e+04,5.055985267034965869e-01
5.435000000000000000e+04,5.056669733210648054e-01
5.440000000000000000e+04,5.055330882352913058e-01
5.445000000000000000e+04,5.054178145087210305e-01
5.450000000000000000e+04,5.052110091743089448e-01
5.455000000000000000e+04,5.049495875343685825e-01
5.460000000000000000e+04,5.046886446886412747e-01
5.465000000000000000e+04,5.045196706312866652e-01
5.470000000000000000e+04,5.043692870201063050e-01
5.475000000000000000e+04,5.042922374429189558e-01
5.480000000000000000e+04,5.042335766423323706e-01
5.485000000000000000e+04,5.042297174111175506e-01
5.490000000000000000e+04,5.042987249544589323e-01
5.495000000000000000e+04,5.042402183803412763e-01
5.500000000000000000e+04,5.040909090909047041e-01
5.505000000000000000e+04,5.038147138964533811e-01
5.510000000000000000e+04,5.035571687840247890e-01
5.515000000000000000e+04,5.032094288304581609e-01
5.520000000000000000e+04,5.028623188405755284e-01
5.525000000000000000e+04,5.024434389140228774e-01
5.530000000000000000e+04,5.021157323688932861e-01
5.535000000000000000e+04,5.018066847335106440e-01
5.540000000000000000e+04,5.014259927797797278e-01
5.545000000000000000e+04,5.010640216411144099e-01
5.550000000000000000e+04,5.006666666666630405e-01
5.555000000000000000e+04,5.003060306030567839e-01
5.560000000000000000e+04,4.998741007194208996e-01
5.565000000000000000e+04,4.994609164420449332e-01
5.570000000000000000e+04,4.990843806104094393e-01
5.575000000000000000e+04,4.987623318385614457e-01
5.580000000000000000e+04,4.984767025089569259e-01
5.585000000000000000e+04,4.981557743956992468e-01
5.590000000000000000e+04,4.978175313058998408e-01
5.595000000000000000e+04,4.975156389633571541e-01
5.600000000000000000e+04,4.971964285714252640e-01
5.605000000000000000e+04,4.970740410347870286e-01
5.610000000000000000e+04,4.970409982174653352e-01
5.615000000000000000e+04,4.968299198575209519e-01
5.620000000000000000e+04,4.965658362989288643e-01
5.625000000000000000e+04,4.962844444444410308e-01
5.630000000000000000e+04,4.960390763765505362e-01
5.635000000000000000e+04,4.959183673469353404e-01
5.640000000000000000e+04,4.957624113475139205e-01
5.645000000000000000e+04,4.957130203720070405e-01
5.650000000000000000e+04,4.956460176991114852e-01
5.655000000000000000e+04,4.954199823165302830e-01
5.660000000000000000e+04,4.952826855123638183e-01
5.665000000000000000e+04,4.952515445719294918e-01
5.670000000000000000e+04,4.953615520282153017e-01
5.675000000000000000e+04,4.953303964757674316e-01
5.680000000000000000e+04,4.952816901408416128e-01
5.685000000000000000e+04,4.951627088830219403e-01
5.690000000000000000e+04,4.950263620386607388e-01
5.695000000000000000e+04,4.947848990342368913e-01
5.700000000000000000e+04,4.946140350877156200e-01
5.705000000000000000e+04,4.943382997370692200e-01
5.710000000000000000e+04,4.942732049036742681e-01
5.715000000000000000e+04,4.943657042869609164e-01
5.720000000000000000e+04,4.944405594405561488e-01
5.725000000000000000e+04,4.943580786026168794e-01
5.730000000000000000e+04,4.942408376963320360e-01
5.735000000000000000e+04,4.941586748038332422e-01
5.740000000000000000e+04,4.940418118466871067e-01
5.745000000000000000e+04,4.938381201044361180e-01
5.750000000000000000e+04,4.935826086956496828e-01
5.755000000000000000e+04,4.932232841007795909e-01
5.760000000000000000e+04,4.928645833333307746e-01
5.765000000000000000e+04,4.925238508239350166e-01
5.770000000000000000e+04,4.921317157712280510e-01
5.775000000000000000e+04,4.918441558441533634e-01
5.780000000000000000e+04,4.915051903114163734e-01
5.785000000000000000e+04,4.912186689714755361e-01
5.790000000000000000e+04,4.908981001727091287e-01
5.795000000000000000e+04,4.904745470232935167e-01
5.800000000000000000e+04,4.901034482758592770e-01
5.805000000000000000e+04,4.897502153316079521e-01
5.810000000000000000e+04,4.894148020654019438e-01
5.815000000000000000e+04,4.890455717970738636e-01
5.820000000000000000e+04,4.886769759450149131e-01
5.825000000000000000e+04,4.883261802575086796e-01
5.830000000000000000e+04,4.879416809605469085e-01
5.835000000000000000e+04,4.876606683804607933e-01
5.840000000000000000e+04,4.873287671232860441e-01
5.845000000000000000e+04,4.871171941830607088e-01
5.850000000000000000e+04,4.869230769230750155e-01
5.855000000000000000e+04,4.867463706233967624e-01
5.860000000000000000e+04,4.865529010238886509e-01
5.865000000000000000e+04,4.863938618925811030e-01
5.870000000000000000e+04,4.862691652470169656e-01
5.875000000000000000e+04,4.860595744680832886e-01
5.880000000000000000e+04,4.859693877551000685e-01
5.885000000000000000e+04,4.860662701784176920e-01
5.890000000000000000e+04,4.860441426145987176e-01
5.895000000000000000e+04,4.859372349448661255e-01
5.900000000000000000e+04,4.858644067796586419e-01
5.905000000000000000e+04,4.858255715495320426e-01
5.910000000000000000e+04,4.856514382402685182e-01
5.915000000000000000e+04,4.855114116652554657e-01
5.920000000000000000e+04,4.854054054054026679e-01
5.925000000000000000e+04,4.852995780590692587e-01
5.930000000000000000e+04,4.851939291736907522e-01
5.935000000000000000e+04,4.850379106992397382e-01
5.940000000000000000e+04,4.851178451178426165e-01
5.945000000000000000e+04,4.852649285113516120e-01
5.950000000000000000e+04,4.852268907563002109e-01
5.955000000000000000e+04,4.852728799328271392e-01
5.960000000000000000e+04,4.853020134228163696e-01
5.965000000000000000e+04,4.853646269907772037e-01
5.970000000000000000e+04,4.853266331658268595e-01
5.975000000000000000e+04,4.851715481171524624e-01
5.980000000000000000e+04,4.849999999999980438e-01
5.985000000000000000e+04,4.848454469507081921e-01
5.990000000000000000e+04,4.846911519198646712e-01
5.995000000000000000e+04,4.845371142618831728e-01
6.000000000000000000e+04,4.842999999999986760e-01
6.005000000000000000e+04,4.841298917568682136e-01
6.010000000000000000e+04,4.839101497504150751e-01
6.015000000000000000e+04,4.837905236907721340e-01
6.020000000000000000e+04,4.836544850498329939e-01
6.025000000000000000e+04,4.836182572614098896e-01
6.030000000000000000e+04,4.835157545605298091e-01
6.035000000000000000e+04,4.834631317315647991e-01
6.040000000000000000e+04,4.833278145695356631e-01
6.045000000000000000e+04,4.831927212572366681e-01
6.050000000000000000e+04,4.829917355371892151e-01
6.055000000000000000e+04,4.828241123038802818e-01
6.060000000000000000e+04,4.826237623762367202e-01
6.065000000000000000e+04,4.823248145094798378e-01
6.070000000000000000e+04,4.820922570016468178e-01
6.075000000000000000e+04,4.818436213991764139e-01
6.080000000000000000e+04,4.817434210526310157e-01
6.085000000000000000e+04,4.815283483976985357e-01
6.090000000000000000e+04,4.812972085385872067e-01
6.095000000000000000e+04,4.810172272354384937e-01
6.100000000000000000e+04,4.807704918032784103e-01
6.105000000000000000e+04,4.805241605241603042e-01
6.110000000000000000e+04,4.802291325695580149e-01
6.115000000000000000e+04,4.799509403107109495e-01
6.120000000000000000e+04,4.796732026143783467e-01
6.125000000000000000e+04,4.794122448979582507e-01
6.130000000000000000e+04,4.791190864600317623e-01
6.135000000000000000e+04,4.787938060309689381e-01
6.140000000000000000e+04,4.785830618892498167e-01
6.145000000000000000e+04,4.782587469487376008e-01
6.150000000000000000e+04,4.780650406504052818e-01
6.155000000000000000e+04,4.779528838342796959e-01
6.160000000000000000e+04,4.778571428571412594e-01
6.165000000000000000e+04,4.776804541768029377e-01
6.170000000000000000e+04,4.776175040518622628e-01
6.175000000000000000e+04,4.776842105263141014e-01
6.180000000000000000e+04,4.777669902912608513e-01
6.185000000000000000e+04,4.778172999191580006e-01
6.190000000000000000e+04,4.777382875605802881e-01
6.195000000000000000e+04,4.776755447941874455e-01
6.200000000000000000e+04,4.776935483870952126e-01
6.205000000000000000e+04,4.776954069298939842e-01
6.210000000000000000e+04,4.776167471819633970e-01
6.215000000000000000e+04,4.775543041029754465e-01
6.220000000000000000e+04,4.775562700964621765e-01
6.225000000000000000e+04,4.775903614457821522e-01
6.230000000000000000e+04,4.776886035312992163e-01
6.235000000000000000e+04,4.778508420208491536e-01
6.240000000000000000e+04,4.782051282051272834e-01
6.245000000000000000e+04,4.784467574059237394e-01
6.250000000000000000e+04,4.787839999999990992e-01
6.255000000000000000e+04,4.790087929656263177e-01
6.260000000000000000e+04,4.791853035143760486e-01
6.265000000000000000e+04,4.792817238627286036e-01
6.270000000000000000e+04,4.793141945773514156e-01
6.275000000000000000e+04,4.792988047808752206e-01
6.280000000000000000e+04,4.792834394904447182e-01
6.285000000000000000e+04,4.790612569610170901e-01
6.290000000000000000e+04,4.789825119236871820e-01
6.295000000000000000e+04,4.789674344718016785e-01
6.300000000000000000e+04,4.789206349206333035e-01
6.305000000000000000e+04,4.789373513084839162e-01
6.310000000000000000e+04,4.789698890649749519e-01
6.315000000000000000e+04,4.790182106096581571e-01
6.320000000000000000e+04,4.791455696202517878e-01
6.325000000000000000e+04,4.792727272727260734e-01
6.330000000000000000e+04,4.792575039494458289e-01
6.335000000000000000e+04,4.790844514601408366e-01
6.340000000000000000e+04,4.789589905362766631e-01
6.345000000000000000e+04,4.788494877856569465e-01
6.350000000000000000e+04,4.786456692913373945e-01
6.355000000000000000e+04,4.784107002360334371e-01
6.360000000000000000e+04,4.782232704402504253e-01
6.365000000000000000e+04,4.780361351139028603e-01
6.370000000000000000e+04,4.779120879120866139e-01
6.375000000000000000e+04,4.776784313725476183e-01
6.380000000000000000e+04,4.775078369905942921e-01
6.385000000000000000e+04,4.773844949099437796e-01
6.390000000000000000e+04,4.771830985915478940e-01
6.395000000000000000e+04,4.770289288506632253e-01
6.400000000000000000e+04,4.769062499999985882e-01
6.405000000000000000e+04,4.767837626854009025e-01
6.410000000000000000e+04,4.767082683307320434e-01
6.415000000000000000e+04,4.766952455183149917e-01
6.420000000000000000e+04,4.766510903426776635e-01
6.425000000000000000e+04,4.765447470817105735e-01
6.430000000000000000e+04,4.762986003110404876e-01
6.435000000000000000e+04,4.760683760683743770e-01
6.440000000000000000e+04,4.757763975155260838e-01
6.445000000000000000e+04,4.755469356089971344e-01
6.450000000000000000e+04,4.752403100775172140e-01
6.455000000000000000e+04,4.749806351665354920e-01
6.460000000000000000e+04,4.747213622290998303e-01
6.465000000000000000e+04,4.744934261407555143e-01
6.470000000000000000e+04,4.742194744976792609e-01
6.475000000000000000e+04,4.739768339768317684e-01
6.480000000000000000e+04,4.737499999999980616e-01
6.485000000000000000e+04,4.734926754047782405e-01
6.490000000000000000e+04,4.732665639445279848e-01
6.495000000000000000e+04,4.732101616628153762e-01
6.500000000000000000e+04,4.731846153846130942e-01
6.505000000000000000e+04,4.731283627978458139e-01
6.510000000000000000e+04,4.731029185867877129e-01
6.515000000000000000e+04,4.730775134305430507e-01
6.520000000000000000e+04,4.728987730061329775e-01
6.525000000000000000e+04,4.727662835249022422e-01
6.530000000000000000e+04,4.725727411944848910e-01
6.535000000000000000e+04,4.723947972455985189e-01
6.540000000000000000e+04,4.722171253822607939e-01
6.545000000000000000e+04,4.720091673032831281e-01
6.550000000000000000e+04,4.718015267175553196e-01
6.555000000000000000e+04,4.716857360793267340e-01
6.560000000000000000e+04,4.716006097560959676e-01
6.565000000000000000e+04,4.715003808073099378e-01
6.570000000000000000e+04,4.714003044140012699e-01
6.575000000000000000e+04,4.714524714828876029e-01
6.580000000000000000e+04,4.713981762917913154e-01
6.585000000000000000e+04,4.713895216400890154e-01
6.590000000000000000e+04,4.715326251896794219e-01
6.595000000000000000e+04,4.716148597422271105e-01
6.600000000000000000e+04,4.716666666666650687e-01
6.605000000000000000e+04,4.716729750189233572e-01
6.610000000000000000e+04,4.716187594553687967e-01
6.615000000000000000e+04,4.715192743764154426e-01
6.620000000000000000e+04,4.713595166163122574e-01
6.625000000000000000e+04,4.712150943396207770e-01
6.630000000000000000e+04,4.709502262443420184e-01
6.635000000000000000e+04,4.708214016578728955e-01
6.640000000000000000e+04,4.705873493975884503e-01
6.645000000000000000e+04,4.703837471783275936e-01
6.650000000000000000e+04,4.702105263157874138e-01
6.655000000000000000e+04,4.699774605559709495e-01
6.660000000000000000e+04,4.697597597597578112e-01
6.665000000000000000e+04,4.695123780945216763e-01
6.670000000000000000e+04,4.692503748125918528e-01
6.675000000000000000e+04,4.689887640449417194e-01
6.680000000000000000e+04,4.687574850299380258e-01
6.685000000000000000e+04,4.684966342557942975e-01
6.690000000000000000e+04,4.682660687593401261e-01
6.695000000000000000e+04,4.680806572068683113e-01
6.700000000000000000e+04,4.678656716417887718e-01
6.705000000000000000e+04,4.676211782252029381e-01
6.710000000000000000e+04,4.673770491803254656e-01
6.715000000000000000e+04,4.671779597915090565e-01
6.720000000000000000e+04,4.669940476190451162e-01
6.725000000000000000e+04,4.667657992565031333e-01
6.730000000000000000e+04,4.666716196136675987e-01
6.735000000000000000e+04,4.665478841870799864e-01
6.740000000000000000e+04,4.664985163204722340e-01
6.745000000000000000e+04,4.663602668643418991e-01
6.750000000000000000e+04,4.661777777777755816e-01
6.755000000000000000e+04,4.660991857883024503e-01
6.760000000000000000e+04,4.659615384615361511e-01
6.765000000000000000e+04,4.657501847745727508e-01
6.770000000000000000e+04,4.656277695716373732e-01
6.775000000000000000e+04,4.655645756457540974e-01
6.780000000000000000e+04,4.655014749262511020e-01
6.785000000000000000e+04,4.655711127487079382e-01
6.790000000000000000e+04,4.655817378497765779e-01
6.795000000000000000e+04,4.656070640176571684e-01
6.800000000000000000e+04,4.656911764705854995e-01
6.805000000000000000e+04,4.658633357825101573e-01
6.810000000000000000e+04,4.659324522760618370e-01
6.815000000000000000e+04,4.660014673514280559e-01
6.820000000000000000e+04,4.659677419354809058e-01
6.825000000000000000e+04,4.658021978021948950e-01
6.830000000000000000e+04,4.656368960468489915e-01
6.835000000000000000e+04,4.654279444038012525e-01
6.840000000000000000e+04,4.653947368421026409e-01
6.845000000000000000e+04,4.653031409788139783e-01
6.850000000000000000e+04,4.652846715328440852e-01
6.855000000000000000e+04,4.652954048140015564e-01
6.860000000000000000e+04,4.652040816326505346e-01
6.865000000000000000e+04,4.651857246904565479e-01
6.870000000000000000e+04,4.651091703056746129e-01
6.875000000000000000e+04,4.650327272727252104e-01
6.880000000000000000e+04,4.648837209302302265e-01
6.885000000000000000e+04,4.647058823529386373e-01
6.890000000000000000e+04,4.645283018867899516e-01
6.895000000000000000e+04,4.643364757070319593e-01
6.900000000000000000e+04,4.642463768115920320e-01
6.905000000000000000e+04,4.640260680666162263e-01
6.910000000000000000e+04,4.638929088277835566e-01
6.915000000000000000e+04,4.637888647866934000e-01
6.920000000000000000e+04,4.636416184971077770e-01
6.925000000000000000e+04,4.635667870036079274e-01
6.930000000000000000e+04,4.635353535353513021e-01
6.935000000000000000e+04,4.634895457822615916e-01
6.940000000000000000e+04,4.633861671469715060e-01
6.945000000000000000e+04,4.632541396688240609e-01
6.950000000000000000e+04,4.631510791366882929e-01
6.955000000000000000e+04,4.630481667864821960e-01
6.960000000000000000e+04,4.629310344827566315e-01
6.965000000000000000e+04,4.630294328786771496e-01
6.970000000000000000e+04,4.629411764705862464e-01
6.975000000000000000e+04,4.628530465949801664e-01
6.980000000000000000e+04,4.628080229226341769e-01
6.985000000000000000e+04,4.627201145311366504e-01
6.990000000000000000e+04,4.627181688125880932e-01
6.995000000000000000e+04,4.627305218012854882e-01
7.000000000000000000e+04,4.625999999999989565e-01
7.005000000000000000e+04,4.625695931477505907e-01
7.010000000000000000e+04,4.624964336661899211e-01
7.015000000000000000e+04,4.623378474697066309e-01
7.020000000000000000e+04,4.622792022792010513e-01
7.025000000000000000e+04,4.622775800711731442e-01
7.030000000000000000e+04,4.622475106685622337e-01
7.035000000000000000e+04,4.623880597014915494e-01
7.040000000000000000e+04,4.625994318181805287e-01
7.045000000000000000e+04,4.628388928317943574e-01
7.050000000000000000e+04,4.630921985815590336e-01
7.055000000000000000e+04,4.632742735648465171e-01
7.060000000000000000e+04,4.635410764872507361e-01
7.065000000000000000e+04,4.637367303609327140e-01
7.070000000000000000e+04,4.638896746817524619e-01
7.075000000000000000e+04,4.640848056537086874e-01
7.080000000000000000e+04,4.642514124293770084e-01
7.085000000000000000e+04,4.643189837685235410e-01
7.090000000000000000e+04,4.643864598025371770e-01
7.095000000000000000e+04,4.642283298097233946e-01
7.100000000000000000e+04,4.641126760563361042e-01
7.105000000000000000e+04,4.638845883180840457e-01
7.110000000000000000e+04,4.637552742616014578e-01
7.115000000000000000e+04,4.636542515811645782e-01
7.120000000000000000e+04,4.635533707865149289e-01
7.125000000000000000e+04,4.633263157894716988e-01
7.130000000000000000e+04,4.630995792426344515e-01
7.135000000000000000e+04,4.630693763139432928e-01
7.140000000000000000e+04,4.629971988795498761e-01
7.145000000000000000e+04,4.628971308607400248e-01
7.150000000000000000e+04,4.627272727272709330e-01
7.155000000000000000e+04,4.625017470300469835e-01
7.160000000000000000e+04,4.623184357541880174e-01
7.165000000000000000e+04,4.621214235868786879e-01
7.170000000000000000e+04,4.619107391910718952e-01
7.175000000000000000e+04,4.616864111498240053e-01
7.180000000000000000e+04,4.614206128133688800e-01
7.185000000000000000e+04,4.611830201809309915e-01
7.190000000000000000e+04,4.609735744089000220e-01
7.195000000000000000e+04,4.607783182765798902e-01
7.200000000000000000e+04,4.607222222222213115e-01
7.205000000000000000e+04,4.605968077723794352e-01
7.210000000000000000e+04,4.604854368932029263e-01
7.215000000000000000e+04,4.603465003464992100e-01
7.220000000000000000e+04,4.602077562326858939e-01
7.225000000000000000e+04,4.600830449826978086e-01
7.230000000000000000e+04,4.599031811894870869e-01
7.235000000000000000e+04,4.597512093987549675e-01
7.240000000000000000e+04,4.595441988950264012e-01
7.245000000000000000e+04,4.593788819875764817e-01
7.250000000000000000e+04,4.591862068965504307e-01
7.255000000000000000e+04,4.590351481736719697e-01
7.260000000000000000e+04,4.588016528925606408e-01
7.265000000000000000e+04,4.585134205092896709e-01
7.270000000000000000e+04,4.582393397524059386e-01
7.275000000000000000e+04,4.579931271477650778e-01
7.280000000000000000e+04,4.577884615384604228e-01
7.285000000000000000e+04,4.575978037062446435e-01
7.290000000000000000e+04,4.573662551440318413e-01
7.295000000000000000e+04,4.570938999314592688e-01
7.300000000000000000e+04,4.568493150684921900e-01
7.305000000000000000e+04,4.566324435318265818e-01
7.310000000000000000e+04,4.564021887824888379e-01
7.315000000000000000e+04,4.561585782638403197e-01
7.320000000000000000e+04,4.558879781420754895e-01
7.325000000000000000e+04,4.557542662116028653e-01
7.330000000000000000e+04,4.556343792633003043e-01
7.335000000000000000e+04,4.555282890252204675e-01
7.340000000000000000e+04,4.554087193460480409e-01
7.345000000000000000e+04,4.553982300884946155e-01
7.350000000000000000e+04,4.552653061224480879e-01
7.355000000000000000e+04,4.551869476546555049e-01
7.360000000000000000e+04,4.550543478260858921e-01
7.365000000000000000e+04,4.548947725729792224e-01
7.370000000000000000e+04,4.545997286295782591e-01
7.375000000000000000e+04,4.543457627118632769e-01
7.380000000000000000e+04,4.541192411924109829e-01
7.385000000000000000e+04,4.539607312119153804e-01
7.390000000000000000e+04,4.538159675236797530e-01
7.395000000000000000e+04,4.537254901960774967e-01
7.400000000000000000e+04,4.537432432432421670e-01
7.405000000000000000e+04,4.537339635381487102e-01
7.410000000000000000e+04,4.539676113360311405e-01
7.415000000000000000e+04,4.542414025623721652e-01
7.420000000000000000e+04,4.545013477088934439e-01
7.425000000000000000e+04,4.547205387205369709e-01
7.430000000000000000e+04,4.548183041722730913e-01
7.435000000000000000e+04,4.548352387357078586e-01
7.440000000000000000e+04,4.547446236559123389e-01
7.445000000000000000e+04,4.546944257891186170e-01
7.450000000000000000e+04,4.546845637583876165e-01
7.455000000000000000e+04,4.544600938967121584e-01
7.460000000000000000e+04,4.542493297587119061e-01
7.465000000000000000e+04,4.541192230408557240e-01
7.470000000000000000e+04,4.538821954484590915e-01
7.475000000000000000e+04,4.536588628762525666e-01
7.480000000000000000e+04,4.535026737967896016e-01
7.485000000000000000e+04,4.533600534402119631e-01
7.490000000000000000e+04,4.532710280373814515e-01
7.495000000000000000e+04,4.531687791861221393e-01
7.500000000000000000e+04,4.530133333333313250e-01
7.505000000000000000e+04,4.529646902065269654e-01
7.510000000000000000e+04,4.529826897470021763e-01
7.515000000000000000e+04,4.529474384564186051e-01
7.520000000000000000e+04,4.529255319148914882e-01
7.525000000000000000e+04,4.529169435215927297e-01
7.530000000000000000e+04,4.529083665338627385e-01
7.535000000000000000e+04,4.529794293297925711e-01
7.540000000000000000e+04,4.528381962864702626e-01
7.545000000000000000e+04,4.527104042412175566e-01
7.550000000000000000e+04,4.526225165562892672e-01
7.555000000000000000e+04,4.525082726671057487e-01
7.560000000000000000e+04,4.523412698412677124e-01
7.565000000000000000e+04,4.521612690019807257e-01
7.570000000000000000e+04,4.519815059445156380e-01
7.575000000000000000e+04,4.518019801980178163e-01
7.580000000000000000e+04,4.517414248021086598e-01
7.585000000000000000e+04,4.516282135794307817e-01
7.590000000000000000e+04,4.514888010540161756e-01
7.595000000000000000e+04,4.514680710994051771e-01
7.600000000000000000e+04,4.514868421052609104e-01
7.605000000000000000e+04,4.515581854043370091e-01
7.610000000000000000e+04,4.516688567674091992e-01
7.615000000000000000e+04,4.518056467498337003e-01
7.620000000000000000e+04,4.519422572178457553e-01
7.625000000000000000e+04,4.521049180327848527e-01
7.630000000000000000e+04,4.521100917431174482e-01
7.635000000000000000e+04,4.522462344466257611e-01
7.640000000000000000e+04,4.523821989528780119e-01
7.645000000000000000e+04,4.524525833878335623e-01
7.650000000000000000e+04,4.524705882352925146e-01
7.655000000000000000e+04,4.524624428478101201e-01
7.660000000000000000e+04,4.524804177545673767e-01
7.665000000000000000e+04,4.524200913241990807e-01
7.670000000000000000e+04,4.523468057366346051e-01
7.675000000000000000e+04,4.522475570032558068e-01
7.680000000000000000e+04,4.521354166666652907e-01
7.685000000000000000e+04,4.521145087833428611e-01
7.690000000000000000e+04,4.520156046814029493e-01
7.695000000000000000e+04,4.519428200129937956e-01
7.700000000000000000e+04,4.518701298701282010e-01
7.705000000000000000e+04,4.518105126541193672e-01
7.710000000000000000e+04,4.518028534370928107e-01
7.715000000000000000e+04,4.517822423849626179e-01
7.720000000000000000e+04,4.517487046632108760e-01
7.725000000000000000e+04,4.516893203883476926e-01
7.730000000000000000e+04,4.515265200517447619e-01
7.735000000000000000e+04,4.513510019392354411e-01
7.740000000000000000e+04,4.511886304909540901e-01
7.745000000000000000e+04,4.510781149128449963e-01
7.750000000000000000e+04,4.509677419354819472e-01
7.755000000000000000e+04,4.508704061895529858e-01
7.760000000000000000e+04,4.507345360824718816e-01
7.765000000000000000e+04,4.505730843528630292e-01
7.770000000000000000e+04,4.503732303732279063e-01
7.775000000000000000e+04,4.502379421221839872e-01
7.780000000000000000e+04,4.500642673521826342e-01
7.785000000000000000e+04,4.498908156711600159e-01
7.790000000000000000e+04,4.497432605904977398e-01
7.795000000000000000e+04,4.496343810134672547e-01
7.800000000000000000e+04,4.495512820512793106e-01
7.805000000000000000e+04,4.495067264573964216e-01
7.810000000000000000e+04,4.494750320102408603e-01
7.815000000000000000e+04,4.493666026871377950e-01
7.820000000000000000e+04,4.491943734015322320e-01
7.825000000000000000e+04,4.490990415335441854e-01
7.830000000000000000e+04,4.489910600255407336e-01
7.835000000000000000e+04,4.489470325462647238e-01
7.840000000000000000e+04,4.489158163265285495e-01
7.845000000000000000e+04,4.487826641172698583e-01
7.850000000000000000e+04,4.486496815286603046e-01
7.855000000000000000e+04,4.484914067472925980e-01
7.860000000000000000e+04,4.483715012722624405e-01
7.865000000000000000e+04,4.482008900190695422e-01
7.870000000000000000e+04,4.480304955527297239e-01
7.875000000000000000e+04,4.479111111111089283e-01
7.880000000000000000e+04,4.478299492385767744e-01
7.885000000000000000e+04,4.477996195307526461e-01
7.890000000000000000e+04,4.478073510773111776e-01
7.895000000000000000e+04,4.477264091196939688e-01
7.900000000000000000e+04,4.475822784810103983e-01
7.905000000000000000e+04,4.474509803921545847e-01
7.910000000000000000e+04,4.474083438685188541e-01
7.915000000000000000e+04,4.472520530638006697e-01
7.920000000000000000e+04,4.470959595959571597e-01
7.925000000000000000e+04,4.470283911671902310e-01
7.930000000000000000e+04,4.468852459016373069e-01
7.935000000000000000e+04,4.468809073723984393e-01
7.940000000000000000e+04,4.468639798488641124e-01
7.945000000000000000e+04,4.468722466960328155e-01
7.950000000000000000e+04,4.467798742138340273e-01
7.955000000000000000e+04,4.467253299811415612e-01
7.960000000000000000e+04,4.466708542713543895e-01
7.965000000000000000e+04,4.466290018832363984e-01
7.970000000000000000e+04,4.465495608531969696e-01
7.975000000000000000e+04,4.465830721003110071e-01
7.980000000000000000e+04,4.466290726817017664e-01
7.985000000000000000e+04,4.466750156543497496e-01
7.990000000000000000e+04,4.467209011264056118e-01
7.995000000000000000e+04,4.467792370231373766e-01
8.000000000000000000e+04,4.468374999999980557e-01
8.005000000000000000e+04,4.468082448469687940e-01
8.010000000000000000e+04,4.467665418227199647e-01
8.015000000000000000e+04,4.467623206487816301e-01
8.020000000000000000e+04,4.467581047381525283e-01
8.025000000000000000e+04,4.467788161993747065e-01
8.030000000000000000e+04,4.467123287671208587e-01
8.035000000000000000e+04,4.467081518357162717e-01
8.040000000000000000e+04,4.467164179104449184e-01
8.045000000000000000e+04,4.467246737103762189e-01
8.050000000000000000e+04,4.467204968944069043e-01
8.055000000000000000e+04,4.467163252638082227e-01
8.060000000000000000e+04,4.466253101736941122e-01
8.065000000000000000e+04,4.466336019838779148e-01
8.070000000000000000e+04,4.466666666666637142e-01
8.075000000000000000e+04,4.466625386996873615e-01
8.080000000000000000e+04,4.466336633663338107e-01
8.085000000000000000e+04,4.465553494124893108e-01
8.090000000000000000e+04,4.464400494437548161e-01
8.095000000000000000e+04,4.463001852995646113e-01
8.100000000000000000e+04,4.461851851851820205e-01
8.105000000000000000e+04,4.459839605181952216e-01
8.110000000000000000e+04,4.458446362515379735e-01
8.115000000000000000e+04,4.457670979667248679e-01
8.120000000000000000e+04,4.455788177339865541e-01
8.125000000000000000e+04,4.454769230769196064e-01
8.130000000000000000e+04,4.454120541205378592e-01
8.135000000000000000e+04,4.452612169637337747e-01
8.140000000000000000e+04,4.451105651105620731e-01
8.145000000000000000e+04,4.449355432780818242e-01
8.150000000000000000e+04,4.448466257668683421e-01
8.155000000000000000e+04,4.447087676272197254e-01
8.160000000000000000e+04,4.444975490196048096e-01
8.165000000000000000e+04,4.444213104715218909e-01
8.170000000000000000e+04,4.443329253365945197e-01
8.175000000000000000e+04,4.442568807339422610e-01
8.180000000000000000e+04,4.442420537897283084e-01
8.185000000000000000e+04,4.442028100183237349e-01
8.190000000000000000e+04,4.442124542124515907e-01
8.195000000000000000e+04,4.442586943258056698e-01
8.200000000000000000e+04,4.442682926829242818e-01
8.205000000000000000e+04,4.443266301035926347e-01
8.210000000000000000e+04,4.443118148599236594e-01
8.215000000000000000e+04,4.442848447961015301e-01
8.220000000000000000e+04,4.442092457420891982e-01
8.225000000000000000e+04,4.441337386018207045e-01
8.230000000000000000e+04,4.440461725394866388e-01
8.235000000000000000e+04,4.440680024286554062e-01
8.240000000000000000e+04,4.440898058252398806e-01
8.245000000000000000e+04,4.440751970891422262e-01
8.250000000000000000e+04,4.441818181818157352e-01
8.255000000000000000e+04,4.442640823743159717e-01
8.260000000000000000e+04,4.443341404358325253e-01
8.265000000000000000e+04,4.444283121597066843e-01
8.270000000000000000e+04,4.444740024183771454e-01
8.275000000000000000e+04,4.445438066465232096e-01
8.280000000000000000e+04,4.445893719806742195e-01
8.285000000000000000e+04,4.445745322872640126e-01
8.290000000000000000e+04,4.445838359469221346e-01
8.295000000000000000e+04,4.445087402049409109e-01
8.300000000000000000e+04,4.444819277108416622e-01
8.305000000000000000e+04,4.444431065623102306e-01
8.310000000000000000e+04,4.444043321299623872e-01
8.315000000000000000e+04,4.444016837041475099e-01
8.320000000000000000e+04,4.444230769230751998e-01
8.325000000000000000e+04,4.445045045045026844e-01
8.330000000000000000e+04,4.446458583433355316e-01
8.335000000000000000e+04,4.447030593881204918e-01
8.340000000000000000e+04,4.446642685851302512e-01
8.345000000000000000e+04,4.446854403834615832e-01
8.350000000000000000e+04,4.446586826347292964e-01
8.355000000000000000e+04,4.446080191502081447e-01
8.360000000000000000e+04,4.444736842105251884e-01
8.365000000000000000e+04,4.443395098625212980e-01
8.370000000000000000e+04,4.442174432497000836e-01
8.375000000000000000e+04,4.440238805970135316e-01
8.380000000000000000e+04,4.438066825775645041e-01
8.385000000000000000e+04,4.436255217650552640e-01
8.390000000000000000e+04,4.433849821215722353e-01
8.395000000000000000e+04,4.431685527099453181e-01
8.400000000000000000e+04,4.429523809523798206e-01
8.405000000000000000e+04,4.427245687091006521e-01
8.410000000000000000e+04,4.424732461355520563e-01
8.415000000000000000e+04,4.423172905525838416e-01
8.420000000000000000e+04,4.421140142517808735e-01
8.425000000000000000e+04,4.418991097922843059e-01
8.430000000000000000e+04,4.416844602609720227e-01
8.435000000000000000e+04,4.414937759336094447e-01
8.440000000000000000e+04,4.412796208530798681e-01
8.445000000000000000e+04,4.410420367081105408e-01
8.450000000000000000e+04,4.407928994082833674e-01
8.455000000000000000e+04,4.405677114133641492e-01
8.460000000000000000e+04,4.404491725768313604e-01
8.465000000000000000e+04,4.402953337271108269e-01
8.470000000000000000e+04,4.401534828807547317e-01
8.475000000000000000e+04,4.400353982300876932e-01
8.480000000000000000e+04,4.399056603773575103e-01
8.485000000000000000e+04,4.397289334119021120e-01
8.490000000000000000e+04,4.396348645465242844e-01
8.495000000000000000e+04,4.395291347851669195e-01
8.500000000000000000e+04,4.394352941176461469e-01
8.505000000000000000e+04,4.393298059964716451e-01
8.510000000000000000e+04,4.392361927144524114e-01
8.515000000000000000e+04,4.390957134468569945e-01
8.520000000000000000e+04,4.389201877934258977e-01
8.525000000000000000e+04,4.388387096774181706e-01
8.530000000000000000e+04,4.387104337631875794e-01
8.535000000000000000e+04,4.385823081429398584e-01
8.540000000000000000e+04,4.384074941451979734e-01
8.545000000000000000e+04,4.382562902282026718e-01
8.550000000000000000e+04,4.381637426900574783e-01
8.555000000000000000e+04,4.380713033313839433e-01
8.560000000000000000e+04,4.379556074766341456e-01
8.565000000000000000e+04,4.379568009340321644e-01
8.570000000000000000e+04,4.379579929988312581e-01
8.575000000000000000e+04,4.380524781341090246e-01
8.580000000000000000e+04,4.382400932400914439e-01
8.585000000000000000e+04,4.383692486895730545e-01
8.590000000000000000e+04,4.385797438882403365e-01
8.595000000000000000e+04,4.387085514834188071e-01
8.600000000000000000e+04,4.388139534883700454e-01
8.605000000000000000e+04,4.388843695525838084e-01
8.610000000000000000e+04,4.388966318234588382e-01
8.615000000000000000e+04,4.388740568775368334e-01
8.620000000000000000e+04,4.387819025522016747e-01
8.625000000000000000e+04,4.387130434782586241e-01
8.630000000000000000e+04,4.385863267670894183e-01
8.635000000000000000e+04,4.384481760277916806e-01
8.640000000000000000e+04,4.382638888888866213e-01
8.645000000000000000e+04,4.381145170618833684e-01
8.650000000000000000e+04,4.379306358381480635e-01
8.655000000000000000e+04,4.377354130560345280e-01
8.660000000000000000e+04,4.375288683602745476e-01
8.665000000000000000e+04,4.373918061165581461e-01
8.670000000000000000e+04,4.372087658592819781e-01
8.675000000000000000e+04,4.370605187319854257e-01
8.680000000000000000e+04,4.369009216589829769e-01
8.685000000000000000e+04,4.367760506620577132e-01
8.690000000000000000e+04,4.365937859608712834e-01
8.695000000000000000e+04,4.363772282921185020e-01
8.700000000000000000e+04,4.362068965517207353e-01
8.705000000000000000e+04,4.359908098793764397e-01
8.710000000000000000e+04,4.357634902410991717e-01
8.715000000000000000e+04,4.355823293172661481e-01
8.720000000000000000e+04,4.353899082568779000e-01
8.725000000000000000e+04,4.353123209169026953e-01
8.730000000000000000e+04,4.351431844215321587e-01
8.735000000000000000e+04,4.349513451631339400e-01
8.740000000000000000e+04,4.348283752860381268e-01
8.745000000000000000e+04,4.347970268724956067e-01
8.750000000000000000e+04,4.348228571428538469e-01
8.755000000000000000e+04,4.348486579097626814e-01
8.760000000000000000e+04,4.348515981735128766e-01
8.765000000000000000e+04,4.348431260695919121e-01
8.770000000000000000e+04,4.348118586088906556e-01
8.775000000000000000e+04,4.347236467236434976e-01
8.780000000000000000e+04,4.347380410022750330e-01
8.785000000000000000e+04,4.346841206602133356e-01
8.790000000000000000e+04,4.346530147895305562e-01
8.795000000000000000e+04,4.346333143831692669e-01
8.800000000000000000e+04,4.346477272727242713e-01
8.805000000000000000e+04,4.346394094264590668e-01
8.810000000000000000e+04,4.346992054483508894e-01
8.815000000000000000e+04,4.346341463414601924e-01
8.820000000000000000e+04,4.346258503401327355e-01
8.825000000000000000e+04,4.346062322946143697e-01
8.830000000000000000e+04,4.346772366930887199e-01
8.835000000000000000e+04,4.347028862478747868e-01
8.840000000000000000e+04,4.347398190045221322e-01
8.845000000000000000e+04,4.348671565856387367e-01
8.850000000000000000e+04,4.350056497175111558e-01
8.855000000000000000e+04,4.350875211744748006e-01
8.860000000000000000e+04,4.351467268622993823e-01
8.865000000000000000e+04,4.352509870276337622e-01
8.870000000000000000e+04,4.354114994362992541e-01
8.875000000000000000e+04,4.354253521126731363e-01
8.880000000000000000e+04,4.354954954954923241e-01
8.885000000000000000e+04,4.354305008441162750e-01
8.890000000000000000e+04,4.354218222722128218e-01
8.895000000000000000e+04,4.353344575604237154e-01
8.900000000000000000e+04,4.352359550561762380e-01
8.905000000000000000e+04,4.350477259966276100e-01
8.910000000000000000e+04,4.349719416386045312e-01
8.915000000000000000e+04,4.348738081884425122e-01
8.920000000000000000e+04,4.347645739910274698e-01
8.925000000000000000e+04,4.346554621848701117e-01
8.930000000000000000e+04,4.345016797312393209e-01
8.935000000000000000e+04,4.343480693900355072e-01
8.940000000000000000e+04,4.342058165548062787e-01
8.945000000000000000e+04,4.341084404695324528e-01
8.950000000000000000e+04,4.340558659217841897e-01
8.955000000000000000e+04,4.339475153545471198e-01
8.960000000000000000e+04,4.338616071428537668e-01
8.965000000000000000e+04,4.337646402677042268e-01
8.970000000000000000e+04,4.337123745819361220e-01
8.975000000000000000e+04,4.336490250696342086e-01
8.980000000000000000e+04,4.336859688195957019e-01
8.985000000000000000e+04,4.336560934891449670e-01
8.990000000000000000e+04,4.336484983314757846e-01
8.995000000000000000e+04,4.336075597554161498e-01
9.000000000000000000e+04,4.335666666666629365e-01
9.005000000000000000e+04,4.335147140477474959e-01
9.010000000000000000e+04,4.334517203107622896e-01
9.015000000000000000e+04,4.333444259567355572e-01
9.020000000000000000e+04,4.332039911308172564e-01
9.025000000000000000e+04,4.330747922437639397e-01
9.030000000000000000e+04,4.330121816168294724e-01
9.035000000000000000e+04,4.329053680132783355e-01
9.040000000000000000e+04,4.328207964601735735e-01
9.045000000000000000e+04,4.327473742399080003e-01
9.050000000000000000e+04,4.326629834254109297e-01
9.055000000000000000e+04,4.325455549420175183e-01
9.060000000000000000e+04,4.324834437086059746e-01
9.065000000000000000e+04,4.324103695532232061e-01
9.070000000000000000e+04,4.323704520396878803e-01
9.075000000000000000e+04,4.323085399449000943e-01
9.080000000000000000e+04,4.322907488986749702e-01
9.085000000000000000e+04,4.322619702806789199e-01
9.090000000000000000e+04,4.322222222222187882e-01
9.095000000000000000e+04,4.321275426058238112e-01
9.100000000000000000e+04,4.320219780219742289e-01
9.105000000000000000e+04,4.319494783086181289e-01
9.110000000000000000e+04,4.318441273325981933e-01
9.115000000000000000e+04,4.317388919363649991e-01
9.120000000000000000e+04,4.316995614035050166e-01
9.125000000000000000e+04,4.316712328767084994e-01
9.130000000000000000e+04,4.316757940854286657e-01
9.135000000000000000e+04,4.316475095785400340e-01
9.140000000000000000e+04,4.315864332603900344e-01
9.145000000000000000e+04,4.315472936030578244e-01
9.150000000000000000e+04,4.315519125683022206e-01
9.155000000000000000e+04,4.315456034953537579e-01
9.160000000000000000e+04,4.316048034934459321e-01
9.165000000000000000e+04,4.315657392253099411e-01
9.170000000000000000e+04,4.316248636859286170e-01
9.175000000000000000e+04,4.316294277929116352e-01
9.180000000000000000e+04,4.317320261437871953e-01
9.185000000000000000e+04,4.317256396298274623e-01
9.190000000000000000e+04,4.317845484221939367e-01
9.195000000000000000e+04,4.318216421968419372e-01
9.200000000000000000e+04,4.319239130434738838e-01
9.205000000000000000e+04,4.320152091254708671e-01
9.210000000000000000e+04,4.321172638436440727e-01
9.215000000000000000e+04,4.321758003255518066e-01
9.220000000000000000e+04,4.322125813448978726e-01
9.225000000000000000e+04,4.322818428184239115e-01
9.230000000000000000e+04,4.323618634886198242e-01
9.235000000000000000e+04,4.324309691391402533e-01
9.240000000000000000e+04,4.324567099567054318e-01
9.245000000000000000e+04,4.325473228772266365e-01
9.250000000000000000e+04,4.326486486486444960e-01
9.255000000000000000e+04,4.326742301458633699e-01
9.260000000000000000e+04,4.326997840172747689e-01
9.265000000000000000e+04,4.325957906098182870e-01
9.270000000000000000e+04,4.326645091693597789e-01
9.275000000000000000e+04,4.326469002695380595e-01
9.280000000000000000e+04,4.325646551724098843e-01
9.285000000000000000e+04,4.324824986537387228e-01
9.290000000000000000e+04,4.323896663078539149e-01
9.295000000000000000e+04,4.323399677245793327e-01
9.300000000000000000e+04,4.321935483870933403e-01
9.305000000000000000e+04,4.321225147769977015e-01
9.310000000000000000e+04,4.320408163265266333e-01
9.315000000000000000e+04,4.319162640901731964e-01
9.320000000000000000e+04,4.318347639484938494e-01
9.325000000000000000e+04,4.317426273458406794e-01
9.330000000000000000e+04,4.316398713826329891e-01
9.335000000000000000e+04,4.315693626138154548e-01
9.340000000000000000e+04,4.314453961456066189e-01
9.345000000000000000e+04,4.312787586944850649e-01
9.350000000000000000e+04,4.311657754010655430e-01
9.355000000000000000e+04,4.309994655264525187e-01
9.360000000000000000e+04,4.308760683760642918e-01
9.365000000000000000e+04,4.308061932728203813e-01
9.370000000000000000e+04,4.307577374599748099e-01
9.375000000000000000e+04,4.307946666666630509e-01
9.380000000000000000e+04,4.307569296375230450e-01
9.385000000000000000e+04,4.307831646243966972e-01
9.390000000000000000e+04,4.308093716719871846e-01
9.395000000000000000e+04,4.308355508249028798e-01
9.400000000000000000e+04,4.309042553191448910e-01
9.405000000000000000e+04,4.309941520467798770e-01
9.410000000000000000e+04,4.310945802337901034e-01
9.415000000000000000e+04,4.311205523101396819e-01
9.420000000000000000e+04,4.311995753715460733e-01
9.425000000000000000e+04,4.312572944297043964e-01
9.430000000000000000e+04,4.313467656415656548e-01
9.435000000000000000e+04,4.313831478537321629e-01
9.440000000000000000e+04,4.313665254237249447e-01
9.445000000000000000e+04,4.313922710428758078e-01
9.450000000000000000e+04,4.314497354497315862e-01
9.455000000000000000e+04,4.314648334214662428e-01
9.460000000000000000e+04,4.313953488372055389e-01
9.465000000000000000e+04,4.313470681457964306e-01
9.470000000000000000e+04,4.312038014783488027e-01
9.475000000000000000e+04,4.310606860158271991e-01
9.480000000000000000e+04,4.309493670886036520e-01
9.485000000000000000e+04,4.308381655245084318e-01
9.490000000000000000e+04,4.307586933614294677e-01
9.495000000000000000e+04,4.306793048973107108e-01
9.500000000000000000e+04,4.306105263157855578e-01
9.505000000000000000e+04,4.305628616517583329e-01
9.510000000000000000e+04,4.305783385909532912e-01
9.515000000000000000e+04,4.305517603783465264e-01
9.520000000000000000e+04,4.305462184873916076e-01
9.525000000000000000e+04,4.304146981627260948e-01
9.530000000000000000e+04,4.303567681007312018e-01
9.535000000000000000e+04,4.302779234399545794e-01
9.540000000000000000e+04,4.302306079664535710e-01
9.545000000000000000e+04,4.301728653745381381e-01
9.550000000000000000e+04,4.300314136125620301e-01
9.555000000000000000e+04,4.298901098901065088e-01
9.560000000000000000e+04,4.296757322175697169e-01
9.565000000000000000e+04,4.295347621536816374e-01
9.570000000000000000e+04,4.293521421107587832e-01
9.575000000000000000e+04,4.292010443864192615e-01
9.580000000000000000e+04,4.289979123173240372e-01
9.585000000000000000e+04,4.288054251434495479e-01
9.590000000000000000e+04,4.286131386861274928e-01
9.595000000000000000e+04,4.284314747264160173e-01
9.600000000000000000e+04,4.282708333333293815e-01
9.605000000000000000e+04,4.280999479437753719e-01
9.610000000000000000e+04,4.279292403746060014e-01
9.615000000000000000e+04,4.277691107644267521e-01
9.620000000000000000e+04,4.276611226611191086e-01
9.625000000000000000e+04,4.274805194805156860e-01
9.630000000000000000e+04,4.272897196261643549e-01
9.635000000000000000e+04,4.271094966268772497e-01
9.640000000000000000e+04,4.269190871369252793e-01
9.645000000000000000e+04,4.267392431311517464e-01
9.650000000000000000e+04,4.265492227979229556e-01
9.655000000000000000e+04,4.263386846193636392e-01
9.660000000000000000e+04,4.261697722567243662e-01
9.665000000000000000e+04,4.260010346611441956e-01
9.670000000000000000e+04,4.258634953464279227e-01
9.675000000000000000e+04,4.257674418604607824e-01
9.680000000000000000e+04,4.257334710743759798e-01
9.685000000000000000e+04,4.257511615900836377e-01
9.690000000000000000e+04,4.257997936016469920e-01
9.695000000000000000e+04,4.258586900464116365e-01
9.700000000000000000e+04,4.258762886597897701e-01
9.705000000000000000e+04,4.260278207109697846e-01
9.710000000000000000e+04,4.261483007209020957e-01
9.715000000000000000e+04,4.262789500771961837e-01
9.720000000000000000e+04,4.263888888888847095e-01
9.725000000000000000e+04,4.265192802056513299e-01
9.730000000000000000e+04,4.265262076053401574e-01
9.735000000000000000e+04,4.265844889573663923e-01
9.740000000000000000e+04,4.264681724845958977e-01
9.745000000000000000e+04,4.264238070805502212e-01
9.750000000000000000e+04,4.263487179487140954e-01
9.755000000000000000e+04,4.262429523321332181e-01
9.760000000000000000e+04,4.261680327868812013e-01
9.765000000000000000e+04,4.260727086533497299e-01
9.770000000000000000e+04,4.259672466734861218e-01
9.775000000000000000e+04,4.258209718670035171e-01
9.780000000000000000e+04,4.256850715746381963e-01
9.785000000000000000e+04,4.256515074092961370e-01
9.790000000000000000e+04,4.255669050051034130e-01
9.795000000000000000e+04,4.254619703930537233e-01
9.800000000000000000e+04,4.254183673469346116e-01
9.805000000000000000e+04,4.254156042835247620e-01
9.810000000000000000e+04,4.253822629969378211e-01
9.815000000000000000e+04,4.254610290371838577e-01
9.820000000000000000e+04,4.255397148676130503e-01
9.825000000000000000e+04,4.256183206106827210e-01
9.830000000000000000e+04,4.256968463886017795e-01
9.835000000000000000e+04,4.257854600915054744e-01
9.840000000000000000e+04,4.258130081300768310e-01
9.845000000000000000e+04,4.258303707465672661e-01
9.850000000000000000e+04,4.257766497461886179e-01
9.855000000000000000e+04,4.257128361237909608e-01
9.860000000000000000e+04,4.256795131845799718e-01
9.865000000000000000e+04,4.255955397871217238e-01
9.870000000000000000e+04,4.254711246200563179e-01
9.875000000000000000e+04,4.253164556961981368e-01
9.880000000000000000e+04,4.252024291497931152e-01
9.885000000000000000e+04,4.250986342943808283e-01
9.890000000000000000e+04,4.250353892820988300e-01
9.895000000000000000e+04,4.249621020717490039e-01
9.900000000000000000e+04,4.250101010100967858e-01
9.905000000000000000e+04,4.250378596668307196e-01
9.910000000000000000e+04,4.250050454086738427e-01
9.915000000000000000e+04,4.250428643469448264e-01
9.920000000000000000e+04,4.251008064516089702e-01
9.925000000000000000e+04,4.251889168765703997e-01
9.930000000000000000e+04,4.252366565961693823e-01
9.935000000000000000e+04,4.252843482637105321e-01
9.940000000000000000e+04,4.253219315895334640e-01
9.945000000000000000e+04,4.253996983408709909e-01
9.950000000000000000e+04,4.253366834170815847e-01
9.955000000000000000e+04,4.253741838272188103e-01
9.960000000000000000e+04,4.253614457831292328e-01
9.965000000000000000e+04,4.253386853988928573e-01
9.970000000000000000e+04,4.253360080240690122e-01
9.975000000000000000e+04,4.252431077694204808e-01
9.980000000000000000e+04,4.252505010020010134e-01
9.985000000000000000e+04,4.252178267401072742e-01
9.990000000000000000e+04,4.251551551551520647e-01
9.995000000000000000e+04,4.251125562781358780e-01


==> Plot_Data/std_acc_Q_diffs.csv <==
x,y
0.000000000000000000e+00,3.600000000000000000e+02
5.000000000000000000e+01,3.714622129605688201e+02
1.000000000000000000e+02,3.515822033447130366e+02
1.500000000000000000e+02,3.704139750407933889e+02
2.000000000000000000e+02,3.717069871350342396e+02
2.500000000000000000e+02,3.625017623083502372e+02
3.000000000000000000e+02,3.665616121708798687e+02
3.500000000000000000e+02,3.599802866131441306e+02
4.000000000000000000e+02,3.540520461334207312e+02
4.500000000000000000e+02,3.497985236197813492e+02
5.000000000000000000e+02,3.626622033204902209e+02
5.500000000000000000e+02,3.601710288861490312e+02
6.000000000000000000e+02,3.416833388621372478e+02
6.500000000000000000e+02,3.432040051378170347e+02
7.000000000000000000e+02,3.361081180648708937e+02
7.500000000000000000e+02,3.350857619036740971e+02
8.000000000000000000e+02,3.265239405324898030e+02
8.500000000000000000e+02,3.230445165854392826e+02
9.000000000000000000e+02,3.195261403385861172e+02
9.500000000000000000e+02,3.170803457228735738e+02
1.000000000000000000e+03,3.281620943101246439e+02
1.050000000000000000e+03,3.205015371316130768e+02
1.100000000000000000e+03,3.135452722111589310e+02
1.150000000000000000e+03,3.077587212098687814e+02
1.200000000000000000e+03,3.117223613386597094e+02
1.250000000000000000e+03,3.099200513418617220e+02
1.300000000000000000e+03,3.095604541161556540e+02
1.350000000000000000e+03,3.055253826918363984e+02
1.400000000000000000e+03,2.932984807512938232e+02
1.450000000000000000e+03,2.855752829875949033e+02
1.500000000000000000e+03,2.826530776764190023e+02
1.550000000000000000e+03,2.834577954102140893e+02
1.600000000000000000e+03,2.867271670202375162e+02
1.650000000000000000e+03,2.906451798368261166e+02
1.700000000000000000e+03,2.859032072913685170e+02
1.750000000000000000e+03,2.825222211102374104e+02
1.800000000000000000e+03,2.832216561592787798e+02
1.850000000000000000e+03,2.845559779970577097e+02
1.900000000000000000e+03,2.841202159025675087e+02
1.950000000000000000e+03,2.832254202786481301e+02
2.000000000000000000e+03,2.761664921489451103e+02
2.050000000000000000e+03,2.772540377301639865e+02
2.100000000000000000e+03,2.740199321207165895e+02
2.150000000000000000e+03,2.660717173995842586e+02
2.200000000000000000e+03,2.673787941560650552e+02
2.250000000000000000e+03,2.709418804469378301e+02
2.300000000000000000e+03,2.789599889895371234e+02
2.350000000000000000e+03,2.764135521433237841e+02
2.400000000000000000e+03,2.793537128064322701e+02
2.450000000000000000e+03,2.752584301183380830e+02
2.500000000000000000e+03,2.763135376256577729e+02
2.550000000000000000e+03,2.612331826953382006e+02
2.600000000000000000e+03,2.617253550329442078e+02
2.650000000000000000e+03,2.631483901745134517e+02
2.700000000000000000e+03,2.634474864383821000e+02
2.750000000000000000e+03,2.611857634141006770e+02
2.800000000000000000e+03,2.562560504321780854e+02
2.850000000000000000e+03,2.505957399396307892e+02
2.900000000000000000e+03,2.489800456309798449e+02
2.950000000000000000e+03,2.479077195011143715e+02
3.000000000000000000e+03,2.427986203181480107e+02
3.050000000000000000e+03,2.474642765349790920e+02
3.100000000000000000e+03,2.454855562902727968e+02
3.150000000000000000e+03,2.362638252690460376e+02
3.200000000000000000e+03,2.456840082207126557e+02
3.250000000000000000e+03,2.430339591342938093e+02
3.300000000000000000e+03,2.462837349908605233e+02
3.350000000000000000e+03,2.452678185770756158e+02
3.400000000000000000e+03,2.446647160016169380e+02
3.450000000000000000e+03,2.386959134456490972e+02
3.500000000000000000e+03,2.402222002633144484e+02
3.550000000000000000e+03,2.364288217253211428e+02
3.600000000000000000e+03,2.355240114830019706e+02
3.650000000000000000e+03,2.366908591212833244e+02
3.700000000000000000e+03,2.363755578801039405e+02
3.750000000000000000e+03,2.383125608846511341e+02
3.800000000000000000e+03,2.395119455882034458e+02
3.850000000000000000e+03,2.380629906628840047e+02
3.900000000000000000e+03,2.364124532623182233e+02
3.950000000000000000e+03,2.384813376736523196e+02
4.000000000000000000e+03,2.372195175281928528e+02
4.050000000000000000e+03,2.358925008198059743e+02
4.100000000000000000e+03,2.381280484114935803e+02
4.150000000000000000e+03,2.369425925723038517e+02
4.200000000000000000e+03,2.346299975896654928e+02
4.250000000000000000e+03,2.310035242871462913e+02
4.300000000000000000e+03,2.427885897374829938e+02
4.350000000000000000e+03,2.375271755937170610e+02
4.400000000000000000e+03,2.371048838834796868e+02
4.450000000000000000e+03,2.397025775180438814e+02
4.500000000000000000e+03,2.297689502863074154e+02
4.550000000000000000e+03,2.289659980378823434e+02
4.600000000000000000e+03,2.284964286561425411e+02
4.650000000000000000e+03,2.296631936805206635e+02
4.700000000000000000e+03,2.293867348924143243e+02
4.750000000000000000e+03,2.307224287074022300e+02
4.800000000000000000e+03,2.277017179767775588e+02
4.850000000000000000e+03,2.314239554547099829e+02
4.900000000000000000e+03,2.339195654069399382e+02
4.950000000000000000e+03,2.325906148955193373e+02
5.000000000000000000e+03,2.313722789334225354e+02
5.050000000000000000e+03,2.293221068690579045e+02
5.100000000000000000e+03,2.311459152542571758e+02
5.150000000000000000e+03,2.317073060641549773e+02
5.200000000000000000e+03,2.354783565088472699e+02
5.250000000000000000e+03,2.357834699080486587e+02
5.300000000000000000e+03,2.353909927314789172e+02
5.350000000000000000e+03,2.325923021172460778e+02
5.400000000000000000e+03,2.329961402631330714e+02
5.450000000000000000e+03,2.316946268908679940e+02
5.500000000000000000e+03,2.299253673637890643e+02
5.550000000000000000e+03,2.299756489228012697e+02
5.600000000000000000e+03,2.334028849396437408e+02
5.650000000000000000e+03,2.256988818882108490e+02
5.700000000000000000e+03,2.204016207277083197e+02
5.750000000000000000e+03,2.169000038499309255e+02
5.800000000000000000e+03,2.173569453881666220e+02
5.850000000000000000e+03,2.202778300687094486e+02
5.900000000000000000e+03,2.210983851237110116e+02
5.950000000000000000e+03,2.218999829250791436e+02
6.000000000000000000e+03,2.211232945182813978e+02
6.050000000000000000e+03,2.187661875314549604e+02
6.100000000000000000e+03,2.195751758581829165e+02
6.150000000000000000e+03,2.197308039411272489e+02
6.200000000000000000e+03,2.206637997172767314e+02
6.250000000000000000e+03,2.200310884119908792e+02
6.300000000000000000e+03,2.194051771220226783e+02
6.350000000000000000e+03,2.112792648992573845e+02
6.400000000000000000e+03,2.179721501836252173e+02
6.450000000000000000e+03,2.179731668832141054e+02
6.500000000000000000e+03,2.157215716587563463e+02
6.550000000000000000e+03,2.128977824819977513e+02
6.600000000000000000e+03,2.128861073906611523e+02
6.650000000000000000e+03,2.125528404958593853e+02
6.700000000000000000e+03,2.082036536765467076e+02
6.750000000000000000e+03,2.083869419189206269e+02
6.800000000000000000e+03,2.075922013450625343e+02
6.850000000000000000e+03,2.085356518163112298e+02
6.900000000000000000e+03,2.091656963933566544e+02
6.950000000000000000e+03,2.103840133379880228e+02
7.000000000000000000e+03,2.103511952689449629e+02
7.050000000000000000e+03,2.099064644414405336e+02
7.100000000000000000e+03,2.106236268670693335e+02
7.150000000000000000e+03,2.141487903811866147e+02
7.200000000000000000e+03,2.157133209211484086e+02
7.250000000000000000e+03,2.163820940043691792e+02
7.300000000000000000e+03,2.168227102818810863e+02
7.350000000000000000e+03,2.147120819095148363e+02
7.400000000000000000e+03,2.143205786305232721e+02
7.450000000000000000e+03,2.133509923420520238e+02
7.500000000000000000e+03,2.118072515785896428e+02
7.550000000000000000e+03,2.125534473599316527e+02
7.600000000000000000e+03,2.127038165290559846e+02
7.650000000000000000e+03,2.112822804897674018e+02
7.700000000000000000e+03,2.119622578279127936e+02
7.750000000000000000e+03,2.097166720564211460e+02
7.800000000000000000e+03,2.105213054991730246e+02
7.850000000000000000e+03,2.101648537076071079e+02
7.900000000000000000e+03,2.077992265006683965e+02
7.950000000000000000e+03,2.087049498388889788e+02
8.000000000000000000e+03,2.089642451379909573e+02
8.050000000000000000e+03,2.074695709081660198e+02
8.100000000000000000e+03,2.053438910807870457e+02
8.150000000000000000e+03,2.073330411701007563e+02
8.200000000000000000e+03,1.999109112087561186e+02
8.250000000000000000e+03,1.980318377620239971e+02
8.300000000000000000e+03,1.988665405798302004e+02
8.350000000000000000e+03,2.000753781782076146e+02
8.400000000000000000e+03,1.988137764981503892e+02
8.450000000000000000e+03,2.006283924199974820e+02
8.500000000000000000e+03,1.977225735787546625e+02
8.550000000000000000e+03,1.984172366798416647e+02
8.600000000000000000e+03,1.911435879170015255e+02
8.650000000000000000e+03,1.902594816079970315e+02
8.700000000000000000e+03,1.859593018335234262e+02
8.750000000000000000e+03,1.832163168383931406e+02
8.800000000000000000e+03,1.786017552200253249e+02
8.850000000000000000e+03,1.771389053216964555e+02
8.900000000000000000e+03,1.748242253154781451e+02
8.950000000000000000e+03,1.747188885150937097e+02
9.000000000000000000e+03,1.747030295501950548e+02
9.050000000000000000e+03,1.759575061388169956e+02
9.100000000000000000e+03,1.763423639020178655e+02
9.150000000000000000e+03,1.777518620279315087e+02
9.200000000000000000e+03,1.774908051550199559e+02
9.250000000000000000e+03,1.784230333819035081e+02
9.300000000000000000e+03,1.802277430579972588e+02
9.350000000000000000e+03,1.801208801747333723e+02
9.400000000000000000e+03,1.806825799038053049e+02
9.450000000000000000e+03,1.812199877831245090e+02
9.500000000000000000e+03,1.803083831853333550e+02
9.550000000000000000e+03,1.802114613849868476e+02
9.600000000000000000e+03,1.790102171426634641e+02
9.650000000000000000e+03,1.783622963778636858e+02
9.700000000000000000e+03,1.793390162772853103e+02
9.750000000000000000e+03,1.784704884987648654e+02
9.800000000000000000e+03,1.775134473707063592e+02
9.850000000000000000e+03,1.768876936476458752e+02
9.900000000000000000e+03,1.775998913399822072e+02
9.950000000000000000e+03,1.761208956037710607e+02
1.000000000000000000e+04,1.788170117387442986e+02
1.005000000000000000e+04,1.783050506998911828e+02
1.010000000000000000e+04,1.795517247901094322e+02
1.015000000000000000e+04,1.753933749158815942e+02
1.020000000000000000e+04,1.764548413152634794e+02
1.025000000000000000e+04,1.756445187140639064e+02
1.030000000000000000e+04,1.764925404322389397e+02
1.035000000000000000e+04,1.782421674992388034e+02
1.040000000000000000e+04,1.752823337124680734e+02
1.045000000000000000e+04,1.744846675155252456e+02
1.050000000000000000e+04,1.731706107950117826e+02
1.055000000000000000e+04,1.714497276585990733e+02
1.060000000000000000e+04,1.695762481852645180e+02
1.065000000000000000e+04,1.697987202615345836e+02
1.070000000000000000e+04,1.705618870224192847e+02
1.075000000000000000e+04,1.712641764897165331e+02
1.080000000000000000e+04,1.727743746709599577e+02
1.085000000000000000e+04,1.716764091440184075e+02
1.090000000000000000e+04,1.671192180378276362e+02
1.095000000000000000e+04,1.647001150406934755e+02
1.100000000000000000e+04,1.650021580138930801e+02
1.105000000000000000e+04,1.683158853369825749e+02
1.110000000000000000e+04,1.693484022710052841e+02
1.115000000000000000e+04,1.702518130935497709e+02
1.120000000000000000e+04,1.675887424652908635e+02
1.125000000000000000e+04,1.670028153599575944e+02
1.130000000000000000e+04,1.660019037886355306e+02
1.135000000000000000e+04,1.669707250565149366e+02
1.140000000000000000e+04,1.662031391476306794e+02
1.145000000000000000e+04,1.651953616392527806e+02
1.150000000000000000e+04,1.675814222426096762e+02
1.155000000000000000e+04,1.661441225635094838e+02
1.160000000000000000e+04,1.650539268236192925e+02
1.165000000000000000e+04,1.638656718963383128e+02
1.170000000000000000e+04,1.632005545786342111e+02
1.175000000000000000e+04,1.628884099673871333e+02
1.180000000000000000e+04,1.633249036508333916e+02
1.185000000000000000e+04,1.634601885609500016e+02
1.190000000000000000e+04,1.637225005210855784e+02
1.195000000000000000e+04,1.627360132704685611e+02
1.200000000000000000e+04,1.621038658951605669e+02
1.205000000000000000e+04,1.609405936128799794e+02
1.210000000000000000e+04,1.616088627509350601e+02
1.215000000000000000e+04,1.609327607234986601e+02
1.220000000000000000e+04,1.604435777552153581e+02
1.225000000000000000e+04,1.587733946551607573e+02
1.230000000000000000e+04,1.605703204465674787e+02
1.235000000000000000e+04,1.603288888704207693e+02
1.240000000000000000e+04,1.605701286088473694e+02
1.245000000000000000e+04,1.582387158562652019e+02
1.250000000000000000e+04,1.580335075116035171e+02
1.255000000000000000e+04,1.521604759740371833e+02
1.260000000000000000e+04,1.498791164238708120e+02
1.265000000000000000e+04,1.483843030287838474e+02
1.270000000000000000e+04,1.465466956353937462e+02
1.275000000000000000e+04,1.448084869172785716e+02
1.280000000000000000e+04,1.486508197433399232e+02
1.285000000000000000e+04,1.489820528691067238e+02
1.290000000000000000e+04,1.464424454368950421e+02
1.295000000000000000e+04,1.474077710453760517e+02
1.300000000000000000e+04,1.482039092073117672e+02
1.305000000000000000e+04,1.466139784831345878e+02
1.310000000000000000e+04,1.480506696625560323e+02
1.315000000000000000e+04,1.488288047520935322e+02
1.320000000000000000e+04,1.457746505328969988e+02
1.325000000000000000e+04,1.435516098176560718e+02
1.330000000000000000e+04,1.429598473248404389e+02
1.335000000000000000e+04,1.430665928842689141e+02
1.340000000000000000e+04,1.416950098949665744e+02
1.345000000000000000e+04,1.373066647806755327e+02
1.350000000000000000e+04,1.382887628728478830e+02
1.355000000000000000e+04,1.382597879468274300e+02
1.360000000000000000e+04,1.365983397244966113e+02
1.365000000000000000e+04,1.290370979588834643e+02
1.370000000000000000e+04,1.281446450149452403e+02
1.375000000000000000e+04,1.271912097436309637e+02
1.380000000000000000e+04,1.270920170535825804e+02
1.385000000000000000e+04,1.297997287719901180e+02
1.390000000000000000e+04,1.320992772203832430e+02
1.395000000000000000e+04,1.323738834814635368e+02
1.400000000000000000e+04,1.323113598752224789e+02
1.405000000000000000e+04,1.324332140424735940e+02
1.410000000000000000e+04,1.377217370190807628e+02
1.415000000000000000e+04,1.354070685840036958e+02
1.420000000000000000e+04,1.329849572960334854e+02
1.425000000000000000e+04,1.320476639558420686e+02
1.430000000000000000e+04,1.304273065123684034e+02
1.435000000000000000e+04,1.314179344284600006e+02
1.440000000000000000e+04,1.332229789645322171e+02
1.445000000000000000e+04,1.329924557978291944e+02
1.450000000000000000e+04,1.330671399814079905e+02
1.455000000000000000e+04,1.314177255174056995e+02
1.460000000000000000e+04,1.344503469467332479e+02
1.465000000000000000e+04,1.335607665105311241e+02
1.470000000000000000e+04,1.344643901716198116e+02
1.475000000000000000e+04,1.343549450265695668e+02
1.480000000000000000e+04,1.363699286389778251e+02
1.485000000000000000e+04,1.356371307047032815e+02
1.490000000000000000e+04,1.352968119910216842e+02
1.495000000000000000e+04,1.341404222463247606e+02
1.500000000000000000e+04,1.348205802970521745e+02
1.505000000000000000e+04,1.327492715193102413e+02
1.510000000000000000e+04,1.327089268594792770e+02
1.515000000000000000e+04,1.344177426338266628e+02
1.520000000000000000e+04,1.352607635291628299e+02
1.525000000000000000e+04,1.352415645129541417e+02
1.530000000000000000e+04,1.349943332589270142e+02
1.535000000000000000e+04,1.364520110049396635e+02
1.540000000000000000e+04,1.356752907146000666e+02
1.545000000000000000e+04,1.370837860754006670e+02
1.550000000000000000e+04,1.373260103256193645e+02
1.555000000000000000e+04,1.383181440903982207e+02
1.560000000000000000e+04,1.378421487416640048e+02
1.565000000000000000e+04,1.349404235987687741e+02
1.570000000000000000e+04,1.329688343473085297e+02
1.575000000000000000e+04,1.327835463896525710e+02
1.580000000000000000e+04,1.334518923652061346e+02
1.585000000000000000e+04,1.350108333426231582e+02
1.590000000000000000e+04,1.353794194195171485e+02
1.595000000000000000e+04,1.331687827890911535e+02
1.600000000000000000e+04,1.319223094593315864e+02
1.605000000000000000e+04,1.322401880455325625e+02
1.610000000000000000e+04,1.318479567719868726e+02
1.615000000000000000e+04,1.307166155028215826e+02
1.620000000000000000e+04,1.309903390409112944e+02
1.625000000000000000e+04,1.305619413412973984e+02
1.630000000000000000e+04,1.329405506831658954e+02
1.635000000000000000e+04,1.328253045505766181e+02
1.640000000000000000e+04,1.348397607940336229e+02
1.645000000000000000e+04,1.328489635667048390e+02
1.650000000000000000e+04,1.319216198407183072e+02
1.655000000000000000e+04,1.289766806023092158e+02
1.660000000000000000e+04,1.276537084494289616e+02
1.665000000000000000e+04,1.243218155335117814e+02
1.670000000000000000e+04,1.265651466260936502e+02
1.675000000000000000e+04,1.234278891203604758e+02
1.680000000000000000e+04,1.234227076001888577e+02
1.685000000000000000e+04,1.235552764427003893e+02
1.690000000000000000e+04,1.227746021122455033e+02
1.695000000000000000e+04,1.225105388456209567e+02
1.700000000000000000e+04,1.231357314594659584e+02
1.705000000000000000e+04,1.231465856938097261e+02
1.710000000000000000e+04,1.218379321129569774e+02
1.715000000000000000e+04,1.188089743319147402e+02
1.720000000000000000e+04,1.179903275883001754e+02
1.725000000000000000e+04,1.186141944284098884e+02
1.730000000000000000e+04,1.176466713779909128e+02
1.735000000000000000e+04,1.166821529856950121e+02
1.740000000000000000e+04,1.161326494579175943e+02
1.745000000000000000e+04,1.160559436729911340e+02
1.750000000000000000e+04,1.159006034475932125e+02
1.755000000000000000e+04,1.160610431575704951e+02
1.760000000000000000e+04,1.155518615700802201e+02
1.765000000000000000e+04,1.146353796371378166e+02
1.770000000000000000e+04,1.150170868859871831e+02
1.775000000000000000e+04,1.145596740074933138e+02
1.780000000000000000e+04,1.145214472682023654e+02
1.785000000000000000e+04,1.139014325660291007e+02
1.790000000000000000e+04,1.161937508651069777e+02
1.795000000000000000e+04,1.160894915897670785e+02
1.800000000000000000e+04,1.165500287492909024e+02
1.805000000000000000e+04,1.150133679693626618e+02
1.810000000000000000e+04,1.146979856388372525e+02
1.815000000000000000e+04,1.136252540311646442e+02
1.820000000000000000e+04,1.133864254597650074e+02
1.825000000000000000e+04,1.131189991961176986e+02
1.830000000000000000e+04,1.132409460386825515e+02
1.835000000000000000e+04,1.133910774513219337e+02
1.840000000000000000e+04,1.143088124508196586e+02
1.845000000000000000e+04,1.142368573988141236e+02
1.850000000000000000e+04,1.147679310021814700e+02
1.855000000000000000e+04,1.156994878919417573e+02
1.860000000000000000e+04,1.150158498873340704e+02
1.865000000000000000e+04,1.158047366173987314e+02
1.870000000000000000e+04,1.151507593803542022e+02
1.875000000000000000e+04,1.137585262942844082e+02
1.880000000000000000e+04,1.143920379396890752e+02
1.885000000000000000e+04,1.136178800726617624e+02
1.890000000000000000e+04,1.136346081429425112e+02
1.895000000000000000e+04,1.147161848418906800e+02
1.900000000000000000e+04,1.134577587215100323e+02
1.905000000000000000e+04,1.138441970393421911e+02
1.910000000000000000e+04,1.139750309263698256e+02
1.915000000000000000e+04,1.122232599202045265e+02
1.920000000000000000e+04,1.119271631470997193e+02
1.925000000000000000e+04,1.129810780402842738e+02
1.930000000000000000e+04,1.115394384479657077e+02
1.935000000000000000e+04,1.116539808428979939e+02
1.940000000000000000e+04,1.125123849314297786e+02
1.945000000000000000e+04,1.106266102619344167e+02
1.950000000000000000e+04,1.133333379537943983e+02
1.955000000000000000e+04,1.128704341889228289e+02
1.960000000000000000e+04,1.134860654932399626e+02
1.965000000000000000e+04,1.117084244991116861e+02
1.970000000000000000e+04,1.123162861976361739e+02
1.975000000000000000e+04,1.133858643791519683e+02
1.980000000000000000e+04,1.112887966571658325e+02
1.985000000000000000e+04,1.124427250241982961e+02
1.990000000000000000e+04,1.114002972140655174e+02
1.995000000000000000e+04,1.113237395545616835e+02
2.000000000000000000e+04,1.108933686103297589e+02
2.005000000000000000e+04,1.106354513994472342e+02
2.010000000000000000e+04,1.107828176994997307e+02
2.015000000000000000e+04,1.114361416128275266e+02
2.020000000000000000e+04,1.103690910180395406e+02
2.025000000000000000e+04,1.099600510850960546e+02
2.030000000000000000e+04,1.099591179898980045e+02
2.035000000000000000e+04,1.101495409797839926e+02
2.040000000000000000e+04,1.097709119515192384e+02
2.045000000000000000e+04,1.110137555314009887e+02
2.050000000000000000e+04,1.116492346087966610e+02
2.055000000000000000e+04,1.112287648997287306e+02
2.060000000000000000e+04,1.109664819544606900e+02
2.065000000000000000e+04,1.097847621995649092e+02
2.070000000000000000e+04,1.114119290261212143e+02
2.075000000000000000e+04,1.108407030653282277e+02
2.080000000000000000e+04,1.112789227381704791e+02
2.085000000000000000e+04,1.117269542174432218e+02
2.090000000000000000e+04,1.117861996081366840e+02
2.095000000000000000e+04,1.107726376523820875e+02
2.100000000000000000e+04,1.104835769454241188e+02
2.105000000000000000e+04,1.107039123497551856e+02
2.110000000000000000e+04,1.115221777646908095e+02
2.115000000000000000e+04,1.116407604878608026e+02
2.120000000000000000e+04,1.125295211639206343e+02
2.125000000000000000e+04,1.128774682481492420e+02
2.130000000000000000e+04,1.130093079343626101e+02
2.135000000000000000e+04,1.127915727168481226e+02
2.140000000000000000e+04,1.134388903367801049e+02
2.145000000000000000e+04,1.130992278702343015e+02
2.150000000000000000e+04,1.135970229293735656e+02
2.155000000000000000e+04,1.131391469614051175e+02
2.160000000000000000e+04,1.135864076483021563e+02
2.165000000000000000e+04,1.144457064691257244e+02
2.170000000000000000e+04,1.147458361186688336e+02
2.175000000000000000e+04,1.142397127008096334e+02
2.180000000000000000e+04,1.142429105507229963e+02
2.185000000000000000e+04,1.123024597092406367e+02
2.190000000000000000e+04,1.131548143814581380e+02
2.195000000000000000e+04,1.148090948753145142e+02
2.200000000000000000e+04,1.140092255897179427e+02
2.205000000000000000e+04,1.128652191198709147e+02
2.210000000000000000e+04,1.146204802064465440e+02
2.215000000000000000e+04,1.147078723445061712e+02
2.220000000000000000e+04,1.138154200149367625e+02
2.225000000000000000e+04,1.159346168156446879e+02
2.230000000000000000e+04,1.147935678145218219e+02
2.235000000000000000e+04,1.151382634371451843e+02
2.240000000000000000e+04,1.148876150514513199e+02
2.245000000000000000e+04,1.138103876794404243e+02
2.250000000000000000e+04,1.133617281429146715e+02
2.255000000000000000e+04,1.130825078452699302e+02
2.260000000000000000e+04,1.125699908954718751e+02
2.265000000000000000e+04,1.125627980334320171e+02
2.270000000000000000e+04,1.126572630425619082e+02
2.275000000000000000e+04,1.139895452095341568e+02
2.280000000000000000e+04,1.137280417719631771e+02
2.285000000000000000e+04,1.123962913682475318e+02
2.290000000000000000e+04,1.133028419126863753e+02
2.295000000000000000e+04,1.149929971355257123e+02
2.300000000000000000e+04,1.140700581281747930e+02
2.305000000000000000e+04,1.145411004825373027e+02
2.310000000000000000e+04,1.148646558095392152e+02
2.315000000000000000e+04,1.160328348179284603e+02
2.320000000000000000e+04,1.159618202088321652e+02
2.325000000000000000e+04,1.155061965560302610e+02
2.330000000000000000e+04,1.149862081375813290e+02
2.335000000000000000e+04,1.147412196698902846e+02
2.340000000000000000e+04,1.145277326025016862e+02
2.345000000000000000e+04,1.162810410264297900e+02
2.350000000000000000e+04,1.154918941664367793e+02
2.355000000000000000e+04,1.147223897172752345e+02
2.360000000000000000e+04,1.147536833262184928e+02
2.365000000000000000e+04,1.137527845284020600e+02
2.370000000000000000e+04,1.122900279896162488e+02
2.375000000000000000e+04,1.115377542608845545e+02
2.380000000000000000e+04,1.110560120410469551e+02
2.385000000000000000e+04,1.116056326295472445e+02
2.390000000000000000e+04,1.116922046019864752e+02
2.395000000000000000e+04,1.115532010556437115e+02
2.400000000000000000e+04,1.118241550884089293e+02
2.405000000000000000e+04,1.107845504210681327e+02
2.410000000000000000e+04,1.113750171538877112e+02
2.415000000000000000e+04,1.119506902968840905e+02
2.420000000000000000e+04,1.126340704327397191e+02
2.425000000000000000e+04,1.124827501309523825e+02
2.430000000000000000e+04,1.130187925596138143e+02
2.435000000000000000e+04,1.148629640829959442e+02
2.440000000000000000e+04,1.154470137763356945e+02
2.445000000000000000e+04,1.157016006583036472e+02
2.450000000000000000e+04,1.165199355118655973e+02
2.455000000000000000e+04,1.151964827062246854e+02
2.460000000000000000e+04,1.142091039037309628e+02
2.465000000000000000e+04,1.142774992002608485e+02
2.470000000000000000e+04,1.144025552685066742e+02
2.475000000000000000e+04,1.137080545063357135e+02
2.480000000000000000e+04,1.139664478820695592e+02
2.485000000000000000e+04,1.149497528895365406e+02
2.490000000000000000e+04,1.147313541549891482e+02
2.495000000000000000e+04,1.136193470632123876e+02
2.500000000000000000e+04,1.126836352652979087e+02
2.505000000000000000e+04,1.116407289613294154e+02
2.510000000000000000e+04,1.122840592075661164e+02
2.515000000000000000e+04,1.117249209747283487e+02
2.520000000000000000e+04,1.114024997211480184e+02
2.525000000000000000e+04,1.113808731178962148e+02
2.530000000000000000e+04,1.111586015816901636e+02
2.535000000000000000e+04,1.114584420922812456e+02
2.540000000000000000e+04,1.123936755747223231e+02
2.545000000000000000e+04,1.135857494913659025e+02
2.550000000000000000e+04,1.135112507295575881e+02
2.555000000000000000e+04,1.124002457392002157e+02
2.560000000000000000e+04,1.119210207629629963e+02
2.565000000000000000e+04,1.107454786032618870e+02
2.570000000000000000e+04,1.112433692943198622e+02
2.575000000000000000e+04,1.101966982100304904e+02
2.580000000000000000e+04,1.104574618804718824e+02
2.585000000000000000e+04,1.113435825173345677e+02
2.590000000000000000e+04,1.095605848589839013e+02
2.595000000000000000e+04,1.080359680873886532e+02
2.600000000000000000e+04,1.082471136255693978e+02
2.605000000000000000e+04,1.079180066126999264e+02
2.610000000000000000e+04,1.078728808804810200e+02
2.615000000000000000e+04,1.079346918090914045e+02
2.620000000000000000e+04,1.081730865132735175e+02
2.625000000000000000e+04,1.085650100894552281e+02
2.630000000000000000e+04,1.087302721882322203e+02
2.635000000000000000e+04,1.110593781528958317e+02
2.640000000000000000e+04,1.112880042892453361e+02
2.645000000000000000e+04,1.117708316601087830e+02
2.650000000000000000e+04,1.109939061132127307e+02
2.655000000000000000e+04,1.098065493203702943e+02
2.660000000000000000e+04,1.093247483418001877e+02
2.665000000000000000e+04,1.107407386177174686e+02
2.670000000000000000e+04,1.108979144974565685e+02
2.675000000000000000e+04,1.113479171421505214e+02
2.680000000000000000e+04,1.110172758553532759e+02
2.685000000000000000e+04,1.116436739034712815e+02
2.690000000000000000e+04,1.108097156490574378e+02
2.695000000000000000e+04,1.109593044965045863e+02
2.700000000000000000e+04,1.096409031553208280e+02
2.705000000000000000e+04,1.083674022378913406e+02
2.710000000000000000e+04,1.094740914095783353e+02
2.715000000000000000e+04,1.106082447312209922e+02
2.720000000000000000e+04,1.094273253546230080e+02
2.725000000000000000e+04,1.089203563809677604e+02
2.730000000000000000e+04,1.093904490309471242e+02
2.735000000000000000e+04,1.090920846017977794e+02
2.740000000000000000e+04,1.101195066080939284e+02
2.745000000000000000e+04,1.093779937187678115e+02
2.750000000000000000e+04,1.093499915484518823e+02
2.755000000000000000e+04,1.097984107385182568e+02
2.760000000000000000e+04,1.090087764841114648e+02
2.765000000000000000e+04,1.083133869381404679e+02
2.770000000000000000e+04,1.083655685826980175e+02
2.775000000000000000e+04,1.092191147145184829e+02
2.780000000000000000e+04,1.090879303437130261e+02
2.785000000000000000e+04,1.091188447306500535e+02
2.790000000000000000e+04,1.089752322020707851e+02
2.795000000000000000e+04,1.084202544838561550e+02
2.800000000000000000e+04,1.075615321124529089e+02
2.805000000000000000e+04,1.080503502008085945e+02
2.810000000000000000e+04,1.076421943237355947e+02
2.815000000000000000e+04,1.078996938224424440e+02
2.820000000000000000e+04,1.094719784792154798e+02
2.825000000000000000e+04,1.073528587711462023e+02
2.830000000000000000e+04,1.072476690135458739e+02
2.835000000000000000e+04,1.078515167330509286e+02
2.840000000000000000e+04,1.090627881339990495e+02
2.845000000000000000e+04,1.104585161675248486e+02
2.850000000000000000e+04,1.106752258079559255e+02
2.855000000000000000e+04,1.097353273088708789e+02
2.860000000000000000e+04,1.099597913685865080e+02
2.865000000000000000e+04,1.076822621989623769e+02
2.870000000000000000e+04,1.074465854029256775e+02
2.875000000000000000e+04,1.056621520906612233e+02
2.880000000000000000e+04,1.064760544810189202e+02
2.885000000000000000e+04,1.049607528226040642e+02
2.890000000000000000e+04,1.048696489678895176e+02
2.895000000000000000e+04,1.054157723413917296e+02
2.900000000000000000e+04,1.052760434616078982e+02
2.905000000000000000e+04,1.065930843029023265e+02
2.910000000000000000e+04,1.056246866796768700e+02
2.915000000000000000e+04,1.070108353387151965e+02
2.920000000000000000e+04,1.063524171254598656e+02
2.925000000000000000e+04,1.065991520901415868e+02
2.930000000000000000e+04,1.066646139471461936e+02
2.935000000000000000e+04,1.082651262125449705e+02
2.940000000000000000e+04,1.077581599856682715e+02
2.945000000000000000e+04,1.051516011245485487e+02
2.950000000000000000e+04,1.052686524045649321e+02
2.955000000000000000e+04,1.057922326313695720e+02
2.960000000000000000e+04,1.052521817585112558e+02
2.965000000000000000e+04,1.053691999420538110e+02
2.970000000000000000e+04,1.048120334703310732e+02
2.975000000000000000e+04,1.035325722232754231e+02
2.980000000000000000e+04,1.052571045365569091e+02
2.985000000000000000e+04,1.041813992183222979e+02
2.990000000000000000e+04,1.034714784264339187e+02
2.995000000000000000e+04,1.029116870860344051e+02
3.000000000000000000e+04,1.032271814070149958e+02
3.005000000000000000e+04,1.040015524901468638e+02
3.010000000000000000e+04,1.045334997290183878e+02
3.015000000000000000e+04,1.047990133330518461e+02
3.020000000000000000e+04,1.045929844656539416e+02
3.025000000000000000e+04,1.030007179498272762e+02
3.030000000000000000e+04,1.046102418192257630e+02
3.035000000000000000e+04,1.032257825519125163e+02
3.040000000000000000e+04,1.041464722866615489e+02
3.045000000000000000e+04,1.035907653471318781e+02
3.050000000000000000e+04,1.029287675410906502e+02
3.055000000000000000e+04,1.029043189479202312e+02
3.060000000000000000e+04,1.042157334935403838e+02
3.065000000000000000e+04,1.064096405907015139e+02
3.070000000000000000e+04,1.057428339481478758e+02
3.075000000000000000e+04,1.061492050989000262e+02
3.080000000000000000e+04,1.060379021977310003e+02
3.085000000000000000e+04,1.067025363416108092e+02
3.090000000000000000e+04,1.060259164766424362e+02
3.095000000000000000e+04,1.055290027999754017e+02
3.100000000000000000e+04,1.041808788496556986e+02
3.105000000000000000e+04,1.057025310818880541e+02
3.110000000000000000e+04,1.044226576299440268e+02
3.115000000000000000e+04,1.039680266419893826e+02
3.120000000000000000e+04,1.038957933344307634e+02
3.125000000000000000e+04,1.041765566970810113e+02
3.130000000000000000e+04,1.044544728732737155e+02
3.135000000000000000e+04,1.040424763127630285e+02
3.140000000000000000e+04,1.040404362743230422e+02
3.145000000000000000e+04,1.060921344986741559e+02
3.150000000000000000e+04,1.066735319930204753e+02
3.155000000000000000e+04,1.065187985233176420e+02
3.160000000000000000e+04,1.065012710369035602e+02
3.165000000000000000e+04,1.069932042734821209e+02
3.170000000000000000e+04,1.071812054184251508e+02
3.175000000000000000e+04,1.071977331974093914e+02
3.180000000000000000e+04,1.074595059447254926e+02
3.185000000000000000e+04,1.058771693105654919e+02
3.190000000000000000e+04,1.054232142038791125e+02
3.195000000000000000e+04,1.054813886345937135e+02
3.200000000000000000e+04,1.055013119972246614e+02
3.205000000000000000e+04,1.060534921173841667e+02
3.210000000000000000e+04,1.062384357210330279e+02
3.215000000000000000e+04,1.060377376357054970e+02
3.220000000000000000e+04,1.043761721545572669e+02
3.225000000000000000e+04,1.048528089295532766e+02
3.230000000000000000e+04,1.052717237373784229e+02
3.235000000000000000e+04,1.041798693738765138e+02
3.240000000000000000e+04,1.047476358061733066e+02
3.245000000000000000e+04,1.050662269630976340e+02
3.250000000000000000e+04,1.062145967440802252e+02
3.255000000000000000e+04,1.049668002741246084e+02
3.260000000000000000e+04,1.048687188822309366e+02
3.265000000000000000e+04,1.038891656615437142e+02
3.270000000000000000e+04,1.047627460340183774e+02
3.275000000000000000e+04,1.048207725279197149e+02
3.280000000000000000e+04,1.030256257733565093e+02
3.285000000000000000e+04,1.033966756338401183e+02
3.290000000000000000e+04,1.040797153891054450e+02
3.295000000000000000e+04,1.046744459196547723e+02
3.300000000000000000e+04,1.059540812050106524e+02
3.305000000000000000e+04,1.038072779989591368e+02
3.310000000000000000e+04,1.022228684789787536e+02
3.315000000000000000e+04,1.026592743799084673e+02
3.320000000000000000e+04,1.028205203729783648e+02
3.325000000000000000e+04,1.022987358595875662e+02
3.330000000000000000e+04,1.021434770125080718e+02
3.335000000000000000e+04,1.036049807428716463e+02
3.340000000000000000e+04,1.026184162458161779e+02
3.345000000000000000e+04,1.033584216270255070e+02
3.350000000000000000e+04,1.042766114723788888e+02
3.355000000000000000e+04,1.036131473144200470e+02
3.360000000000000000e+04,1.038141443963611152e+02
3.365000000000000000e+04,1.031307285728588852e+02
3.370000000000000000e+04,1.018683381666178320e+02
3.375000000000000000e+04,1.019206434741779503e+02
3.380000000000000000e+04,1.028586679725219710e+02
3.385000000000000000e+04,1.023663324059424582e+02
3.390000000000000000e+04,1.017891939422702876e+02
3.395000000000000000e+04,1.031894014423772461e+02
3.400000000000000000e+04,1.024649154330002148e+02
3.405000000000000000e+04,1.012269978965421870e+02
3.410000000000000000e+04,1.008242910222724049e+02
3.415000000000000000e+04,9.989124101525975163e+01
3.420000000000000000e+04,1.006059597331517921e+02
3.425000000000000000e+04,1.003885993750700294e+02
3.430000000000000000e+04,9.890803094677157503e+01
3.435000000000000000e+04,1.002330946732376304e+02
3.440000000000000000e+04,1.009958671332599067e+02
3.445000000000000000e+04,1.015803530912238131e+02
3.450000000000000000e+04,1.012368581235424614e+02
3.455000000000000000e+04,1.009351223277272425e+02
3.460000000000000000e+04,1.019350491073324179e+02
3.465000000000000000e+04,1.018156918731869354e+02
3.470000000000000000e+04,1.015900792905495393e+02
3.475000000000000000e+04,1.025053637971489735e+02
3.480000000000000000e+04,1.024920690241627312e+02
3.485000000000000000e+04,1.017817428312849728e+02
3.490000000000000000e+04,1.018370053193528832e+02
3.495000000000000000e+04,1.021274589174459493e+02
3.500000000000000000e+04,1.016378817889641084e+02
3.505000000000000000e+04,1.018961020569581422e+02
3.510000000000000000e+04,1.023299707739198254e+02
3.515000000000000000e+04,1.014034966580304911e+02
3.520000000000000000e+04,1.016830953171841543e+02
3.525000000000000000e+04,1.010111667533186619e+02
3.530000000000000000e+04,1.000502741006165053e+02
3.535000000000000000e+04,1.012066065499928129e+02
3.540000000000000000e+04,1.009587632163711675e+02
3.545000000000000000e+04,9.991956436650525575e+01
3.550000000000000000e+04,9.944518438196634236e+01
3.555000000000000000e+04,1.001125214413348772e+02
3.560000000000000000e+04,1.001262470032740168e+02
3.565000000000000000e+04,1.024019215088221273e+02
3.570000000000000000e+04,1.027197952664403715e+02
3.575000000000000000e+04,1.026111094391392271e+02
3.580000000000000000e+04,1.026286877858208584e+02
3.585000000000000000e+04,1.019104342596022832e+02
3.590000000000000000e+04,1.017687768132451964e+02
3.595000000000000000e+04,1.014130332756183464e+02
3.600000000000000000e+04,1.036846410043679469e+02
3.605000000000000000e+04,1.041411244588452831e+02
3.610000000000000000e+04,1.034842072309947838e+02
3.615000000000000000e+04,1.041265405947068245e+02
3.620000000000000000e+04,1.056956399099256600e+02
3.625000000000000000e+04,1.047149677881090781e+02
3.630000000000000000e+04,1.041814397564765216e+02
3.635000000000000000e+04,1.039088864462479194e+02
3.640000000000000000e+04,1.044665848249005791e+02
3.645000000000000000e+04,1.038919108293918327e+02
3.650000000000000000e+04,1.037806779354648938e+02
3.655000000000000000e+04,1.046681740307882933e+02
3.660000000000000000e+04,1.040666059241884227e+02
3.665000000000000000e+04,1.042493699599395143e+02
3.670000000000000000e+04,1.036398742348392545e+02
3.675000000000000000e+04,1.030857164113609059e+02
3.680000000000000000e+04,1.039942399477650952e+02
3.685000000000000000e+04,1.042573923564817733e+02
3.690000000000000000e+04,1.045379745865919006e+02
3.695000000000000000e+04,1.044669657011637298e+02
3.700000000000000000e+04,1.046822195235276354e+02
3.705000000000000000e+04,1.047846251487306404e+02
3.710000000000000000e+04,1.044249839887853852e+02
3.715000000000000000e+04,1.038290305847287271e+02
3.720000000000000000e+04,1.042419564785198531e+02
3.725000000000000000e+04,1.039272413932468169e+02
3.730000000000000000e+04,1.035237210302057207e+02
3.735000000000000000e+04,1.047218046847402775e+02
3.740000000000000000e+04,1.054992331101693424e+02
3.745000000000000000e+04,1.031281219919521561e+02
3.750000000000000000e+04,1.028082923196774345e+02
3.755000000000000000e+04,1.024253108816998861e+02
3.760000000000000000e+04,1.039011958268175846e+02
3.765000000000000000e+04,1.037908147477903356e+02
3.770000000000000000e+04,1.040143796702990358e+02
3.775000000000000000e+04,1.041279927449681253e+02
3.780000000000000000e+04,1.041299072047037129e+02
3.785000000000000000e+04,1.034458658122205037e+02
3.790000000000000000e+04,1.022263511212408247e+02
3.795000000000000000e+04,1.028536523595569179e+02
3.800000000000000000e+04,1.017733744373023796e+02
3.805000000000000000e+04,1.022228494842133131e+02
3.810000000000000000e+04,1.032208018972853552e+02
3.815000000000000000e+04,1.033341105159839657e+02
3.820000000000000000e+04,1.024896134992833083e+02
3.825000000000000000e+04,1.030048844410273858e+02
3.830000000000000000e+04,1.018968461341148384e+02
3.835000000000000000e+04,1.016650033654401000e+02
3.840000000000000000e+04,1.010998729332299604e+02
3.845000000000000000e+04,1.012459203449278249e+02
3.850000000000000000e+04,9.992927377636824815e+01
3.855000000000000000e+04,1.006772494091926262e+02
3.860000000000000000e+04,1.011674764089421217e+02
3.865000000000000000e+04,1.016542579740110881e+02
3.870000000000000000e+04,1.010313830159864636e+02
3.875000000000000000e+04,1.007770392690471795e+02
3.880000000000000000e+04,1.003851019385824372e+02
3.885000000000000000e+04,9.962917655412431372e+01
3.890000000000000000e+04,1.001364090426812083e+02
3.895000000000000000e+04,1.008992921516050103e+02
3.900000000000000000e+04,1.002178485152435741e+02
3.905000000000000000e+04,1.006122093706803753e+02
3.910000000000000000e+04,9.959484450057597371e+01
3.915000000000000000e+04,9.850867965631222489e+01
3.920000000000000000e+04,9.932114721424538573e+01
3.925000000000000000e+04,9.890382985883107381e+01
3.930000000000000000e+04,9.851199241634424197e+01
3.935000000000000000e+04,9.939929053468441111e+01
3.940000000000000000e+04,9.971562708860028579e+01
3.945000000000000000e+04,9.892821592910598838e+01
3.950000000000000000e+04,9.914551335126833465e+01
3.955000000000000000e+04,9.867054944035943720e+01
3.960000000000000000e+04,9.879005385321919164e+01
3.965000000000000000e+04,9.854036413971525121e+01
3.970000000000000000e+04,9.854188831836054874e+01
3.975000000000000000e+04,9.820574174176996962e+01
3.980000000000000000e+04,9.787147024252000449e+01
3.985000000000000000e+04,9.759481849120365382e+01
3.990000000000000000e+04,9.718353713512497905e+01
3.995000000000000000e+04,9.681233260530504481e+01
4.000000000000000000e+04,9.774362267199616383e+01
4.005000000000000000e+04,9.716578525803907951e+01
4.010000000000000000e+04,9.738869078901683451e+01
4.015000000000000000e+04,9.697949600083323674e+01
4.020000000000000000e+04,9.762063006652086017e+01
4.025000000000000000e+04,9.643990681826140587e+01
4.030000000000000000e+04,9.587778001477192902e+01
4.035000000000000000e+04,9.630005902213945035e+01
4.040000000000000000e+04,9.453800963634492405e+01
4.045000000000000000e+04,9.642460169713243090e+01
4.050000000000000000e+04,9.576865124726569434e+01
4.055000000000000000e+04,9.496176412980062764e+01
4.060000000000000000e+04,9.455099939504142981e+01
4.065000000000000000e+04,9.493457687278174717e+01
4.070000000000000000e+04,9.429420083419243781e+01
4.075000000000000000e+04,9.480832828158705183e+01
4.080000000000000000e+04,9.460598500422095469e+01
4.085000000000000000e+04,9.459720198194926866e+01
4.090000000000000000e+04,9.433449953828329626e+01
4.095000000000000000e+04,9.380392800085468252e+01
4.100000000000000000e+04,9.350488403339230103e+01
4.105000000000000000e+04,9.411596495573402876e+01
4.110000000000000000e+04,9.433457088145026148e+01
4.115000000000000000e+04,9.409152517618383627e+01
4.120000000000000000e+04,9.403988219822954875e+01
4.125000000000000000e+04,9.404995479742910902e+01
4.130000000000000000e+04,9.479583673716331305e+01
4.135000000000000000e+04,9.419213402837203830e+01
4.140000000000000000e+04,9.393638699404887404e+01
4.145000000000000000e+04,9.361479334728301183e+01
4.150000000000000000e+04,9.353097548671769346e+01
4.155000000000000000e+04,9.370695415536002315e+01
4.160000000000000000e+04,9.411212239741435326e+01
4.165000000000000000e+04,9.401646484616087207e+01
4.170000000000000000e+04,9.437431922583806454e+01
4.175000000000000000e+04,9.492234616329236019e+01
4.180000000000000000e+04,9.546191799814437218e+01
4.185000000000000000e+04,9.507253232622798578e+01
4.190000000000000000e+04,9.524304329100550603e+01
4.195000000000000000e+04,9.470394984392993365e+01
4.200000000000000000e+04,9.398170338093865439e+01
4.205000000000000000e+04,9.424794832206134743e+01
4.210000000000000000e+04,9.333015831527123396e+01
4.215000000000000000e+04,9.424306836212089422e+01
4.220000000000000000e+04,9.375211184375353923e+01
4.225000000000000000e+04,9.429851381681160660e+01
4.230000000000000000e+04,9.429003691504028950e+01
4.235000000000000000e+04,9.266724995335670201e+01
4.240000000000000000e+04,9.247138993912075478e+01
4.245000000000000000e+04,9.371448368947000063e+01
4.250000000000000000e+04,9.204211740472318581e+01
4.255000000000000000e+04,9.186606675295428204e+01
4.260000000000000000e+04,9.259720747776150063e+01
4.265000000000000000e+04,9.374676534452125054e+01
4.270000000000000000e+04,9.296308304538047196e+01
4.275000000000000000e+04,9.316945406230803428e+01
4.280000000000000000e+04,9.185538666137786379e+01
4.285000000000000000e+04,9.141714126526431983e+01
4.290000000000000000e+04,9.106453242746172805e+01
4.295000000000000000e+04,9.077592454110919107e+01
4.300000000000000000e+04,9.147663736840519277e+01
4.305000000000000000e+04,9.164229693826453627e+01
4.310000000000000000e+04,9.258578892556116102e+01
4.315000000000000000e+04,9.221416347119676971e+01
4.320000000000000000e+04,9.099078563056468738e+01
4.325000000000000000e+04,9.165672579469388381e+01
4.330000000000000000e+04,9.120947229926443356e+01
4.335000000000000000e+04,9.139420492519447237e+01
4.340000000000000000e+04,9.135638634091586141e+01
4.345000000000000000e+04,9.180771481387984068e+01
4.350000000000000000e+04,9.153884443980379615e+01
4.355000000000000000e+04,9.086916152666267976e+01
4.360000000000000000e+04,9.135523468093548161e+01
4.365000000000000000e+04,9.185783974239279814e+01
4.370000000000000000e+04,9.169155200626819635e+01
4.375000000000000000e+04,9.166681235369644298e+01
4.380000000000000000e+04,9.201206585814855998e+01
4.385000000000000000e+04,9.218458107386798872e+01
4.390000000000000000e+04,9.230236377676018833e+01
4.395000000000000000e+04,9.347636990604260632e+01
4.400000000000000000e+04,9.384078875940120668e+01
4.405000000000000000e+04,9.427622482398228954e+01
4.410000000000000000e+04,9.408445280735588767e+01
4.415000000000000000e+04,9.499483918556806827e+01
4.420000000000000000e+04,9.521608687820474870e+01
4.425000000000000000e+04,9.289099680737959375e+01
4.430000000000000000e+04,9.301822544651389535e+01
4.435000000000000000e+04,9.249180012957170050e+01
4.440000000000000000e+04,9.074456447645354729e+01
4.445000000000000000e+04,9.120340997330470145e+01
4.450000000000000000e+04,9.154115268512323667e+01
4.455000000000000000e+04,9.175503210448788138e+01
4.460000000000000000e+04,9.210471377858802100e+01
4.465000000000000000e+04,9.176361321756766642e+01
4.470000000000000000e+04,9.214936896821527057e+01
4.475000000000000000e+04,9.290326885996567796e+01
4.480000000000000000e+04,9.121275976493826931e+01
4.485000000000000000e+04,9.123843518713562162e+01
4.490000000000000000e+04,9.084013341067364422e+01
4.495000000000000000e+04,9.149294885127056887e+01
4.500000000000000000e+04,9.124920265423024546e+01
4.505000000000000000e+04,9.223836519340090945e+01
4.510000000000000000e+04,9.214456015665456334e+01
4.515000000000000000e+04,9.219776363267243369e+01
4.520000000000000000e+04,9.185694591537752274e+01
4.525000000000000000e+04,9.168298590735496134e+01
4.530000000000000000e+04,9.109304898795447514e+01
4.535000000000000000e+04,9.047658997219849653e+01
4.540000000000000000e+04,9.088639777606563541e+01
4.545000000000000000e+04,9.093887471071857931e+01
4.550000000000000000e+04,9.047320059327522301e+01
4.555000000000000000e+04,9.063895681234501467e+01
4.560000000000000000e+04,9.105444630221789737e+01
4.565000000000000000e+04,9.028075641567109244e+01
4.570000000000000000e+04,9.046464389459163158e+01
4.575000000000000000e+04,9.147531557725550044e+01
4.580000000000000000e+04,9.043157333683706156e+01
4.585000000000000000e+04,9.053230369230587371e+01
4.590000000000000000e+04,8.984448758793836021e+01
4.595000000000000000e+04,9.135837666374902710e+01
4.600000000000000000e+04,9.101484993581735239e+01
4.605000000000000000e+04,9.069974742847719540e+01
4.610000000000000000e+04,8.965008200364897561e+01
4.615000000000000000e+04,9.024862353605342946e+01
4.620000000000000000e+04,9.041709014972707337e+01
4.625000000000000000e+04,9.067087735523072922e+01
4.630000000000000000e+04,9.004618765405786007e+01
4.635000000000000000e+04,8.992240203210866412e+01
4.640000000000000000e+04,9.052601310497735199e+01
4.645000000000000000e+04,8.983864871206509406e+01
4.650000000000000000e+04,9.033641968891593876e+01
4.655000000000000000e+04,9.075116818609777170e+01
4.660000000000000000e+04,9.039056527582428657e+01
4.665000000000000000e+04,9.061028239818639918e+01
4.670000000000000000e+04,9.097857610836661024e+01
4.675000000000000000e+04,9.222946127814442718e+01
4.680000000000000000e+04,9.240675075897979696e+01
4.685000000000000000e+04,9.274806038638752170e+01
4.690000000000000000e+04,9.316354618003052224e+01
4.695000000000000000e+04,9.234433655944900465e+01
4.700000000000000000e+04,9.217074757169459076e+01
4.705000000000000000e+04,9.155975897034062427e+01
4.710000000000000000e+04,9.174719504340966125e+01
4.715000000000000000e+04,9.187415704907809300e+01
4.720000000000000000e+04,9.181328229054062717e+01
4.725000000000000000e+04,9.140645630765907015e+01
4.730000000000000000e+04,9.149285379885306213e+01
4.735000000000000000e+04,9.200302062657776503e+01
4.740000000000000000e+04,9.141913889781086766e+01
4.745000000000000000e+04,9.270886853472202915e+01
4.750000000000000000e+04,9.150631056779430139e+01
4.755000000000000000e+04,9.176846910530149160e+01
4.760000000000000000e+04,9.162323501914282531e+01
4.765000000000000000e+04,9.217930859123320886e+01
4.770000000000000000e+04,9.147215767727280422e+01
4.775000000000000000e+04,9.022957252688897256e+01
4.780000000000000000e+04,9.027903855504533226e+01
4.785000000000000000e+04,9.025543364306163596e+01
4.790000000000000000e+04,9.109665735603012138e+01
4.795000000000000000e+04,9.064741471589140076e+01
4.800000000000000000e+04,9.004065964840910397e+01
4.805000000000000000e+04,8.993597149765285792e+01
4.810000000000000000e+04,9.042857705125965140e+01
4.815000000000000000e+04,9.025993713257525997e+01
4.820000000000000000e+04,8.997029781275661264e+01
4.825000000000000000e+04,9.000144595929396019e+01
4.830000000000000000e+04,9.046821869337031785e+01
4.835000000000000000e+04,9.014392049554095365e+01
4.840000000000000000e+04,9.022132046920560811e+01
4.845000000000000000e+04,8.911648338310465078e+01
4.850000000000000000e+04,8.883455971392800166e+01
4.855000000000000000e+04,8.907848361921639935e+01
4.860000000000000000e+04,8.883879863738673066e+01
4.865000000000000000e+04,8.990353338457697419e+01
4.870000000000000000e+04,8.964423434962253623e+01
4.875000000000000000e+04,8.901519216866709883e+01
4.880000000000000000e+04,8.811346663850773098e+01
4.885000000000000000e+04,8.799091529007924350e+01
4.890000000000000000e+04,8.812652066015120056e+01
4.895000000000000000e+04,8.689590362448521432e+01
4.900000000000000000e+04,8.718395857326157738e+01
4.905000000000000000e+04,8.701962608812881683e+01
4.910000000000000000e+04,8.736312358941543721e+01
4.915000000000000000e+04,8.794219992622819859e+01
4.920000000000000000e+04,8.755691406589184567e+01
4.925000000000000000e+04,8.707528928060347084e+01
4.930000000000000000e+04,8.691990536497529263e+01
4.935000000000000000e+04,8.713739382582008375e+01
4.940000000000000000e+04,8.703536368614365415e+01
4.945000000000000000e+04,8.817518895008096536e+01
4.950000000000000000e+04,8.872506901312392813e+01
4.955000000000000000e+04,8.837612055952533296e+01
4.960000000000000000e+04,8.873230733776392753e+01
4.965000000000000000e+04,8.832983769654964590e+01
4.970000000000000000e+04,8.807348166165692760e+01
4.975000000000000000e+04,8.737336409056230480e+01
4.980000000000000000e+04,8.750790124962155403e+01
4.985000000000000000e+04,8.736298985255876914e+01
4.990000000000000000e+04,8.758115463533124512e+01
4.995000000000000000e+04,8.747664085782921006e+01
5.000000000000000000e+04,8.671412841046830522e+01
5.005000000000000000e+04,8.697834412940716220e+01
5.010000000000000000e+04,8.704904040000272403e+01
5.015000000000000000e+04,8.733952184347327830e+01
5.020000000000000000e+04,8.702764051956390290e+01
5.025000000000000000e+04,8.642899318974669143e+01
5.030000000000000000e+04,8.645375626921891410e+01
5.035000000000000000e+04,8.682278245999269473e+01
5.040000000000000000e+04,8.842806637412998327e+01
5.045000000000000000e+04,8.908310909579230952e+01
5.050000000000000000e+04,8.847791174625596966e+01
5.055000000000000000e+04,8.788417488333340089e+01
5.060000000000000000e+04,8.787749185394477536e+01
5.065000000000000000e+04,8.755134501285087367e+01
5.070000000000000000e+04,8.797684367860048837e+01
5.075000000000000000e+04,8.609766334366507579e+01
5.080000000000000000e+04,8.669681034173653700e+01
5.085000000000000000e+04,8.598644868781518369e+01
5.090000000000000000e+04,8.665295521795079026e+01
5.095000000000000000e+04,8.710691825675093014e+01
5.100000000000000000e+04,8.590433189174788708e+01
5.105000000000000000e+04,8.664179736129355547e+01
5.110000000000000000e+04,8.697740420498089975e+01
5.115000000000000000e+04,8.627807961643293311e+01
5.120000000000000000e+04,8.573380310955246841e+01
5.125000000000000000e+04,8.545592801482084155e+01
5.130000000000000000e+04,8.570671286712467918e+01
5.135000000000000000e+04,8.561271436681133196e+01
5.140000000000000000e+04,8.428754355684391442e+01
5.145000000000000000e+04,8.454371898003090280e+01
5.150000000000000000e+04,8.443858527237090073e+01
5.155000000000000000e+04,8.470849233674127277e+01
5.160000000000000000e+04,8.476749008613120395e+01
5.165000000000000000e+04,8.515324895257577964e+01
5.170000000000000000e+04,8.490969332399625102e+01
5.175000000000000000e+04,8.557185493941310028e+01
5.180000000000000000e+04,8.538064953906614107e+01
5.185000000000000000e+04,8.593285941683927831e+01
5.190000000000000000e+04,8.645262299030900977e+01
5.195000000000000000e+04,8.537265661914473469e+01
5.200000000000000000e+04,8.488197887667216435e+01
5.205000000000000000e+04,8.417976719518908624e+01
5.210000000000000000e+04,8.424513703550886135e+01
5.215000000000000000e+04,8.382527176258633972e+01
5.220000000000000000e+04,8.358591591828351852e+01
5.225000000000000000e+04,8.332988626446031333e+01
5.230000000000000000e+04,8.378012383559956788e+01
5.235000000000000000e+04,8.307693188228554959e+01
5.240000000000000000e+04,8.360297711279031319e+01
5.245000000000000000e+04,8.376687326913122433e+01
5.250000000000000000e+04,8.304499017560139862e+01
5.255000000000000000e+04,8.280405368699388191e+01
5.260000000000000000e+04,8.256360194278302345e+01
5.265000000000000000e+04,8.258157833604728637e+01
5.270000000000000000e+04,8.221232261170496258e+01
5.275000000000000000e+04,8.167940746349708547e+01
5.280000000000000000e+04,8.304171141456507144e+01
5.285000000000000000e+04,8.287858452496654138e+01
5.290000000000000000e+04,8.288287557354809110e+01
5.295000000000000000e+04,8.284190299482722253e+01
5.300000000000000000e+04,8.235564061477654718e+01
5.305000000000000000e+04,8.227275060469045798e+01
5.310000000000000000e+04,8.245812238157915885e+01
5.315000000000000000e+04,8.291978740912242074e+01
5.320000000000000000e+04,8.348468729344902783e+01
5.325000000000000000e+04,8.350321400240025582e+01
5.330000000000000000e+04,8.516709444690067699e+01
5.335000000000000000e+04,8.469795311766281998e+01
5.340000000000000000e+04,8.398179997058029755e+01
5.345000000000000000e+04,8.371417375455129672e+01
5.350000000000000000e+04,8.300004861163645842e+01
5.355000000000000000e+04,8.416211766914460668e+01
5.360000000000000000e+04,8.450774859089274571e+01
5.365000000000000000e+04,8.449818902158909850e+01
5.370000000000000000e+04,8.463645643808564500e+01
5.375000000000000000e+04,8.507585275809904601e+01
5.380000000000000000e+04,8.550027043944811567e+01
5.385000000000000000e+04,8.570685576741506395e+01
5.390000000000000000e+04,8.549786895242201012e+01
5.395000000000000000e+04,8.576961088933528288e+01
5.400000000000000000e+04,8.635311098058966195e+01
5.405000000000000000e+04,8.599412803897361357e+01
5.410000000000000000e+04,8.526246779548918653e+01
5.415000000000000000e+04,8.518104878126976587e+01
5.420000000000000000e+04,8.588244414636186264e+01
5.425000000000000000e+04,8.522559327628779613e+01
5.430000000000000000e+04,8.583807179770599305e+01
5.435000000000000000e+04,8.564197095537942062e+01
5.440000000000000000e+04,8.612525226157697489e+01
5.445000000000000000e+04,8.551731980063112815e+01
5.450000000000000000e+04,8.533963421390193105e+01
5.455000000000000000e+04,8.450015016159180448e+01
5.460000000000000000e+04,8.465553729023629614e+01
5.465000000000000000e+04,8.531667982455931565e+01
5.470000000000000000e+04,8.550386931054809736e+01
5.475000000000000000e+04,8.569127268342265324e+01
5.480000000000000000e+04,8.548733766287681135e+01
5.485000000000000000e+04,8.494319072475711607e+01
5.490000000000000000e+04,8.537626333573396664e+01
5.495000000000000000e+04,8.486537072264721360e+01
5.500000000000000000e+04,8.419828952948712697e+01
5.505000000000000000e+04,8.383283770265344970e+01
5.510000000000000000e+04,8.407114411586451297e+01
5.515000000000000000e+04,8.309342346191718320e+01
5.520000000000000000e+04,8.375094502914612349e+01
5.525000000000000000e+04,8.269365868560404920e+01
5.530000000000000000e+04,8.277588063347384661e+01
5.535000000000000000e+04,8.243308405254998661e+01
5.540000000000000000e+04,8.163250730585261294e+01
5.545000000000000000e+04,8.197098686153609037e+01
5.550000000000000000e+04,8.189322012087696123e+01
5.555000000000000000e+04,8.180903220413627253e+01
5.560000000000000000e+04,8.092488654499985046e+01
5.565000000000000000e+04,8.068600654934195404e+01
5.570000000000000000e+04,7.951397067238276861e+01
5.575000000000000000e+04,7.939793354751147092e+01
5.580000000000000000e+04,8.023005504785024300e+01
5.585000000000000000e+04,7.997486749552325591e+01
5.590000000000000000e+04,8.105836379702432737e+01
5.595000000000000000e+04,8.085251906827576818e+01
5.600000000000000000e+04,8.082688454785755994e+01
5.605000000000000000e+04,8.101825226140570635e+01
5.610000000000000000e+04,8.056324072069119779e+01
5.615000000000000000e+04,8.004269128164045810e+01
5.620000000000000000e+04,7.968247806038172598e+01
5.625000000000000000e+04,7.943540131597298171e+01
5.630000000000000000e+04,7.908173021850117834e+01
5.635000000000000000e+04,7.997802545919270756e+01
5.640000000000000000e+04,8.030606557875493934e+01
5.645000000000000000e+04,8.115537265278786094e+01
5.650000000000000000e+04,8.048027415207894819e+01
5.655000000000000000e+04,8.085654533238360386e+01
5.660000000000000000e+04,8.100565415708048533e+01
5.665000000000000000e+04,8.075650873357415094e+01
5.670000000000000000e+04,7.946317731724849409e+01
5.675000000000000000e+04,8.007278460446082136e+01
5.680000000000000000e+04,7.918662699363726176e+01
5.685000000000000000e+04,7.924929031503677379e+01
5.690000000000000000e+04,7.907776958394708799e+01
5.695000000000000000e+04,7.956755343082687659e+01
5.700000000000000000e+04,7.934270021262496186e+01
5.705000000000000000e+04,7.808738294875143993e+01
5.710000000000000000e+04,7.718260425378636569e+01
5.715000000000000000e+04,7.721531578404484719e+01
5.720000000000000000e+04,7.666331700495331347e+01
5.725000000000000000e+04,7.671567773290847470e+01
5.730000000000000000e+04,7.674299938802931820e+01
5.735000000000000000e+04,7.648002003470978138e+01
5.740000000000000000e+04,7.704438618791991189e+01
5.745000000000000000e+04,7.661590860823991989e+01
5.750000000000000000e+04,7.632709987740759061e+01
5.755000000000000000e+04,7.640813645201524196e+01
5.760000000000000000e+04,7.624998345895278362e+01
5.765000000000000000e+04,7.590980791181763720e+01
5.770000000000000000e+04,7.561867471310631572e+01
5.775000000000000000e+04,7.581976292386707428e+01
5.780000000000000000e+04,7.589048458382085016e+01
5.785000000000000000e+04,7.582603151430950561e+01
5.790000000000000000e+04,7.560854426181529675e+01
5.795000000000000000e+04,7.594165556311301657e+01
5.800000000000000000e+04,7.608442846098824930e+01
5.805000000000000000e+04,7.563295067693023555e+01
5.810000000000000000e+04,7.547486414974591185e+01
5.815000000000000000e+04,7.598535801462381301e+01
5.820000000000000000e+04,7.580165720429981491e+01
5.825000000000000000e+04,7.611788976318996447e+01
5.830000000000000000e+04,7.516516922808062873e+01
5.835000000000000000e+04,7.492549972793270285e+01
5.840000000000000000e+04,7.487478717911841386e+01
5.845000000000000000e+04,7.502517917759026034e+01
5.850000000000000000e+04,7.450048794265984498e+01
5.855000000000000000e+04,7.475840516301583705e+01
5.860000000000000000e+04,7.503752452578522991e+01
5.865000000000000000e+04,7.457998665150034867e+01
5.870000000000000000e+04,7.521033777979862123e+01
5.875000000000000000e+04,7.517558289970310170e+01
5.880000000000000000e+04,7.535807916299440024e+01
5.885000000000000000e+04,7.534346251411682260e+01
5.890000000000000000e+04,7.470119628687933755e+01
5.895000000000000000e+04,7.494005285227174795e+01
5.900000000000000000e+04,7.514604598083855080e+01
5.905000000000000000e+04,7.514137390368767910e+01
5.910000000000000000e+04,7.410633447079385405e+01
5.915000000000000000e+04,7.344760880384116319e+01
5.920000000000000000e+04,7.401124000667566349e+01
5.925000000000000000e+04,7.366335314829842673e+01
5.930000000000000000e+04,7.383647372247982332e+01
5.935000000000000000e+04,7.416901913679890868e+01
5.940000000000000000e+04,7.418862812483384062e+01
5.945000000000000000e+04,7.425913365156640111e+01
5.950000000000000000e+04,7.476840217228898666e+01
5.955000000000000000e+04,7.464400718404694146e+01
5.960000000000000000e+04,7.436921775587784111e+01
5.965000000000000000e+04,7.455465826171217714e+01
5.970000000000000000e+04,7.428625130362806317e+01
5.975000000000000000e+04,7.424399817610596131e+01
5.980000000000000000e+04,7.418269739085184256e+01
5.985000000000000000e+04,7.375772231387783506e+01
5.990000000000000000e+04,7.364358740295898542e+01
5.995000000000000000e+04,7.464204945498482857e+01
6.000000000000000000e+04,7.501946387006483974e+01
6.005000000000000000e+04,7.511395648238094225e+01
6.010000000000000000e+04,7.481835418672331173e+01
6.015000000000000000e+04,7.564946703834117159e+01
6.020000000000000000e+04,7.597426193320994514e+01
6.025000000000000000e+04,7.608186748465092819e+01
6.030000000000000000e+04,7.603420766570091871e+01
6.035000000000000000e+04,7.567853983648173255e+01
6.040000000000000000e+04,7.475333073776405968e+01
6.045000000000000000e+04,7.465560170044538779e+01
6.050000000000000000e+04,7.459774081217743458e+01
6.055000000000000000e+04,7.485643185120663645e+01
6.060000000000000000e+04,7.534936820585582495e+01
6.065000000000000000e+04,7.525878445270551254e+01
6.070000000000000000e+04,7.510635709126724180e+01
6.075000000000000000e+04,7.439976538562794417e+01
6.080000000000000000e+04,7.445234655101836552e+01
6.085000000000000000e+04,7.468344784371920753e+01
6.090000000000000000e+04,7.490983092086696615e+01
6.095000000000000000e+04,7.421527519197536549e+01
6.100000000000000000e+04,7.421499225719840354e+01
6.105000000000000000e+04,7.427486676749126104e+01
6.110000000000000000e+04,7.461834579586030713e+01
6.115000000000000000e+04,7.460533809293099239e+01
6.120000000000000000e+04,7.425532862401010448e+01
6.125000000000000000e+04,7.412493047625197562e+01
6.130000000000000000e+04,7.392770419926412728e+01
6.135000000000000000e+04,7.374028947162283032e+01
6.140000000000000000e+04,7.356660892813597741e+01
6.145000000000000000e+04,7.316840605670392961e+01
6.150000000000000000e+04,7.403514718140027639e+01
6.155000000000000000e+04,7.401872424297346242e+01
6.160000000000000000e+04,7.410949628718293525e+01
6.165000000000000000e+04,7.389085846294636895e+01
6.170000000000000000e+04,7.415075841040052751e+01
6.175000000000000000e+04,7.438084901055482590e+01
6.180000000000000000e+04,7.377483232960804571e+01
6.185000000000000000e+04,7.426421515861052569e+01
6.190000000000000000e+04,7.415080493223851477e+01
6.195000000000000000e+04,7.409863498733747633e+01
6.200000000000000000e+04,7.424527888785553387e+01
6.205000000000000000e+04,7.442749264727387981e+01
6.210000000000000000e+04,7.430541908900022463e+01
6.215000000000000000e+04,7.409176543854901809e+01
6.220000000000000000e+04,7.418119433770584692e+01
6.225000000000000000e+04,7.407293939290923390e+01
6.230000000000000000e+04,7.395900527591147977e+01
6.235000000000000000e+04,7.407396272832602335e+01
6.240000000000000000e+04,7.355040381402228888e+01
6.245000000000000000e+04,7.356822166331403423e+01
6.250000000000000000e+04,7.381320321250082372e+01
6.255000000000000000e+04,7.342556162433832867e+01
6.260000000000000000e+04,7.365405104099041012e+01
6.265000000000000000e+04,7.325502209121452779e+01
6.270000000000000000e+04,7.310740622564037494e+01
6.275000000000000000e+04,7.326928027487650752e+01
6.280000000000000000e+04,7.305646810391000656e+01
6.285000000000000000e+04,7.373385837125555042e+01
6.290000000000000000e+04,7.378656379063410498e+01
6.295000000000000000e+04,7.348570593567386311e+01
6.300000000000000000e+04,7.353761022255025637e+01
6.305000000000000000e+04,7.330700425067917081e+01
6.310000000000000000e+04,7.314378361376127202e+01
6.315000000000000000e+04,7.327294450971218964e+01
6.320000000000000000e+04,7.337152816650973364e+01
6.325000000000000000e+04,7.291510612309224371e+01
6.330000000000000000e+04,7.296803245360320034e+01
6.335000000000000000e+04,7.315180163456749085e+01
6.340000000000000000e+04,7.283332126457048616e+01
6.345000000000000000e+04,7.302076634997354176e+01
6.350000000000000000e+04,7.272718912862799812e+01
6.355000000000000000e+04,7.201233852708509175e+01
6.360000000000000000e+04,7.234945658050197892e+01
6.365000000000000000e+04,7.205495600210764451e+01
6.370000000000000000e+04,7.252262319420157155e+01
6.375000000000000000e+04,7.121061118898178677e+01
6.380000000000000000e+04,7.081916402730713855e+01
6.385000000000000000e+04,7.076065223174381913e+01
6.390000000000000000e+04,7.076536539944420667e+01
6.395000000000000000e+04,7.133347489955907861e+01
6.400000000000000000e+04,7.141800270584201371e+01
6.405000000000000000e+04,7.213004544259510453e+01
6.410000000000000000e+04,7.249735562329378524e+01
6.415000000000000000e+04,7.266993432251999252e+01
6.420000000000000000e+04,7.254220623694428127e+01
6.425000000000000000e+04,7.303900768907821828e+01
6.430000000000000000e+04,7.365679320321257251e+01
6.435000000000000000e+04,7.277580517963338025e+01
6.440000000000000000e+04,7.190201676419134458e+01
6.445000000000000000e+04,7.263989507877681717e+01
6.450000000000000000e+04,7.331024311287774253e+01
6.455000000000000000e+04,7.339693416216815081e+01
6.460000000000000000e+04,7.318796733121641296e+01
6.465000000000000000e+04,7.362379039620762455e+01
6.470000000000000000e+04,7.352378710788701710e+01
6.475000000000000000e+04,7.398344545333642941e+01
6.480000000000000000e+04,7.395093920918709784e+01
6.485000000000000000e+04,7.452852635124544634e+01
6.490000000000000000e+04,7.375632698720679059e+01
6.495000000000000000e+04,7.424791375841695640e+01
6.500000000000000000e+04,7.374499655806427256e+01
6.505000000000000000e+04,7.354700028403127021e+01
6.510000000000000000e+04,7.428196060680235746e+01
6.515000000000000000e+04,7.342687070469531818e+01
6.520000000000000000e+04,7.455319552234094260e+01
6.525000000000000000e+04,7.494492686447220819e+01
6.530000000000000000e+04,7.402981348875078993e+01
6.535000000000000000e+04,7.349384853484104951e+01
6.540000000000000000e+04,7.378258814251572062e+01
6.545000000000000000e+04,7.359274685924822279e+01
6.550000000000000000e+04,7.375862543572667107e+01
6.555000000000000000e+04,7.402202487000093356e+01
6.560000000000000000e+04,7.332006709474633510e+01
6.565000000000000000e+04,7.346005275754768604e+01
6.570000000000000000e+04,7.220443373871668769e+01
6.575000000000000000e+04,7.223395557525259392e+01
6.580000000000000000e+04,7.266430418467567165e+01
6.585000000000000000e+04,7.342194272264987376e+01
6.590000000000000000e+04,7.214212248634976277e+01
6.595000000000000000e+04,7.165541180912640584e+01
6.600000000000000000e+04,7.202377534849432550e+01
6.605000000000000000e+04,7.377608757177233656e+01
6.610000000000000000e+04,7.360640154038757998e+01
6.615000000000000000e+04,7.290006052288181593e+01
6.620000000000000000e+04,7.329663037133052228e+01
6.625000000000000000e+04,7.278380737021390701e+01
6.630000000000000000e+04,7.221243471963684613e+01
6.635000000000000000e+04,7.277197482499613557e+01
6.640000000000000000e+04,7.306506518564872010e+01
6.645000000000000000e+04,7.392656951816897504e+01
6.650000000000000000e+04,7.522434155199464101e+01
6.655000000000000000e+04,7.552730528760446305e+01
6.660000000000000000e+04,7.518616481600045631e+01
6.665000000000000000e+04,7.470026490503076388e+01
6.670000000000000000e+04,7.440628899405938057e+01
6.675000000000000000e+04,7.403549060273104487e+01
6.680000000000000000e+04,7.347839317220272903e+01
6.685000000000000000e+04,7.322168653558799178e+01
6.690000000000000000e+04,7.265251345277212636e+01
6.695000000000000000e+04,7.240195714399588667e+01
6.700000000000000000e+04,7.218441383311987636e+01
6.705000000000000000e+04,7.239469407748715923e+01
6.710000000000000000e+04,7.285551215186193019e+01
6.715000000000000000e+04,7.315435322684618313e+01
6.720000000000000000e+04,7.306642696210020915e+01
6.725000000000000000e+04,7.426224224024551290e+01
6.730000000000000000e+04,7.402030047099768240e+01
6.735000000000000000e+04,7.384158130276291843e+01
6.740000000000000000e+04,7.293599899770742923e+01
6.745000000000000000e+04,7.141328511991390826e+01
6.750000000000000000e+04,7.154987595260081434e+01
6.755000000000000000e+04,7.202630418375304089e+01
6.760000000000000000e+04,7.240015055223591389e+01
6.765000000000000000e+04,7.327951308030205269e+01
6.770000000000000000e+04,7.323806278725447783e+01
6.775000000000000000e+04,7.251160373527373793e+01
6.780000000000000000e+04,7.229429913072760883e+01
6.785000000000000000e+04,7.280582786697991082e+01
6.790000000000000000e+04,7.339276473209818619e+01
6.795000000000000000e+04,7.370400454468708062e+01
6.800000000000000000e+04,7.360302820841121729e+01
6.805000000000000000e+04,7.325277839417225323e+01
6.810000000000000000e+04,7.194454229787780264e+01
6.815000000000000000e+04,7.277542108480636784e+01
6.820000000000000000e+04,7.181049439910182741e+01
6.825000000000000000e+04,7.240799134960522565e+01
6.830000000000000000e+04,7.291006103417923612e+01
6.835000000000000000e+04,7.201403841717659304e+01
6.840000000000000000e+04,7.219842332572784471e+01
6.845000000000000000e+04,7.161758571678335272e+01
6.850000000000000000e+04,7.185207974494845473e+01
6.855000000000000000e+04,7.234007741772020950e+01
6.860000000000000000e+04,7.196575671486544934e+01
6.865000000000000000e+04,7.111976396135123935e+01
6.870000000000000000e+04,7.117202884322479406e+01
6.875000000000000000e+04,7.176851519762939802e+01
6.880000000000000000e+04,7.192142031509894196e+01
6.885000000000000000e+04,7.188422487097328428e+01
6.890000000000000000e+04,7.187038439686915581e+01
6.895000000000000000e+04,7.105660994098528249e+01
6.900000000000000000e+04,7.077772231178863649e+01
6.905000000000000000e+04,7.058739606490529184e+01
6.910000000000000000e+04,7.040005328369451831e+01
6.915000000000000000e+04,7.045170560283524708e+01
6.920000000000000000e+04,6.996559830934336333e+01
6.925000000000000000e+04,6.953610573996907362e+01
6.930000000000000000e+04,6.954835660286413201e+01
6.935000000000000000e+04,6.954353319346721207e+01
6.940000000000000000e+04,6.928519020006481810e+01
6.945000000000000000e+04,6.913077070153187265e+01
6.950000000000000000e+04,7.031177799338699685e+01
6.955000000000000000e+04,7.097048593029870744e+01
6.960000000000000000e+04,7.096163509057714691e+01
6.965000000000000000e+04,7.126310401656031956e+01
6.970000000000000000e+04,7.120775052954647322e+01
6.975000000000000000e+04,7.139346510539820656e+01
6.980000000000000000e+04,7.141743037479707823e+01
6.985000000000000000e+04,7.152058024844893680e+01
6.990000000000000000e+04,7.150676070866605016e+01
6.995000000000000000e+04,7.203526391846283161e+01
7.000000000000000000e+04,7.114238279515716101e+01
7.005000000000000000e+04,7.133697201888284667e+01
7.010000000000000000e+04,7.100103646645384003e+01
7.015000000000000000e+04,7.140107917090381306e+01
7.020000000000000000e+04,7.085777901000106738e+01
7.025000000000000000e+04,7.133220676138172678e+01
7.030000000000000000e+04,7.128914703316254986e+01
7.035000000000000000e+04,7.127147167450610254e+01
7.040000000000000000e+04,7.116335576194171608e+01
7.045000000000000000e+04,7.159788441705995865e+01
7.050000000000000000e+04,7.168057204795546511e+01
7.055000000000000000e+04,7.180306266862083930e+01
7.060000000000000000e+04,7.200588035994528013e+01
7.065000000000000000e+04,7.223978130453858171e+01
7.070000000000000000e+04,7.261252096052112392e+01
7.075000000000000000e+04,7.223521248154487751e+01
7.080000000000000000e+04,7.143856223253189341e+01
7.085000000000000000e+04,7.094178122536048647e+01
7.090000000000000000e+04,7.145300071547482901e+01
7.095000000000000000e+04,7.090491976521330741e+01
7.100000000000000000e+04,7.099997950075007225e+01
7.105000000000000000e+04,7.135314920081765422e+01
7.110000000000000000e+04,7.163301031887706927e+01
7.115000000000000000e+04,7.219451021255373746e+01
7.120000000000000000e+04,7.205473214553970251e+01
7.125000000000000000e+04,7.166971467319609701e+01
7.130000000000000000e+04,7.166291038430571803e+01
7.135000000000000000e+04,7.146971792707836357e+01
7.140000000000000000e+04,7.178183448443306247e+01
7.145000000000000000e+04,7.181657621243718381e+01
7.150000000000000000e+04,7.124897692652270109e+01
7.155000000000000000e+04,7.114065824003532157e+01
7.160000000000000000e+04,7.138411447299966994e+01
7.165000000000000000e+04,7.085104541606389716e+01
7.170000000000000000e+04,7.014993911352482314e+01
7.175000000000000000e+04,6.995330264063008485e+01
7.180000000000000000e+04,6.976717344593068049e+01
7.185000000000000000e+04,6.943558919872654656e+01
7.190000000000000000e+04,6.935135829381999883e+01
7.195000000000000000e+04,7.003988731436213300e+01
7.200000000000000000e+04,7.025599369968360008e+01
7.205000000000000000e+04,7.016748125329067420e+01
7.210000000000000000e+04,6.985157753751143161e+01
7.215000000000000000e+04,6.983841743405803015e+01
7.220000000000000000e+04,7.011769713748081756e+01
7.225000000000000000e+04,7.006261634514876846e+01
7.230000000000000000e+04,7.010815144574459623e+01
7.235000000000000000e+04,6.947623555534438822e+01
7.240000000000000000e+04,6.960610359791685653e+01
7.245000000000000000e+04,6.956521019780694814e+01
7.250000000000000000e+04,6.968561081307825589e+01
7.255000000000000000e+04,7.000639173779195801e+01
7.260000000000000000e+04,6.958237637948904819e+01
7.265000000000000000e+04,6.953706572230875338e+01
7.270000000000000000e+04,6.942790894541518298e+01
7.275000000000000000e+04,6.937402544014518924e+01
7.280000000000000000e+04,6.956722747697317288e+01
7.285000000000000000e+04,6.957696642358249051e+01
7.290000000000000000e+04,7.000238977091126458e+01
7.295000000000000000e+04,6.943990263159938081e+01
7.300000000000000000e+04,6.944099977045569005e+01
7.305000000000000000e+04,6.908698592129229610e+01
7.310000000000000000e+04,6.952445941883901526e+01
7.315000000000000000e+04,6.954714046262100169e+01
7.320000000000000000e+04,6.929205271557711399e+01
7.325000000000000000e+04,6.927818665799279074e+01
7.330000000000000000e+04,6.950608879295180031e+01
7.335000000000000000e+04,6.978341460867081025e+01
7.340000000000000000e+04,6.955039090063033314e+01
7.345000000000000000e+04,6.978781335194925362e+01
7.350000000000000000e+04,7.023873845529001869e+01
7.355000000000000000e+04,6.972883422802222242e+01
7.360000000000000000e+04,6.982373557928667651e+01
7.365000000000000000e+04,6.920186092155111623e+01
7.370000000000000000e+04,6.873218390537948608e+01
7.375000000000000000e+04,6.860437643393670726e+01
7.380000000000000000e+04,6.882031833560051837e+01
7.385000000000000000e+04,6.894704597567057647e+01
7.390000000000000000e+04,6.923907371965954383e+01
7.395000000000000000e+04,6.930499230033663594e+01
7.400000000000000000e+04,6.974901443361278552e+01
7.405000000000000000e+04,6.984408136022318558e+01
7.410000000000000000e+04,6.985901374479570336e+01
7.415000000000000000e+04,6.997404093900951239e+01
7.420000000000000000e+04,6.981168364873252585e+01
7.425000000000000000e+04,7.030821228229135045e+01
7.430000000000000000e+04,7.034938024528108258e+01
7.435000000000000000e+04,7.035835283147088148e+01
7.440000000000000000e+04,7.056991883712694857e+01
7.445000000000000000e+04,7.017422135386790671e+01
7.450000000000000000e+04,7.054141690408475540e+01
7.455000000000000000e+04,7.033103247057185570e+01
7.460000000000000000e+04,7.023966827721284290e+01
7.465000000000000000e+04,6.983748478472915622e+01
7.470000000000000000e+04,7.003846004344735832e+01
7.475000000000000000e+04,6.967328933206836439e+01
7.480000000000000000e+04,6.971711550339456664e+01
7.485000000000000000e+04,6.995120313892773822e+01
7.490000000000000000e+04,6.952785875517997738e+01
7.495000000000000000e+04,6.984009534599596236e+01
7.500000000000000000e+04,7.020114971266127668e+01
7.505000000000000000e+04,7.031824880756758489e+01
7.510000000000000000e+04,7.088469173815981605e+01
7.515000000000000000e+04,7.049224471073983977e+01
7.520000000000000000e+04,7.075454529949597315e+01
7.525000000000000000e+04,7.074451336426635351e+01
7.530000000000000000e+04,7.080867233850307230e+01
7.535000000000000000e+04,7.057437876366934404e+01
7.540000000000000000e+04,7.082734400141099229e+01
7.545000000000000000e+04,7.069295528166327358e+01
7.550000000000000000e+04,7.078901490462240531e+01
7.555000000000000000e+04,7.190864222737106104e+01
7.560000000000000000e+04,7.173402111557007288e+01
7.565000000000000000e+04,7.128352796895605081e+01
7.570000000000000000e+04,7.127868798564337283e+01
7.575000000000000000e+04,7.173011387986480258e+01
7.580000000000000000e+04,7.240869504149439706e+01
7.585000000000000000e+04,7.222296743636459837e+01
7.590000000000000000e+04,7.163294578833887272e+01
7.595000000000000000e+04,7.183653236453658053e+01
7.600000000000000000e+04,7.188740499352900315e+01
7.605000000000000000e+04,7.145027318594443955e+01
7.610000000000000000e+04,7.079959471008400840e+01
7.615000000000000000e+04,7.109150175750039580e+01
7.620000000000000000e+04,7.156397728137450542e+01
7.625000000000000000e+04,7.067430327694665948e+01
7.630000000000000000e+04,7.026068982178944111e+01
7.635000000000000000e+04,7.071412601002893439e+01
7.640000000000000000e+04,7.111536447662012961e+01
7.645000000000000000e+04,7.154968985282722826e+01
7.650000000000000000e+04,7.140852099085810778e+01
7.655000000000000000e+04,7.160311874572948909e+01
7.660000000000000000e+04,7.146591699667979469e+01
7.665000000000000000e+04,7.175494543056242946e+01
7.670000000000000000e+04,7.183096260379898013e+01
7.675000000000000000e+04,7.179051755882669283e+01
7.680000000000000000e+04,7.189306856667838019e+01
7.685000000000000000e+04,7.187590431191954110e+01
7.690000000000000000e+04,7.202491071281502855e+01
7.695000000000000000e+04,7.209126210472442153e+01
7.700000000000000000e+04,7.213087842755285806e+01
7.705000000000000000e+04,7.146780106634051322e+01
7.710000000000000000e+04,7.151839611500034266e+01
7.715000000000000000e+04,7.118808777928757081e+01
7.720000000000000000e+04,7.098525114651639001e+01
7.725000000000000000e+04,7.054002123119336432e+01
7.730000000000000000e+04,7.075652622629604593e+01
7.735000000000000000e+04,7.080533200997966503e+01
7.740000000000000000e+04,7.067784473735525808e+01
7.745000000000000000e+04,7.134368838215712572e+01
7.750000000000000000e+04,7.158172827498786717e+01
7.755000000000000000e+04,7.112596146149695642e+01
7.760000000000000000e+04,7.135546424409480437e+01
7.765000000000000000e+04,7.127662064857386781e+01
7.770000000000000000e+04,7.069109199476126548e+01
7.775000000000000000e+04,7.058312770879774689e+01
7.780000000000000000e+04,7.015324186423904962e+01
7.785000000000000000e+04,7.063579608229005657e+01
7.790000000000000000e+04,7.096575617560668547e+01
7.795000000000000000e+04,7.075555520590005187e+01
7.800000000000000000e+04,7.115199012590454686e+01
7.805000000000000000e+04,7.123979323365371386e+01
7.810000000000000000e+04,7.123211237974578580e+01
7.815000000000000000e+04,7.050449565107626881e+01
7.820000000000000000e+04,7.149885955112691249e+01
7.825000000000000000e+04,7.175184885431708892e+01
7.830000000000000000e+04,7.214953641806135920e+01
7.835000000000000000e+04,7.147643021130703289e+01
7.840000000000000000e+04,7.111523914105599431e+01
7.845000000000000000e+04,6.985419033654139298e+01
7.850000000000000000e+04,6.961176679080399765e+01
7.855000000000000000e+04,7.039377041156582493e+01
7.860000000000000000e+04,6.893960216011649322e+01
7.865000000000000000e+04,6.988723429447763635e+01
7.870000000000000000e+04,6.826206413660428041e+01
7.875000000000000000e+04,6.835471912870301026e+01
7.880000000000000000e+04,6.896135811730280807e+01
7.885000000000000000e+04,7.057588481533542790e+01
7.890000000000000000e+04,6.880074032113142835e+01
7.895000000000000000e+04,6.906893793772771062e+01
7.900000000000000000e+04,6.825413072658125202e+01
7.905000000000000000e+04,6.839915253505644444e+01
7.910000000000000000e+04,6.836514993165364729e+01
7.915000000000000000e+04,6.817997733754390310e+01
7.920000000000000000e+04,6.905708228799208825e+01
7.925000000000000000e+04,6.961773580661223093e+01
7.930000000000000000e+04,6.854341110166673445e+01
7.935000000000000000e+04,6.921794401299889898e+01
7.940000000000000000e+04,6.815681516082585745e+01
7.945000000000000000e+04,6.850968551532467643e+01
7.950000000000000000e+04,6.961428512851901473e+01
7.955000000000000000e+04,6.972348946088371235e+01
7.960000000000000000e+04,6.971874352353817983e+01
7.965000000000000000e+04,6.980188223597750152e+01
7.970000000000000000e+04,7.030363017482446253e+01
7.975000000000000000e+04,7.018427112122098777e+01
7.980000000000000000e+04,7.114039930769857278e+01
7.985000000000000000e+04,7.197209453572962445e+01
7.990000000000000000e+04,7.191223532144610431e+01
7.995000000000000000e+04,7.124784472642485866e+01
8.000000000000000000e+04,7.090915410511810535e+01
8.005000000000000000e+04,7.118791197463161780e+01
8.010000000000000000e+04,7.074400231430844599e+01
8.015000000000000000e+04,7.074169293746764708e+01
8.020000000000000000e+04,6.984014377177558686e+01
8.025000000000000000e+04,6.944024326209623155e+01
8.030000000000000000e+04,6.907548384347965964e+01
8.035000000000000000e+04,6.863057046789927540e+01
8.040000000000000000e+04,6.830613912404540145e+01
8.045000000000000000e+04,6.881969011734827291e+01
8.050000000000000000e+04,6.913753503011639623e+01
8.055000000000000000e+04,6.897616507039354872e+01
8.060000000000000000e+04,6.793403956643446406e+01
8.065000000000000000e+04,6.799040714505248673e+01
8.070000000000000000e+04,6.912252516378924838e+01
8.075000000000000000e+04,6.924495431805561907e+01
8.080000000000000000e+04,6.912580485585154122e+01
8.085000000000000000e+04,6.957014410613334121e+01
8.090000000000000000e+04,6.921160449183673791e+01
8.095000000000000000e+04,6.914575408044073868e+01
8.100000000000000000e+04,6.870142344407585711e+01
8.105000000000000000e+04,6.870751648291174263e+01
8.110000000000000000e+04,6.776945922503415431e+01
8.115000000000000000e+04,6.839806854591202523e+01
8.120000000000000000e+04,6.724857647767046842e+01
8.125000000000000000e+04,6.743268847945370226e+01
8.130000000000000000e+04,6.764598774038201157e+01
8.135000000000000000e+04,6.710207275739510635e+01
8.140000000000000000e+04,6.736571922596965578e+01
8.145000000000000000e+04,6.764187294814777829e+01
8.150000000000000000e+04,6.834579928649657177e+01
8.155000000000000000e+04,6.841165680196468202e+01
8.160000000000000000e+04,6.880407788106937517e+01
8.165000000000000000e+04,6.788828848303577956e+01
8.170000000000000000e+04,6.859331624739976974e+01
8.175000000000000000e+04,6.895694983140218426e+01
8.180000000000000000e+04,6.835034848510693450e+01
8.185000000000000000e+04,6.937837749636783258e+01
8.190000000000000000e+04,6.863009977889780089e+01
8.195000000000000000e+04,6.928764047366472312e+01
8.200000000000000000e+04,6.832274737698683964e+01
8.205000000000000000e+04,6.885018974480975373e+01
8.210000000000000000e+04,6.848593813675927322e+01
8.215000000000000000e+04,6.961800534981273358e+01
8.220000000000000000e+04,6.860414485084720582e+01
8.225000000000000000e+04,6.960274714797958495e+01
8.230000000000000000e+04,6.914959364109509465e+01
8.235000000000000000e+04,6.921022261445284585e+01
8.240000000000000000e+04,6.914514688906017170e+01
8.245000000000000000e+04,6.875569021524395907e+01
8.250000000000000000e+04,6.824545851820320763e+01
8.255000000000000000e+04,6.817905000414823746e+01
8.260000000000000000e+04,6.942932782446891338e+01
8.265000000000000000e+04,6.772557939801457394e+01
8.270000000000000000e+04,6.810328503221597884e+01
8.275000000000000000e+04,6.819799082892934905e+01
8.280000000000000000e+04,6.822039634526535679e+01
8.285000000000000000e+04,6.944029929769338594e+01
8.290000000000000000e+04,6.892913517933617129e+01
8.295000000000000000e+04,6.901446868132197210e+01
8.300000000000000000e+04,6.831948856645725243e+01
8.305000000000000000e+04,6.779227397706981151e+01
8.310000000000000000e+04,6.893993895691019702e+01
8.315000000000000000e+04,6.875312344300732548e+01
8.320000000000000000e+04,6.779584962947321003e+01
8.325000000000000000e+04,6.772955748284476840e+01
8.330000000000000000e+04,6.889040692560794810e+01
8.335000000000000000e+04,6.873379625750408195e+01
8.340000000000000000e+04,6.890779887100700307e+01
8.345000000000000000e+04,6.854221673801524162e+01
8.350000000000000000e+04,6.821640752677708974e+01
8.355000000000000000e+04,6.802946790189197657e+01
8.360000000000000000e+04,6.799965537994995657e+01
8.365000000000000000e+04,6.738956640955341015e+01
8.370000000000000000e+04,6.814971173131665694e+01
8.375000000000000000e+04,6.814923973210549946e+01
8.380000000000000000e+04,6.913471428810746033e+01
8.385000000000000000e+04,6.929473740609435595e+01
8.390000000000000000e+04,6.944549118637075935e+01
8.395000000000000000e+04,6.888962439389830195e+01
8.400000000000000000e+04,6.858110796737614123e+01
8.405000000000000000e+04,6.853669789473789820e+01
8.410000000000000000e+04,6.814912450365935115e+01
8.415000000000000000e+04,6.677689464444119949e+01
8.420000000000000000e+04,6.682961586949602406e+01
8.425000000000000000e+04,6.658395134075034605e+01
8.430000000000000000e+04,6.699964396201163197e+01
8.435000000000000000e+04,6.713770488661174340e+01
8.440000000000000000e+04,6.677164906079686091e+01
8.445000000000000000e+04,6.690546080662092265e+01
8.450000000000000000e+04,6.692213881736998360e+01
8.455000000000000000e+04,6.707218507253035966e+01
8.460000000000000000e+04,6.769908193877853364e+01
8.465000000000000000e+04,6.788355036582035495e+01
8.470000000000000000e+04,6.754176938168244249e+01
8.475000000000000000e+04,6.747434871617294050e+01
8.480000000000000000e+04,6.761037806457414945e+01
8.485000000000000000e+04,6.749084880732257830e+01
8.490000000000000000e+04,6.785233273623681782e+01
8.495000000000000000e+04,6.781077950135524191e+01
8.500000000000000000e+04,6.823136422169682191e+01
8.505000000000000000e+04,6.822960433207063602e+01
8.510000000000000000e+04,6.826345216747385791e+01
8.515000000000000000e+04,6.742286339134599871e+01
8.520000000000000000e+04,6.780713283067925090e+01
8.525000000000000000e+04,6.750486910230013393e+01
8.530000000000000000e+04,6.644248574580984723e+01
8.535000000000000000e+04,6.677299958087414211e+01
8.540000000000000000e+04,6.711579229457068152e+01
8.545000000000000000e+04,6.717012629036547366e+01
8.550000000000000000e+04,6.801555743399009657e+01
8.555000000000000000e+04,6.743319820111157981e+01
8.560000000000000000e+04,6.780318157374459531e+01
8.565000000000000000e+04,6.765701052669668059e+01
8.570000000000000000e+04,6.776311773835800523e+01
8.575000000000000000e+04,6.720072637891271938e+01
8.580000000000000000e+04,6.724701712501784812e+01
8.585000000000000000e+04,6.699960957329098221e+01
8.590000000000000000e+04,6.739575762864478747e+01
8.595000000000000000e+04,6.730861579296531261e+01
8.600000000000000000e+04,6.754864202094130121e+01
8.605000000000000000e+04,6.777701188031650759e+01
8.610000000000000000e+04,6.746889374139006179e+01
8.615000000000000000e+04,6.791703607363368178e+01
8.620000000000000000e+04,6.795077559355394214e+01
8.625000000000000000e+04,6.761689327920952053e+01
8.630000000000000000e+04,6.687462632400971074e+01
8.635000000000000000e+04,6.690037391830126978e+01
8.640000000000000000e+04,6.664219500616277969e+01
8.645000000000000000e+04,6.661152667612871880e+01
8.650000000000000000e+04,6.698323870422304083e+01
8.655000000000000000e+04,6.599854630526144206e+01
8.660000000000000000e+04,6.679361024051405593e+01
8.665000000000000000e+04,6.691213871393674140e+01
8.670000000000000000e+04,6.757109514417140872e+01
8.675000000000000000e+04,6.807700270139446275e+01
8.680000000000000000e+04,6.815003312964644522e+01
8.685000000000000000e+04,6.952251010958528354e+01
8.690000000000000000e+04,6.796161938019638171e+01
8.695000000000000000e+04,6.855073525763879161e+01
8.700000000000000000e+04,6.818254387843342101e+01
8.705000000000000000e+04,6.803370139316530185e+01
8.710000000000000000e+04,6.729379581514572806e+01
8.715000000000000000e+04,6.777437739972974384e+01
8.720000000000000000e+04,6.754441609506783095e+01
8.725000000000000000e+04,6.759921076493476733e+01
8.730000000000000000e+04,6.798750286949371002e+01
8.735000000000000000e+04,6.840535247759399340e+01
8.740000000000000000e+04,6.879638734266882238e+01
8.745000000000000000e+04,6.880483657150129773e+01
8.750000000000000000e+04,6.957581923895847353e+01
8.755000000000000000e+04,6.910091469782628337e+01
8.760000000000000000e+04,6.836696608410073850e+01
8.765000000000000000e+04,6.833901861910847231e+01
8.770000000000000000e+04,6.881350696922841337e+01
8.775000000000000000e+04,6.880009349636360128e+01
8.780000000000000000e+04,6.915066212458869188e+01
8.785000000000000000e+04,6.914798731803848852e+01
8.790000000000000000e+04,6.805454762876782127e+01
8.795000000000000000e+04,6.819189942736804255e+01
8.800000000000000000e+04,6.812617534965934851e+01
8.805000000000000000e+04,6.835551494785367765e+01
8.810000000000000000e+04,6.781351893061855662e+01
8.815000000000000000e+04,6.759163705963416646e+01
8.820000000000000000e+04,6.749621974255748569e+01
8.825000000000000000e+04,6.720368000281537491e+01
8.830000000000000000e+04,6.683756072551702232e+01
8.835000000000000000e+04,6.676074148746114645e+01
8.840000000000000000e+04,6.677508574595196933e+01
8.845000000000000000e+04,6.708574556874113171e+01
8.850000000000000000e+04,6.688746669501908571e+01
8.855000000000000000e+04,6.765255682766157008e+01
8.860000000000000000e+04,6.753514078869989135e+01
8.865000000000000000e+04,6.740490651705994196e+01
8.870000000000000000e+04,6.743556130104079216e+01
8.875000000000000000e+04,6.676983549147404062e+01
8.880000000000000000e+04,6.699478284190738009e+01
8.885000000000000000e+04,6.724962259270064635e+01
8.890000000000000000e+04,6.722620862083434190e+01
8.895000000000000000e+04,6.703704076018456703e+01
8.900000000000000000e+04,6.727223233330646224e+01
8.905000000000000000e+04,6.707446713265484561e+01
8.910000000000000000e+04,6.686908482764062001e+01
8.915000000000000000e+04,6.656058760758899950e+01
8.920000000000000000e+04,6.695951804476241875e+01
8.925000000000000000e+04,6.762539068917287466e+01
8.930000000000000000e+04,6.710904282641322993e+01
8.935000000000000000e+04,6.751601851648182162e+01
8.940000000000000000e+04,6.733114847387949453e+01
8.945000000000000000e+04,6.669202980883432019e+01
8.950000000000000000e+04,6.661333597920770444e+01
8.955000000000000000e+04,6.682008411896359235e+01
8.960000000000000000e+04,6.666012727323267484e+01
8.965000000000000000e+04,6.655572800567175307e+01
8.970000000000000000e+04,6.670692958151586538e+01
8.975000000000000000e+04,6.591907523565546967e+01
8.980000000000000000e+04,6.529139193321250900e+01
8.985000000000000000e+04,6.583896371841420603e+01
8.990000000000000000e+04,6.590640578982362285e+01
8.995000000000000000e+04,6.577442832290587660e+01
9.000000000000000000e+04,6.606402271555703010e+01
9.005000000000000000e+04,6.523468068654759122e+01
9.010000000000000000e+04,6.536379348323875149e+01
9.015000000000000000e+04,6.545108831361673651e+01
9.020000000000000000e+04,6.566082252291155896e+01
9.025000000000000000e+04,6.604210410992470770e+01
9.030000000000000000e+04,6.609204969097574178e+01
9.035000000000000000e+04,6.640797710786951313e+01
9.040000000000000000e+04,6.624716701220759774e+01
9.045000000000000000e+04,6.635746254881205175e+01
9.050000000000000000e+04,6.636131203766467479e+01
9.055000000000000000e+04,6.636546012960300800e+01
9.060000000000000000e+04,6.671338033262642853e+01
9.065000000000000000e+04,6.665973765859887123e+01
9.070000000000000000e+04,6.660978234313451196e+01
9.075000000000000000e+04,6.656791759488729099e+01
9.080000000000000000e+04,6.675728358574079380e+01
9.085000000000000000e+04,6.663775694765732283e+01
9.090000000000000000e+04,6.602345710646237364e+01
9.095000000000000000e+04,6.615018360201472092e+01
9.100000000000000000e+04,6.590672683040149593e+01
9.105000000000000000e+04,6.582425954411147018e+01
9.110000000000000000e+04,6.505451481451044060e+01
9.115000000000000000e+04,6.532448745831797510e+01
9.120000000000000000e+04,6.537040958202510410e+01
9.125000000000000000e+04,6.464281190901400009e+01
9.130000000000000000e+04,6.493917452346234143e+01
9.135000000000000000e+04,6.553301751219248672e+01
9.140000000000000000e+04,6.563862174439621811e+01
9.145000000000000000e+04,6.534748786748451721e+01
9.150000000000000000e+04,6.531764278981698624e+01
9.155000000000000000e+04,6.544558451298465229e+01
9.160000000000000000e+04,6.539118918659549706e+01
9.165000000000000000e+04,6.550705887650360637e+01
9.170000000000000000e+04,6.573787424075139540e+01
9.175000000000000000e+04,6.583920093166156562e+01
9.180000000000000000e+04,6.603748577989324531e+01
9.185000000000000000e+04,6.565175241362354086e+01
9.190000000000000000e+04,6.537742351391474926e+01
9.195000000000000000e+04,6.542456838396441299e+01
9.200000000000000000e+04,6.563249920712939911e+01
9.205000000000000000e+04,6.631680805463972206e+01
9.210000000000000000e+04,6.593423123622204685e+01
9.215000000000000000e+04,6.610285993457652864e+01
9.220000000000000000e+04,6.614181336017387025e+01
9.225000000000000000e+04,6.621941354562402182e+01
9.230000000000000000e+04,6.556722508472083177e+01
9.235000000000000000e+04,6.641246944718615453e+01
9.240000000000000000e+04,6.624367089652159279e+01
9.245000000000000000e+04,6.583495216587272125e+01
9.250000000000000000e+04,6.560984374770649197e+01
9.255000000000000000e+04,6.587959971051245134e+01
9.260000000000000000e+04,6.592039301964855724e+01
9.265000000000000000e+04,6.609445664908876950e+01
9.270000000000000000e+04,6.617336785080024697e+01
9.275000000000000000e+04,6.477184670289422286e+01
9.280000000000000000e+04,6.502257287561580767e+01
9.285000000000000000e+04,6.570505572860129462e+01
9.290000000000000000e+04,6.595158711008267005e+01
9.295000000000000000e+04,6.607033658442044555e+01
9.300000000000000000e+04,6.598761645884468408e+01
9.305000000000000000e+04,6.577577765566468315e+01
9.310000000000000000e+04,6.600349383437793449e+01
9.315000000000000000e+04,6.600649740163126467e+01
9.320000000000000000e+04,6.623958895564278748e+01
9.325000000000000000e+04,6.621269150379529833e+01
9.330000000000000000e+04,6.640726912143027505e+01
9.335000000000000000e+04,6.750200157768952636e+01
9.340000000000000000e+04,6.672139604675484748e+01
9.345000000000000000e+04,6.662011268521999341e+01
9.350000000000000000e+04,6.631742256475202169e+01
9.355000000000000000e+04,6.670750015718832060e+01
9.360000000000000000e+04,6.603627416746898859e+01
9.365000000000000000e+04,6.705515697282004339e+01
9.370000000000000000e+04,6.759248517173469395e+01
9.375000000000000000e+04,6.746453083353546276e+01
9.380000000000000000e+04,6.777186351038301382e+01
9.385000000000000000e+04,6.758499819232328321e+01
9.390000000000000000e+04,6.826539868032961067e+01
9.395000000000000000e+04,6.845146908999909385e+01
9.400000000000000000e+04,6.889454038178044470e+01
9.405000000000000000e+04,6.837941596153092405e+01
9.410000000000000000e+04,6.790834661668800720e+01
9.415000000000000000e+04,6.831863121200566979e+01
9.420000000000000000e+04,6.866831515846590150e+01
9.425000000000000000e+04,6.830570088088782654e+01
9.430000000000000000e+04,6.721804239892031774e+01
9.435000000000000000e+04,6.800337051528863697e+01
9.440000000000000000e+04,6.803123313347299472e+01
9.445000000000000000e+04,6.872585702741098146e+01
9.450000000000000000e+04,6.893675643847213053e+01
9.455000000000000000e+04,6.772528072574897351e+01
9.460000000000000000e+04,6.754996194798951592e+01
9.465000000000000000e+04,6.788884053767813498e+01
9.470000000000000000e+04,6.832848610968395064e+01
9.475000000000000000e+04,6.765390708929513153e+01
9.480000000000000000e+04,6.729356049879424972e+01
9.485000000000000000e+04,6.815665163152326045e+01
9.490000000000000000e+04,6.851464888542699327e+01
9.495000000000000000e+04,6.842119500958079925e+01
9.500000000000000000e+04,6.872260538634762383e+01
9.505000000000000000e+04,6.890554057523920051e+01
9.510000000000000000e+04,6.788663491684260975e+01
9.515000000000000000e+04,6.889434777110943742e+01
9.520000000000000000e+04,6.831892908899048678e+01
9.525000000000000000e+04,6.817540835900526019e+01
9.530000000000000000e+04,6.851195422614202357e+01
9.535000000000000000e+04,6.839398472891241454e+01
9.540000000000000000e+04,6.901539766470467896e+01
9.545000000000000000e+04,6.907709931091504529e+01
9.550000000000000000e+04,6.921252900747553838e+01
9.555000000000000000e+04,6.861296665257395944e+01
9.560000000000000000e+04,6.859592195570837703e+01
9.565000000000000000e+04,6.903046748439534497e+01
9.570000000000000000e+04,6.904353171222290086e+01
9.575000000000000000e+04,6.898886987545904503e+01
9.580000000000000000e+04,7.003632690179409792e+01
9.585000000000000000e+04,6.965817418880357081e+01
9.590000000000000000e+04,6.861621141996053552e+01
9.595000000000000000e+04,6.890567329810305353e+01
9.600000000000000000e+04,6.924497473532748870e+01
9.605000000000000000e+04,6.873500841201035882e+01
9.610000000000000000e+04,6.913255297672660049e+01
9.615000000000000000e+04,6.912164563921749050e+01
9.620000000000000000e+04,6.903345313283121243e+01
9.625000000000000000e+04,6.896383999594762315e+01
9.630000000000000000e+04,6.881520033736273945e+01
9.635000000000000000e+04,6.802205786133120569e+01
9.640000000000000000e+04,6.906338995567651295e+01
9.645000000000000000e+04,6.964999409545342246e+01
9.650000000000000000e+04,6.957759473939604788e+01
9.655000000000000000e+04,6.939970386129161284e+01
9.660000000000000000e+04,6.936651477638078234e+01
9.665000000000000000e+04,6.993748660894398483e+01
9.670000000000000000e+04,6.998193480964508240e+01
9.675000000000000000e+04,6.977441915369300318e+01
9.680000000000000000e+04,7.028733623519335083e+01
9.685000000000000000e+04,7.000178657140637029e+01
9.690000000000000000e+04,7.014988521550597511e+01
9.695000000000000000e+04,6.970795000365232852e+01
9.700000000000000000e+04,6.996075995842464579e+01
9.705000000000000000e+04,7.010374754553049570e+01
9.710000000000000000e+04,7.012603854930281955e+01
9.715000000000000000e+04,7.010304284141238895e+01
9.720000000000000000e+04,7.013954658189916813e+01
9.725000000000000000e+04,7.007586119057012297e+01
9.730000000000000000e+04,6.987437152533935603e+01
9.735000000000000000e+04,6.980028394581005102e+01
9.740000000000000000e+04,6.942416928437177148e+01
9.745000000000000000e+04,6.911516724479477602e+01
9.750000000000000000e+04,6.852352542903938115e+01
9.755000000000000000e+04,6.837153787219453704e+01
9.760000000000000000e+04,6.851611572883011547e+01
9.765000000000000000e+04,6.826192485604059357e+01
9.770000000000000000e+04,6.856806671235628414e+01
9.775000000000000000e+04,6.927367611052800100e+01
9.780000000000000000e+04,6.822984998073000895e+01
9.785000000000000000e+04,6.880151008345507080e+01
9.790000000000000000e+04,6.923763747588608908e+01
9.795000000000000000e+04,6.950331481827481639e+01
9.800000000000000000e+04,6.944458518288364246e+01
9.805000000000000000e+04,6.962151687842131764e+01
9.810000000000000000e+04,6.955270484521639673e+01
9.815000000000000000e+04,6.986953650950786709e+01
9.820000000000000000e+04,7.040717710107927019e+01
9.825000000000000000e+04,7.031724688069544982e+01
9.830000000000000000e+04,7.013241973260122109e+01
9.835000000000000000e+04,6.970794638066888638e+01
9.840000000000000000e+04,6.963859139570364221e+01
9.845000000000000000e+04,6.927363116443348190e+01
9.850000000000000000e+04,6.873493946559651135e+01
9.855000000000000000e+04,6.889396483031651996e+01
9.860000000000000000e+04,6.802639492305395663e+01
9.865000000000000000e+04,6.854587523372700275e+01
9.870000000000000000e+04,6.849834907186141209e+01
9.875000000000000000e+04,6.783353480108803524e+01
9.880000000000000000e+04,6.801087053176860309e+01
9.885000000000000000e+04,6.807680181197551406e+01
9.890000000000000000e+04,6.813104936509110132e+01
9.895000000000000000e+04,6.842484376576327065e+01
9.900000000000000000e+04,6.790336171264817722e+01
9.905000000000000000e+04,6.762044500103684186e+01
9.910000000000000000e+04,6.800661677594953858e+01
9.915000000000000000e+04,6.808392799882781787e+01
9.920000000000000000e+04,6.843103789159442840e+01
9.925000000000000000e+04,6.840438367168468403e+01
9.930000000000000000e+04,6.844501170960661796e+01
9.935000000000000000e+04,6.730193419289817314e+01
9.940000000000000000e+04,6.726943558907353804e+01
9.945000000000000000e+04,6.712546908283550806e+01
9.950000000000000000e+04,6.692839060547446195e+01
9.955000000000000000e+04,6.718196956684374754e+01
9.960000000000000000e+04,6.683662405967942277e+01
9.965000000000000000e+04,6.706639689368685708e+01
9.970000000000000000e+04,6.689594214659237537e+01
9.975000000000000000e+04,6.655307730906977781e+01
9.980000000000000000e+04,6.676800184493862389e+01
9.985000000000000000e+04,6.665438764570919261e+01
9.990000000000000000e+04,6.641837877060706319e+01
9.995000000000000000e+04,6.621915879229133850e+01


==> Plot_Data/std_acc_strat_diffs.csv <==
x,y
0.000000000000000000e+00,2.936987567735553917e-01
5.000000000000000000e+01,2.666666666666666963e+00
1.000000000000000000e+02,2.133333333333332860e+00
1.500000000000000000e+02,1.801801801801802272e+00
2.000000000000000000e+02,2.186666666666666536e+00
2.500000000000000000e+02,1.075268817204300786e+00
3.000000000000000000e+02,2.346666666666664902e+00
3.500000000000000000e+02,6.436781609195405540e-01
4.000000000000000000e+02,2.773333333333332096e+00
4.500000000000000000e+02,1.476190476190476719e+00
5.000000000000000000e+02,2.581333333333331481e+00
5.500000000000000000e+02,2.063260340632602663e+00
6.000000000000000000e+02,1.866666666666665364e+00
6.500000000000000000e+02,2.419753086419752730e+00
7.000000000000000000e+02,1.980952380952379688e+00
7.500000000000000000e+02,2.424242424242423866e+00
8.000000000000000000e+02,1.986666666666666137e+00
8.500000000000000000e+02,1.823899371069181763e+00
9.000000000000000000e+02,2.062222222222221735e+00
9.500000000000000000e+02,1.485232067510549481e+00
1.000000000000000000e+03,2.133333333333330639e+00
1.050000000000000000e+03,1.597964376590331304e+00
1.100000000000000000e+03,2.278787878787877474e+00
1.150000000000000000e+03,1.663182346109175480e+00
1.200000000000000000e+03,2.186666666666667425e+00
1.250000000000000000e+03,1.692307692307692291e+00
1.300000000000000000e+03,2.223589743589744039e+00
1.350000000000000000e+03,1.764589515331357106e+00
1.400000000000000000e+03,2.232380952380952799e+00
1.450000000000000000e+03,1.826887661141805896e+00
1.500000000000000000e+03,2.240000000000000213e+00
1.550000000000000000e+03,1.963824289405682322e+00
1.600000000000000000e+03,2.266666666666667496e+00
1.650000000000000000e+03,2.129449838187698063e+00
1.700000000000000000e+03,1.913725490196078738e+00
1.750000000000000000e+03,2.312738367658272232e+00
1.800000000000000000e+03,1.511111111111110183e+00
1.850000000000000000e+03,2.476190476190471834e+00
1.900000000000000000e+03,1.184561403508771482e+00
1.950000000000000000e+03,2.573579739904170882e+00
2.000000000000000000e+03,8.586666666666661341e-01
2.050000000000000000e+03,2.630208333333329485e+00
2.100000000000000000e+03,5.790476190476188112e-01
2.150000000000000000e+03,2.383612662942267590e+00
2.200000000000000000e+03,3.733333333333337389e-01
2.250000000000000000e+03,2.158956109134041235e+00
2.300000000000000000e+03,2.689855072463771535e-01
2.350000000000000000e+03,2.039750141964793428e+00
2.400000000000000000e+03,1.999999999999997335e-01
2.450000000000000000e+03,2.065359477124183663e+00
2.500000000000000000e+03,2.730666666666672349e-01
2.550000000000000000e+03,2.088958660387232769e+00
2.600000000000000000e+03,3.733333333333346271e-01
2.650000000000000000e+03,2.110775427995973619e+00
2.700000000000000000e+03,5.214814814814823229e-01
2.750000000000000000e+03,2.131004366812228046e+00
2.800000000000000000e+03,6.819047619047626796e-01
2.850000000000000000e+03,2.138576779026219121e+00
2.900000000000000000e+03,7.981609195402301626e-01
2.950000000000000000e+03,2.145635459068297557e+00
3.000000000000000000e+03,9.386666666666665382e-01
3.050000000000000000e+03,2.152230971128612502e+00
3.100000000000000000e+03,1.070107526881720172e+00
3.150000000000000000e+03,2.158407454468448616e+00
3.200000000000000000e+03,1.183333333333332238e+00
3.250000000000000000e+03,2.174055829228245251e+00
3.300000000000000000e+03,1.289696969696968676e+00
3.350000000000000000e+03,2.150537634408605125e+00
3.400000000000000000e+03,1.399215686274510873e+00
3.450000000000000000e+03,2.119102861562262241e+00
3.500000000000000000e+03,1.502476190476189633e+00
3.550000000000000000e+03,2.125516723036456668e+00
3.600000000000000000e+03,1.599999999999998979e+00
3.650000000000000000e+03,2.140350877192986889e+00
3.700000000000000000e+03,1.692252252252250733e+00
3.750000000000000000e+03,2.154393454286735121e+00
3.800000000000000000e+03,1.737543859649121503e+00
3.850000000000000000e+03,2.142758142758146356e+00
3.900000000000000000e+03,1.772307692307690807e+00
3.950000000000000000e+03,2.115501519756841198e+00
4.000000000000000000e+03,1.669333333333332448e+00
4.050000000000000000e+03,2.129117259552044672e+00
4.100000000000000000e+03,1.579186991869918399e+00
4.150000000000000000e+03,2.080360012857603191e+00
4.200000000000000000e+03,1.478095238095236796e+00
4.250000000000000000e+03,1.913370998116761479e+00
4.300000000000000000e+03,1.381705426356585553e+00
4.350000000000000000e+03,1.778595522845756394e+00
4.400000000000000000e+03,1.289696969696966233e+00
4.450000000000000000e+03,1.693045563549163690e+00
4.500000000000000000e+03,1.201777777777774503e+00
4.550000000000000000e+03,1.597185576077400304e+00
4.600000000000000000e+03,1.131594202898547286e+00
4.650000000000000000e+03,1.505450372920255520e+00
4.700000000000000000e+03,1.057588652482266411e+00
4.750000000000000000e+03,1.417579331648416208e+00
4.800000000000000000e+03,1.086666666666662895e+00
4.850000000000000000e+03,1.333333333333334814e+00
4.900000000000000000e+03,1.118911564625846733e+00
4.950000000000000000e+03,1.252492589598491524e+00
5.000000000000000000e+03,1.130666666666662490e+00
5.050000000000000000e+03,1.181193872160592129e+00
5.100000000000000000e+03,1.154509803921565325e+00
5.150000000000000000e+03,1.112665112665112588e+00
5.200000000000000000e+03,1.183589743589739562e+00
5.250000000000000000e+03,1.040650406504066483e+00
5.300000000000000000e+03,1.205534591194964200e+00
5.350000000000000000e+03,9.773123909249570307e-01
5.400000000000000000e+03,1.232592592592587799e+00
5.450000000000000000e+03,9.104258443465504946e-01
5.500000000000000000e+03,1.258666666666662159e+00
5.550000000000000000e+03,8.459504926700309735e-01
5.600000000000000000e+03,1.283809523809519737e+00
5.650000000000000000e+03,8.064211520302162484e-01
5.700000000000000000e+03,1.291228070175433729e+00
5.750000000000000000e+03,7.571329157967980894e-01
5.800000000000000000e+03,1.314942528735626226e+00
5.850000000000000000e+03,6.985864113087090210e-01
5.900000000000000000e+03,1.337853107344626036e+00
5.950000000000000000e+03,6.473884779197491834e-01
6.000000000000000000e+03,1.359999999999992326e+00
6.050000000000000000e+03,6.507936507936478154e-01
6.100000000000000000e+03,1.381420765027314701e+00
6.150000000000000000e+03,6.731728475384928245e-01
6.200000000000000000e+03,1.402150537634400784e+00
6.250000000000000000e+03,6.948356807511723021e-01
6.300000000000000000e+03,1.417142857142849932e+00
6.350000000000000000e+03,7.158160050409564379e-01
6.400000000000000000e+03,1.431666666666659316e+00
6.450000000000000000e+03,7.460711331679056313e-01
6.500000000000000000e+03,1.435897435897428132e+00
6.550000000000000000e+03,7.705151700264694092e-01
6.600000000000000000e+03,1.449696969696961935e+00
6.650000000000000000e+03,7.990373044524647916e-01
6.700000000000000000e+03,1.467860696517404806e+00
6.750000000000000000e+03,8.267140881248755679e-01
6.800000000000000000e+03,1.485490196078423253e+00
6.850000000000000000e+03,8.489096573208692043e-01
6.900000000000000000e+03,1.493333333333340729e+00
6.950000000000000000e+03,8.704663212435215236e-01
7.000000000000000000e+03,1.534476190476197655e+00
7.050000000000000000e+03,8.732500945894792199e-01
7.100000000000000000e+03,1.583474178403763144e+00
7.150000000000000000e+03,8.759559783622430373e-01
7.200000000000000000e+03,1.626666666666672034e+00
7.250000000000000000e+03,8.211920529801305380e-01
7.300000000000000000e+03,1.659908675799091959e+00
7.350000000000000000e+03,8.245327526764631987e-01
7.400000000000000000e+03,1.692252252252258060e+00
7.450000000000000000e+03,7.891156462585018350e-01
7.500000000000000000e+03,1.638400000000005186e+00
7.550000000000000000e+03,7.164811870694199891e-01
7.600000000000000000e+03,1.594385964912285569e+00
7.650000000000000000e+03,6.680613668061401444e-01
7.700000000000000000e+03,1.539047619047623661e+00
7.750000000000000000e+03,6.291516090173834286e-01
7.800000000000000000e+03,1.489230769230772911e+00
7.850000000000000000e+03,5.993883792048955161e-01
7.900000000000000000e+03,1.440675105485236251e+00
7.950000000000000000e+03,5.663479281999681536e-01
8.000000000000000000e+03,1.393333333333337087e+00
8.050000000000000000e+03,5.301524188204134180e-01
8.100000000000000000e+03,1.343209876543214332e+00
8.150000000000000000e+03,4.948453608247449509e-01
8.200000000000000000e+03,1.294308943089435449e+00
8.250000000000000000e+03,4.565147106369236152e-01
8.300000000000000000e+03,1.246586345381531125e+00
8.350000000000000000e+03,4.191023798115325327e-01
8.400000000000000000e+03,1.207619047619052699e+00
8.450000000000000000e+03,3.901515151515160262e-01
8.500000000000000000e+03,1.169568627450985776e+00
8.550000000000000000e+03,3.618780221494308780e-01
8.600000000000000000e+03,1.128682170542641749e+00
8.650000000000000000e+03,3.268578476719090631e-01
8.700000000000000000e+03,1.092413793103453434e+00
8.750000000000000000e+03,3.145861911294036695e-01
8.800000000000000000e+03,1.053333333333337896e+00
8.850000000000000000e+03,3.375527426160365163e-01
8.900000000000000000e+03,1.015131086142326611e+00
8.950000000000000000e+03,3.600059603635845651e-01
9.000000000000000000e+03,9.813333333333369435e-01
9.050000000000000000e+03,3.854995579133539962e-01
9.100000000000000000e+03,9.482783882783913931e-01
9.150000000000000000e+03,4.104357965311213885e-01
9.200000000000000000e+03,9.124637681159433189e-01
9.250000000000000000e+03,4.313725490196116397e-01
9.300000000000000000e+03,8.774193548387112518e-01
9.350000000000000000e+03,4.450149764655584317e-01
9.400000000000000000e+03,8.431205673758879193e-01
9.450000000000000000e+03,4.685294947784397479e-01
9.500000000000000000e+03,8.061754385964932101e-01
9.550000000000000000e+03,4.915514592933978300e-01
9.600000000000000000e+03,7.700000000000022382e-01
9.650000000000000000e+03,5.140961857379799937e-01
9.700000000000000000e+03,7.378694158075614906e-01
9.750000000000000000e+03,5.361783613732755693e-01
9.800000000000000000e+03,7.336054421768710698e-01
9.850000000000000000e+03,5.729759003520207283e-01
9.900000000000000000e+03,7.466666666666669228e-01
9.950000000000000000e+03,6.111781262565358919e-01
1.000000000000000000e+04,7.626666666666671590e-01
1.005000000000000000e+04,6.518046709129539096e-01
1.010000000000000000e+04,7.783498349834988561e-01
1.015000000000000000e+04,6.884772040467774801e-01
1.020000000000000000e+04,7.968627450980403371e-01
1.025000000000000000e+04,7.306791569086672489e-01
1.030000000000000000e+04,8.088025889967651594e-01
1.035000000000000000e+04,7.751578404844758907e-01
1.040000000000000000e+04,8.266666666666662167e-01
1.045000000000000000e+04,8.157223072996444557e-01
1.050000000000000000e+04,8.441904761904751586e-01
1.055000000000000000e+04,8.524838832006088607e-01
1.060000000000000000e+04,8.583647798742127799e-01
1.065000000000000000e+04,8.945654896068138129e-01
1.070000000000000000e+04,8.722741433021798940e-01
1.075000000000000000e+04,9.358640367200116161e-01
1.080000000000000000e+04,8.888888888888879514e-01
1.085000000000000000e+04,9.705014749262562690e-01
1.090000000000000000e+04,8.993272171253817726e-01
1.095000000000000000e+04,1.001583241992451967e+00
1.100000000000000000e+04,9.095757575757567048e-01
1.105000000000000000e+04,1.034998793145065932e+00
1.110000000000000000e+04,9.196396396396393502e-01
1.115000000000000000e+04,1.064944384642987130e+00
1.120000000000000000e+04,9.352380952380960899e-01
1.125000000000000000e+04,1.102892366050262751e+00
1.130000000000000000e+04,9.477286135693231417e-01
1.135000000000000000e+04,1.128892022089063474e+00
1.140000000000000000e+04,9.628070175438602218e-01
1.145000000000000000e+04,1.162823200559051973e+00
1.150000000000000000e+04,9.748405797101468151e-01
1.155000000000000000e+04,1.198937767001503785e+00
1.160000000000000000e+04,9.894252873563232908e-01
1.165000000000000000e+04,1.231684981684985081e+00
1.170000000000000000e+04,1.001025641025642843e+00
1.175000000000000000e+04,1.261150834184544545e+00
1.180000000000000000e+04,1.012429378531074509e+00
1.185000000000000000e+04,1.292820166554133898e+00
1.190000000000000000e+04,1.026330532212886837e+00
1.195000000000000000e+04,1.318602834505082200e+00
1.200000000000000000e+04,1.040000000000002034e+00
1.205000000000000000e+04,1.343957503320058811e+00
1.210000000000000000e+04,1.050798898071628296e+00
1.215000000000000000e+04,1.366260564153227053e+00
1.220000000000000000e+04,1.064043715846995530e+00
1.225000000000000000e+04,1.393424776834319090e+00
1.230000000000000000e+04,1.074471544715449367e+00
1.235000000000000000e+04,1.417557499190157833e+00
1.240000000000000000e+04,1.087311827956990884e+00
1.245000000000000000e+04,1.446443873179097395e+00
1.250000000000000000e+04,1.099946666666667072e+00
1.255000000000000000e+04,1.469769418765282776e+00
1.260000000000000000e+04,1.109841269841269407e+00
1.265000000000000000e+04,1.480075901328280708e+00
1.270000000000000000e+04,1.122939632545939981e+00
1.275000000000000000e+04,1.495241083568671581e+00
1.280000000000000000e+04,1.153333333333341537e+00
1.285000000000000000e+04,1.522623495226241186e+00
1.290000000000000000e+04,1.183255813953496327e+00
1.295000000000000000e+04,1.544640098856973509e+00
1.300000000000000000e+04,1.205333333333341361e+00
1.305000000000000000e+04,1.571224197833647862e+00
1.310000000000000000e+04,1.227073791348608278e+00
1.315000000000000000e+04,1.594970084169968771e+00
1.320000000000000000e+04,1.246060606060614084e+00
1.325000000000000000e+04,1.618357487922709836e+00
1.330000000000000000e+04,1.271979949874694649e+00
1.335000000000000000e+04,1.598241933872744269e+00
1.340000000000000000e+04,1.297512437810953045e+00
1.345000000000000000e+04,1.566527860400558803e+00
1.350000000000000000e+04,1.325037037037044563e+00
1.355000000000000000e+04,1.535281960436967852e+00
1.360000000000000000e+04,1.345098039215693042e+00
1.365000000000000000e+04,1.506838608831577941e+00
1.370000000000000000e+04,1.371873479318741706e+00
1.375000000000000000e+04,1.478809038890508631e+00
1.380000000000000000e+04,1.365797101449282236e+00
1.385000000000000000e+04,1.455805892547663349e+00
1.390000000000000000e+04,1.339088729016793433e+00
1.395000000000000000e+04,1.426249880508558388e+00
1.400000000000000000e+04,1.315047619047627014e+00
1.405000000000000000e+04,1.401670463173882553e+00
1.410000000000000000e+04,1.286808510638306702e+00
1.415000000000000000e+04,1.372914899632458940e+00
1.420000000000000000e+04,1.263474178403764858e+00
1.425000000000000000e+04,1.344562979599478458e+00
1.430000000000000000e+04,1.240466200466210589e+00
1.435000000000000000e+04,1.316606263358425899e+00
1.440000000000000000e+04,1.215555555555565492e+00
1.445000000000000000e+04,1.289036544850500565e+00
1.450000000000000000e+04,1.188781609195412869e+00
1.455000000000000000e+04,1.261845843644031628e+00
1.460000000000000000e+04,1.162374429223754779e+00
1.465000000000000000e+04,1.237210995812854097e+00
1.470000000000000000e+04,1.140680272108853810e+00
1.475000000000000000e+04,1.212910225115271245e+00
1.480000000000000000e+04,1.114954954954964439e+00
1.485000000000000000e+04,1.191091954022990063e+00
1.490000000000000000e+04,1.091722595078309821e+00
1.495000000000000000e+04,1.167424850593168806e+00
1.500000000000000000e+04,1.066666666666676200e+00
1.505000000000000000e+04,1.144072301967038907e+00
1.510000000000000000e+04,1.044061810154534697e+00
1.515000000000000000e+04,1.125253058709621445e+00
1.520000000000000000e+04,1.021754385964921186e+00
1.525000000000000000e+04,1.100384749912558302e+00
1.530000000000000000e+04,9.976470588235377690e-01
1.535000000000000000e+04,1.077925462600991313e+00
1.540000000000000000e+04,9.759307359307443086e-01
1.545000000000000000e+04,1.053685482478855739e+00
1.550000000000000000e+04,9.524301075268903904e-01
1.555000000000000000e+04,1.033873595746507945e+00
1.560000000000000000e+04,9.333333333333428961e-01
1.565000000000000000e+04,1.010224948875255713e+00
1.570000000000000000e+04,9.124416135881197043e-01
1.575000000000000000e+04,9.889086444839553236e-01
1.580000000000000000e+04,8.897890295358750201e-01
1.585000000000000000e+04,9.658421672555943527e-01
1.590000000000000000e+04,8.674213836478077422e-01
1.595000000000000000e+04,9.430649611236513463e-01
1.600000000000000000e+04,8.473333333333423756e-01
1.605000000000000000e+04,9.245596543702224723e-01
1.610000000000000000e+04,8.294824016563233648e-01
1.615000000000000000e+04,9.287424655272082941e-01
1.620000000000000000e+04,8.079012345679097429e-01
1.625000000000000000e+04,9.354997538158561499e-01
1.630000000000000000e+04,7.865848670756732108e-01
1.635000000000000000e+04,9.421743740314831861e-01
1.640000000000000000e+04,7.694308943089513964e-01
1.645000000000000000e+04,9.526588845654998527e-01
1.650000000000000000e+04,7.505454545454630644e-01
1.655000000000000000e+04,9.610829103214897362e-01
1.660000000000000000e+04,7.299598393574369126e-01
1.665000000000000000e+04,9.694057344225537332e-01
1.670000000000000000e+04,7.096207584830409587e-01
1.675000000000000000e+04,9.757184937504971289e-01
1.680000000000000000e+04,6.933333333333409065e-01
1.685000000000000000e+04,9.857549857549845473e-01
1.690000000000000000e+04,6.734516765286082673e-01
1.695000000000000000e+04,9.824561403508752511e-01
1.700000000000000000e+04,6.575686274509902063e-01
1.705000000000000000e+04,9.472860941654903666e-01
1.710000000000000000e+04,6.400000000000098943e-01
1.715000000000000000e+04,9.199906694658245287e-01
1.720000000000000000e+04,6.207751937984582469e-01
1.725000000000000000e+04,8.874458874458853730e-01
1.730000000000000000e+04,6.017726396917251197e-01
1.735000000000000000e+04,8.534317116286196381e-01
1.740000000000000000e+04,5.829885057471357879e-01
1.745000000000000000e+04,8.179734066941749537e-01
1.750000000000000000e+04,5.644190476190558137e-01
1.755000000000000000e+04,7.847428006990319060e-01
1.760000000000000000e+04,5.478787878787945154e-01
1.765000000000000000e+04,7.573284980356573826e-01
1.770000000000000000e+04,5.351412429378612501e-01
1.775000000000000000e+04,7.248140635564537249e-01
1.780000000000000000e+04,5.171535580524431186e-01
1.785000000000000000e+04,6.998356491857136152e-01
1.790000000000000000e+04,5.029422718808271853e-01
1.795000000000000000e+04,6.680038630116602594e-01
1.800000000000000000e+04,4.906666666666752441e-01
1.805000000000000000e+04,6.347517730496421429e-01
1.810000000000000000e+04,4.749907918968778731e-01
1.815000000000000000e+04,6.036294173829952481e-01
1.820000000000000000e+04,4.612454212454293323e-01
1.825000000000000000e+04,5.728481660090567473e-01
1.830000000000000000e+04,4.511475409836076533e-01
1.835000000000000000e+04,5.406583823849973047e-01
1.840000000000000000e+04,4.597101449275373675e-01
1.845000000000000000e+04,5.192252095981462201e-01
1.850000000000000000e+04,4.681801801801814822e-01
1.855000000000000000e+04,4.876716267701788343e-01
1.860000000000000000e+04,4.782795698924733330e-01
1.865000000000000000e+04,4.598884598884571684e-01
1.870000000000000000e+04,4.865597147950089241e-01
1.875000000000000000e+04,4.397980229002182995e-01
1.880000000000000000e+04,4.981560283687940238e-01
1.885000000000000000e+04,4.233163554046390775e-01
1.890000000000000000e+04,5.079365079365072422e-01
1.895000000000000000e+04,4.086974878615137197e-01
1.900000000000000000e+04,5.176140350877183050e-01
1.905000000000000000e+04,3.925521489570196199e-01
1.910000000000000000e+04,5.288656195462468901e-01
1.915000000000000000e+04,3.765754473922420242e-01
1.920000000000000000e+04,5.383333333333313320e-01
1.925000000000000000e+04,3.607647547797157017e-01
1.930000000000000000e+04,5.493609671848003195e-01
1.935000000000000000e+04,3.451174970711852197e-01
1.940000000000000000e+04,5.586254295532644409e-01
1.945000000000000000e+04,3.312765665706811635e-01
1.950000000000000000e+04,5.677948717948717583e-01
1.955000000000000000e+04,3.175772457540391169e-01
1.960000000000000000e+04,5.752380952380953261e-01
1.965000000000000000e+04,3.023887079261660116e-01
1.970000000000000000e+04,5.842301184433162931e-01
1.975000000000000000e+04,2.873539936533646699e-01
1.980000000000000000e+04,5.947474747474734702e-01
1.985000000000000000e+04,2.724707779121324780e-01
1.990000000000000000e+04,6.051591289782245475e-01
1.995000000000000000e+04,2.577367823006486702e-01
2.000000000000000000e+04,6.122666666666682911e-01
2.005000000000000000e+04,2.447459430699647775e-01
2.010000000000000000e+04,6.208955223880614493e-01
2.015000000000000000e+04,2.350605519158219803e-01
2.020000000000000000e+04,6.310231023102330639e-01
2.025000000000000000e+04,2.223100223890417393e-01
2.030000000000000000e+04,6.394745484400670144e-01
2.035000000000000000e+04,2.096848175086816202e-01
2.040000000000000000e+04,6.447058823529430160e-01
2.045000000000000000e+04,1.971830985915463685e-01
2.050000000000000000e+04,6.530081300813019851e-01
2.055000000000000000e+04,2.092012199078554513e-01
2.060000000000000000e+04,6.612297734627838874e-01
2.065000000000000000e+04,2.211029316802239908e-01
2.070000000000000000e+04,6.709178743961354829e-01
2.075000000000000000e+04,2.313475997686498253e-01
2.080000000000000000e+04,6.774358974358977159e-01
2.085000000000000000e+04,2.430289076490130817e-01
2.090000000000000000e+04,6.823604465709732780e-01
2.095000000000000000e+04,2.515435045509484269e-01
2.100000000000000000e+04,6.902857142857136141e-01
2.105000000000000000e+04,2.630178639300611021e-01
2.110000000000000000e+04,6.996524486571866763e-01
2.115000000000000000e+04,2.743837084673059756e-01
2.120000000000000000e+04,7.059119496855329468e-01
2.125000000000000000e+04,2.856425702811202783e-01
2.130000000000000000e+04,7.151173708920171013e-01
2.135000000000000000e+04,2.967959527824572952e-01
2.140000000000000000e+04,7.242367601246083586e-01
2.145000000000000000e+04,3.063533507397688815e-01
2.150000000000000000e+04,7.332713178294560930e-01
2.155000000000000000e+04,3.158220407152978471e-01
2.160000000000000000e+04,7.407407407407393674e-01
2.165000000000000000e+04,3.222468588322187077e-01
2.170000000000000000e+04,7.496159754224247518e-01
2.175000000000000000e+04,3.330267917356335428e-01
2.180000000000000000e+04,7.608562691131552924e-01
2.185000000000000000e+04,3.422433784938299084e-01
2.190000000000000000e+04,7.802739726027455580e-01
2.195000000000000000e+04,3.513759795881112868e-01
2.200000000000000000e+04,7.966060606060655358e-01
2.205000000000000000e+04,3.618771165940899426e-01
2.210000000000000000e+04,8.156862745098084622e-01
2.215000000000000000e+04,3.718018180723645649e-01
2.220000000000000000e+04,8.317117117117164282e-01
2.225000000000000000e+04,3.941028407047848514e-01
2.230000000000000000e+04,8.518983557548629459e-01
2.235000000000000000e+04,4.147723882823235453e-01
2.240000000000000000e+04,8.661904761904808403e-01
2.245000000000000000e+04,4.338322641957719217e-01
2.250000000000000000e+04,8.803555555555594436e-01
2.255000000000000000e+04,4.527230796522978551e-01
2.260000000000000000e+04,8.986430678466110766e-01
2.265000000000000000e+04,4.700341457671035617e-01
2.270000000000000000e+04,9.153597650513983774e-01
2.275000000000000000e+04,4.914131645272863391e-01
2.280000000000000000e+04,9.319298245614071607e-01
2.285000000000000000e+04,5.084033613445400057e-01
2.290000000000000000e+04,9.441630276564809687e-01
2.295000000000000000e+04,5.280343966068221651e-01
2.300000000000000000e+04,9.604637681159461371e-01
2.305000000000000000e+04,5.488834895290990445e-01
2.310000000000000000e+04,9.752380952380981238e-01
2.315000000000000000e+04,5.695524451356488438e-01
2.320000000000000000e+04,9.898850574712664274e-01
2.325000000000000000e+04,5.845377380133067735e-01
2.330000000000000000e+04,1.007153075822606603e+00
2.335000000000000000e+04,6.035063674261904598e-01
2.340000000000000000e+04,1.024273504273508051e+00
2.345000000000000000e+04,6.223132036847502935e-01
2.350000000000000000e+04,1.041248226950358235e+00
2.355000000000000000e+04,6.409603080233281514e-01
2.360000000000000000e+04,1.059435028248592037e+00
2.365000000000000000e+04,6.594497068110054538e-01
2.370000000000000000e+04,1.074767932489455013e+00
2.375000000000000000e+04,6.791308741788775194e-01
2.380000000000000000e+04,1.089971988795521707e+00
2.385000000000000000e+04,6.959633232695947580e-01
2.390000000000000000e+04,1.102370990237101722e+00
2.395000000000000000e+04,7.153276543622277828e-01
2.400000000000000000e+04,1.117333333333335510e+00
2.405000000000000000e+04,7.318695941450412690e-01
2.410000000000000000e+04,1.126860304287692349e+00
2.415000000000000000e+04,7.482745292915882196e-01
2.420000000000000000e+04,1.119118457300276592e+00
2.425000000000000000e+04,7.619047619047598641e-01
2.430000000000000000e+04,1.124609053497942712e+00
2.435000000000000000e+04,7.806801379990127021e-01
2.440000000000000000e+04,1.133989071038252305e+00
2.445000000000000000e+04,7.979930191972059994e-01
2.450000000000000000e+04,1.149823129251701825e+00
2.455000000000000000e+04,8.164684156210935129e-01
2.460000000000000000e+04,1.162926829268293494e+00
2.465000000000000000e+04,8.347938980850349022e-01
2.470000000000000000e+04,1.179811066126855490e+00
2.475000000000000000e+04,8.516782500942807754e-01
2.480000000000000000e+04,1.193978494623656905e+00
2.485000000000000000e+04,8.684267010087973748e-01
2.490000000000000000e+04,1.209317269076306101e+00
2.495000000000000000e+04,8.850408850408826300e-01
2.500000000000000000e+04,1.224533333333335250e+00
2.505000000000000000e+04,9.002448631959945047e-01
2.510000000000000000e+04,1.237078353253654006e+00
2.515000000000000000e+04,9.153279253486004130e-01
2.520000000000000000e+04,1.252063492063494543e+00
2.525000000000000000e+04,9.290240811153338552e-01
2.530000000000000000e+04,1.256811594202901228e+00
2.535000000000000000e+04,9.287254747251563192e-01
2.540000000000000000e+04,1.265301837270344398e+00
2.545000000000000000e+04,9.410038771874642549e-01
2.550000000000000000e+04,1.278745098039219208e+00
2.555000000000000000e+04,9.556912478471872863e-01
2.560000000000000000e+04,1.267083333333336004e+00
2.565000000000000000e+04,9.715117488043227834e-01
2.570000000000000000e+04,1.251776913099873934e+00
2.575000000000000000e+04,9.884521775154024859e-01
2.580000000000000000e+04,1.236589147286825119e+00
2.585000000000000000e+04,1.004023522129368295e+00
2.590000000000000000e+04,1.222754182754185681e+00
2.595000000000000000e+04,1.018241611427980864e+00
2.600000000000000000e+04,1.207794871794874769e+00
2.605000000000000000e+04,1.032350532350529981e+00
2.610000000000000000e+04,1.192950191570883334e+00
2.615000000000000000e+04,1.045127734434753375e+00
2.620000000000000000e+04,1.179440203562343026e+00
2.625000000000000000e+04,1.061465000507972656e+00
2.630000000000000000e+04,1.164816223067176360e+00
2.635000000000000000e+04,1.054602499873484867e+00
2.640000000000000000e+04,1.152727272727275487e+00
2.645000000000000000e+04,1.040532365396245940e+00
2.650000000000000000e+04,1.139522012578619181e+00
2.655000000000000000e+04,1.028978956355779850e+00
2.660000000000000000e+04,1.126416040100253202e+00
2.665000000000000000e+04,1.015110577404179981e+00
2.670000000000000000e+04,1.112209737827718481e+00
2.675000000000000000e+04,1.001345895020186116e+00
2.680000000000000000e+04,1.099303482587068226e+00
2.685000000000000000e+04,9.888756456098503067e-01
2.690000000000000000e+04,1.085303593556385282e+00
2.695000000000000000e+04,9.753104744940843673e-01
2.700000000000000000e+04,1.074962962962959345e+00
2.705000000000000000e+04,9.630286897367617005e-01
2.710000000000000000e+04,1.080836408364080015e+00
2.715000000000000000e+04,9.520161092284245008e-01
2.720000000000000000e+04,1.086666666666661785e+00
2.725000000000000000e+04,9.399099628107236981e-01
2.730000000000000000e+04,1.092454212454208484e+00
2.735000000000000000e+04,9.278923504461001892e-01
2.740000000000000000e+04,1.097031630170313576e+00
2.745000000000000000e+04,9.159623044787696955e-01
2.750000000000000000e+04,1.102739393939391466e+00
2.755000000000000000e+04,9.029572624751925902e-01
2.760000000000000000e+04,1.108405797101446488e+00
2.765000000000000000e+04,8.912037037037013887e-01
2.770000000000000000e+04,1.110565583634173237e+00
2.775000000000000000e+04,8.795348613713881436e-01
2.780000000000000000e+04,1.116163069544361841e+00
2.785000000000000000e+04,8.668007277602194360e-01
2.790000000000000000e+04,1.121720430107524757e+00
2.795000000000000000e+04,8.553027050236122752e-01
2.800000000000000000e+04,1.127238095238093818e+00
2.805000000000000000e+04,8.438866704696680321e-01
2.810000000000000000e+04,1.132716488730720172e+00
2.815000000000000000e+04,8.336885983610400341e-01
2.820000000000000000e+04,1.138156028368791262e+00
2.825000000000000000e+04,8.224299065420526134e-01
2.830000000000000000e+04,1.143557126030620985e+00
2.835000000000000000e+04,8.221626452189378931e-01
2.840000000000000000e+04,1.146666666666662504e+00
2.845000000000000000e+04,8.286464191975929650e-01
2.850000000000000000e+04,1.151999999999996582e+00
2.855000000000000000e+04,8.339638503572852635e-01
2.860000000000000000e+04,1.157296037296033475e+00
2.865000000000000000e+04,8.392441589872398078e-01
2.870000000000000000e+04,1.162555168408824002e+00
2.875000000000000000e+04,8.444877324799324736e-01
2.880000000000000000e+04,1.167777777777773363e+00
2.885000000000000000e+04,8.496949528563412235e-01
2.890000000000000000e+04,1.171856978085346501e+00
2.895000000000000000e+04,8.559716272856974228e-01
2.900000000000000000e+04,1.175908045977007044e+00
2.905000000000000000e+04,8.611034609382075544e-01
2.910000000000000000e+04,1.178831615120270238e+00
2.915000000000000000e+04,8.651022368601519741e-01
2.920000000000000000e+04,1.180639269406388081e+00
2.925000000000000000e+04,8.690736688548404976e-01
2.930000000000000000e+04,1.184618885096696328e+00
2.935000000000000000e+04,8.741084003452721518e-01
2.940000000000000000e+04,1.188571428571423727e+00
2.945000000000000000e+04,8.801955990219951786e-01
2.950000000000000000e+04,1.191412429378527094e+00
2.955000000000000000e+04,8.862415955958568015e-01
2.960000000000000000e+04,1.196396396396392170e+00
2.965000000000000000e+04,8.922468069796624102e-01
2.970000000000000000e+04,1.199191919191914923e+00
2.975000000000000000e+04,8.982116444802905608e-01
2.980000000000000000e+04,1.203042505592837097e+00
2.985000000000000000e+04,9.019923166264522951e-01
2.990000000000000000e+04,1.206867335562982868e+00
2.995000000000000000e+04,9.078847780597364414e-01
3.000000000000000000e+04,1.211733333333327334e+00
3.005000000000000000e+04,9.116080937167071463e-01
3.010000000000000000e+04,1.213377630121810213e+00
3.015000000000000000e+04,9.174295696784621201e-01
3.020000000000000000e+04,1.217130242825600561e+00
3.025000000000000000e+04,9.221546328131767778e-01
3.030000000000000000e+04,1.218745874587452649e+00
3.035000000000000000e+04,9.268485567417837911e-01
3.040000000000000000e+04,1.223508771929818995e+00
3.045000000000000000e+04,9.315116482746440552e-01
3.050000000000000000e+04,1.227191256830595378e+00
3.055000000000000000e+04,9.361442102046951819e-01
3.060000000000000000e+04,1.231895424836595421e+00
3.065000000000000000e+04,9.397024275645947666e-01
3.070000000000000000e+04,1.234484256243208122e+00
3.075000000000000000e+04,9.453189367330030457e-01
3.080000000000000000e+04,1.237056277056272080e+00
3.085000000000000000e+04,9.508990318118858420e-01
3.090000000000000000e+04,1.239611650485432204e+00
3.095000000000000000e+04,9.533410882771018446e-01
3.100000000000000000e+04,1.242150537634404195e+00
3.105000000000000000e+04,9.588594004981447760e-01
3.110000000000000000e+04,1.246730975348335768e+00
3.115000000000000000e+04,9.602328667437104448e-01
3.120000000000000000e+04,1.250256410256407769e+00
3.125000000000000000e+04,9.636456733230854832e-01
3.130000000000000000e+04,1.254781682641105345e+00
3.135000000000000000e+04,9.680575049976533064e-01
3.140000000000000000e+04,1.259278131634817832e+00
3.145000000000000000e+04,9.714237259391084178e-01
3.150000000000000000e+04,1.262730158730157815e+00
3.155000000000000000e+04,9.757829339419215042e-01
3.160000000000000000e+04,1.265147679324892138e+00
3.165000000000000000e+04,9.811257162116533426e-01
3.170000000000000000e+04,1.267549947423761925e+00
3.175000000000000000e+04,9.864348410398484646e-01
3.180000000000000000e+04,1.271949685534589314e+00
3.185000000000000000e+04,9.917106254709807667e-01
3.190000000000000000e+04,1.274315569487982192e+00
3.195000000000000000e+04,9.959517549350974663e-01
3.200000000000000000e+04,1.278666666666666174e+00
3.205000000000000000e+04,1.000166417041099542e+00
3.210000000000000000e+04,1.281993769470405331e+00
3.215000000000000000e+04,1.004354858778145010e+00
3.220000000000000000e+04,1.285300207039336895e+00
3.225000000000000000e+04,1.008517324071771082e+00
3.230000000000000000e+04,1.289576883384932149e+00
3.235000000000000000e+04,1.012654053831247181e+00
3.240000000000000000e+04,1.277037037037036526e+00
3.245000000000000000e+04,1.016765285996050094e+00
3.250000000000000000e+04,1.258666666666666378e+00
3.255000000000000000e+04,1.020851255581494588e+00
3.260000000000000000e+04,1.240408997955008807e+00
3.265000000000000000e+04,1.024912194723509584e+00
3.270000000000000000e+04,1.223241590214066088e+00
3.275000000000000000e+04,1.013313790155118133e+00
3.280000000000000000e+04,1.205203252032519767e+00
3.285000000000000000e+04,9.969150836174649477e-01
3.290000000000000000e+04,1.186301925025329496e+00
3.295000000000000000e+04,1.000040467807853606e+00
3.300000000000000000e+04,1.167515151515153171e+00
3.305000000000000000e+04,1.005083514887432194e+00
3.310000000000000000e+04,1.149808660624372258e+00
3.315000000000000000e+04,1.010096134507859844e+00
3.320000000000000000e+04,1.131244979919681093e+00
3.325000000000000000e+04,1.015078601219117527e+00
3.330000000000000000e+04,1.113753753753756293e+00
3.335000000000000000e+04,1.017152452920711436e+00
3.340000000000000000e+04,1.096367265469063934e+00
3.345000000000000000e+04,9.991230168221283403e-01
3.350000000000000000e+04,1.079084577114429511e+00
3.355000000000000000e+04,9.821549223003815943e-01
3.360000000000000000e+04,1.060952380952381979e+00
3.365000000000000000e+04,9.633856395625252089e-01
3.370000000000000000e+04,1.041978239366964765e+00
3.375000000000000000e+04,9.485204061475193127e-01
3.380000000000000000e+04,1.024063116370810267e+00
3.385000000000000000e+04,9.318522020010974183e-01
3.390000000000000000e+04,1.005309734513276432e+00
3.395000000000000000e+04,9.181100506657189353e-01
3.400000000000000000e+04,9.876078431372571353e-01
3.405000000000000000e+04,9.025689223057594690e-01
3.410000000000000000e+04,9.690713587487799208e-01
3.415000000000000000e+04,8.843075241107287709e-01
3.420000000000000000e+04,9.506432748538028443e-01
3.425000000000000000e+04,8.670871291754215227e-01
3.430000000000000000e+04,9.360544217687103430e-01
3.435000000000000000e+04,8.490353635340192051e-01
3.440000000000000000e+04,9.206201550387622667e-01
3.445000000000000000e+04,8.338752128812462194e-01
3.450000000000000000e+04,9.043478260869592944e-01
3.455000000000000000e+04,8.169503299756811776e-01
3.460000000000000000e+04,8.863198458574202965e-01
3.465000000000000000e+04,8.019702916955216976e-01
3.470000000000000000e+04,8.693179634966394786e-01
3.475000000000000000e+04,7.843137254901895172e-01
3.480000000000000000e+04,8.533333333333344983e-01
3.485000000000000000e+04,7.676767676767601856e-01
3.490000000000000000e+04,8.365234001910222261e-01
3.495000000000000000e+04,7.520506657510130921e-01
3.500000000000000000e+04,8.198095238095243209e-01
3.505000000000000000e+04,7.346876664384004441e-01
3.510000000000000000e+04,8.041025641025646431e-01
3.515000000000000000e+04,7.201547740980900336e-01
3.520000000000000000e+04,7.884848484848486772e-01
3.525000000000000000e+04,7.038886367075091188e-01
3.530000000000000000e+04,7.711425873465540537e-01
3.535000000000000000e+04,6.877145335898192657e-01
3.540000000000000000e+04,7.557062146892662424e-01
3.545000000000000000e+04,6.725344166102343868e-01
3.550000000000000000e+04,7.412582159624413469e-01
3.555000000000000000e+04,6.565395146468502308e-01
3.560000000000000000e+04,7.304868913857677226e-01
3.565000000000000000e+04,6.415320167564213527e-01
3.570000000000000000e+04,7.135014005602238196e-01
3.575000000000000000e+04,6.248181716459542123e-01
3.580000000000000000e+04,6.975046554934820620e-01
3.585000000000000000e+04,6.108755486126487000e-01
3.590000000000000000e+04,6.824883936861642075e-01
3.595000000000000000e+04,5.952301472497187884e-01
3.600000000000000000e+04,6.657777777777769135e-01
3.605000000000000000e+04,5.787838437638583855e-01
3.610000000000000000e+04,6.491597414589087567e-01
3.615000000000000000e+04,5.641990336025850539e-01
3.620000000000000000e+04,6.352854511970513762e-01
3.625000000000000000e+04,5.488118884719959123e-01
3.630000000000000000e+04,6.206060606060590512e-01
3.635000000000000000e+04,5.343897876086591836e-01
3.640000000000000000e+04,6.042490842490833014e-01
3.645000000000000000e+04,5.182908984489198456e-01
3.650000000000000000e+04,5.888584474885842912e-01
3.655000000000000000e+04,5.040312283389762893e-01
3.660000000000000000e+04,5.735519125683066211e-01
3.665000000000000000e+04,4.898493778650840902e-01
3.670000000000000000e+04,5.583287920072665944e-01
3.675000000000000000e+04,4.757447117303328366e-01
3.680000000000000000e+04,5.431884057971028135e-01
3.685000000000000000e+04,4.634534664929697012e-01
3.690000000000000000e+04,5.307317073170743082e-01
3.695000000000000000e+04,4.486305077405974284e-01
3.700000000000000000e+04,5.174774774774775210e-01
3.705000000000000000e+04,4.382062909378712234e-01
3.710000000000000000e+04,5.034321653189570700e-01
3.715000000000000000e+04,4.226696816338129103e-01
3.720000000000000000e+04,4.903225806451612101e-01
3.725000000000000000e+04,4.089347079037677357e-01
3.730000000000000000e+04,4.747095621090260398e-01
3.735000000000000000e+04,3.961300917496584084e-01
3.740000000000000000e+04,4.600356506238865162e-01
3.745000000000000000e+04,3.833938617104495350e-01
3.750000000000000000e+04,4.445866666666682399e-01
3.755000000000000000e+04,3.681687440076595319e-01
3.760000000000000000e+04,4.317730496453913158e-01
3.765000000000000000e+04,3.547244652216918759e-01
3.770000000000000000e+04,4.164809902740953529e-01
3.775000000000000000e+04,3.413514181766712507e-01
3.780000000000000000e+04,4.029629629629640775e-01
3.785000000000000000e+04,3.297400126823115674e-01
3.790000000000000000e+04,3.878276165347414040e-01
3.795000000000000000e+04,3.226871859737925341e-01
3.800000000000000000e+04,3.736140350877201755e-01
3.805000000000000000e+04,3.148303896832109761e-01
3.810000000000000000e+04,3.594750656167977620e-01
3.815000000000000000e+04,3.078536227325205932e-01
3.820000000000000000e+04,3.454101221640475394e-01
3.825000000000000000e+04,3.017499825698983784e-01
3.830000000000000000e+04,3.322541340295901424e-01
3.835000000000000000e+04,2.940092486353083068e-01
3.840000000000000000e+04,3.174999999999987832e-01
3.845000000000000000e+04,2.863087806908060085e-01
3.850000000000000000e+04,3.044848484848474701e-01
3.855000000000000000e+04,2.786482653661268571e-01
3.860000000000000000e+04,2.907081174438668203e-01
3.865000000000000000e+04,2.718553784585693300e-01
3.870000000000000000e+04,2.794832041343660034e-01
3.875000000000000000e+04,2.667492515742777570e-01
3.880000000000000000e+04,2.666666666666663854e-01
3.885000000000000000e+04,2.600219659527771565e-01
3.890000000000000000e+04,2.522707797772052452e-01
3.895000000000000000e+04,2.533292252918453169e-01
3.900000000000000000e+04,2.453333333333345134e-01
3.905000000000000000e+04,2.466707641876688673e-01
3.910000000000000000e+04,2.387041773231051156e-01
3.915000000000000000e+04,2.400463199482338883e-01
3.920000000000000000e+04,2.329251700680297077e-01
3.925000000000000000e+04,2.334556325587744396e-01
3.930000000000000000e+04,2.263613231552192850e-01
3.935000000000000000e+04,2.260851885737549249e-01
3.940000000000000000e+04,2.190186125211524004e-01
3.945000000000000000e+04,2.203745014533931013e-01
3.950000000000000000e+04,2.133333333333342630e-01
3.955000000000000000e+04,2.130744074710932967e-01
3.960000000000000000e+04,2.068686868686873126e-01
3.965000000000000000e+04,2.066182405165490898e-01
3.970000000000000000e+04,2.020486985726293039e-01
3.975000000000000000e+04,1.993894871020811532e-01
3.980000000000000000e+04,1.956448911222792297e-01
3.985000000000000000e+04,1.930000669209708253e-01
3.990000000000000000e+04,1.884711779448633440e-01
3.995000000000000000e+04,1.858415940722977222e-01
4.000000000000000000e+04,1.821333333333352567e-01
4.005000000000000000e+04,1.795179118391292405e-01
4.010000000000000000e+04,1.750290939318381866e-01
4.015000000000000000e+04,1.732257314602669851e-01
4.020000000000000000e+04,1.687562189054745421e-01
4.025000000000000000e+04,1.661697475651002787e-01
4.030000000000000000e+04,1.617204301075283457e-01
4.035000000000000000e+04,1.591487393014152651e-01
4.040000000000000000e+04,1.555115511551175000e-01
4.045000000000000000e+04,1.642932489451449651e-01
4.050000000000000000e+04,1.485432098765453457e-01
4.055000000000000000e+04,1.704646345072475810e-01
4.060000000000000000e+04,1.423973727422020996e-01
4.065000000000000000e+04,1.766056550547761006e-01
4.070000000000000000e+04,1.362817362817378974e-01
4.075000000000000000e+04,1.819312195281537203e-01
4.080000000000000000e+04,1.309803921568635232e-01
4.085000000000000000e+04,1.880141010575764327e-01
4.090000000000000000e+04,1.249225753871230360e-01
4.095000000000000000e+04,1.932857933639378079e-01
4.100000000000000000e+04,1.214959349593502935e-01
4.105000000000000000e+04,1.993113753004582822e-01
4.110000000000000000e+04,1.269099756691007830e-01
4.115000000000000000e+04,2.045299893068894814e-01
4.120000000000000000e+04,1.330744336569589237e-01
4.125000000000000000e+04,2.104990949056086968e-01
4.130000000000000000e+04,1.384342211460860561e-01
4.135000000000000000e+04,2.148914901164080682e-01
4.140000000000000000e+04,1.437681159420300947e-01
4.145000000000000000e+04,2.192626906002692611e-01
4.150000000000000000e+04,1.498473895582341786e-01
4.155000000000000000e+04,2.228426558839571303e-01
4.160000000000000000e+04,1.558974358974383190e-01
4.165000000000000000e+04,2.279421180688951942e-01
4.170000000000000000e+04,1.611510791366936868e-01
4.175000000000000000e+04,2.322506467375700101e-01
4.180000000000000000e+04,1.663795853269567360e-01
4.185000000000000000e+04,2.373032562288939218e-01
4.190000000000000000e+04,1.715831344470990505e-01
4.195000000000000000e+04,2.430946250913856854e-01
4.200000000000000000e+04,1.775238095238123037e-01
4.205000000000000000e+04,2.465753424657550763e-01
4.210000000000000000e+04,1.834362628661951877e-01
4.215000000000000000e+04,2.507987725791664957e-01
4.220000000000000000e+04,1.893206951026893403e-01
4.225000000000000000e+04,2.557596414820439978e-01
4.230000000000000000e+04,1.951773049645433300e-01
4.235000000000000000e+04,2.606970813261557662e-01
4.240000000000000000e+04,2.010062893081803193e-01
4.245000000000000000e+04,2.663651212463886697e-01
4.250000000000000000e+04,2.068078431372593062e-01
4.255000000000000000e+04,2.705023346181587574e-01
4.260000000000000000e+04,2.118309859154967612e-01
4.265000000000000000e+04,2.738698180453988940e-01
4.270000000000000000e+04,2.175800156128051555e-01
4.275000000000000000e+04,2.787186924924394127e-01
4.280000000000000000e+04,2.233021806853607849e-01
4.285000000000000000e+04,2.842917600199195149e-01
4.290000000000000000e+04,2.289976689976700452e-01
4.295000000000000000e+04,2.890937878364583380e-01
4.300000000000000000e+04,2.346666666666672452e-01
4.305000000000000000e+04,2.970947159759631528e-01
4.310000000000000000e+04,2.422892498066511191e-01
4.315000000000000000e+04,3.087667253793116018e-01
4.320000000000000000e+04,2.540740740740736747e-01
4.325000000000000000e+04,3.189049204587470765e-01
4.330000000000000000e+04,2.643264049268665428e-01
4.335000000000000000e+04,3.289963397004076473e-01
4.340000000000000000e+04,2.745314900153614790e-01
4.345000000000000000e+04,3.397778186951432300e-01
4.350000000000000000e+04,2.832183908045977638e-01
4.355000000000000000e+04,3.505097823091740672e-01
4.360000000000000000e+04,2.933333333333343340e-01
4.365000000000000000e+04,3.597262952101643041e-01
4.370000000000000000e+04,3.041342486651426036e-01
4.375000000000000000e+04,3.703635975739818509e-01
4.380000000000000000e+04,3.141552511415544036e-01
4.385000000000000000e+04,3.809523809523782667e-01
4.390000000000000000e+04,3.255884586180728402e-01
4.395000000000000000e+04,3.922211097964241056e-01
4.400000000000000000e+04,3.362424242424251197e-01
4.405000000000000000e+04,4.027121927594119466e-01
4.410000000000000000e+04,3.468480725623601657e-01
4.415000000000000000e+04,4.131557488447941129e-01
4.420000000000000000e+04,3.566817496229295337e-01
4.425000000000000000e+04,4.221057072259377652e-01
4.430000000000000000e+04,3.621369450714853055e-01
4.435000000000000000e+04,4.317368690057403757e-01
4.440000000000000000e+04,3.625225225225265913e-01
4.445000000000000000e+04,4.413246940244768268e-01
4.450000000000000000e+04,3.657827715355845832e-01
4.455000000000000000e+04,4.515878004250089006e-01
4.460000000000000000e+04,3.589835575485849084e-01
4.465000000000000000e+04,4.625216508391549741e-01
4.470000000000000000e+04,3.522147651006768410e-01
4.475000000000000000e+04,4.734066326986667850e-01
4.480000000000000000e+04,3.461904761904812666e-01
4.485000000000000000e+04,4.828160304435704653e-01
4.490000000000000000e+04,3.394803266518240381e-01
4.495000000000000000e+04,4.928954940523848638e-01
4.500000000000000000e+04,3.328000000000066461e-01
4.505000000000000000e+04,5.022198543775513446e-01
4.510000000000000000e+04,3.268588322246934741e-01
4.515000000000000000e+04,5.122116889637025050e-01
4.520000000000000000e+04,3.202359882005976210e-01
4.525000000000000000e+04,5.214521452145195468e-01
4.530000000000000000e+04,3.143487858719702377e-01
4.535000000000000000e+04,5.320631560377511171e-01
4.540000000000000000e+04,3.091923641703426817e-01
4.545000000000000000e+04,5.412192689080546071e-01
4.550000000000000000e+04,3.026520146520192966e-01
4.555000000000000000e+04,5.517402886332349876e-01
4.560000000000000000e+04,2.968421052631626811e-01
4.565000000000000000e+04,5.608131791097077379e-01
4.570000000000000000e+04,2.917578409919818760e-01
4.575000000000000000e+04,5.705458890734729227e-01
4.580000000000000000e+04,2.852983988355224376e-01
4.585000000000000000e+04,5.788402256732367857e-01
4.590000000000000000e+04,2.802614379085031082e-01
4.595000000000000000e+04,5.884913380342955413e-01
4.600000000000000000e+04,2.738550724637742739e-01
4.605000000000000000e+04,5.981005327773876168e-01
4.610000000000000000e+04,2.674765003615384718e-01
4.615000000000000000e+04,6.083615035682257144e-01
4.620000000000000000e+04,2.625108225108276905e-01
4.625000000000000000e+04,6.144265697976085683e-01
4.630000000000000000e+04,2.568754499640086841e-01
4.635000000000000000e+04,6.073473145191412570e-01
4.640000000000000000e+04,2.512643678160975114e-01
4.645000000000000000e+04,6.002985417384272271e-01
4.650000000000000000e+04,2.463655913978546330e-01
4.655000000000000000e+04,5.939675174013876457e-01
4.660000000000000000e+04,2.408011444921356325e-01
4.665000000000000000e+04,5.876636368833183521e-01
4.670000000000000000e+04,2.352605281941506643e-01
4.675000000000000000e+04,5.807022047288943334e-01
4.680000000000000000e+04,2.304273504273539608e-01
4.685000000000000000e+04,5.744535519125615330e-01
4.690000000000000000e+04,2.249324804548715750e-01
4.695000000000000000e+04,5.682315185595347984e-01
4.700000000000000000e+04,2.194609929078055188e-01
4.705000000000000000e+04,5.627160913676756415e-01
4.710000000000000000e+04,2.140127388535078001e-01
4.715000000000000000e+04,5.565453465682483891e-01
4.720000000000000000e+04,2.097175141242979546e-01
4.725000000000000000e+04,5.504007224291642686e-01
4.730000000000000000e+04,2.149119097956344593e-01
4.735000000000000000e+04,5.442820534482244454e-01
4.740000000000000000e+04,2.187341772151933927e-01
4.745000000000000000e+04,5.388635980441720541e-01
4.750000000000000000e+04,2.238877192982486886e-01
4.755000000000000000e+04,5.321219259134601920e-01
4.760000000000000000e+04,2.290196078431394611e-01
4.765000000000000000e+04,5.260801432728874349e-01
4.770000000000000000e+04,2.334591194968564931e-01
4.775000000000000000e+04,5.200636675881689097e-01
4.780000000000000000e+04,2.378800557880083044e-01
4.785000000000000000e+04,5.140723401883711130e-01
4.790000000000000000e+04,2.422825330549778222e-01
4.795000000000000000e+04,5.081060037262568052e-01
4.800000000000000000e+04,2.473333333333354034e-01
4.805000000000000000e+04,5.021645021644998153e-01
4.810000000000000000e+04,2.523631323631359002e-01
4.815000000000000000e+04,4.975769156212770383e-01
4.820000000000000000e+04,2.560442600276664482e-01
4.825000000000000000e+04,4.916818659149930770e-01
4.830000000000000000e+04,2.610351966873734053e-01
4.835000000000000000e+04,4.851493339951997719e-01
4.840000000000000000e+04,2.660055096418751930e-01
4.845000000000000000e+04,4.786437692646388076e-01
4.850000000000000000e+04,2.689759450171849142e-01
4.855000000000000000e+04,4.728241465491174189e-01
4.860000000000000000e+04,2.739094650205784465e-01
4.865000000000000000e+04,4.670284492682099664e-01
4.870000000000000000e+04,2.775085557837133621e-01
4.875000000000000000e+04,4.606000929952656087e-01
4.880000000000000000e+04,2.824043715847026625e-01
4.885000000000000000e+04,4.555082432579951046e-01
4.890000000000000000e+04,2.872801635991841795e-01
4.895000000000000000e+04,4.491296886491775719e-01
4.900000000000000000e+04,2.921360544217710409e-01
4.905000000000000000e+04,4.427771434784968374e-01
4.910000000000000000e+04,2.969721656483383931e-01
4.915000000000000000e+04,4.377526382897911628e-01
4.920000000000000000e+04,3.011382113821148288e-01
4.925000000000000000e+04,4.314489928525009343e-01
4.930000000000000000e+04,3.059364435429352547e-01
4.935000000000000000e+04,4.264678068682274947e-01
4.940000000000000000e+04,3.107152496626184313e-01
4.945000000000000000e+04,4.208596235776296268e-01
4.950000000000000000e+04,3.154747474747474634e-01
4.955000000000000000e+04,4.146282392831190933e-01
4.960000000000000000e+04,3.195698924731182888e-01
4.965000000000000000e+04,4.090664947899878001e-01
4.970000000000000000e+04,3.236485580147552277e-01
4.975000000000000000e+04,4.028838680281956464e-01
4.980000000000000000e+04,3.283534136546180093e-01
4.985000000000000000e+04,3.973679987160962934e-01
4.990000000000000000e+04,3.323981295925193535e-01
4.995000000000000000e+04,3.912335495582071054e-01
5.000000000000000000e+04,3.364266666666675398e-01
5.005000000000000000e+04,3.851236146632559532e-01
5.010000000000000000e+04,3.410778443113777758e-01
5.015000000000000000e+04,3.796761585706298625e-01
5.020000000000000000e+04,3.444355909694560847e-01
5.025000000000000000e+04,3.736135434909506614e-01
5.030000000000000000e+04,3.484161696487746429e-01
5.035000000000000000e+04,3.701173168083469189e-01
5.040000000000000000e+04,3.517460317460332497e-01
5.045000000000000000e+04,3.640976847446872888e-01
5.050000000000000000e+04,3.550627062706279702e-01
5.055000000000000000e+04,3.623222811321309411e-01
5.060000000000000000e+04,3.596310935441380252e-01
5.065000000000000000e+04,3.662401937555999076e-01
5.070000000000000000e+04,3.635502958579885924e-01
5.075000000000000000e+04,3.701426657208215509e-01
5.080000000000000000e+04,3.680839895013130469e-01
5.085000000000000000e+04,3.746591147472257965e-01
5.090000000000000000e+04,3.713425016371978415e-01
5.095000000000000000e+04,3.785297427442402274e-01
5.100000000000000000e+04,3.758431372549020377e-01
5.105000000000000000e+04,3.817583450869816986e-01
5.110000000000000000e+04,3.784474885844755221e-01
5.115000000000000000e+04,3.855999582909768186e-01
5.120000000000000000e+04,3.822916666666660301e-01
5.125000000000000000e+04,3.888021646373236440e-01
5.130000000000000000e+04,3.861208576998038655e-01
5.135000000000000000e+04,3.919918984186376854e-01
5.140000000000000000e+04,3.920103761348860960e-01
5.145000000000000000e+04,3.964132068625965122e-01
5.150000000000000000e+04,4.009838187702225998e-01
5.155000000000000000e+04,4.008173611650009960e-01
5.160000000000000000e+04,4.093023255813916794e-01
5.165000000000000000e+04,4.045848822800526268e-01
5.170000000000000000e+04,4.182076079948386926e-01
5.175000000000000000e+04,4.089562237510009357e-01
5.180000000000000000e+04,4.270785070785041437e-01
5.185000000000000000e+04,4.133107030808031990e-01
5.190000000000000000e+04,4.359152215799577679e-01
5.195000000000000000e+04,4.170324170324199997e-01
5.200000000000000000e+04,4.397948717948678699e-01
5.205000000000000000e+04,4.207398299006075426e-01
5.210000000000000000e+04,4.448880358285305370e-01
5.215000000000000000e+04,4.244330239574569674e-01
5.220000000000000000e+04,4.499616858237507344e-01
5.225000000000000000e+04,4.287245444801732752e-01
5.230000000000000000e+04,4.519566602931766042e-01
5.235000000000000000e+04,4.329996688826072138e-01
5.240000000000000000e+04,4.460050890585203209e-01
5.245000000000000000e+04,4.372584909497669869e-01
5.250000000000000000e+04,4.406857142857105725e-01
5.255000000000000000e+04,4.408921367131002356e-01
5.260000000000000000e+04,4.347782002534816836e-01
5.265000000000000000e+04,4.439041685660729541e-01
5.270000000000000000e+04,4.288931056293461275e-01
5.275000000000000000e+04,4.481180961047466216e-01
5.280000000000000000e+04,4.236363636363613683e-01
5.285000000000000000e+04,4.517105661519800197e-01
5.290000000000000000e+04,4.177945809703822455e-01
5.295000000000000000e+04,4.558938329430102243e-01
5.300000000000000000e+04,4.131823899371049880e-01
5.305000000000000000e+04,4.588548735736164286e-01
5.310000000000000000e+04,4.073822975517877865e-01
5.315000000000000000e+04,4.624068638518830099e-01
5.320000000000000000e+04,4.028070175438567269e-01
5.325000000000000000e+04,4.659455128205109986e-01
5.330000000000000000e+04,3.982489055659763633e-01
5.335000000000000000e+04,4.694708955037343312e-01
5.340000000000000000e+04,3.931086142322077759e-01
5.345000000000000000e+04,4.735817991318644893e-01
5.350000000000000000e+04,3.873894080996871381e-01
5.355000000000000000e+04,4.776773486715943928e-01
5.360000000000000000e+04,3.816915422885562847e-01
5.365000000000000000e+04,4.817576299830976794e-01
5.370000000000000000e+04,3.766108007448774053e-01
5.375000000000000000e+04,4.852273572970144944e-01
5.380000000000000000e+04,3.721437422552644758e-01
5.385000000000000000e+04,4.886841974941802391e-01
5.390000000000000000e+04,3.670995670995647053e-01
5.395000000000000000e+04,4.915350584513460408e-01
5.400000000000000000e+04,3.620740740740719943e-01
5.405000000000000000e+04,4.949674363528677734e-01
5.410000000000000000e+04,3.570671595810210874e-01
5.415000000000000000e+04,4.983871364901106826e-01
5.420000000000000000e+04,3.520787207872060343e-01
5.425000000000000000e+04,5.023841124711192485e-01
5.430000000000000000e+04,3.476979742173089694e-01
5.435000000000000000e+04,5.057775815117382390e-01
5.440000000000000000e+04,3.421568627450959355e-01
5.445000000000000000e+04,5.085708688412180489e-01
5.450000000000000000e+04,3.378103975535149406e-01
5.455000000000000000e+04,5.113539145950951603e-01
5.460000000000000000e+04,3.323076923076906386e-01
5.465000000000000000e+04,5.152979066022527199e-01
5.470000000000000000e+04,3.268251066422895867e-01
5.475000000000000000e+04,5.186429945690524956e-01
5.480000000000000000e+04,3.213625304136233929e-01
5.485000000000000000e+04,5.225593154414598374e-01
5.490000000000000000e+04,3.159198542805077281e-01
5.495000000000000000e+04,5.252966440998729780e-01
5.500000000000000000e+04,3.110787878787859562e-01
5.505000000000000000e+04,5.286053383713573695e-01
5.510000000000000000e+04,3.062552934059288301e-01
5.515000000000000000e+04,5.324822900800227909e-01
5.520000000000000000e+04,3.014492753623201349e-01
5.525000000000000000e+04,5.357660005792015401e-01
5.530000000000000000e+04,2.972393007836056089e-01
5.535000000000000000e+04,5.390378453903736933e-01
5.540000000000000000e+04,2.918892900120351186e-01
5.545000000000000000e+04,5.422978887125422531e-01
5.550000000000000000e+04,2.871351351351361103e-01
5.555000000000000000e+04,5.455461942824169075e-01
5.560000000000000000e+04,2.818225419664295295e-01
5.565000000000000000e+04,5.493578685067979084e-01
5.570000000000000000e+04,2.771035308198712688e-01
5.575000000000000000e+04,5.520078448255194559e-01
5.580000000000000000e+04,2.718279569892503300e-01
5.585000000000000000e+04,5.557942988110531335e-01
5.590000000000000000e+04,2.677161598091866157e-01
5.595000000000000000e+04,5.584232978241636669e-01
5.600000000000000000e+04,2.630476190476229714e-01
5.605000000000000000e+04,5.616138547911251333e-01
5.610000000000000000e+04,2.583957219251382664e-01
5.615000000000000000e+04,5.653629692954269537e-01
5.620000000000000000e+04,2.531909845788886670e-01
5.625000000000000000e+04,5.685298440240771356e-01
5.630000000000000000e+04,2.480047365304944851e-01
5.635000000000000000e+04,5.699817798916202438e-01
5.640000000000000000e+04,2.428368794326267732e-01
5.645000000000000000e+04,5.736961451247104549e-01
5.650000000000000000e+04,2.376873156342211857e-01
5.655000000000000000e+04,5.773973733229520455e-01
5.660000000000000000e+04,2.325559481743266765e-01
5.665000000000000000e+04,5.810855340582721240e-01
5.670000000000000000e+04,2.285714285714328664e-01
5.675000000000000000e+04,5.841967998872150680e-01
5.680000000000000000e+04,2.240375586854499446e-01
5.685000000000000000e+04,5.878600243925258262e-01
5.690000000000000000e+04,2.200820152314044709e-01
5.695000000000000000e+04,5.909484676078708976e-01
5.700000000000000000e+04,2.150175438596535482e-01
5.705000000000000000e+04,5.945870144439726612e-01
5.710000000000000000e+04,2.105312317571541580e-01
5.715000000000000000e+04,5.976528779076508702e-01
5.720000000000000000e+04,2.055011655011682592e-01
5.725000000000000000e+04,6.012670020495567424e-01
5.730000000000000000e+04,2.010471204188519767e-01
5.735000000000000000e+04,6.048685220059932810e-01
5.740000000000000000e+04,1.960511033681806570e-01
5.745000000000000000e+04,6.079004781135355362e-01
5.750000000000000000e+04,1.910724637681207039e-01
5.755000000000000000e+04,6.114779546349660144e-01
5.760000000000000000e+04,1.866666666666709773e-01
5.765000000000000000e+04,6.150430197057967785e-01
5.770000000000000000e+04,1.817215482380158953e-01
5.775000000000000000e+04,6.180416060585027793e-01
5.780000000000000000e+04,1.773471741637862031e-01
5.785000000000000000e+04,6.199234776195052810e-01
5.790000000000000000e+04,1.724352331606235911e-01
5.795000000000000000e+04,6.223510733761263847e-01
5.800000000000000000e+04,1.761839080459721707e-01
5.805000000000000000e+04,6.253215729511170107e-01
5.810000000000000000e+04,1.793689041881754154e-01
5.815000000000000000e+04,6.282818554951687950e-01
5.820000000000000000e+04,1.825429553264554805e-01
5.825000000000000000e+04,6.350775992308814732e-01
5.830000000000000000e+04,1.868038879359588122e-01
5.835000000000000000e+04,6.425812938461243906e-01
5.840000000000000000e+04,1.910502283104991150e-01
5.845000000000000000e+04,6.495118167716082969e-01
5.850000000000000000e+04,1.936410256410228126e-01
5.855000000000000000e+04,6.575117852018914633e-01
5.860000000000000000e+04,1.978612059158100234e-01
5.865000000000000000e+04,6.638475878688729903e-01
5.870000000000000000e+04,2.004315729698999959e-01
5.875000000000000000e+04,6.712512198996898327e-01
5.880000000000000000e+04,2.046258503401321427e-01
5.885000000000000000e+04,6.786296900489448003e-01
5.890000000000000000e+04,2.077192982456104176e-01
5.895000000000000000e+04,6.854402750446773052e-01
5.900000000000000000e+04,2.108022598870018527e-01
5.905000000000000000e+04,6.927697240663015510e-01
5.910000000000000000e+04,2.144162436548187056e-01
5.915000000000000000e+04,7.006154054236877204e-01
5.920000000000000000e+04,2.185585585585554380e-01
5.925000000000000000e+04,7.084346025744940878e-01
5.930000000000000000e+04,2.221472737492939942e-01
5.935000000000000000e+04,7.146098717171084358e-01
5.940000000000000000e+04,2.257239057239019964e-01
5.945000000000000000e+04,7.207643654958996171e-01
5.950000000000000000e+04,2.287507002801087985e-01
5.955000000000000000e+04,7.258234253599380459e-01
5.960000000000000000e+04,2.328411633109597201e-01
5.965000000000000000e+04,7.324749642346263245e-01
5.970000000000000000e+04,2.369179229480720128e-01
5.975000000000000000e+04,7.391042377987606660e-01
5.980000000000000000e+04,2.409810479375684711e-01
5.985000000000000000e+04,7.457113576616379857e-01
5.990000000000000000e+04,2.444963828603214928e-01
5.995000000000000000e+04,7.528302306443428460e-01
6.000000000000000000e+04,2.474666666666660575e-01
6.005000000000000000e+04,7.588595790034705635e-01
6.010000000000000000e+04,2.514919578480319107e-01
6.015000000000000000e+04,7.659329210170535696e-01
6.020000000000000000e+04,2.549723145071982611e-01
6.025000000000000000e+04,7.724516443146174360e-01
6.030000000000000000e+04,2.589718076285245640e-01
6.035000000000000000e+04,7.794790216742953914e-01
6.040000000000000000e+04,2.629580573951437739e-01
6.045000000000000000e+04,7.870125286747902127e-01
6.050000000000000000e+04,2.664022038567497308e-01
6.055000000000000000e+04,7.939926449538730058e-01
6.060000000000000000e+04,2.703630363036304551e-01
6.065000000000000000e+04,8.009497427780047918e-01
6.070000000000000000e+04,2.743108182317410826e-01
6.075000000000000000e+04,8.073571695090169253e-01
6.080000000000000000e+04,2.782456140350866303e-01
6.085000000000000000e+04,8.142694364098584936e-01
6.090000000000000000e+04,2.816420361247939930e-01
6.095000000000000000e+04,8.195839075933653017e-01
6.100000000000000000e+04,2.850273224043706755e-01
6.105000000000000000e+04,8.259293233739640749e-01
6.110000000000000000e+04,2.884015275504607789e-01
6.115000000000000000e+04,8.327773053356944954e-01
6.120000000000000000e+04,2.922875816993433240e-01
6.125000000000000000e+04,8.401253918495358297e-01
6.130000000000000000e+04,2.961609570418679560e-01
6.135000000000000000e+04,8.437982221642724712e-01
6.140000000000000000e+04,3.000217155265980651e-01
6.145000000000000000e+04,8.391268498025519218e-01
6.150000000000000000e+04,3.038699186991833390e-01
6.155000000000000000e+04,8.339507376356748436e-01
6.160000000000000000e+04,3.066666666666633123e-01
6.165000000000000000e+04,8.282723418980962871e-01
6.170000000000000000e+04,3.104916261480243911e-01
6.175000000000000000e+04,8.226123383213570506e-01
6.180000000000000000e+04,3.137864077669874074e-01
6.185000000000000000e+04,8.195576251455259920e-01
6.190000000000000000e+04,3.165535810446922227e-01
6.195000000000000000e+04,8.201287101009528957e-01
6.200000000000000000e+04,3.203440860215021058e-01
6.205000000000000000e+04,8.145091971806853737e-01
6.210000000000000000e+04,3.261835748792347722e-01
6.215000000000000000e+04,8.094226684688232698e-01
6.220000000000000000e+04,3.337191854233723110e-01
6.225000000000000000e+04,8.038384098016617685e-01
6.230000000000000000e+04,3.417442482611081633e-01
6.235000000000000000e+04,7.987853125467894166e-01
6.240000000000000000e+04,3.497435897435958729e-01
6.245000000000000000e+04,7.937483986677018599e-01
6.250000000000000000e+04,3.561813333333392340e-01
6.255000000000000000e+04,7.887275905438055901e-01
6.260000000000000000e+04,3.625985090521899323e-01
6.265000000000000000e+04,7.837228110501093248e-01
6.270000000000000000e+04,3.689952153110109823e-01
6.275000000000000000e+04,7.782240071396802072e-01
6.280000000000000000e+04,3.758811040339760101e-01
6.285000000000000000e+04,7.727427019687820309e-01
6.290000000000000000e+04,3.837625861155322671e-01
6.295000000000000000e+04,7.672788121412481566e-01
6.300000000000000000e+04,3.906031746031792817e-01
6.305000000000000000e+04,7.623398045933353906e-01
6.310000000000000000e+04,3.979292128895985936e-01
6.315000000000000000e+04,7.569096936297885492e-01
6.320000000000000000e+04,4.047257383966302857e-01
6.325000000000000000e+04,7.525086432245642332e-01
6.330000000000000000e+04,4.120063191153302551e-01
6.335000000000000000e+04,7.476163414788234984e-01
6.340000000000000000e+04,4.182544689800267168e-01
6.345000000000000000e+04,7.427394611860709261e-01
6.350000000000000000e+04,4.254908136482999925e-01
6.355000000000000000e+04,7.373743731772399723e-01
6.360000000000000000e+04,4.322012578616407641e-01
6.365000000000000000e+04,7.320261437908583968e-01
6.370000000000000000e+04,4.393929879644224989e-01
6.375000000000000000e+04,7.266946936897467069e-01
6.380000000000000000e+04,4.470637408568500781e-01
6.385000000000000000e+04,7.218811343607833830e-01
6.390000000000000000e+04,4.542097026604128285e-01
6.395000000000000000e+04,7.180834427972830891e-01
6.400000000000000000e+04,4.613333333333391462e-01
6.405000000000000000e+04,7.142976101257492161e-01
6.410000000000000000e+04,4.669370774831060888e-01
6.415000000000000000e+04,7.090270416329005343e-01
6.420000000000000000e+04,4.730218068535896325e-01
6.425000000000000000e+04,7.042709500684938284e-01
6.430000000000000000e+04,4.795852773457822682e-01
6.435000000000000000e+04,6.990323449576352210e-01
6.440000000000000000e+04,4.866252587991788392e-01
6.445000000000000000e+04,6.943065210195398240e-01
6.450000000000000000e+04,4.941395348837278600e-01
6.455000000000000000e+04,6.890995848051164607e-01
6.460000000000000000e+04,5.001444788441760103e-01
6.465000000000000000e+04,6.844037454110571961e-01
6.470000000000000000e+04,5.061308603812531004e-01
6.475000000000000000e+04,6.797224109882515908e-01
6.480000000000000000e+04,5.130864197530931037e-01
6.485000000000000000e+04,6.745620528004037109e-01
6.490000000000000000e+04,5.195274781715533141e-01
6.495000000000000000e+04,6.694175853503403495e-01
6.500000000000000000e+04,5.264410256410334554e-01
6.505000000000000000e+04,6.642889353503127481e-01
6.510000000000000000e+04,5.333333333333420967e-01
6.515000000000000000e+04,6.591760299625544217e-01
6.520000000000000000e+04,5.397137014315021020e-01
6.525000000000000000e+04,6.545692332842958372e-01
6.530000000000000000e+04,5.450944359367118075e-01
6.535000000000000000e+04,6.514455938462853091e-01
6.540000000000000000e+04,5.514373088685111668e-01
6.545000000000000000e+04,6.463757486859855739e-01
6.550000000000000000e+04,5.572722646310530603e-01
6.555000000000000000e+04,6.418095644921855136e-01
6.560000000000000000e+04,5.645528455284640756e-01
6.565000000000000000e+04,6.367698432041672962e-01
6.570000000000000000e+04,5.708371385083796934e-01
6.575000000000000000e+04,6.317454523331598182e-01
6.580000000000000000e+04,5.766160081053788300e-01
6.585000000000000000e+04,6.272222897177437417e-01
6.590000000000000000e+04,5.838340920586844174e-01
6.595000000000000000e+04,6.222276136754307796e-01
6.600000000000000000e+04,5.910303030303130090e-01
6.605000000000000000e+04,6.182170542635769817e-01
6.610000000000000000e+04,5.972365103378813878e-01
6.615000000000000000e+04,6.142186208703832584e-01
6.620000000000000000e+04,6.029405840886294943e-01
6.625000000000000000e+04,6.097492251338514357e-01
6.630000000000000000e+04,6.100754147813072237e-01
6.635000000000000000e+04,6.048109965635841689e-01
6.640000000000000000e+04,6.152610441767167870e-01
6.645000000000000000e+04,6.003692110121303660e-01
6.650000000000000000e+04,6.218746867168005732e-01
6.655000000000000000e+04,5.954599186552165246e-01
6.660000000000000000e+04,6.279879879879970428e-01
6.665000000000000000e+04,5.905653583003347418e-01
6.670000000000000000e+04,6.345627186406883613e-01
6.675000000000000000e+04,5.861648788478150962e-01
6.680000000000000000e+04,6.401596806387306327e-01
6.685000000000000000e+04,5.817775650231469253e-01
6.690000000000000000e+04,6.452615844544182799e-01
6.695000000000000000e+04,5.769253749178557822e-01
6.700000000000000000e+04,6.522587064676699242e-01
6.705000000000000000e+04,5.730421986238800613e-01
6.710000000000000000e+04,6.578042722305110779e-01
6.715000000000000000e+04,5.682174698675650504e-01
6.720000000000000000e+04,6.642857142857239161e-01
6.725000000000000000e+04,5.634070901736951686e-01
6.730000000000000000e+04,6.702724120852010525e-01
6.735000000000000000e+04,5.586109956247253816e-01
6.740000000000000000e+04,6.767161226508511263e-01
6.745000000000000000e+04,5.543035622504359772e-01
6.750000000000000000e+04,6.826666666666769689e-01
6.755000000000000000e+04,5.509563569609869926e-01
6.760000000000000000e+04,6.876528599605615799e-01
6.765000000000000000e+04,5.461999369284251671e-01
6.770000000000000000e+04,6.940423436730771556e-01
6.775000000000000000e+04,5.424022357363664781e-01
6.780000000000000000e+04,7.004129793510420754e-01
6.785000000000000000e+04,5.376724442872404808e-01
6.790000000000000000e+04,7.067648502700141222e-01
6.795000000000000000e+04,5.329565746355160449e-01
6.800000000000000000e+04,7.130980392156962555e-01
6.805000000000000000e+04,5.287248216944999690e-01
6.810000000000000000e+04,7.189427312775438228e-01
6.815000000000000000e+04,5.249750542936060249e-01
6.820000000000000000e+04,7.257086999022590579e-01
6.825000000000000000e+04,5.202985191263334031e-01
6.830000000000000000e+04,7.319863347974735479e-01
6.835000000000000000e+04,5.156356684419050040e-01
6.840000000000000000e+04,7.363742690058592277e-01
6.845000000000000000e+04,5.119214586255353971e-01
6.850000000000000000e+04,7.426180048661898958e-01
6.855000000000000000e+04,5.072844332924959510e-01
6.860000000000000000e+04,7.381146744412159233e-01
6.865000000000000000e+04,5.031270636678035757e-01
6.870000000000000000e+04,7.336244541484819859e-01
6.875000000000000000e+04,4.985163204747877774e-01
6.880000000000000000e+04,7.296124031007853450e-01
6.885000000000000000e+04,4.943837632659480175e-01
6.890000000000000000e+04,7.256119980648378931e-01
6.895000000000000000e+04,4.897990756318846284e-01
6.900000000000000000e+04,7.211594202898647943e-01
6.905000000000000000e+04,4.861545591472669070e-01
6.910000000000000000e+04,7.162566328991886166e-01
6.915000000000000000e+04,4.815950328763478616e-01
6.920000000000000000e+04,7.118304431599311588e-01
6.925000000000000000e+04,4.779728897104187357e-01
6.930000000000000000e+04,7.074170274170354933e-01
6.935000000000000000e+04,4.734383111264990340e-01
6.940000000000000000e+04,7.034774255523610353e-01
6.945000000000000000e+04,4.689167914602834220e-01
6.950000000000000000e+04,6.986282973621180670e-01
6.955000000000000000e+04,4.644082743812494307e-01
6.960000000000000000e+04,6.937931034482827108e-01
6.965000000000000000e+04,4.603721571330181561e-01
6.970000000000000000e+04,6.889717838354925128e-01
6.975000000000000000e+04,4.558888187952876425e-01
6.980000000000000000e+04,6.841642788920796470e-01
6.985000000000000000e+04,4.518764555415621942e-01
6.990000000000000000e+04,6.793705293276177670e-01
6.995000000000000000e+04,4.474180820037805262e-01
7.000000000000000000e+04,6.755047619047682694e-01
7.005000000000000000e+04,4.438860971524343224e-01
7.010000000000000000e+04,6.707370423205012422e-01
7.015000000000000000e+04,4.399080040295813010e-01
7.020000000000000000e+04,6.664387464387528937e-01
7.025000000000000000e+04,4.359412367611958938e-01
7.030000000000000000e+04,6.626078710289293738e-01
7.035000000000000000e+04,4.319857470480148454e-01
7.040000000000000000e+04,6.578787878787948351e-01
7.045000000000000000e+04,4.275872511166682877e-01
7.050000000000000000e+04,6.545248226950428627e-01
7.055000000000000000e+04,4.232012246980831893e-01
7.060000000000000000e+04,6.498205854579863772e-01
7.065000000000000000e+04,4.188276148416623101e-01
7.070000000000000000e+04,6.455822725129722883e-01
7.075000000000000000e+04,4.195925444299921647e-01
7.080000000000000000e+04,6.413559322033977050e-01
7.085000000000000000e+04,4.227642276422722833e-01
7.090000000000000000e+04,6.371415138693068414e-01
7.095000000000000000e+04,4.254759354268806693e-01
7.100000000000000000e+04,6.329389671361578262e-01
7.105000000000000000e+04,4.286304094884167970e-01
7.110000000000000000e+04,6.282981715893189989e-01
7.115000000000000000e+04,4.313262495080640857e-01
7.120000000000000000e+04,6.236704119850264849e-01
7.125000000000000000e+04,4.340145220450588592e-01
7.130000000000000000e+04,6.195044413277301931e-01
7.135000000000000000e+04,4.371437648333946768e-01
7.140000000000000000e+04,6.153501400560286161e-01
7.145000000000000000e+04,4.402642481245062633e-01
7.150000000000000000e+04,6.112074592074656643e-01
7.155000000000000000e+04,4.433760086468716555e-01
7.160000000000000000e+04,6.070763500931171119e-01
7.165000000000000000e+04,4.464790829239195791e-01
7.170000000000000000e+04,6.034030683402944462e-01
7.175000000000000000e+04,4.495735072754600825e-01
7.180000000000000000e+04,6.062766945218065473e-01
7.185000000000000000e+04,4.526593178190938538e-01
7.190000000000000000e+04,6.086972647195034725e-01
7.195000000000000000e+04,4.552917848075401785e-01
7.200000000000000000e+04,6.115555555555400868e-01
7.205000000000000000e+04,4.583610926049228596e-01
7.210000000000000000e+04,6.144059177068736943e-01
7.215000000000000000e+04,4.600912938219514636e-01
7.220000000000000000e+04,6.168051708217763274e-01
7.225000000000000000e+04,4.627025430923048521e-01
7.230000000000000000e+04,6.196403872752278552e-01
7.235000000000000000e+04,4.657488804113392167e-01
7.240000000000000000e+04,6.215837937384760536e-01
7.245000000000000000e+04,4.674617196701946753e-01
7.250000000000000000e+04,6.239632183907901641e-01
7.255000000000000000e+04,4.691698369814873981e-01
7.260000000000000000e+04,6.258953168043936977e-01
7.265000000000000000e+04,4.717542120911750736e-01
7.270000000000000000e+04,6.282622650160329947e-01
7.275000000000000000e+04,4.747713568299642972e-01
7.280000000000000000e+04,6.306227106226947043e-01
7.285000000000000000e+04,4.777802181711618967e-01
7.290000000000000000e+04,6.329766803840717326e-01
7.295000000000000000e+04,4.807808301803946360e-01
7.300000000000000000e+04,6.357625570776106461e-01
7.305000000000000000e+04,4.820209542583790974e-01
7.310000000000000000e+04,6.385408116734927475e-01
7.315000000000000000e+04,4.845700953318317072e-01
7.320000000000000000e+04,6.408743169398767314e-01
7.325000000000000000e+04,4.871122761030945991e-01
7.330000000000000000e+04,6.436380172805675759e-01
7.335000000000000000e+04,4.896475250404395130e-01
7.340000000000000000e+04,6.459582198001683206e-01
7.345000000000000000e+04,4.926115528446364245e-01
7.350000000000000000e+04,6.482721088435243750e-01
7.355000000000000000e+04,4.951324305215589749e-01
7.360000000000000000e+04,6.510144927536098969e-01
7.365000000000000000e+04,4.980809616916441751e-01
7.370000000000000000e+04,6.524468566259487012e-01
7.375000000000000000e+04,5.005875865560147631e-01
7.380000000000000000e+04,6.551761517615057873e-01
7.385000000000000000e+04,5.035207453146948176e-01
7.390000000000000000e+04,6.570320252593473409e-01
7.395000000000000000e+04,5.060132345251551200e-01
7.400000000000000000e+04,6.597477477477358132e-01
7.405000000000000000e+04,5.089311437625980705e-01
7.410000000000000000e+04,6.620242914979648230e-01
7.415000000000000000e+04,5.118411824998587711e-01
7.420000000000000000e+04,6.647259658580304542e-01
7.425000000000000000e+04,5.147433825377951688e-01
7.430000000000000000e+04,6.674203678779612181e-01
7.435000000000000000e+04,5.176377755061720709e-01
7.440000000000000000e+04,6.696774193548271636e-01
7.445000000000000000e+04,5.200945626477486705e-01
7.450000000000000000e+04,6.723579418344405312e-01
7.455000000000000000e+04,5.229740122694945814e-01
7.460000000000000000e+04,6.750312779267092500e-01
7.465000000000000000e+04,5.254170685528474216e-01
7.470000000000000000e+04,6.776974564926270261e-01
7.475000000000000000e+04,5.282816931556646445e-01
7.480000000000000000e+04,6.799286987522183967e-01
7.485000000000000000e+04,5.311386632463970248e-01
7.490000000000000000e+04,6.817267467734653419e-01
7.495000000000000000e+04,5.335610467701994430e-01
7.500000000000000000e+04,6.843733333333235080e-01
7.505000000000000000e+04,5.364033685108149374e-01
7.510000000000000000e+04,6.861606746560050540e-01
7.515000000000000000e+04,5.392381256542597701e-01
7.520000000000000000e+04,6.875177304964432690e-01
7.525000000000000000e+04,5.416400878871601154e-01
7.530000000000000000e+04,6.888711819389000679e-01
7.535000000000000000e+04,5.444603705473236577e-01
7.540000000000000000e+04,6.906454465075052562e-01
7.545000000000000000e+04,5.472731771109435872e-01
7.550000000000000000e+04,6.932626931567211770e-01
7.555000000000000000e+04,5.492313937276047664e-01
7.560000000000000000e+04,6.958730158730040971e-01
7.565000000000000000e+04,5.520304568527889533e-01
7.570000000000000000e+04,6.980537208278180250e-01
7.575000000000000000e+04,5.543996761190581601e-01
7.580000000000000000e+04,6.947405452946232574e-01
7.585000000000000000e+04,5.571845445276484288e-01
7.590000000000000000e+04,6.876416337285784497e-01
7.595000000000000000e+04,5.599620793174244771e-01
7.600000000000000000e+04,6.801403508771818318e-01
7.605000000000000000e+04,5.623115225471599921e-01
7.610000000000000000e+04,6.726587823039750225e-01
7.615000000000000000e+04,5.646547950482354583e-01
7.620000000000000000e+04,6.647769028871282071e-01
7.625000000000000000e+04,5.674116042387953307e-01
7.630000000000000000e+04,6.581738750545986782e-01
7.635000000000000000e+04,5.697420582944718870e-01
7.640000000000000000e+04,6.515881326352435110e-01
7.645000000000000000e+04,5.724850006976376360e-01
7.650000000000000000e+04,6.441830065359386293e-01
7.655000000000000000e+04,5.752207765062395950e-01
7.660000000000000000e+04,6.372149695387196999e-01
7.665000000000000000e+04,5.779494137703051759e-01
7.670000000000000000e+04,6.298478922207626507e-01
7.675000000000000000e+04,5.806709403936656244e-01
7.680000000000000000e+04,6.224999999999889511e-01
7.685000000000000000e+04,5.833853841349108116e-01
7.690000000000000000e+04,6.151712180320654255e-01
7.695000000000000000e+04,5.852610420890240750e-01
7.700000000000000000e+04,6.082770562770454248e-01
7.705000000000000000e+04,5.875471567507641879e-01
7.710000000000000000e+04,6.018158236056958543e-01
7.715000000000000000e+04,5.902421320060073917e-01
7.720000000000000000e+04,5.949568221070711260e-01
7.725000000000000000e+04,5.929301297983906593e-01
7.730000000000000000e+04,5.881155670547553171e-01
7.735000000000000000e+04,5.956111771905243657e-01
7.740000000000000000e+04,5.808785529715663198e-01
7.745000000000000000e+04,5.982853011052498005e-01
7.750000000000000000e+04,5.740731182795590914e-01
7.755000000000000000e+04,6.009525283265331197e-01
7.760000000000000000e+04,5.672852233676859424e-01
7.765000000000000000e+04,6.036128855003695115e-01
7.770000000000000000e+04,5.596911196911078523e-01
7.775000000000000000e+04,6.058548129855341191e-01
7.780000000000000000e+04,5.529391602399194028e-01
7.785000000000000000e+04,6.076799232692677855e-01
7.790000000000000000e+04,5.470261018399547037e-01
7.795000000000000000e+04,6.095003506611149646e-01
7.800000000000000000e+04,5.407179487179378796e-01
7.805000000000000000e+04,6.113161131611219989e-01
7.810000000000000000e+04,5.344259496372067986e-01
7.815000000000000000e+04,6.135367081264522238e-01
7.820000000000000000e+04,5.277408354646093702e-01
7.825000000000000000e+04,6.157516273046304001e-01
7.830000000000000000e+04,5.214814814814692223e-01
7.835000000000000000e+04,6.183693265941616612e-01
7.840000000000000000e+04,5.144217687074701395e-01
7.845000000000000000e+04,6.197566115983321744e-01
7.850000000000000000e+04,5.073800424628307493e-01
7.855000000000000000e+04,6.223625468927618254e-01
7.860000000000000000e+04,5.003562340966776212e-01
7.865000000000000000e+04,6.245549791475857315e-01
7.870000000000000000e+04,4.937568826768166108e-01
7.875000000000000000e+04,6.271482027056671793e-01
7.880000000000000000e+04,4.875803722504086224e-01
7.885000000000000000e+04,6.289231601731506416e-01
7.890000000000000000e+04,4.806083650189973966e-01
7.895000000000000000e+04,6.310989512083802211e-01
7.900000000000000000e+04,4.740590717299444368e-01
7.905000000000000000e+04,6.328644199304955809e-01
7.910000000000000000e+04,4.675263379688037180e-01
7.915000000000000000e+04,6.350297333265855215e-01
7.920000000000000000e+04,4.618181818181688048e-01
7.925000000000000000e+04,6.375933777508484557e-01
7.930000000000000000e+04,4.549138293400467603e-01
7.935000000000000000e+04,6.401505604005897077e-01
7.940000000000000000e+04,4.484298908480144341e-01
7.945000000000000000e+04,6.427013056758212883e-01
7.950000000000000000e+04,4.419622641509315386e-01
7.955000000000000000e+04,6.448433650123104321e-01
7.960000000000000000e+04,4.351088777219314085e-01
7.965000000000000000e+04,6.461765099772243115e-01
7.970000000000000000e+04,4.286741948975207883e-01
7.975000000000000000e+04,6.487101034926607834e-01
7.980000000000000000e+04,4.214536340852010898e-01
7.985000000000000000e+04,6.504358280733313347e-01
7.990000000000000000e+04,4.166541510220989064e-01
7.995000000000000000e+04,6.529577558746428867e-01
8.000000000000000000e+04,4.098666666666535008e-01
8.005000000000000000e+04,6.542741022053342181e-01
8.010000000000000000e+04,4.030961298376898316e-01
8.015000000000000000e+04,6.559864251135294477e-01
8.020000000000000000e+04,3.971404821280006825e-01
8.025000000000000000e+04,6.580932442760674128e-01
8.030000000000000000e+04,3.908011623079996610e-01
8.035000000000000000e+04,6.601948192031228402e-01
8.040000000000000000e+04,3.844776119402859571e-01
8.045000000000000000e+04,6.618933969769189574e-01
8.050000000000000000e+04,3.781697722567158859e-01
8.055000000000000000e+04,6.639850358378338591e-01
8.060000000000000000e+04,3.718775847807986867e-01
8.065000000000000000e+04,6.656747015838269110e-01
8.070000000000000000e+04,3.659975216852411339e-01
8.075000000000000000e+04,6.677564769405951450e-01
8.080000000000000000e+04,3.601320132013074993e-01
8.085000000000000000e+04,6.694372979747909014e-01
8.090000000000000000e+04,3.534899052327855618e-01
8.095000000000000000e+04,6.719045971899565428e-01
8.100000000000000000e+04,3.472592592592482763e-01
8.105000000000000000e+04,6.739709801598956496e-01
8.110000000000000000e+04,3.406494040279386404e-01
8.115000000000000000e+04,6.760322702551622154e-01
8.120000000000000000e+04,3.348440065681339561e-01
8.125000000000000000e+04,6.780884862806784152e-01
8.130000000000000000e+04,3.286592865928552598e-01
8.135000000000000000e+04,6.801396469489017216e-01
8.140000000000000000e+04,3.217035217035109085e-01
8.145000000000000000e+04,6.817928821661177752e-01
8.150000000000000000e+04,3.151574642126677706e-01
8.155000000000000000e+04,6.838344696783816845e-01
8.160000000000000000e+04,3.082352941176367267e-01
8.165000000000000000e+04,6.858710562414189749e-01
8.170000000000000000e+04,3.017217462260184391e-01
8.175000000000000000e+04,6.882941070933369376e-01
8.180000000000000000e+04,2.952241238793693601e-01
8.185000000000000000e+04,6.899292998403484534e-01
8.190000000000000000e+04,2.887423687423571472e-01
8.195000000000000000e+04,6.923414848440410108e-01
8.200000000000000000e+04,2.830569105690952103e-01
8.205000000000000000e+04,6.943577743109655698e-01
8.210000000000000000e+04,2.777750710515523025e-01
8.215000000000000000e+04,6.963691548587024327e-01
8.220000000000000000e+04,2.717274939172649173e-01
8.225000000000000000e+04,6.987647116039219508e-01
8.230000000000000000e+04,2.649169704333642628e-01
8.235000000000000000e+04,7.011544502193861605e-01
8.240000000000000000e+04,2.588996763753956820e-01
8.245000000000000000e+04,7.031502684520259949e-01
8.250000000000000000e+04,2.525090909090816904e-01
8.255000000000000000e+04,7.055289043950093708e-01
8.260000000000000000e+04,2.457465698143572741e-01
8.265000000000000000e+04,7.075146000709743310e-01
8.270000000000000000e+04,2.393873438129692222e-01
8.275000000000000000e+04,7.094954963664686920e-01
8.280000000000000000e+04,2.342028985507151884e-01
8.285000000000000000e+04,7.118578601776653914e-01
8.290000000000000000e+04,2.278729392842679946e-01
8.295000000000000000e+04,7.142145279773569611e-01
8.300000000000000000e+04,2.211726907630422456e-01
8.305000000000000000e+04,7.161802010082416459e-01
8.310000000000000000e+04,2.144885679903631992e-01
8.315000000000000000e+04,7.181411459084899862e-01
8.320000000000000000e+04,2.085897435897343666e-01
8.325000000000000000e+04,7.193285924786880781e-01
8.330000000000000000e+04,2.019367747098734789e-01
8.335000000000000000e+04,7.212810545343919522e-01
8.340000000000000000e+04,1.960671462829632894e-01
8.345000000000000000e+04,7.232288371201130994e-01
8.350000000000000000e+04,1.898283433133627351e-01
8.355000000000000000e+04,7.251719570386588876e-01
8.360000000000000000e+04,1.847527910685704544e-01
8.365000000000000000e+04,7.274929864830284032e-01
8.370000000000000000e+04,1.789247311827861786e-01
8.375000000000000000e+04,7.298084730381507734e-01
8.380000000000000000e+04,1.731105807478026115e-01
8.385000000000000000e+04,7.321184365359428847e-01
8.390000000000000000e+04,1.679459674215453280e-01
8.395000000000000000e+04,7.344228967138273223e-01
8.400000000000000000e+04,1.649523809523933959e-01
8.405000000000000000e+04,7.367218732152931437e-01
8.410000000000000000e+04,1.627269124058792205e-01
8.415000000000000000e+04,7.382548208711509075e-01
8.420000000000000000e+04,1.597466349960543486e-01
8.425000000000000000e+04,7.397841293957387876e-01
8.430000000000000000e+04,1.567734282325161654e-01
8.435000000000000000e+04,7.416891923934034736e-01
8.440000000000000000e+04,1.534281200632043873e-01
8.445000000000000000e+04,7.439686750031443419e-01
8.450000000000000000e+04,1.500907297830511578e-01
8.455000000000000000e+04,7.462427654507766128e-01
8.460000000000000000e+04,1.471394799054512870e-01
8.465000000000000000e+04,7.481334467441511649e-01
8.470000000000000000e+04,1.441951987406677738e-01
8.475000000000000000e+04,7.492644860842215815e-01
8.480000000000000000e+04,1.408805031446691558e-01
8.485000000000000000e+04,7.511471494122686776e-01
8.490000000000000000e+04,1.387043580683318122e-01
8.495000000000000000e+04,7.530253802325984624e-01
8.500000000000000000e+04,1.357803921568792038e-01
8.505000000000000000e+04,7.548991941805266448e-01
8.510000000000000000e+04,1.328632980807076258e-01
8.515000000000000000e+04,7.571444230437829326e-01
8.520000000000000000e+04,1.303286384976709567e-01
8.525000000000000000e+04,7.593843843843690600e-01
8.530000000000000000e+04,1.277999218444882956e-01
8.535000000000000000e+04,7.604942900438839137e-01
8.540000000000000000e+04,1.249024199844037675e-01
8.545000000000000000e+04,7.627250881627672952e-01
8.550000000000000000e+04,1.216374269006013087e-01
8.555000000000000000e+04,7.642025529527156635e-01
8.560000000000000000e+04,1.187538940810131116e-01
8.565000000000000000e+04,7.664238121925265323e-01
8.570000000000000000e+04,1.158770906262320821e-01
8.575000000000000000e+04,7.686398905319330455e-01
8.580000000000000000e+04,1.133799533799706438e-01
8.585000000000000000e+04,7.704780542353807382e-01
8.590000000000000000e+04,1.108886301901610416e-01
8.595000000000000000e+04,7.719396224073344914e-01
8.600000000000000000e+04,1.080310077519548440e-01
8.605000000000000000e+04,7.737696789388746055e-01
8.610000000000000000e+04,1.051800232288209180e-01
8.615000000000000000e+04,7.759669406138138825e-01
8.620000000000000000e+04,1.023356535189663408e-01
8.625000000000000000e+04,7.781591070710687230e-01
8.630000000000000000e+04,9.949787562767387072e-02
8.635000000000000000e+04,7.803461960130205766e-01
8.640000000000000000e+04,9.666666666668533026e-02
8.645000000000000000e+04,7.825282250601390821e-01
8.650000000000000000e+04,9.347206165705190806e-02
8.655000000000000000e+04,7.839657377023796503e-01
8.660000000000000000e+04,9.065434949963391276e-02
8.665000000000000000e+04,7.857692426060863822e-01
8.670000000000000000e+04,8.747404844292594461e-02
8.675000000000000000e+04,7.871997048923183860e-01
8.680000000000000000e+04,8.466973886330575461e-02
8.685000000000000000e+04,7.893637926799178528e-01
8.690000000000000000e+04,8.678174146526962396e-02
8.695000000000000000e+04,7.911548665102380307e-01
8.700000000000000000e+04,8.901149425285814765e-02
8.705000000000000000e+04,7.933094384707158886e-01
8.710000000000000000e+04,9.160352085723699744e-02
8.715000000000000000e+04,7.950918743593143878e-01
8.720000000000000000e+04,9.455657492353264360e-02
8.725000000000000000e+04,7.954031420013309983e-01
8.730000000000000000e+04,9.713631156928670407e-02
8.735000000000000000e+04,7.975454503823644625e-01
8.740000000000000000e+04,9.971014492752106051e-02
8.745000000000000000e+04,7.993169273930281760e-01
8.750000000000000000e+04,1.026438095237942605e-01
8.755000000000000000e+04,8.014498713086797288e-01
8.760000000000000000e+04,1.052054794520398406e-01
8.765000000000000000e+04,8.032128514056114943e-01
8.770000000000000000e+04,1.077613074876329069e-01
8.775000000000000000e+04,8.053364938991850464e-01
8.780000000000000000e+04,1.103113135914817189e-01
8.785000000000000000e+04,8.070910360319235588e-01
8.790000000000000000e+04,1.128555176336603072e-01
8.795000000000000000e+04,8.081138854777714098e-01
8.800000000000000000e+04,1.153939393939256153e-01
8.805000000000000000e+04,8.098612877824109546e-01
8.810000000000000000e+04,1.182898221717594289e-01
8.815000000000000000e+04,8.119677512062927205e-01
8.820000000000000000e+04,1.197278911564467752e-01
8.825000000000000000e+04,8.137068262170130684e-01
8.830000000000000000e+04,1.226123065307502813e-01
8.835000000000000000e+04,8.154419643530759210e-01
8.840000000000000000e+04,1.254901960784147175e-01
8.845000000000000000e+04,8.171731789676665025e-01
8.850000000000000000e+04,1.283615819208869802e-01
8.855000000000000000e+04,8.192618692686306492e-01
8.860000000000000000e+04,1.308653122648428813e-01
8.865000000000000000e+04,8.213458472460214432e-01
8.870000000000000000e+04,1.337241638481583283e-01
8.875000000000000000e+04,8.227039858175049236e-01
8.880000000000000000e+04,1.365765765765558637e-01
8.885000000000000000e+04,8.211777417611936247e-01
8.890000000000000000e+04,1.390626171728328586e-01
8.895000000000000000e+04,8.225330155446457514e-01
8.900000000000000000e+04,1.415430711610283776e-01
8.905000000000000000e+04,8.195729643937176290e-01
8.910000000000000000e+04,1.429405162738288659e-01
8.915000000000000000e+04,8.205680441512810397e-01
8.920000000000000000e+04,1.454110612854790929e-01
8.925000000000000000e+04,8.222779968925358896e-01
8.930000000000000000e+04,1.482344158267785428e-01
8.935000000000000000e+04,8.239841220097999797e-01
8.940000000000000000e+04,1.503355704697768580e-01
8.945000000000000000e+04,8.256864323405572748e-01
8.950000000000000000e+04,1.531471135940185579e-01
8.955000000000000000e+04,8.277422909128614448e-01
8.960000000000000000e+04,1.555952380952161374e-01
8.965000000000000000e+04,8.297935629721965300e-01
8.970000000000000000e+04,1.583946488294103450e-01
8.975000000000000000e+04,8.307706021303893351e-01
8.980000000000000000e+04,1.613066072754261171e-01
8.985000000000000000e+04,8.324577805478678982e-01
8.990000000000000000e+04,1.670596959584718100e-01
8.995000000000000000e+04,8.344969686188858926e-01
9.000000000000000000e+04,1.720888888888891799e-01
9.005000000000000000e+04,8.365316275763828857e-01
9.010000000000000000e+04,1.771069182389932717e-01
9.015000000000000000e+04,8.385617724926214267e-01
9.020000000000000000e+04,1.828233555062821480e-01
9.025000000000000000e+04,8.405874183730549509e-01
9.030000000000000000e+04,1.881727574750826637e-01
9.035000000000000000e+04,8.426085801567058109e-01
9.040000000000000000e+04,1.938643067846606005e-01
9.045000000000000000e+04,8.446252727165307617e-01
9.050000000000000000e+04,1.991896869244937918e-01
9.055000000000000000e+04,8.459307034206328124e-01
9.060000000000000000e+04,2.048565121412795342e-01
9.065000000000000000e+04,8.472332539051962152e-01
9.070000000000000000e+04,2.101580301359782244e-01
9.075000000000000000e+04,8.481803088405801549e-01
9.080000000000000000e+04,2.150954478707767237e-01
9.085000000000000000e+04,8.494775155571026026e-01
9.090000000000000000e+04,2.196699669966981627e-01
9.095000000000000000e+04,8.507718696397753577e-01
9.100000000000000000e+04,2.235311355311337955e-01
9.105000000000000000e+04,8.492516767712077197e-01
9.110000000000000000e+04,2.287888766922785422e-01
9.115000000000000000e+04,8.508945158789179564e-01
9.120000000000000000e+04,2.336842105263152725e-01
9.125000000000000000e+04,8.514816763106944908e-01
9.130000000000000000e+04,2.378678349762679556e-01
9.135000000000000000e+04,8.499656989388375550e-01
9.140000000000000000e+04,2.434427425237053466e-01
9.145000000000000000e+04,8.439040037325217236e-01
9.150000000000000000e+04,2.479562841530054129e-01
9.155000000000000000e+04,8.385546380040878045e-01
9.160000000000000000e+04,2.528093158660842388e-01
9.165000000000000000e+04,8.321694599627365019e-01
9.170000000000000000e+04,2.583496910214475584e-01
9.175000000000000000e+04,8.261469823138554158e-01
9.180000000000000000e+04,2.624836601307198869e-01
9.185000000000000000e+04,8.201376186743114527e-01
9.190000000000000000e+04,2.676532462821912262e-01
9.195000000000000000e+04,8.141413262568490961e-01
9.200000000000000000e+04,2.728115942028985774e-01
9.205000000000000000e+04,8.085057071672543394e-01
9.210000000000000000e+04,2.779587404994572353e-01
9.215000000000000000e+04,8.032295871858112779e-01
9.220000000000000000e+04,2.830947216196670890e-01
9.225000000000000000e+04,7.969242332263547501e-01
9.230000000000000000e+04,2.885662694113393378e-01
9.235000000000000000e+04,7.909790502591438344e-01
9.240000000000000000e+04,2.933333333333327797e-01
9.245000000000000000e+04,7.853928695049984254e-01
9.250000000000000000e+04,2.987819819819812484e-01
9.255000000000000000e+04,7.794729941939829709e-01
9.260000000000000000e+04,3.042188624910002748e-01
9.265000000000000000e+04,7.732205048498770328e-01
9.270000000000000000e+04,3.096440129449840040e-01
9.275000000000000000e+04,7.669814982533111891e-01
9.280000000000000000e+04,3.143678160919534115e-01
9.285000000000000000e+04,7.611005801596671949e-01
9.290000000000000000e+04,3.190814495873706136e-01
9.295000000000000000e+04,7.566094303624751882e-01
9.300000000000000000e+04,3.237849462365596231e-01
9.305000000000000000e+04,7.504083913678748496e-01
9.310000000000000000e+04,3.281346222699608184e-01
9.315000000000000000e+04,7.438771274387492305e-01
9.320000000000000000e+04,3.328183118741059321e-01
9.325000000000000000e+04,7.380462136810570506e-01
9.330000000000000000e+04,3.378349410503755923e-01
9.335000000000000000e+04,7.318849895016270590e-01
9.340000000000000000e+04,3.431834403997156002e-01
9.345000000000000000e+04,7.260793881802140026e-01
9.350000000000000000e+04,3.485204991087360593e-01
9.355000000000000000e+04,7.199441285044172467e-01
9.360000000000000000e+04,3.535042735042748241e-01
9.365000000000000000e+04,7.138219716384548441e-01
9.370000000000000000e+04,3.581358946993975501e-01
9.375000000000000000e+04,7.073715350371704291e-01
9.380000000000000000e+04,3.630987917555104083e-01
9.385000000000000000e+04,7.016167987951925644e-01
9.390000000000000000e+04,3.680511182108645585e-01
9.395000000000000000e+04,6.962149274066286031e-01
9.400000000000000000e+04,3.723120567375899359e-01
9.405000000000000000e+04,6.901440399228537803e-01
9.410000000000000000e+04,3.775841303577760488e-01
9.415000000000000000e+04,6.840860489158689939e-01
9.420000000000000000e+04,3.828450106157119670e-01
9.425000000000000000e+04,6.780409133350084883e-01
9.430000000000000000e+04,3.870767055496646680e-01
9.435000000000000000e+04,6.716694224219333931e-01
9.440000000000000000e+04,3.919774011299439476e-01
9.445000000000000000e+04,6.653114235699142398e-01
9.450000000000000000e+04,3.961904761904759820e-01
9.455000000000000000e+04,6.596437788213185272e-01
9.460000000000000000e+04,4.000563777307957203e-01
9.465000000000000000e+04,6.543262051671958623e-01
9.470000000000000000e+04,4.052657514959516760e-01
9.475000000000000000e+04,6.486821181801343261e-01
9.480000000000000000e+04,4.101265822784805337e-01
9.485000000000000000e+04,6.430499325235943253e-01
9.490000000000000000e+04,4.146399719002464845e-01
9.495000000000000000e+04,6.374296105938461743e-01
9.500000000000000000e+04,4.198175438596505327e-01
9.505000000000000000e+04,6.314844429481019095e-01
9.510000000000000000e+04,4.249842271293400309e-01
9.515000000000000000e+04,6.252154538192895572e-01
9.520000000000000000e+04,4.294677871148471215e-01
9.525000000000000000e+04,6.196315583179108355e-01
9.530000000000000000e+04,4.342777194823372877e-01
9.535000000000000000e+04,6.133881500747897508e-01
9.540000000000000000e+04,4.390775681341734238e-01
9.545000000000000000e+04,6.074930852401065895e-01
9.550000000000000000e+04,4.442024432809787982e-01
9.555000000000000000e+04,6.019452700910981058e-01
9.560000000000000000e+04,4.476429567642967733e-01
9.565000000000000000e+04,5.970781755324825468e-01
9.570000000000000000e+04,4.514106583072114987e-01
9.575000000000000000e+04,5.915528261686680001e-01
9.580000000000000000e+04,4.555045233124583870e-01
9.585000000000000000e+04,5.860390062042417636e-01
9.590000000000000000e+04,4.595898505387587818e-01
9.595000000000000000e+04,5.798696516168224679e-01
9.600000000000000000e+04,4.643333333333363733e-01
9.605000000000000000e+04,5.740463101782184996e-01
9.610000000000000000e+04,4.690669441553974028e-01
9.615000000000000000e+04,5.682350820262953572e-01
9.620000000000000000e+04,4.741233541233582649e-01
9.625000000000000000e+04,5.621034549635426369e-01
9.630000000000000000e+04,4.781723779854658574e-01
9.635000000000000000e+04,5.569809440776947174e-01
9.640000000000000000e+04,4.825449515905986253e-01
9.645000000000000000e+04,5.515372705153476218e-01
9.650000000000000000e+04,4.865768566493995362e-01
9.655000000000000000e+04,5.457734322133129812e-01
9.660000000000000000e+04,4.856314699792994016e-01
9.665000000000000000e+04,5.403526198162147409e-01
9.670000000000000000e+04,4.823715960013834625e-01
9.675000000000000000e+04,5.346122572731650813e-01
9.680000000000000000e+04,4.830853994490407199e-01
9.685000000000000000e+04,5.288837491051010531e-01
9.690000000000000000e+04,4.874303405572799619e-01
9.695000000000000000e+04,5.228369847753178146e-01
9.700000000000000000e+04,4.924261168384915788e-01
9.705000000000000000e+04,5.174621493144024864e-01
9.710000000000000000e+04,4.960933745279807461e-01
9.715000000000000000e+04,5.120983791053927980e-01
9.720000000000000000e+04,5.004115226337471078e-01
9.725000000000000000e+04,5.070746956235334668e-01
9.730000000000000000e+04,5.050496745460792969e-01
9.735000000000000000e+04,5.014038980427339975e-01
9.740000000000000000e+04,5.093497604380574639e-01
9.745000000000000000e+04,4.973866403962201588e-01
9.750000000000000000e+04,5.129846153846167045e-01
9.755000000000000000e+04,4.914093574445153045e-01
9.760000000000000000e+04,5.175956284153009346e-01
9.765000000000000000e+04,4.857720246872883063e-01
9.770000000000000000e+04,5.225247355851245779e-01
9.775000000000000000e+04,4.810192194895748230e-01
9.780000000000000000e+04,5.267893660531701716e-01
9.785000000000000000e+04,4.784563813261408782e-01
9.790000000000000000e+04,5.310452843037118953e-01
9.795000000000000000e+04,4.752453682906601085e-01
9.800000000000000000e+04,5.346394557823133109e-01
9.805000000000000000e+04,4.720409051349023777e-01
9.810000000000000000e+04,5.392048929663602053e-01
9.815000000000000000e+04,4.691690100664309693e-01
9.820000000000000000e+04,5.431093007467755474e-01
9.825000000000000000e+04,4.672800803409062897e-01
9.830000000000000000e+04,5.470057646659891581e-01
9.835000000000000000e+04,4.640934911403040708e-01
9.840000000000000000e+04,5.512195121951224408e-01
9.845000000000000000e+04,4.612384202827874979e-01
9.850000000000000000e+04,5.525008460236886521e-01
9.855000000000000000e+04,4.583891436998537294e-01
9.860000000000000000e+04,5.498850574712637052e-01
9.865000000000000000e+04,4.552212580758507876e-01
9.870000000000000000e+04,5.466261398176284203e-01
9.875000000000000000e+04,4.527079029448686232e-01
9.880000000000000000e+04,5.433738191632908610e-01
9.885000000000000000e+04,4.495521743822157301e-01
9.890000000000000000e+04,5.401280754971333753e-01
9.895000000000000000e+04,4.467262265701852364e-01
9.900000000000000000e+04,5.368888888888865285e-01
9.905000000000000000e+04,4.439059849769797506e-01
9.910000000000000000e+04,5.336562394887285343e-01
9.915000000000000000e+04,4.407686825083041438e-01
9.920000000000000000e+04,5.304301075268784693e-01
9.925000000000000000e+04,4.376377021871133977e-01
9.930000000000000000e+04,5.278549848942564182e-01
9.935000000000000000e+04,4.348351250150972458e-01
9.940000000000000000e+04,5.246411804158250813e-01
9.945000000000000000e+04,4.317164079049675696e-01
9.950000000000000000e+04,5.220770519262947218e-01
9.955000000000000000e+04,4.286039565502726134e-01
9.960000000000000000e+04,5.191967871485907438e-01
9.965000000000000000e+04,4.254977520873459707e-01
9.970000000000000000e+04,5.163223002340306955e-01
9.975000000000000000e+04,4.223977757281665024e-01
9.980000000000000000e+04,5.134535738142904648e-01
9.985000000000000000e+04,4.199449830408865658e-01
9.990000000000000000e+04,5.105905905905843145e-01
9.995000000000000000e+04,4.178172649777867065e-01


==> Plot_Data/std_act_freqs_hist_action_0.csv <==
x,y
0.000000000000000000e+00,3.599745332484393656e-01
5.000000000000000000e+01,3.333333333333333703e-01
1.000000000000000000e+02,3.200000000000000067e-01
1.500000000000000000e+02,1.081081081081081835e-01
2.000000000000000000e+02,3.799999999999999489e-01
2.500000000000000000e+02,3.064516129032258118e-01
3.000000000000000000e+02,5.866666666666662255e-01
3.500000000000000000e+02,2.528735632183908288e-01
4.000000000000000000e+02,6.799999999999996048e-01
4.500000000000000000e+02,2.053571428571428770e-01
5.000000000000000000e+02,6.559999999999996945e-01
5.500000000000000000e+02,1.824817518248176007e-01
6.000000000000000000e+02,5.533333333333330106e-01
6.500000000000000000e+02,1.728395061728396354e-01
7.000000000000000000e+02,4.742857142857140884e-01
7.500000000000000000e+02,1.871657754010697117e-01
8.000000000000000000e+02,4.150000000000000355e-01
8.500000000000000000e+02,2.783018867924529349e-01
9.000000000000000000e+02,3.688888888888890438e-01
9.500000000000000000e+02,3.459915611814347036e-01
1.000000000000000000e+03,3.320000000000001839e-01
1.050000000000000000e+03,4.083969465648853991e-01
1.100000000000000000e+03,3.200000000000001177e-01
1.150000000000000000e+03,4.494773519163760556e-01
1.200000000000000000e+03,3.733333333333336279e-01
1.250000000000000000e+03,4.839743589743588092e-01
1.300000000000000000e+03,4.153846153846155742e-01
1.350000000000000000e+03,5.192878338278933414e-01
1.400000000000000000e+03,4.514285714285715678e-01
1.450000000000000000e+03,5.524861878453037889e-01
1.500000000000000000e+03,4.826666666666667438e-01
1.550000000000000000e+03,5.788113695090438826e-01
1.600000000000000000e+03,5.100000000000000089e-01
1.650000000000000000e+03,5.995145631067958503e-01
1.700000000000000000e+03,4.847058823529411531e-01
1.750000000000000000e+03,6.224256292906176213e-01
1.800000000000000000e+03,4.577777777777776169e-01
1.850000000000000000e+03,6.428571428571426827e-01
1.900000000000000000e+03,4.357894736842102823e-01
1.950000000000000000e+03,6.550308008213548971e-01
2.000000000000000000e+03,4.139999999999998681e-01
2.050000000000000000e+03,6.621093749999997780e-01
2.100000000000000000e+03,3.942857142857142394e-01
2.150000000000000000e+03,6.312849162011168191e-01
2.200000000000000000e+03,3.800000000000000044e-01
2.250000000000000000e+03,6.032028469750885247e-01
2.300000000000000000e+03,3.669565217391304035e-01
2.350000000000000000e+03,5.809199318568991632e-01
2.400000000000000000e+03,3.549999999999998712e-01
2.450000000000000000e+03,5.604575163398689552e-01
2.500000000000000000e+03,3.423999999999999266e-01
2.550000000000000000e+03,5.384615384615381029e-01
2.600000000000000000e+03,3.292307692307689937e-01
2.650000000000000000e+03,5.196374622356493278e-01
2.700000000000000000e+03,3.214814814814813126e-01
2.750000000000000000e+03,5.021834061135367344e-01
2.800000000000000000e+03,3.099999999999998312e-01
2.850000000000000000e+03,4.859550561797749135e-01
2.900000000000000000e+03,3.048275862068964837e-01
2.950000000000000000e+03,4.721845318860240504e-01
3.000000000000000000e+03,2.946666666666666323e-01
3.050000000000000000e+03,4.566929133858265710e-01
3.100000000000000000e+03,2.851612903225806961e-01
3.150000000000000000e+03,4.434561626429477377e-01
3.200000000000000000e+03,2.787500000000000533e-01
3.250000000000000000e+03,4.322660098522164707e-01
3.300000000000000000e+03,2.703030303030302672e-01
3.350000000000000000e+03,4.193548387096771024e-01
3.400000000000000000e+03,2.623529411764703445e-01
3.450000000000000000e+03,4.095127610208814661e-01
3.500000000000000000e+03,2.559999999999998388e-01
3.550000000000000000e+03,3.990980834272827571e-01
3.600000000000000000e+03,2.499999999999998335e-01
3.650000000000000000e+03,3.892543859649120752e-01
3.700000000000000000e+03,2.432432432432431180e-01
3.750000000000000000e+03,3.788687299893274685e-01
3.800000000000000000e+03,2.389473684210525473e-01
3.850000000000000000e+03,3.690228690228686825e-01
3.900000000000000000e+03,2.348717948717947424e-01
3.950000000000000000e+03,3.606889564336368537e-01
4.000000000000000000e+03,2.299999999999999267e-01
4.050000000000000000e+03,3.517786561264819589e-01
4.100000000000000000e+03,2.253658536585365080e-01
4.150000000000000000e+03,3.452266152362581386e-01
4.200000000000000000e+03,2.209523809523807891e-01
4.250000000000000000e+03,3.380414312617697759e-01
4.300000000000000000e+03,2.158139534883719013e-01
4.350000000000000000e+03,3.330266789328423793e-01
4.400000000000000000e+03,2.118181818181816001e-01
4.450000000000000000e+03,3.264388489208629451e-01
4.500000000000000000e+03,2.071111111111108571e-01
4.550000000000000000e+03,3.201407211961297961e-01
4.600000000000000000e+03,2.034782608695648587e-01
4.650000000000000000e+03,3.149741824440616123e-01
4.700000000000000000e+03,2.017021276595741541e-01
4.750000000000000000e+03,3.100252737994941832e-01
4.800000000000000000e+03,1.974999999999996203e-01
4.850000000000000000e+03,3.044554455445540597e-01
4.900000000000000000e+03,1.934693877551016405e-01
4.950000000000000000e+03,2.991107518189163872e-01
5.000000000000000000e+03,1.919999999999995877e-01
5.050000000000000000e+03,2.931854199683039397e-01
5.100000000000000000e+03,1.890196078431368443e-01
5.150000000000000000e+03,2.882672882672879799e-01
5.200000000000000000e+03,1.853846153846149258e-01
5.250000000000000000e+03,2.835365853658533553e-01
5.300000000000000000e+03,1.826415094339617629e-01
5.350000000000000000e+03,2.789827973074043843e-01
5.400000000000000000e+03,1.792592592592587020e-01
5.450000000000000000e+03,2.738619676945664438e-01
5.500000000000000000e+03,1.759999999999994624e-01
5.550000000000000000e+03,2.703677000720979273e-01
5.600000000000000000e+03,1.728571428571423763e-01
5.650000000000000000e+03,2.662889518413597556e-01
5.700000000000000000e+03,1.719298245614030718e-01
5.750000000000000000e+03,2.623521224773833760e-01
5.800000000000000000e+03,1.689655172413788986e-01
5.850000000000000000e+03,2.585499316005470116e-01
5.900000000000000000e+03,1.661016949152538391e-01
5.950000000000000000e+03,2.542030934767985362e-01
6.000000000000000000e+03,1.633333333333329140e-01
6.050000000000000000e+03,2.519841269841265885e-01
6.100000000000000000e+03,1.606557377049176172e-01
6.150000000000000000e+03,2.491867273910209901e-01
6.200000000000000000e+03,1.580645161290318568e-01
6.250000000000000000e+03,2.464788732394361526e-01
6.300000000000000000e+03,1.561904761904757688e-01
6.350000000000000000e+03,2.438563327032130246e-01
6.400000000000000000e+03,1.543749999999995959e-01
6.450000000000000000e+03,2.400744416873442921e-01
6.500000000000000000e+03,1.538461538461533828e-01
6.550000000000000000e+03,2.370189370800238615e-01
6.600000000000000000e+03,1.521212121212116020e-01
6.650000000000000000e+03,2.334536702767743832e-01
6.700000000000000000e+03,1.498507462686562430e-01
6.750000000000000000e+03,2.299940723177231194e-01
6.800000000000000000e+03,1.476470588235289927e-01
6.850000000000000000e+03,2.272196261682236651e-01
6.900000000000000000e+03,1.466666666666662233e-01
6.950000000000000000e+03,2.245250431778922362e-01
7.000000000000000000e+03,1.462857142857138248e-01
7.050000000000000000e+03,2.241770715096474409e-01
7.100000000000000000e+03,1.447887323943656823e-01
7.150000000000000000e+03,2.238388360380519360e-01
7.200000000000000000e+03,1.427777777777772816e-01
7.250000000000000000e+03,2.306843267108161510e-01
7.300000000000000000e+03,1.419178082191775714e-01
7.350000000000000000e+03,2.302667392487745546e-01
7.400000000000000000e+03,1.416216216216210355e-01
7.450000000000000000e+03,2.346938775510198916e-01
7.500000000000000000e+03,1.525333333333328267e-01
7.550000000000000000e+03,2.437731849496549696e-01
7.600000000000000000e+03,1.621052631578942249e-01
7.650000000000000000e+03,2.531380753138070538e-01
7.700000000000000000e+03,1.729870129870124673e-01
7.750000000000000000e+03,2.622612287041813373e-01
7.800000000000000000e+03,1.825641025641021320e-01
7.850000000000000000e+03,2.696228338430170512e-01
7.900000000000000000e+03,1.924050632911388226e-01
7.950000000000000000e+03,2.757926522395571234e-01
8.000000000000000000e+03,2.019999999999996521e-01
8.050000000000000000e+03,2.828031809145127862e-01
8.100000000000000000e+03,2.103703703703700412e-01
8.150000000000000000e+03,2.906234658811976401e-01
8.200000000000000000e+03,2.195121951219508594e-01
8.250000000000000000e+03,2.987390882638215062e-01
8.300000000000000000e+03,2.289156626506020087e-01
8.350000000000000000e+03,3.066602779108770216e-01
8.400000000000000000e+03,2.366666666666663588e-01
8.450000000000000000e+03,3.134469696969698904e-01
8.500000000000000000e+03,2.447058823529409122e-01
8.550000000000000000e+03,3.205428170332244586e-01
8.600000000000000000e+03,2.530232558139531296e-01
8.650000000000000000e+03,3.283996299722481416e-01
8.700000000000000000e+03,2.602298850574709665e-01
8.750000000000000000e+03,3.360768175582994899e-01
8.800000000000000000e+03,2.677272727272725361e-01
8.850000000000000000e+03,3.431283905967453807e-01
8.900000000000000000e+03,2.755056179775279279e-01
8.950000000000000000e+03,3.495753240947700458e-01
9.000000000000000000e+03,2.826666666666665106e-01
9.050000000000000000e+03,3.563218390804601676e-01
9.100000000000000000e+03,2.896703296703295183e-01
9.150000000000000000e+03,3.629208570179279225e-01
9.200000000000000000e+03,2.969565217391304524e-01
9.250000000000000000e+03,3.693771626297582822e-01
9.300000000000000000e+03,3.036559139784945627e-01
9.350000000000000000e+03,3.744116388532311435e-01
9.400000000000000000e+03,3.106382978723403188e-01
9.450000000000000000e+03,3.810330228619817627e-01
9.500000000000000000e+03,3.178947368421049524e-01
9.550000000000000000e+03,3.870967741935486539e-01
9.600000000000000000e+03,3.241666666666663810e-01
9.650000000000000000e+03,3.934494195688227891e-01
9.700000000000000000e+03,3.303092783505152674e-01
9.750000000000000000e+03,3.992613869511695834e-01
9.800000000000000000e+03,3.367346938775507836e-01
9.850000000000000000e+03,4.049553208773357116e-01
9.900000000000000000e+03,3.426262626262625011e-01
9.950000000000000000e+03,4.097305991154001625e-01
1.000000000000000000e+04,3.483999999999999320e-01
1.005000000000000000e+04,4.148089171974524980e-01
1.010000000000000000e+04,3.544554455445544927e-01
1.015000000000000000e+04,4.193929838391805553e-01
1.020000000000000000e+04,3.600000000000000977e-01
1.025000000000000000e+04,4.246682279469169430e-01
1.030000000000000000e+04,3.654368932038837281e-01
1.035000000000000000e+04,4.302280633938927457e-01
1.040000000000000000e+04,3.711538461538460565e-01
1.045000000000000000e+04,4.352986217457887053e-01
1.050000000000000000e+04,3.759999999999998899e-01
1.055000000000000000e+04,4.398938187334092698e-01
1.060000000000000000e+04,3.815094339622640551e-01
1.065000000000000000e+04,4.451540195341849304e-01
1.070000000000000000e+04,3.869158878504670995e-01
1.075000000000000000e+04,4.503163379233345309e-01
1.080000000000000000e+04,3.925925925925923266e-01
1.085000000000000000e+04,4.546460176991151125e-01
1.090000000000000000e+04,3.974311926605502698e-01
1.095000000000000000e+04,4.585312385823895331e-01
1.100000000000000000e+04,4.021818181818179183e-01
1.105000000000000000e+04,4.627081824764663343e-01
1.110000000000000000e+04,4.064864864864863869e-01
1.115000000000000000e+04,4.664513814137065673e-01
1.120000000000000000e+04,4.114285714285714213e-01
1.125000000000000000e+04,4.711948790896163253e-01
1.130000000000000000e+04,4.159292035398231002e-01
1.135000000000000000e+04,4.744448360944664711e-01
1.140000000000000000e+04,4.203508771929824195e-01
1.145000000000000000e+04,4.786862334032149224e-01
1.150000000000000000e+04,4.250434782608697448e-01
1.155000000000000000e+04,4.832005542085215932e-01
1.160000000000000000e+04,4.299999999999999933e-01
1.165000000000000000e+04,4.872939560439566997e-01
1.170000000000000000e+04,4.345299145299146293e-01
1.175000000000000000e+04,4.909771876064017437e-01
1.180000000000000000e+04,4.383050847457627963e-01
1.185000000000000000e+04,4.949358541526004407e-01
1.190000000000000000e+04,4.430252100840338936e-01
1.195000000000000000e+04,4.981586876464689784e-01
1.200000000000000000e+04,4.470000000000002305e-01
1.205000000000000000e+04,5.013280212483410825e-01
1.210000000000000000e+04,4.509090909090913146e-01
1.215000000000000000e+04,5.041159038524871683e-01
1.220000000000000000e+04,4.547540983606558895e-01
1.225000000000000000e+04,5.075114304376238117e-01
1.230000000000000000e+04,4.582113821138216747e-01
1.235000000000000000e+04,5.105280207321036823e-01
1.240000000000000000e+04,4.625806451612907710e-01
1.245000000000000000e+04,5.141388174807209888e-01
1.250000000000000000e+04,4.665600000000002523e-01
1.255000000000000000e+04,5.170545106789943279e-01
1.260000000000000000e+04,4.698412698412700039e-01
1.265000000000000000e+04,5.183428209993691249e-01
1.270000000000000000e+04,4.737007874015750075e-01
1.275000000000000000e+04,5.202384687794179285e-01
1.280000000000000000e+04,4.774999999999999800e-01
1.285000000000000000e+04,5.236612702366140182e-01
1.290000000000000000e+04,4.812403100775193288e-01
1.295000000000000000e+04,5.264133456904556141e-01
1.300000000000000000e+04,4.839999999999999858e-01
1.305000000000000000e+04,5.297363580625399360e-01
1.310000000000000000e+04,4.867175572519084059e-01
1.315000000000000000e+04,5.327045938545800219e-01
1.320000000000000000e+04,4.890909090909094648e-01
1.325000000000000000e+04,5.356280193236726550e-01
1.330000000000000000e+04,4.923308270676695075e-01
1.335000000000000000e+04,5.331135750674269591e-01
1.340000000000000000e+04,4.955223880597018904e-01
1.345000000000000000e+04,5.291493158834039701e-01
1.350000000000000000e+04,4.989629629629632745e-01
1.355000000000000000e+04,5.252435783879551012e-01
1.360000000000000000e+04,5.014705882352943345e-01
1.365000000000000000e+04,5.216881594372814179e-01
1.370000000000000000e+04,5.048175182481754453e-01
1.375000000000000000e+04,5.181844631946478374e-01
1.380000000000000000e+04,5.040579710144931225e-01
1.385000000000000000e+04,5.153090699017921494e-01
1.390000000000000000e+04,5.007194244604320499e-01
1.395000000000000000e+04,5.116145683969041125e-01
1.400000000000000000e+04,4.977142857142865529e-01
1.405000000000000000e+04,5.085421412300695776e-01
1.410000000000000000e+04,4.941843971631216248e-01
1.415000000000000000e+04,5.049476957873915151e-01
1.420000000000000000e+04,4.912676056338037833e-01
1.425000000000000000e+04,5.014037057832689825e-01
1.430000000000000000e+04,4.883916083916094442e-01
1.435000000000000000e+04,4.979091162531373849e-01
1.440000000000000000e+04,4.852777777777789181e-01
1.445000000000000000e+04,4.944629014396467737e-01
1.450000000000000000e+04,4.819310344827595904e-01
1.455000000000000000e+04,4.910640637888382676e-01
1.460000000000000000e+04,4.786301369863023014e-01
1.465000000000000000e+04,4.879847078099409652e-01
1.470000000000000000e+04,4.759183673469396525e-01
1.475000000000000000e+04,4.849471114727429977e-01
1.480000000000000000e+04,4.727027027027034811e-01
1.485000000000000000e+04,4.822198275862078498e-01
1.490000000000000000e+04,4.697986577181217371e-01
1.495000000000000000e+04,4.792614396574801372e-01
1.500000000000000000e+04,4.666666666666676178e-01
1.505000000000000000e+04,4.763423710792140664e-01
1.510000000000000000e+04,4.638410596026499855e-01
1.515000000000000000e+04,4.739899656720368282e-01
1.520000000000000000e+04,4.610526315789479912e-01
1.525000000000000000e+04,4.708814270724036022e-01
1.530000000000000000e+04,4.580392156862750919e-01
1.535000000000000000e+04,4.680740161584577286e-01
1.540000000000000000e+04,4.553246753246758538e-01
1.545000000000000000e+04,4.650440186431906708e-01
1.550000000000000000e+04,4.523870967741939753e-01
1.555000000000000000e+04,4.625675328016469190e-01
1.560000000000000000e+04,4.500000000000005107e-01
1.565000000000000000e+04,4.596114519427405565e-01
1.570000000000000000e+04,4.473885350318475562e-01
1.575000000000000000e+04,4.569469138938278552e-01
1.580000000000000000e+04,4.445569620253168042e-01
1.585000000000000000e+04,4.540636042402828587e-01
1.590000000000000000e+04,4.417610062893085332e-01
1.595000000000000000e+04,4.512164534737900801e-01
1.600000000000000000e+04,4.392500000000003069e-01
1.605000000000000000e+04,4.489032901296113875e-01
1.610000000000000000e+04,4.370186335403729028e-01
1.615000000000000000e+04,4.463710676244738162e-01
1.620000000000000000e+04,4.343209876543211445e-01
1.625000000000000000e+04,4.436238306253078578e-01
1.630000000000000000e+04,4.316564417177916058e-01
1.635000000000000000e+04,4.411548813310496864e-01
1.640000000000000000e+04,4.295121951219512124e-01
1.645000000000000000e+04,4.387159533073928253e-01
1.650000000000000000e+04,4.271515151515150599e-01
1.655000000000000000e+04,4.360647812424460201e-01
1.660000000000000000e+04,4.245783132530119297e-01
1.665000000000000000e+04,4.336857280153768590e-01
1.670000000000000000e+04,4.220359281437124355e-01
1.675000000000000000e+04,4.310962502985427047e-01
1.680000000000000000e+04,4.199999999999998734e-01
1.685000000000000000e+04,4.287749287749283433e-01
1.690000000000000000e+04,4.175147928994082380e-01
1.695000000000000000e+04,4.262449846589563274e-01
1.700000000000000000e+04,4.155294117647058139e-01
1.705000000000000000e+04,4.237447207883616174e-01
1.710000000000000000e+04,4.133333333333330528e-01
1.715000000000000000e+04,4.219734079776060187e-01
1.720000000000000000e+04,4.109302325581393744e-01
1.725000000000000000e+04,4.197588126159547683e-01
1.730000000000000000e+04,4.085549132947977058e-01
1.735000000000000000e+04,4.175697486741980491e-01
1.740000000000000000e+04,4.062068965517242058e-01
1.745000000000000000e+04,4.151765245300314544e-01
1.750000000000000000e+04,4.038857142857144034e-01
1.755000000000000000e+04,4.130385229085928311e-01
1.760000000000000000e+04,4.018181818181817966e-01
1.765000000000000000e+04,4.106980961015403997e-01
1.770000000000000000e+04,4.002259887005649719e-01
1.775000000000000000e+04,4.083840432724805125e-01
1.780000000000000000e+04,3.979775280898876222e-01
1.785000000000000000e+04,4.069923800986097184e-01
1.790000000000000000e+04,3.962011173184356583e-01
1.795000000000000000e+04,4.049476264764866884e-01
1.800000000000000000e+04,3.946666666666665546e-01
1.805000000000000000e+04,4.027039007092187428e-01
1.810000000000000000e+04,3.927071823204417722e-01
1.815000000000000000e+04,4.004849019175654168e-01
1.820000000000000000e+04,3.909890109890107324e-01
1.825000000000000000e+04,3.982902235861452422e-01
1.830000000000000000e+04,3.892896174863385017e-01
1.835000000000000000e+04,3.961194680619127828e-01
1.840000000000000000e+04,3.871739130434780907e-01
1.845000000000000000e+04,3.941890719861219639e-01
1.850000000000000000e+04,3.850810810810809115e-01
1.855000000000000000e+04,3.920638343756727706e-01
1.860000000000000000e+04,3.832258064516127494e-01
1.865000000000000000e+04,3.901758901758891063e-01
1.870000000000000000e+04,3.811764705882350612e-01
1.875000000000000000e+04,3.883080861958599361e-01
1.880000000000000000e+04,3.795744680851062536e-01
1.885000000000000000e+04,3.862478777589126167e-01
1.890000000000000000e+04,3.775661375661373276e-01
1.895000000000000000e+04,3.844205193160218359e-01
1.900000000000000000e+04,3.755789473684206792e-01
1.905000000000000000e+04,3.824023519529600734e-01
1.910000000000000000e+04,3.738219895287952510e-01
1.915000000000000000e+04,3.804052642573629295e-01
1.920000000000000000e+04,3.718749999999994005e-01
1.925000000000000000e+04,3.784289276807972224e-01
1.930000000000000000e+04,3.699481865284968141e-01
1.935000000000000000e+04,3.764730204672309677e-01
1.940000000000000000e+04,3.682474226804117734e-01
1.945000000000000000e+04,3.747429041546680994e-01
1.950000000000000000e+04,3.663589743589736880e-01
1.955000000000000000e+04,3.730304890525876216e-01
1.960000000000000000e+04,3.648979591836729042e-01
1.965000000000000000e+04,3.711319218241034834e-01
1.970000000000000000e+04,3.630456852791872913e-01
1.975000000000000000e+04,3.692525825400032602e-01
1.980000000000000000e+04,3.614141414141407993e-01
1.985000000000000000e+04,3.673921805723491807e-01
1.990000000000000000e+04,3.595979899497483423e-01
1.995000000000000000e+04,3.655504311209137325e-01
2.000000000000000000e+04,3.577999999999996739e-01
2.005000000000000000e+04,3.639265762170784124e-01
2.010000000000000000e+04,3.564179104477609439e-01
2.015000000000000000e+04,3.627159023228105905e-01
2.020000000000000000e+04,3.548514851485144450e-01
2.025000000000000000e+04,3.611220861319628939e-01
2.030000000000000000e+04,3.533004926108370136e-01
2.035000000000000000e+04,3.595439355219178235e-01
2.040000000000000000e+04,3.521568627450976097e-01
2.045000000000000000e+04,3.577856025039115595e-01
2.050000000000000000e+04,3.504390243902434365e-01
2.055000000000000000e+04,3.560443838816421680e-01
2.060000000000000000e+04,3.491262135922325038e-01
2.065000000000000000e+04,3.543200309957372784e-01
2.070000000000000000e+04,3.474396135265696017e-01
2.075000000000000000e+04,3.528050896471942033e-01
2.080000000000000000e+04,3.465384615384611289e-01
2.085000000000000000e+04,3.513046815042203952e-01
2.090000000000000000e+04,3.450717703349278076e-01
2.095000000000000000e+04,3.496276494176046579e-01
2.100000000000000000e+04,3.438095238095232875e-01
2.105000000000000000e+04,3.483466362599763610e-01
2.110000000000000000e+04,3.427488151658761306e-01
2.115000000000000000e+04,3.466994514847731024e-01
2.120000000000000000e+04,3.413207547169803679e-01
2.125000000000000000e+04,3.458207831325290638e-01
2.130000000000000000e+04,3.399061032863842646e-01
2.135000000000000000e+04,3.443882330897495847e-01
2.140000000000000000e+04,3.383177570093450215e-01
2.145000000000000000e+04,3.427825438269290204e-01
2.150000000000000000e+04,3.373023255813946131e-01
2.155000000000000000e+04,3.419342862446618780e-01
2.160000000000000000e+04,3.357407407407398958e-01
2.165000000000000000e+04,3.407243163340711312e-01
2.170000000000000000e+04,3.341935483870958623e-01
2.175000000000000000e+04,3.391576236895336161e-01
2.180000000000000000e+04,3.326605504587146767e-01
2.185000000000000000e+04,3.377883559135835823e-01
2.190000000000000000e+04,3.311415525114146385e-01
2.195000000000000000e+04,3.362493165664285910e-01
2.200000000000000000e+04,3.298181818181809555e-01
2.205000000000000000e+04,3.347242380261234995e-01
2.210000000000000000e+04,3.283257918552027199e-01
2.215000000000000000e+04,3.332129311901739221e-01
2.220000000000000000e+04,3.272072072072063631e-01
2.225000000000000000e+04,3.317152103559859455e-01
2.230000000000000000e+04,3.257399103139003715e-01
2.235000000000000000e+04,3.304098800787532708e-01
2.240000000000000000e+04,3.244642857142847059e-01
2.245000000000000000e+04,3.291161796151094165e-01
2.250000000000000000e+04,3.235555555555544860e-01
2.255000000000000000e+04,3.278339542309729460e-01
2.260000000000000000e+04,3.223008849557512656e-01
2.265000000000000000e+04,3.267396679618498334e-01
2.270000000000000000e+04,3.208810572687215146e-01
2.275000000000000000e+04,3.253033233690862391e-01
2.280000000000000000e+04,3.196491228070166835e-01
2.285000000000000000e+04,3.244047619047607522e-01
2.290000000000000000e+04,3.186026200873354197e-01
2.295000000000000000e+04,3.231654174655732570e-01
2.300000000000000000e+04,3.172173913043469518e-01
2.305000000000000000e+04,3.217632766400543853e-01
2.310000000000000000e+04,3.161904761904753558e-01
2.315000000000000000e+04,3.203732503888013783e-01
2.320000000000000000e+04,3.151724137931026237e-01
2.325000000000000000e+04,3.193392980041283580e-01
2.330000000000000000e+04,3.139914163090120058e-01
2.335000000000000000e+04,3.179715607332523342e-01
2.340000000000000000e+04,3.126495726495716609e-01
2.345000000000000000e+04,3.166154895939942704e-01
2.350000000000000000e+04,3.114893617021267103e-01
2.355000000000000000e+04,3.154408017666035513e-01
2.360000000000000000e+04,3.101694915254226137e-01
2.365000000000000000e+04,3.141069012178612785e-01
2.370000000000000000e+04,3.090295358649777779e-01
2.375000000000000000e+04,3.127842344618488313e-01
2.380000000000000000e+04,3.078991596638644967e-01
2.385000000000000000e+04,3.114726601811467210e-01
2.390000000000000000e+04,3.071129707112960627e-01
2.395000000000000000e+04,3.101720394187399976e-01
2.400000000000000000e+04,3.061666666666657544e-01
2.405000000000000000e+04,3.090485695276108391e-01
2.410000000000000000e+04,3.057261410788371658e-01
2.415000000000000000e+04,3.079344045055483758e-01
2.420000000000000000e+04,3.076033057851230712e-01
2.425000000000000000e+04,3.068294292312760407e-01
2.430000000000000000e+04,3.078189300411515172e-01
2.435000000000000000e+04,3.055692459339567901e-01
2.440000000000000000e+04,3.073770491803271554e-01
2.445000000000000000e+04,3.044829842931929265e-01
2.450000000000000000e+04,3.062857142857136061e-01
2.455000000000000000e+04,3.032426266905647871e-01
2.460000000000000000e+04,3.052032520325196341e-01
2.465000000000000000e+04,3.020123336579025874e-01
2.470000000000000000e+04,3.039676113360317289e-01
2.475000000000000000e+04,3.007919831905602193e-01
2.480000000000000000e+04,3.027419354838702947e-01
2.485000000000000000e+04,2.997424339987115327e-01
2.490000000000000000e+04,3.016867469879511710e-01
2.495000000000000000e+04,2.987012987012980236e-01
2.500000000000000000e+04,3.006399999999991857e-01
2.505000000000000000e+04,2.976684765250711129e-01
2.510000000000000000e+04,2.996015936254973200e-01
2.515000000000000000e+04,2.966438682996652698e-01
2.520000000000000000e+04,2.985714285714278216e-01
2.525000000000000000e+04,2.956273764258547931e-01
2.530000000000000000e+04,2.988142292490111873e-01
2.535000000000000000e+04,2.961969386144857608e-01
2.540000000000000000e+04,2.984251968503930375e-01
2.545000000000000000e+04,2.951901917635957884e-01
2.550000000000000000e+04,2.974117647058816538e-01
2.555000000000000000e+04,2.943478941600120025e-01
2.560000000000000000e+04,2.995312499999994160e-01
2.565000000000000000e+04,2.933562071116652126e-01
2.570000000000000000e+04,3.022568093385206156e-01
2.575000000000000000e+04,2.922168712132979240e-01
2.580000000000000000e+04,3.049612403100769864e-01
2.585000000000000000e+04,2.912411018260598339e-01
2.590000000000000000e+04,3.073359073359068216e-01
2.595000000000000000e+04,2.904270078618774731e-01
2.600000000000000000e+04,3.099999999999995537e-01
2.605000000000000000e+04,2.894656019656016710e-01
2.610000000000000000e+04,3.126436781609192028e-01
2.615000000000000000e+04,2.885115496405075142e-01
2.620000000000000000e+04,3.149618320610683697e-01
2.625000000000000000e+04,2.874123742761348077e-01
2.630000000000000000e+04,3.174144486692010436e-01
2.635000000000000000e+04,2.892060118415055170e-01
2.640000000000000000e+04,3.196969696969692021e-01
2.645000000000000000e+04,2.918935269207496574e-01
2.650000000000000000e+04,3.221132075471692668e-01
2.655000000000000000e+04,2.942594545728487443e-01
2.660000000000000000e+04,3.243609022556384613e-01
2.665000000000000000e+04,2.969078354848387891e-01
2.670000000000000000e+04,3.265917602996245561e-01
2.675000000000000000e+04,2.992373261552258579e-01
2.680000000000000000e+04,3.289552238805961148e-01
2.685000000000000000e+04,3.016984505363521363e-01
2.690000000000000000e+04,3.313011152416346916e-01
2.695000000000000000e+04,3.042897432091428711e-01
2.700000000000000000e+04,3.337777777777768962e-01
2.705000000000000000e+04,3.065661047027498642e-01
2.710000000000000000e+04,3.362361623616226813e-01
2.715000000000000000e+04,3.086783556799757022e-01
2.720000000000000000e+04,3.385294117647048018e-01
2.725000000000000000e+04,3.109219025249552182e-01
2.730000000000000000e+04,3.406593406593396711e-01
2.735000000000000000e+04,3.132953049583143135e-01
2.740000000000000000e+04,3.429197080291963018e-01
2.745000000000000000e+04,3.155056834742051008e-01
2.750000000000000000e+04,3.453090909090901772e-01
2.755000000000000000e+04,3.177000145201097081e-01
2.760000000000000000e+04,3.476811594202890432e-01
2.765000000000000000e+04,3.200231481481475848e-01
2.770000000000000000e+04,3.493140794223819623e-01
2.775000000000000000e+04,3.223295372639463086e-01
2.780000000000000000e+04,3.515107913669057171e-01
2.785000000000000000e+04,3.247629991381782433e-01
2.790000000000000000e+04,3.538351254480279207e-01
2.795000000000000000e+04,3.267496779733787271e-01
2.800000000000000000e+04,3.559999999999993170e-01
2.805000000000000000e+04,3.288648031945231587e-01
2.810000000000000000e+04,3.580071174377214005e-01
2.815000000000000000e+04,3.306806877930931754e-01
2.820000000000000000e+04,3.599999999999989320e-01
2.825000000000000000e+04,3.329085244973090663e-01
2.830000000000000000e+04,3.618374558303877331e-01
2.835000000000000000e+04,3.348384365740081914e-01
2.840000000000000000e+04,3.638028169014074775e-01
2.845000000000000000e+04,3.368953880764899433e-01
2.850000000000000000e+04,3.660350877192974917e-01
2.855000000000000000e+04,3.389379291018629892e-01
2.860000000000000000e+04,3.679720279720272158e-01
2.865000000000000000e+04,3.409662105557101919e-01
2.870000000000000000e+04,3.701742160278739813e-01
2.875000000000000000e+04,3.431195213580068848e-01
2.880000000000000000e+04,3.722222222222213994e-01
2.885000000000000000e+04,3.451192457016075688e-01
2.890000000000000000e+04,3.742560553633209053e-01
2.895000000000000000e+04,3.473815116761079236e-01
2.900000000000000000e+04,3.761379310344821203e-01
2.905000000000000000e+04,3.494904984852649221e-01
2.910000000000000000e+04,3.777319587628859554e-01
2.915000000000000000e+04,3.514477837244399105e-01
2.920000000000000000e+04,3.794520547945199329e-01
2.925000000000000000e+04,3.533916849015308337e-01
2.930000000000000000e+04,3.812969283276444465e-01
2.935000000000000000e+04,3.551860433419644081e-01
2.940000000000000000e+04,3.832653061224482460e-01
2.945000000000000000e+04,3.569682151589230745e-01
2.950000000000000000e+04,3.850847457627112891e-01
2.955000000000000000e+04,3.591444429402993466e-01
2.960000000000000000e+04,3.871621621621614273e-01
2.965000000000000000e+04,3.610361575822977898e-01
2.970000000000000000e+04,3.889562289562282227e-01
2.975000000000000000e+04,3.631840796019886741e-01
2.980000000000000000e+04,3.907382550335564142e-01
2.985000000000000000e+04,3.649155722326439810e-01
2.990000000000000000e+04,3.926421404682265970e-01
2.995000000000000000e+04,3.670361960731919337e-01
3.000000000000000000e+04,3.946666666666657775e-01
3.005000000000000000e+04,3.686102236421707201e-01
3.010000000000000000e+04,3.962790697674410390e-01
3.015000000000000000e+04,3.707045243465551532e-01
3.020000000000000000e+04,3.980132450331116956e-01
3.025000000000000000e+04,3.725204972229552158e-01
3.030000000000000000e+04,3.994719471947186240e-01
3.035000000000000000e+04,3.744563068406467909e-01
3.040000000000000000e+04,4.011842105263148661e-01
3.045000000000000000e+04,3.763794009458736323e-01
3.050000000000000000e+04,4.028852459016384335e-01
3.055000000000000000e+04,3.777661385360731039e-01
3.060000000000000000e+04,4.045751633986917617e-01
3.065000000000000000e+04,3.792743409031573143e-01
3.070000000000000000e+04,4.062540716612366709e-01
3.075000000000000000e+04,3.811630024717045928e-01
3.080000000000000000e+04,4.079220779220769089e-01
3.085000000000000000e+04,3.831690871369285989e-01
3.090000000000000000e+04,4.094498381877013093e-01
3.095000000000000000e+04,3.847744603851616096e-01
3.100000000000000000e+04,4.107096774193540467e-01
3.105000000000000000e+04,3.867559907240395445e-01
3.110000000000000000e+04,4.124758842443723705e-01
3.115000000000000000e+04,3.882111210992675310e-01
3.120000000000000000e+04,4.142307692307686806e-01
3.125000000000000000e+04,3.897849462365587381e-01
3.130000000000000000e+04,4.159744408945681426e-01
3.135000000000000000e+04,3.914763302284034463e-01
3.140000000000000000e+04,4.177070063694263702e-01
3.145000000000000000e+04,3.927753752225893180e-01
3.150000000000000000e+04,4.194285714285713729e-01
3.155000000000000000e+04,3.945733485482435521e-01
3.160000000000000000e+04,4.208860759493668335e-01
3.165000000000000000e+04,3.964863498483311433e-01
3.170000000000000000e+04,4.223343848580438098e-01
3.175000000000000000e+04,3.983872999874004672e-01
3.180000000000000000e+04,4.240251572327041751e-01
3.185000000000000000e+04,4.002763124843001785e-01
3.190000000000000000e+04,4.253291536050154975e-01
3.195000000000000000e+04,4.020282959809691192e-01
3.200000000000000000e+04,4.271249999999999214e-01
3.205000000000000000e+04,4.037693459810284824e-01
3.210000000000000000e+04,4.286604361370717209e-01
3.215000000000000000e+04,4.054995645141222793e-01
3.220000000000000000e+04,4.303105590062111241e-01
3.225000000000000000e+04,4.072190523443315335e-01
3.230000000000000000e+04,4.319504643962848722e-01
3.235000000000000000e+04,4.089279089897369657e-01
3.240000000000000000e+04,4.314814814814815214e-01
3.245000000000000000e+04,4.105029585798818381e-01
3.250000000000000000e+04,4.302769230769232234e-01
3.255000000000000000e+04,4.121912252672976784e-01
3.260000000000000000e+04,4.290797546012270480e-01
3.265000000000000000e+04,4.138691497182063750e-01
3.270000000000000000e+04,4.278899082568807799e-01
3.275000000000000000e+04,4.134603639916941131e-01
3.280000000000000000e+04,4.265853658536585824e-01
3.285000000000000000e+04,4.124452021432050697e-01
3.290000000000000000e+04,4.252887537993921829e-01
3.295000000000000000e+04,4.139856743960180774e-01
3.300000000000000000e+04,4.241212121212124542e-01
3.305000000000000000e+04,4.157588961510532699e-01
3.310000000000000000e+04,4.229607250755290093e-01
3.315000000000000000e+04,4.174007481597686309e-01
3.320000000000000000e+04,4.216867469879522212e-01
3.325000000000000000e+04,4.190327237728589393e-01
3.330000000000000000e+04,4.206606606606611010e-01
3.335000000000000000e+04,4.204150173923478229e-01
3.340000000000000000e+04,4.194011976047907209e-01
3.345000000000000000e+04,4.192776847644109073e-01
3.350000000000000000e+04,4.182686567164181635e-01
3.355000000000000000e+04,4.182663646118996992e-01
3.360000000000000000e+04,4.171428571428573151e-01
3.365000000000000000e+04,4.170233000475513929e-01
3.370000000000000000e+04,4.159050445103859572e-01
3.375000000000000000e+04,4.160246533127889834e-01
3.380000000000000000e+04,4.147928994082842324e-01
3.385000000000000000e+04,4.149137319782557065e-01
3.390000000000000000e+04,4.135693215339236173e-01
3.395000000000000000e+04,4.139271827500884959e-01
3.400000000000000000e+04,4.124705882352944775e-01
3.405000000000000000e+04,4.130639097744360777e-01
3.410000000000000000e+04,4.112609970674490079e-01
3.415000000000000000e+04,4.118542813634765154e-01
3.420000000000000000e+04,4.100584795321641218e-01
3.425000000000000000e+04,4.106517168885774338e-01
3.430000000000000000e+04,4.092128279883388009e-01
3.435000000000000000e+04,4.094561546523814988e-01
3.440000000000000000e+04,4.081395348837214554e-01
3.445000000000000000e+04,4.086158848118904285e-01
3.450000000000000000e+04,4.071884057971020265e-01
3.455000000000000000e+04,4.074331365057311527e-01
3.460000000000000000e+04,4.060115606936420818e-01
3.465000000000000000e+04,4.063726622027242219e-01
3.470000000000000000e+04,4.048414985590781390e-01
3.475000000000000000e+04,4.052031771612751854e-01
3.480000000000000000e+04,4.039080459770118536e-01
3.485000000000000000e+04,4.040404040404037000e-01
3.490000000000000000e+04,4.028653295128942213e-01
3.495000000000000000e+04,4.029987409866082615e-01
3.500000000000000000e+04,4.017142857142860790e-01
3.505000000000000000e+04,4.018488929468153614e-01
3.510000000000000000e+04,4.006837606837610477e-01
3.515000000000000000e+04,4.008193922840552759e-01
3.520000000000000000e+04,3.997727272727275571e-01
3.525000000000000000e+04,3.997957330912383367e-01
3.530000000000000000e+04,3.986402266288954777e-01
3.535000000000000000e+04,3.987778657915572178e-01
3.540000000000000000e+04,3.976271186440680783e-01
3.545000000000000000e+04,3.978785827127049868e-01
3.550000000000000000e+04,3.967323943661974495e-01
3.555000000000000000e+04,3.967593113536616034e-01
3.560000000000000000e+04,3.961797752808991491e-01
3.565000000000000000e+04,3.956463195691192203e-01
3.570000000000000000e+04,3.950700280112047214e-01
3.575000000000000000e+04,3.945395546603994719e-01
3.580000000000000000e+04,3.939664804469276693e-01
3.585000000000000000e+04,3.936621289890639419e-01
3.590000000000000000e+04,3.928690807799445350e-01
3.595000000000000000e+04,3.925670412818507149e-01
3.600000000000000000e+04,3.917777777777781134e-01
3.605000000000000000e+04,3.914780292942734996e-01
3.610000000000000000e+04,3.906925207756235530e-01
3.615000000000000000e+04,3.906163549850606986e-01
3.620000000000000000e+04,3.897237569060775786e-01
3.625000000000000000e+04,3.895387331714846302e-01
3.630000000000000000e+04,3.887603305785125030e-01
3.635000000000000000e+04,3.884670408275549547e-01
3.640000000000000000e+04,3.876923076923079470e-01
3.645000000000000000e+04,3.874012291483748816e-01
3.650000000000000000e+04,3.866301369863016646e-01
3.655000000000000000e+04,3.865601400897440421e-01
3.660000000000000000e+04,3.856830601092900435e-01
3.665000000000000000e+04,3.856144946518219041e-01
3.670000000000000000e+04,3.847411444141693448e-01
3.675000000000000000e+04,3.847828453249147462e-01
3.680000000000000000e+04,3.838043478260875774e-01
3.685000000000000000e+04,3.838471558836291653e-01
3.690000000000000000e+04,3.829810298102988009e-01
3.695000000000000000e+04,3.828082710836840930e-01
3.700000000000000000e+04,3.820540540540546814e-01
3.705000000000000000e+04,3.819909306845162833e-01
3.710000000000000000e+04,3.812398921832889642e-01
3.715000000000000000e+04,3.809626359427143449e-01
3.720000000000000000e+04,3.803225806451618340e-01
3.725000000000000000e+04,3.801546391752563814e-01
3.730000000000000000e+04,3.793029490616626753e-01
3.735000000000000000e+04,3.793509692620742890e-01
3.740000000000000000e+04,3.782887700534763864e-01
3.745000000000000000e+04,3.783379619739359878e-01
3.750000000000000000e+04,3.772800000000004483e-01
3.755000000000000000e+04,3.773303504847117518e-01
3.760000000000000000e+04,3.764893617021281003e-01
3.765000000000000000e+04,3.765405864853366702e-01
3.770000000000000000e+04,3.754907161803718862e-01
3.775000000000000000e+04,3.755430751298072245e-01
3.780000000000000000e+04,3.744973544973551616e-01
3.785000000000000000e+04,3.745508349186208452e-01
3.790000000000000000e+04,3.735092348284966279e-01
3.795000000000000000e+04,3.736692315800560493e-01
3.800000000000000000e+04,3.726315789473689799e-01
3.805000000000000000e+04,3.726871320437333823e-01
3.810000000000000000e+04,3.716535433070870531e-01
3.815000000000000000e+04,3.718150361748970290e-01
3.820000000000000000e+04,3.707853403141364024e-01
3.825000000000000000e+04,3.710520811545693909e-01
3.830000000000000000e+04,3.700261096605748090e-01
3.835000000000000000e+04,3.700844894127455764e-01
3.840000000000000000e+04,3.690625000000003486e-01
3.845000000000000000e+04,3.691219309196829279e-01
3.850000000000000000e+04,3.683116883116887008e-01
3.855000000000000000e+04,3.681643665040981728e-01
3.860000000000000000e+04,3.674611398963733566e-01
3.865000000000000000e+04,3.673152556406535929e-01
3.870000000000000000e+04,3.665116279069772220e-01
3.875000000000000000e+04,3.666769897801170908e-01
3.880000000000000000e+04,3.656701030927839713e-01
3.885000000000000000e+04,3.658360790774293214e-01
3.890000000000000000e+04,3.647300771208230041e-01
3.895000000000000000e+04,3.649994864948130635e-01
3.900000000000000000e+04,3.640000000000005453e-01
3.905000000000000000e+04,3.641671788567910628e-01
3.910000000000000000e+04,3.631713554987215375e-01
3.915000000000000000e+04,3.633391233268615794e-01
3.920000000000000000e+04,3.624489795918370838e-01
3.925000000000000000e+04,3.625152874031790651e-01
3.930000000000000000e+04,3.616284987277357255e-01
3.935000000000000000e+04,3.615939819050517090e-01
3.940000000000000000e+04,3.607106598984775037e-01
3.945000000000000000e+04,3.608801460150065643e-01
3.950000000000000000e+04,3.600000000000002642e-01
3.955000000000000000e+04,3.599676342672190055e-01
3.960000000000000000e+04,3.591919191919193954e-01
3.965000000000000000e+04,3.591606133979009519e-01
3.970000000000000000e+04,3.585894206549118945e-01
3.975000000000000000e+04,3.582570192210922655e-01
3.980000000000000000e+04,3.577889447236181630e-01
3.985000000000000000e+04,3.574583416984534190e-01
3.990000000000000000e+04,3.568922305764412606e-01
3.995000000000000000e+04,3.565635325923693366e-01
4.000000000000000000e+04,3.561000000000001386e-01
4.005000000000000000e+04,3.557730723132232487e-01
4.010000000000000000e+04,3.552119700748130326e-01
4.015000000000000000e+04,3.549865497658655777e-01
4.020000000000000000e+04,3.544278606965173828e-01
4.025000000000000000e+04,3.541045517789697117e-01
4.030000000000000000e+04,3.535483870967742748e-01
4.035000000000000000e+04,3.532269257460091683e-01
4.040000000000000000e+04,3.527722772277228080e-01
4.045000000000000000e+04,3.524525316455690560e-01
4.050000000000000000e+04,3.519012345679012888e-01
4.055000000000000000e+04,3.515833086712037980e-01
4.060000000000000000e+04,3.511330049261083830e-01
4.065000000000000000e+04,3.508167683526857150e-01
4.070000000000000000e+04,3.503685503685503022e-01
4.075000000000000000e+04,3.499558260528116138e-01
4.080000000000000000e+04,3.497058823529409777e-01
4.085000000000000000e+04,3.493928711320007929e-01
4.090000000000000000e+04,3.489486552567235278e-01
4.095000000000000000e+04,3.485396112142220559e-01
4.100000000000000000e+04,3.482926829268290225e-01
4.105000000000000000e+04,3.476905086727725691e-01
4.110000000000000000e+04,3.474452554744523192e-01
4.115000000000000000e+04,3.469427432682017920e-01
4.120000000000000000e+04,3.467961165048542571e-01
4.125000000000000000e+04,3.461016291698983394e-01
4.130000000000000000e+04,3.460532687651329820e-01
4.135000000000000000e+04,3.452645835348741032e-01
4.140000000000000000e+04,3.454106280193235401e-01
4.145000000000000000e+04,3.446245898475192582e-01
4.150000000000000000e+04,3.445783132530119697e-01
4.155000000000000000e+04,3.438914027149317376e-01
4.160000000000000000e+04,3.438461538461539679e-01
4.165000000000000000e+04,3.430656934306567374e-01
4.170000000000000000e+04,3.431175059952040751e-01
4.175000000000000000e+04,3.422439398294528923e-01
4.180000000000000000e+04,3.422966507177034878e-01
4.185000000000000000e+04,3.414261135538138592e-01
4.190000000000000000e+04,3.416706443914082625e-01
4.195000000000000000e+04,3.407075426718794153e-01
4.200000000000000000e+04,3.408571428571429696e-01
4.205000000000000000e+04,3.399923896499238984e-01
4.210000000000000000e+04,3.400475059382424559e-01
4.215000000000000000e+04,3.391857264876150246e-01
4.220000000000000000e+04,3.392417061611376350e-01
4.225000000000000000e+04,3.383828820299187301e-01
4.230000000000000000e+04,3.385342789598110858e-01
4.235000000000000000e+04,3.378671956172666913e-01
4.240000000000000000e+04,3.378301886792455244e-01
4.245000000000000000e+04,3.371654730493783836e-01
4.250000000000000000e+04,3.372235294117650328e-01
4.255000000000000000e+04,3.364670489799760356e-01
4.260000000000000000e+04,3.365258215962443900e-01
4.265000000000000000e+04,3.356781091727637500e-01
4.270000000000000000e+04,3.357377049180328976e-01
4.275000000000000000e+04,3.352671470010298305e-01
4.280000000000000000e+04,3.351401869158880387e-01
4.285000000000000000e+04,3.345780433159079581e-01
4.290000000000000000e+04,3.343589743589744367e-01
4.295000000000000000e+04,3.337990127596169310e-01
4.300000000000000000e+04,3.336744186046511351e-01
4.305000000000000000e+04,3.330236015610489320e-01
4.310000000000000000e+04,3.329930394431553364e-01
4.315000000000000000e+04,3.322517845554843197e-01
4.320000000000000000e+04,3.322222222222220855e-01
4.325000000000000000e+04,3.315760266370707532e-01
4.330000000000000000e+04,3.315473441108545138e-01
4.335000000000000000e+04,3.308111100858178166e-01
4.340000000000000000e+04,3.308755760368663479e-01
4.345000000000000000e+04,3.300497146013633976e-01
4.350000000000000000e+04,3.303908045977011487e-01
4.355000000000000000e+04,3.293836685955734978e-01
4.360000000000000000e+04,3.297247706422018476e-01
4.365000000000000000e+04,3.289039589442823708e-01
4.370000000000000000e+04,3.289702517162471640e-01
4.375000000000000000e+04,3.282435768492282802e-01
4.380000000000000000e+04,3.283105022831049880e-01
4.385000000000000000e+04,3.275862068965526563e-01
4.390000000000000000e+04,3.275626423690204958e-01
4.395000000000000000e+04,3.268408118685728891e-01
4.400000000000000000e+04,3.268181818181818965e-01
4.405000000000000000e+04,3.260988013076653869e-01
4.410000000000000000e+04,3.260770975056689336e-01
4.415000000000000000e+04,3.254507565461638996e-01
4.420000000000000000e+04,3.254298642533935970e-01
4.425000000000000000e+04,3.249864400650886997e-01
4.430000000000000000e+04,3.246952595936795638e-01
4.435000000000000000e+04,3.242536303779211537e-01
4.440000000000000000e+04,3.240540540540542969e-01
4.445000000000000000e+04,3.236141108711313996e-01
4.450000000000000000e+04,3.235955056179776190e-01
4.455000000000000000e+04,3.229774625123473242e-01
4.460000000000000000e+04,3.230493273542602295e-01
4.465000000000000000e+04,3.222540763304079237e-01
4.470000000000000000e+04,3.223266219239375174e-01
4.475000000000000000e+04,3.215339233038359001e-01
4.480000000000000000e+04,3.216964285714286609e-01
4.485000000000000000e+04,3.209061719586169259e-01
4.490000000000000000e+04,3.209799554565702095e-01
4.495000000000000000e+04,3.201922221233436394e-01
4.500000000000000000e+04,3.202666666666665884e-01
4.505000000000000000e+04,3.195702361925066848e-01
4.510000000000000000e+04,3.195565410199555645e-01
4.515000000000000000e+04,3.188624080800931404e-01
4.520000000000000000e+04,3.190265486725662458e-01
4.525000000000000000e+04,3.182461103253194090e-01
4.530000000000000000e+04,3.183222958057395635e-01
4.535000000000000000e+04,3.175443238952114222e-01
4.540000000000000000e+04,3.177092511013216436e-01
4.545000000000000000e+04,3.169336384439368492e-01
4.550000000000000000e+04,3.171868131868132989e-01
4.555000000000000000e+04,3.162378150522533460e-01
4.560000000000000000e+04,3.164912280701756009e-01
4.565000000000000000e+04,3.157202944269198452e-01
4.570000000000000000e+04,3.159737417943107030e-01
4.575000000000000000e+04,3.151176007694333481e-01
4.580000000000000000e+04,3.153711790393012304e-01
4.585000000000000000e+04,3.144302913976625979e-01
4.590000000000000000e+04,3.146840958605663929e-01
4.595000000000000000e+04,3.138330286410735415e-01
4.600000000000000000e+04,3.139999999999998903e-01
4.605000000000000000e+04,3.131514940931212632e-01
4.610000000000000000e+04,3.134924078091106403e-01
4.615000000000000000e+04,3.124729132356775518e-01
4.620000000000000000e+04,3.128138528138528773e-01
4.625000000000000000e+04,3.118837571354447502e-01
4.630000000000000000e+04,3.123110151187905581e-01
4.635000000000000000e+04,3.112971433503073371e-01
4.640000000000000000e+04,3.116379310344828957e-01
4.645000000000000000e+04,3.106269376507072577e-01
4.650000000000000000e+04,3.109677419354839323e-01
4.655000000000000000e+04,3.101314771848425744e-01
4.660000000000000000e+04,3.104721030042920105e-01
4.665000000000000000e+04,3.096381409706753796e-01
4.670000000000000000e+04,3.099785867237688786e-01
4.675000000000000000e+04,3.089757850603248035e-01
4.680000000000000000e+04,3.094871794871795756e-01
4.685000000000000000e+04,3.084016393442635673e-01
4.690000000000000000e+04,3.088272921108742297e-01
4.695000000000000000e+04,3.078299395075413392e-01
4.700000000000000000e+04,3.083404255319149301e-01
4.705000000000000000e+04,3.071756503995928811e-01
4.710000000000000000e+04,3.076857749469212866e-01
4.715000000000000000e+04,3.068634936794782386e-01
4.720000000000000000e+04,3.071186440677964868e-01
4.725000000000000000e+04,3.064679986454459382e-01
4.730000000000000000e+04,3.064693446088793127e-01
4.735000000000000000e+04,3.066655402551326515e-01
4.740000000000000000e+04,3.059915611814343350e-01
4.745000000000000000e+04,3.061035238576971795e-01
4.750000000000000000e+04,3.053473684210523120e-01
4.755000000000000000e+04,3.056279969714818523e-01
4.760000000000000000e+04,3.047058823529408267e-01
4.765000000000000000e+04,3.049865681665552275e-01
4.770000000000000000e+04,3.041509433962260589e-01
4.775000000000000000e+04,3.046829186562792779e-01
4.780000000000000000e+04,3.035983263598321935e-01
4.785000000000000000e+04,3.041297441899353804e-01
4.790000000000000000e+04,3.030480167014608095e-01
4.795000000000000000e+04,3.035788771168770328e-01
4.800000000000000000e+04,3.024166666666660563e-01
4.805000000000000000e+04,3.037795537795543455e-01
4.810000000000000000e+04,3.017879417879411053e-01
4.815000000000000000e+04,3.040624740383821023e-01
4.820000000000000000e+04,3.013278008298749255e-01
4.825000000000000000e+04,3.051732714309406957e-01
4.830000000000000000e+04,3.007039337474113894e-01
4.835000000000000000e+04,3.065276743608840726e-01
4.840000000000000000e+04,3.000826446280986937e-01
4.845000000000000000e+04,3.078764861294590038e-01
4.850000000000000000e+04,2.997113402061851728e-01
4.855000000000000000e+04,3.092197412869743811e-01
4.860000000000000000e+04,2.990946502057610368e-01
4.865000000000000000e+04,3.105574740996552840e-01
4.870000000000000000e+04,2.986447638603692001e-01
4.875000000000000000e+04,3.118897185525564830e-01
4.880000000000000000e+04,2.980327868852454265e-01
4.885000000000000000e+04,3.130527350147401799e-01
4.890000000000000000e+04,2.974233128834350426e-01
4.895000000000000000e+04,3.142927188036286346e-01
4.900000000000000000e+04,2.968163265306116294e-01
4.905000000000000000e+04,3.156907519164902642e-01
4.910000000000000000e+04,2.962118126272905716e-01
4.915000000000000000e+04,3.168389354602428876e-01
4.920000000000000000e+04,2.956910569105685727e-01
4.925000000000000000e+04,3.181448992852505264e-01
4.930000000000000000e+04,2.950912778904659639e-01
4.935000000000000000e+04,3.192834562697580147e-01
4.940000000000000000e+04,2.944939271255054281e-01
4.945000000000000000e+04,3.205791943051290449e-01
4.950000000000000000e+04,2.938989898989893268e-01
4.955000000000000000e+04,3.218697021070480169e-01
4.960000000000000000e+04,2.933870967741930014e-01
4.965000000000000000e+04,3.228327425072513024e-01
4.970000000000000000e+04,2.928772635814884118e-01
4.975000000000000000e+04,3.241939374447215805e-01
4.980000000000000000e+04,2.922891566265055641e-01
4.985000000000000000e+04,3.253891831166751403e-01
4.990000000000000000e+04,2.917835671342680626e-01
4.995000000000000000e+04,3.266597261151601983e-01
5.000000000000000000e+04,2.912799999999994838e-01
5.005000000000000000e+04,3.278452685421999746e-01
5.010000000000000000e+04,2.906986027944106210e-01
5.015000000000000000e+04,3.291058466937869520e-01
5.020000000000000000e+04,2.902788844621508324e-01
5.025000000000000000e+04,3.304410125776156004e-01
5.030000000000000000e+04,2.897813121272360681e-01
5.035000000000000000e+04,3.313736394692943787e-01
5.040000000000000000e+04,2.893650793650788255e-01
5.045000000000000000e+04,3.326197272438954911e-01
5.050000000000000000e+04,2.889504950495043190e-01
5.055000000000000000e+04,3.337817519981014502e-01
5.060000000000000000e+04,2.883794466403154511e-01
5.065000000000000000e+04,3.350181645869537705e-01
5.070000000000000000e+04,2.878895463510843244e-01
5.075000000000000000e+04,3.361708835816196173e-01
5.080000000000000000e+04,2.873228346456687676e-01
5.085000000000000000e+04,3.374764002517311456e-01
5.090000000000000000e+04,2.869155206286830850e-01
5.095000000000000000e+04,3.386197691764155082e-01
5.100000000000000000e+04,2.863529411764700328e-01
5.105000000000000000e+04,3.395235856448836076e-01
5.110000000000000000e+04,2.860273972602733750e-01
5.115000000000000000e+04,3.407366856964108015e-01
5.120000000000000000e+04,2.855468749999995337e-01
5.125000000000000000e+04,3.417108960349676816e-01
5.130000000000000000e+04,2.850682261208571933e-01
5.135000000000000000e+04,3.428371114746440185e-01
5.140000000000000000e+04,2.845136186770422237e-01
5.145000000000000000e+04,3.441144456538644536e-01
5.150000000000000000e+04,2.840388349514557098e-01
5.155000000000000000e+04,3.453092263521380101e-01
5.160000000000000000e+04,2.835658914728674818e-01
5.165000000000000000e+04,3.464993804213136741e-01
5.170000000000000000e+04,2.830947775628618324e-01
5.175000000000000000e+04,3.476849346834658960e-01
5.180000000000000000e+04,2.826254826254817054e-01
5.185000000000000000e+04,3.489430643419224043e-01
5.190000000000000000e+04,2.820809248554905224e-01
5.195000000000000000e+04,3.501193501193498592e-01
5.200000000000000000e+04,2.821538461538453113e-01
5.205000000000000000e+04,3.510605594835533583e-01
5.210000000000000000e+04,2.821497120921298563e-01
5.215000000000000000e+04,3.520748638490447391e-01
5.220000000000000000e+04,2.816858237547885668e-01
5.225000000000000000e+04,3.533149594242837588e-01
5.230000000000000000e+04,2.819885277246645949e-01
5.235000000000000000e+04,3.543974936960337940e-01
5.240000000000000000e+04,2.833587786259533225e-01
5.245000000000000000e+04,3.554758999389867613e-01
5.250000000000000000e+04,2.846476190476182055e-01
5.255000000000000000e+04,3.565502017203313057e-01
5.260000000000000000e+04,2.849429657794669279e-01
5.265000000000000000e+04,3.575444461328058376e-01
5.270000000000000000e+04,2.844022770398473288e-01
5.275000000000000000e+04,3.587624175324172215e-01
5.280000000000000000e+04,2.848484848484840182e-01
5.285000000000000000e+04,3.596730245231598011e-01
5.290000000000000000e+04,2.862003780718327395e-01
5.295000000000000000e+04,3.607312835234561255e-01
5.300000000000000000e+04,2.873207547169802645e-01
5.305000000000000000e+04,3.617101492987475631e-01
5.310000000000000000e+04,2.885875706214678926e-01
5.315000000000000000e+04,3.628358545947159008e-01
5.320000000000000000e+04,2.897744360902247962e-01
5.325000000000000000e+04,3.638822115384610090e-01
5.330000000000000000e+04,2.905065666041268813e-01
5.335000000000000000e+04,3.648496663417553632e-01
5.340000000000000000e+04,2.903370786516846214e-01
5.345000000000000000e+04,3.660380182607388400e-01
5.350000000000000000e+04,2.906915887850458624e-01
5.355000000000000000e+04,3.672219317248072157e-01
5.360000000000000000e+04,2.919402985074616708e-01
5.365000000000000000e+04,3.683268714583950443e-01
5.370000000000000000e+04,2.931843575418984771e-01
5.375000000000000000e+04,3.692788568876979594e-01
5.380000000000000000e+04,2.942750929368021517e-01
5.385000000000000000e+04,3.702273064923486956e-01
5.390000000000000000e+04,2.954359925788489494e-01
5.395000000000000000e+04,3.712463854081706760e-01
5.400000000000000000e+04,2.963703703703694514e-01
5.405000000000000000e+04,3.723357015985785945e-01
5.410000000000000000e+04,2.967837338262466762e-01
5.415000000000000000e+04,3.733471227007457705e-01
5.420000000000000000e+04,2.979335793357924533e-01
5.425000000000000000e+04,3.744285503613035693e-01
5.430000000000000000e+04,2.989318600368316980e-01
5.435000000000000000e+04,3.755059983808051172e-01
5.440000000000000000e+04,3.001470588235288228e-01
5.445000000000000000e+04,3.765060240963855609e-01
5.450000000000000000e+04,2.999633027522929929e-01
5.455000000000000000e+04,3.775023832221161557e-01
5.460000000000000000e+04,3.000732600732594624e-01
5.465000000000000000e+04,3.786414873371393153e-01
5.470000000000000000e+04,3.013528336380248973e-01
5.475000000000000000e+04,3.797033681595671228e-01
5.480000000000000000e+04,3.025547445255468704e-01
5.485000000000000000e+04,3.806884480746787758e-01
5.490000000000000000e+04,3.034608378870669587e-01
5.495000000000000000e+04,3.816699424910821037e-01
5.500000000000000000e+04,3.037090909090903734e-01
5.505000000000000000e+04,3.826478709489894436e-01
5.510000000000000000e+04,3.034482758620682952e-01
5.515000000000000000e+04,3.837673170377887133e-01
5.520000000000000000e+04,3.030434782608687483e-01
5.525000000000000000e+04,3.848103098754700468e-01
5.530000000000000000e+04,3.035081374321872971e-01
5.535000000000000000e+04,3.857772638577721125e-01
5.540000000000000000e+04,3.045487364620931836e-01
5.545000000000000000e+04,3.868128697157691698e-01
5.550000000000000000e+04,3.057297297297290606e-01
5.555000000000000000e+04,3.876287175055800338e-01
5.560000000000000000e+04,3.067625899280566615e-01
5.565000000000000000e+04,3.886572742955711757e-01
5.570000000000000000e+04,3.078635547576292208e-01
5.575000000000000000e+04,3.896103896103888520e-01
5.580000000000000000e+04,3.089605734767015832e-01
5.585000000000000000e+04,3.906317146540601581e-01
5.590000000000000000e+04,3.100536672629686241e-01
5.595000000000000000e+04,3.915063987988836591e-01
5.600000000000000000e+04,3.111428571428561107e-01
5.605000000000000000e+04,3.924493291464448141e-01
5.610000000000000000e+04,3.119429590017813170e-01
5.615000000000000000e+04,3.934601410557799772e-01
5.620000000000000000e+04,3.118149466192158270e-01
5.625000000000000000e+04,3.943962451998282437e-01
5.630000000000000000e+04,3.128952042628763142e-01
5.635000000000000000e+04,3.951870518918141340e-01
5.640000000000000000e+04,3.140425531914883273e-01
5.645000000000000000e+04,3.961167800453502807e-01
5.650000000000000000e+04,3.151150442477864133e-01
5.655000000000000000e+04,3.971846926504903896e-01
5.660000000000000000e+04,3.163250883392211832e-01
5.665000000000000000e+04,3.980370004236677417e-01
5.670000000000000000e+04,3.173897707231025933e-01
5.675000000000000000e+04,3.988863043631482586e-01
5.680000000000000000e+04,3.170422535211252502e-01
5.685000000000000000e+04,3.999437095412316512e-01
5.690000000000000000e+04,3.164850615114220833e-01
5.695000000000000000e+04,4.009271616211270151e-01
5.700000000000000000e+04,3.159999999999984488e-01
5.705000000000000000e+04,4.017669331089600560e-01
5.710000000000000000e+04,3.155166374781071537e-01
5.715000000000000000e+04,4.026037656610896853e-01
5.720000000000000000e+04,3.149650349650335857e-01
5.725000000000000000e+04,4.035774175517037876e-01
5.730000000000000000e+04,3.146247818499111615e-01
5.735000000000000000e+04,4.046174234498139954e-01
5.740000000000000000e+04,3.141463414634130813e-01
5.745000000000000000e+04,4.055841804762554959e-01
5.750000000000000000e+04,3.136695652173897564e-01
5.755000000000000000e+04,4.066170848682824079e-01
5.760000000000000000e+04,3.131249999999984879e-01
5.765000000000000000e+04,4.075076325284473500e-01
5.770000000000000000e+04,3.126516464471390533e-01
5.775000000000000000e+04,4.084643624021600528e-01
5.780000000000000000e+04,3.121799307958464387e-01
5.785000000000000000e+04,4.091411976213517598e-01
5.790000000000000000e+04,3.117789291882543945e-01
5.795000000000000000e+04,4.098847242355206921e-01
5.800000000000000000e+04,3.113103448275848506e-01
5.805000000000000000e+04,4.108324145534721361e-01
5.810000000000000000e+04,3.109122203098093618e-01
5.815000000000000000e+04,4.117768452913246890e-01
5.820000000000000000e+04,3.105154639175243259e-01
5.825000000000000000e+04,4.127180332371919169e-01
5.830000000000000000e+04,3.099828473413366314e-01
5.835000000000000000e+04,4.136559950640974481e-01
5.840000000000000000e+04,3.094520547945192601e-01
5.845000000000000000e+04,4.145223104297830474e-01
5.850000000000000000e+04,3.091282051282039922e-01
5.855000000000000000e+04,4.155223064835685265e-01
5.860000000000000000e+04,3.086006825938557019e-01
5.865000000000000000e+04,4.163142818169411896e-01
5.870000000000000000e+04,3.082793867120944276e-01
5.875000000000000000e+04,4.172397358207932117e-01
5.880000000000000000e+04,3.077551020408153537e-01
5.885000000000000000e+04,4.181620445894502769e-01
5.890000000000000000e+04,3.073684210526306249e-01
5.895000000000000000e+04,4.190133677139167845e-01
5.900000000000000000e+04,3.069830508474566955e-01
5.905000000000000000e+04,4.199295488416198152e-01
5.910000000000000000e+04,3.065313028764795611e-01
5.915000000000000000e+04,4.209102590112932529e-01
5.920000000000000000e+04,3.060135135135126361e-01
5.925000000000000000e+04,4.218876586551440488e-01
5.930000000000000000e+04,3.055649241146701223e-01
5.935000000000000000e+04,4.226595672979707174e-01
5.940000000000000000e+04,3.051178451178440665e-01
5.945000000000000000e+04,4.234288790203197261e-01
5.950000000000000000e+04,3.047394957983186048e-01
5.955000000000000000e+04,4.240612615033246824e-01
5.960000000000000000e+04,3.042281879194623784e-01
5.965000000000000000e+04,4.248927038626608699e-01
5.970000000000000000e+04,3.037185929648233418e-01
5.975000000000000000e+04,4.257213630581775932e-01
5.980000000000000000e+04,3.032107023411364510e-01
5.985000000000000000e+04,4.265472530410372443e-01
5.990000000000000000e+04,3.027712854757924066e-01
5.995000000000000000e+04,4.274371121638755322e-01
6.000000000000000000e+04,3.023999999999993360e-01
6.005000000000000000e+04,4.281907807087665940e-01
6.010000000000000000e+04,3.018968386023289097e-01
6.015000000000000000e+04,4.290749484604645669e-01
6.020000000000000000e+04,3.014617940199329493e-01
6.025000000000000000e+04,4.298897888726599947e-01
6.030000000000000000e+04,3.009618573797672170e-01
6.035000000000000000e+04,4.307682110426198641e-01
6.040000000000000000e+04,3.004635761589397047e-01
6.045000000000000000e+04,4.317098994176816751e-01
6.050000000000000000e+04,3.000330578512386825e-01
6.055000000000000000e+04,4.325824139525668577e-01
6.060000000000000000e+04,2.995379537953786198e-01
6.065000000000000000e+04,4.334520511805833864e-01
6.070000000000000000e+04,2.990444810543647081e-01
6.075000000000000000e+04,4.342529795219596811e-01
6.080000000000000000e+04,2.985526315789462370e-01
6.085000000000000000e+04,4.351170128845647800e-01
6.090000000000000000e+04,2.981280788177328445e-01
6.095000000000000000e+04,4.357813217825030616e-01
6.100000000000000000e+04,2.977049180327857592e-01
6.105000000000000000e+04,4.365744987550780332e-01
6.110000000000000000e+04,2.972831423895244685e-01
6.115000000000000000e+04,4.374304965002943080e-01
6.120000000000000000e+04,2.967973856209141226e-01
6.125000000000000000e+04,4.383490073145244192e-01
6.130000000000000000e+04,2.963132137030985991e-01
6.135000000000000000e+04,4.388081111038663051e-01
6.140000000000000000e+04,2.958306188925070024e-01
6.145000000000000000e+04,4.382241895586511671e-01
6.150000000000000000e+04,2.953495934959339264e-01
6.155000000000000000e+04,4.375771755377914629e-01
6.160000000000000000e+04,2.949999999999989297e-01
6.165000000000000000e+04,4.368673760705940601e-01
6.170000000000000000e+04,2.945218800648287671e-01
6.175000000000000000e+04,4.361598756235017804e-01
6.180000000000000000e+04,2.941100323624585844e-01
6.185000000000000000e+04,4.357780364765229120e-01
6.190000000000000000e+04,2.937641357027453437e-01
6.195000000000000000e+04,4.358494220959513443e-01
6.200000000000000000e+04,2.932903225806441916e-01
6.205000000000000000e+04,4.351469829809179179e-01
6.210000000000000000e+04,2.928180354267299612e-01
6.215000000000000000e+04,4.345111668919351411e-01
6.220000000000000000e+04,2.923472668810279118e-01
6.225000000000000000e+04,4.338131345585398146e-01
6.230000000000000000e+04,2.918780096308175587e-01
6.235000000000000000e+04,4.331814974016807152e-01
6.240000000000000000e+04,2.914102564102554749e-01
6.245000000000000000e+04,4.325518831667946040e-01
6.250000000000000000e+04,2.909439999999990367e-01
6.255000000000000000e+04,4.319242821513075148e-01
6.260000000000000000e+04,2.906070287539924690e-01
6.265000000000000000e+04,4.312986847145952041e-01
6.270000000000000000e+04,2.902073365231248037e-01
6.275000000000000000e+04,4.306113342257913978e-01
6.280000000000000000e+04,2.898089171974509992e-01
6.285000000000000000e+04,4.299261710794289870e-01
6.290000000000000000e+04,2.893481717011117116e-01
6.295000000000000000e+04,4.292431848509875580e-01
6.300000000000000000e+04,2.888888888888877515e-01
6.305000000000000000e+04,4.286258089074982958e-01
6.310000000000000000e+04,2.884944532488102342e-01
6.315000000000000000e+04,4.279470450370551071e-01
6.320000000000000000e+04,2.880379746835430299e-01
6.325000000000000000e+04,4.273969137364019288e-01
6.330000000000000000e+04,2.876461295418628050e-01
6.335000000000000000e+04,4.267853760181844480e-01
6.340000000000000000e+04,2.873817034700303363e-01
6.345000000000000000e+04,4.261757659815905153e-01
6.350000000000000000e+04,2.869291338582664053e-01
6.355000000000000000e+04,4.255051299804863962e-01
6.360000000000000000e+04,2.864779874213823629e-01
6.365000000000000000e+04,4.248366013071887548e-01
6.370000000000000000e+04,2.860282574568275837e-01
6.375000000000000000e+04,4.241701700445497658e-01
6.380000000000000000e+04,2.855799373040739386e-01
6.385000000000000000e+04,4.235684751284292671e-01
6.390000000000000000e+04,2.851330203442866140e-01
6.395000000000000000e+04,4.230937636829915638e-01
6.400000000000000000e+04,2.847499999999986708e-01
6.405000000000000000e+04,4.226205345990498019e-01
6.410000000000000000e+04,2.843681747269877214e-01
6.415000000000000000e+04,4.219617135374437167e-01
6.420000000000000000e+04,2.840498442367585530e-01
6.425000000000000000e+04,4.213672020918929340e-01
6.430000000000000000e+04,2.837325038880233463e-01
6.435000000000000000e+04,4.207123764530356080e-01
6.440000000000000000e+04,2.833540372670791951e-01
6.445000000000000000e+04,4.201216484607736557e-01
6.450000000000000000e+04,2.829147286821689922e-01
6.455000000000000000e+04,4.194707814339704854e-01
6.460000000000000000e+04,2.826625386996888811e-01
6.465000000000000000e+04,4.188838015097130496e-01
6.470000000000000000e+04,2.822256568778964692e-01
6.475000000000000000e+04,4.182986347068623489e-01
6.480000000000000000e+04,2.818518518518504101e-01
6.485000000000000000e+04,4.176535899333815305e-01
6.490000000000000000e+04,2.814791987673329610e-01
6.495000000000000000e+04,4.170105315021236381e-01
6.500000000000000000e+04,2.810461538461524467e-01
6.505000000000000000e+04,4.163694502521202989e-01
6.510000000000000000e+04,2.806758832565268147e-01
6.515000000000000000e+04,4.157303370786504804e-01
6.520000000000000000e+04,2.803067484662561393e-01
6.525000000000000000e+04,4.151544874938681851e-01
6.530000000000000000e+04,2.799387442572726092e-01
6.535000000000000000e+04,4.147640325641169246e-01
6.540000000000000000e+04,2.796330275229342299e-01
6.545000000000000000e+04,4.141303019190794021e-01
6.550000000000000000e+04,2.792671755725175120e-01
6.555000000000000000e+04,4.135595288948545889e-01
6.560000000000000000e+04,2.788414634146326176e-01
6.565000000000000000e+04,4.129295637338522562e-01
6.570000000000000000e+04,2.784779299847777723e-01
6.575000000000000000e+04,4.123015148749762382e-01
6.580000000000000000e+04,2.781155015197550595e-01
6.585000000000000000e+04,4.117361195480490066e-01
6.590000000000000000e+04,2.776934749620618703e-01
6.595000000000000000e+04,4.111117850427599696e-01
6.600000000000000000e+04,2.772727272727253944e-01
6.605000000000000000e+04,4.106104651162780783e-01
6.610000000000000000e+04,2.769137670196653578e-01
6.615000000000000000e+04,4.101106609421287796e-01
6.620000000000000000e+04,2.765558912386691381e-01
6.625000000000000000e+04,4.095519864750624128e-01
6.630000000000000000e+04,2.761387631975851242e-01
6.635000000000000000e+04,4.089347079037791710e-01
6.640000000000000000e+04,2.759638554216851669e-01
6.645000000000000000e+04,4.083794847098473069e-01
6.650000000000000000e+04,2.755488721804497110e-01
6.655000000000000000e+04,4.077658231652329657e-01
6.660000000000000000e+04,2.751951951951937536e-01
6.665000000000000000e+04,4.071540031208727983e-01
6.670000000000000000e+04,2.747826086956507430e-01
6.675000000000000000e+04,4.066039431893079259e-01
6.680000000000000000e+04,2.744910179640705494e-01
6.685000000000000000e+04,4.060555289612243768e-01
6.690000000000000000e+04,2.742002989536608815e-01
6.695000000000000000e+04,4.054490051980631504e-01
6.700000000000000000e+04,2.737910447761181532e-01
6.705000000000000000e+04,4.049636081613161576e-01
6.710000000000000000e+04,2.734426229508182815e-01
6.715000000000000000e+04,4.043605170667767812e-01
6.720000000000000000e+04,2.730357142857127717e-01
6.725000000000000000e+04,4.037592196050429627e-01
6.730000000000000000e+04,2.726894502228810468e-01
6.735000000000000000e+04,4.031597077864216283e-01
6.740000000000000000e+04,2.723442136498500088e-01
6.745000000000000000e+04,4.026212786146354805e-01
6.750000000000000000e+04,2.719999999999982987e-01
6.755000000000000000e+04,4.022028779534543297e-01
6.760000000000000000e+04,2.716568047337262204e-01
6.765000000000000000e+04,4.016083254493840737e-01
6.770000000000000000e+04,2.713146233382554562e-01
6.775000000000000000e+04,4.011336128003768486e-01
6.780000000000000000e+04,2.709734513274320578e-01
6.785000000000000000e+04,4.005423888692361545e-01
6.790000000000000000e+04,2.706332842415301032e-01
6.795000000000000000e+04,3.999529051627706000e-01
6.800000000000000000e+04,2.702352941176455192e-01
6.805000000000000000e+04,3.994239360451437015e-01
6.810000000000000000e+04,2.698384728340657568e-01
6.815000000000000000e+04,3.989552151200317920e-01
6.820000000000000000e+04,2.694428152492650552e-01
6.825000000000000000e+04,3.983706482241227698e-01
6.830000000000000000e+04,2.690483162518283455e-01
6.835000000000000000e+04,3.977877918885692199e-01
6.840000000000000000e+04,2.686549707602320369e-01
6.845000000000000000e+04,3.973235156615229080e-01
6.850000000000000000e+04,2.683211678832098657e-01
6.855000000000000000e+04,3.967438874948928662e-01
6.860000000000000000e+04,2.679300291545170798e-01
6.865000000000000000e+04,3.962242162918062083e-01
6.870000000000000000e+04,2.675982532751073339e-01
6.875000000000000000e+04,3.956478733926790947e-01
6.880000000000000000e+04,2.672674418604632507e-01
6.885000000000000000e+04,3.951313037415745133e-01
6.890000000000000000e+04,2.669375907111737889e-01
6.895000000000000000e+04,3.945582177873168672e-01
6.900000000000000000e+04,2.666086956521721008e-01
6.905000000000000000e+04,3.941026532267395965e-01
6.910000000000000000e+04,2.662807525325597835e-01
6.915000000000000000e+04,3.935327124428749102e-01
6.920000000000000000e+04,2.659537572254317972e-01
6.925000000000000000e+04,3.930799445471336862e-01
6.930000000000000000e+04,2.655699855699837908e-01
6.935000000000000000e+04,3.925131222241437512e-01
6.940000000000000000e+04,2.651873198847244373e-01
6.945000000000000000e+04,3.919479322658668830e-01
6.950000000000000000e+04,2.650359712230196951e-01
6.955000000000000000e+04,3.913843676309876618e-01
6.960000000000000000e+04,2.647126436781591097e-01
6.965000000000000000e+04,3.908798529749586970e-01
6.970000000000000000e+04,2.643902439024372053e-01
6.975000000000000000e+04,3.903194356827425215e-01
6.980000000000000000e+04,2.640114613180496450e-01
6.985000000000000000e+04,3.898178902760268683e-01
6.990000000000000000e+04,2.636337625178808430e-01
6.995000000000000000e+04,3.892605935838039932e-01
7.000000000000000000e+04,2.633142857142838911e-01
7.005000000000000000e+04,3.888190954773858010e-01
7.010000000000000000e+04,2.630527817403690571e-01
7.015000000000000000e+04,3.883218338370291733e-01
7.020000000000000000e+04,2.627350427350409467e-01
7.025000000000000000e+04,3.878259879284809419e-01
7.030000000000000000e+04,2.624751066856313986e-01
7.035000000000000000e+04,3.873315517143333109e-01
7.040000000000000000e+04,2.621022727272710462e-01
7.045000000000000000e+04,3.867817397229149634e-01
7.050000000000000000e+04,2.617872340425515532e-01
7.055000000000000000e+04,3.862334864205917984e-01
7.060000000000000000e+04,2.614164305948989964e-01
7.065000000000000000e+04,3.856867851885391607e-01
7.070000000000000000e+04,2.611032531824593050e-01
7.075000000000000000e+04,3.851416294453543498e-01
7.080000000000000000e+04,2.608474576271168077e-01
7.085000000000000000e+04,3.845980126467921090e-01
7.090000000000000000e+04,2.604795486600829379e-01
7.095000000000000000e+04,3.840559282855037226e-01
7.100000000000000000e+04,2.601690140845054344e-01
7.105000000000000000e+04,3.835153698907768915e-01
7.110000000000000000e+04,2.598030942334723092e-01
7.115000000000000000e+04,3.830325518637195947e-01
7.120000000000000000e+04,2.594943820224703823e-01
7.125000000000000000e+04,3.824949472265876671e-01
7.130000000000000000e+04,2.591304347826072774e-01
7.135000000000000000e+04,3.819588495823278973e-01
7.140000000000000000e+04,2.588235294117632312e-01
7.145000000000000000e+04,3.814802373754329068e-01
7.150000000000000000e+04,2.585174825174810231e-01
7.155000000000000000e+04,3.810029630457864580e-01
7.160000000000000000e+04,2.581564245810040181e-01
7.165000000000000000e+04,3.804711924966492909e-01
7.170000000000000000e+04,2.579079497907935115e-01
7.175000000000000000e+04,3.799409042760764077e-01
7.180000000000000000e+04,2.575487465181046098e-01
7.185000000000000000e+04,3.794677652822614489e-01
7.190000000000000000e+04,2.572461752433923832e-01
7.195000000000000000e+04,3.789959415133140608e-01
7.200000000000000000e+04,2.568888888888876676e-01
7.205000000000000000e+04,3.785254274927813412e-01
7.210000000000000000e+04,2.565325936199711054e-01
7.215000000000000000e+04,3.780562177745732111e-01
7.220000000000000000e+04,2.562326869806082486e-01
7.225000000000000000e+04,3.776990366515322051e-01
7.230000000000000000e+04,2.558782849239267243e-01
7.235000000000000000e+04,3.772322662685893002e-01
7.240000000000000000e+04,2.556353591160207550e-01
7.245000000000000000e+04,3.767115724381611130e-01
7.250000000000000000e+04,2.553379310344814912e-01
7.255000000000000000e+04,3.761923140541421628e-01
7.260000000000000000e+04,2.550964187327811050e-01
7.265000000000000000e+04,3.756744851888545456e-01
7.270000000000000000e+04,2.548005502063261929e-01
7.275000000000000000e+04,3.751580799472136185e-01
7.280000000000000000e+04,2.545054945054933127e-01
7.285000000000000000e+04,3.746430924665040130e-01
7.290000000000000000e+04,2.542112482853211008e-01
7.295000000000000000e+04,3.741295169161578116e-01
7.300000000000000000e+04,2.538630136986287922e-01
7.305000000000000000e+04,3.736721060124832960e-01
7.310000000000000000e+04,2.535157318741436683e-01
7.315000000000000000e+04,3.731612620987572182e-01
7.320000000000000000e+04,2.532240437158456148e-01
7.325000000000000000e+04,3.726518130187840283e-01
7.330000000000000000e+04,2.528785811732592315e-01
7.335000000000000000e+04,3.721437530675666960e-01
7.340000000000000000e+04,2.525885558583093049e-01
7.345000000000000000e+04,3.716915368696206423e-01
7.350000000000000000e+04,2.522993197278898259e-01
7.355000000000000000e+04,3.712405503888604463e-01
7.360000000000000000e+04,2.519565217391290801e-01
7.365000000000000000e+04,3.708451010210719323e-01
7.370000000000000000e+04,2.517774762550866741e-01
7.375000000000000000e+04,3.703422465693971821e-01
7.380000000000000000e+04,2.514363143631419550e-01
7.385000000000000000e+04,3.700574152312844367e-01
7.390000000000000000e+04,2.512043301759115943e-01
7.395000000000000000e+04,3.695569859901536858e-01
7.400000000000000000e+04,2.508648648648629242e-01
7.405000000000000000e+04,3.691119273984427296e-01
7.410000000000000000e+04,2.505802968960842425e-01
7.415000000000000000e+04,3.686680692668700687e-01
7.420000000000000000e+04,2.502425876010759831e-01
7.425000000000000000e+04,3.681715332399509988e-01
7.430000000000000000e+04,2.499057873485845682e-01
7.435000000000000000e+04,3.676763329208569964e-01
7.440000000000000000e+04,2.496236559139762834e-01
7.445000000000000000e+04,3.672899204814082386e-01
7.450000000000000000e+04,2.492885906040246402e-01
7.455000000000000000e+04,3.667972313140511753e-01
7.460000000000000000e+04,2.489544235924911753e-01
7.465000000000000000e+04,3.664130318293843391e-01
7.470000000000000000e+04,2.486211512717516059e-01
7.475000000000000000e+04,3.659228340557590387e-01
7.480000000000000000e+04,2.483422459893027678e-01
7.485000000000000000e+04,3.654339461308234172e-01
7.490000000000000000e+04,2.481174899866468442e-01
7.495000000000000000e+04,3.649463628115474645e-01
7.500000000000000000e+04,2.477866666666646012e-01
7.505000000000000000e+04,3.645666773265093807e-01
7.510000000000000000e+04,2.475632490013295051e-01
7.515000000000000000e+04,3.640815457497189045e-01
7.520000000000000000e+04,2.473936170212744923e-01
7.525000000000000000e+04,3.636508611524542078e-01
7.530000000000000000e+04,2.472244355909673785e-01
7.535000000000000000e+04,3.631682327334483928e-01
7.540000000000000000e+04,2.470026525198918133e-01
7.545000000000000000e+04,3.626868836814743369e-01
7.550000000000000000e+04,2.466754966887396705e-01
7.555000000000000000e+04,3.622597553873018184e-01
7.560000000000000000e+04,2.463492063492042916e-01
7.565000000000000000e+04,3.618337563451760608e-01
7.570000000000000000e+04,2.460766182298526339e-01
7.575000000000000000e+04,3.614088820826937276e-01
7.580000000000000000e+04,2.464907651715018966e-01
7.585000000000000000e+04,3.609851281510373378e-01
7.590000000000000000e+04,2.473781291172574281e-01
7.595000000000000000e+04,3.606151577395044217e-01
7.600000000000000000e+04,2.483157894736820193e-01
7.605000000000000000e+04,3.602461603197963935e-01
7.610000000000000000e+04,2.492509855453329537e-01
7.615000000000000000e+04,3.598256027735445284e-01
7.620000000000000000e+04,2.502362204724387640e-01
7.625000000000000000e+04,3.593536879655842009e-01
7.630000000000000000e+04,2.510615989515050939e-01
7.635000000000000000e+04,3.589354010583101773e-01
7.640000000000000000e+04,2.518848167539246563e-01
7.645000000000000000e+04,3.585182084554188742e-01
7.650000000000000000e+04,2.528104575163376277e-01
7.655000000000000000e+04,3.580498510738341356e-01
7.660000000000000000e+04,2.536814621409900217e-01
7.665000000000000000e+04,3.575827157916691146e-01
7.670000000000000000e+04,2.546023468057346806e-01
7.675000000000000000e+04,3.571689164538471295e-01
7.680000000000000000e+04,2.555208333333315318e-01
7.685000000000000000e+04,3.567041432438040616e-01
7.690000000000000000e+04,2.564369310793218615e-01
7.695000000000000000e+04,3.562925612101660033e-01
7.700000000000000000e+04,2.572987012986995281e-01
7.705000000000000000e+04,3.558820475547691542e-01
7.710000000000000000e+04,2.581063553826181689e-01
7.715000000000000000e+04,3.554207497277939720e-01
7.720000000000000000e+04,2.589637305699461489e-01
7.725000000000000000e+04,3.549606462303211418e-01
7.730000000000000000e+04,2.598188874514855695e-01
7.735000000000000000e+04,3.545017324300542283e-01
7.740000000000000000e+04,2.607235142118842774e-01
7.745000000000000000e+04,3.540440037186219913e-01
7.750000000000000000e+04,2.615741935483851255e-01
7.755000000000000000e+04,3.535874555114228990e-01
7.760000000000000000e+04,2.624226804123691581e-01
7.765000000000000000e+04,3.531320832474735272e-01
7.770000000000000000e+04,2.633719433719413638e-01
7.775000000000000000e+04,3.526778823892552928e-01
7.780000000000000000e+04,2.642159383033399478e-01
7.785000000000000000e+04,3.523276127838842475e-01
7.790000000000000000e+04,2.649550706033354519e-01
7.795000000000000000e+04,3.518756093806103546e-01
7.800000000000000000e+04,2.657435897435875272e-01
7.805000000000000000e+04,3.514760147601451168e-01
7.810000000000000000e+04,2.665300896286790788e-01
7.815000000000000000e+04,3.510262578696807800e-01
7.820000000000000000e+04,2.673657289002537296e-01
7.825000000000000000e+04,3.505776505469765381e-01
7.830000000000000000e+04,2.681481481481461926e-01
7.835000000000000000e+04,3.501301883902564471e-01
7.840000000000000000e+04,2.690306122448959947e-01
7.845000000000000000e+04,3.496838670201892207e-01
7.850000000000000000e+04,2.699108280254760017e-01
7.855000000000000000e+04,3.492896063553470598e-01
7.860000000000000000e+04,2.707888040712450040e-01
7.865000000000000000e+04,3.488963482860315546e-01
7.870000000000000000e+04,2.716137229987274360e-01
7.875000000000000000e+04,3.484532940519099453e-01
7.880000000000000000e+04,2.723857868020284068e-01
7.885000000000000000e+04,3.480113636363612040e-01
7.890000000000000000e+04,2.732572877059546990e-01
7.895000000000000000e+04,3.477225515529183686e-01
7.900000000000000000e+04,2.740759493670864022e-01
7.905000000000000000e+04,3.472826636980037573e-01
7.910000000000000000e+04,2.748925410872289921e-01
7.915000000000000000e+04,3.468944256329890008e-01
7.920000000000000000e+04,2.756060606060581897e-01
7.925000000000000000e+04,3.465576418332300679e-01
7.930000000000000000e+04,2.764691046658236950e-01
7.935000000000000000e+04,3.461712960629105273e-01
7.940000000000000000e+04,2.772795969773277358e-01
7.945000000000000000e+04,3.457355754707460149e-01
7.950000000000000000e+04,2.780880503144629867e-01
7.955000000000000000e+04,3.454015185799748089e-01
7.960000000000000000e+04,2.789447236180880862e-01
7.965000000000000000e+04,3.456207312173543156e-01
7.970000000000000000e+04,2.797490589711393860e-01
7.975000000000000000e+04,3.463911320660059689e-01
7.980000000000000000e+04,2.806516290726793206e-01
7.985000000000000000e+04,3.470093177036349119e-01
7.990000000000000000e+04,2.812515644555670935e-01
7.995000000000000000e+04,3.477760544353808991e-01
8.000000000000000000e+04,2.820999999999976304e-01
8.005000000000000000e+04,3.482910253847670279e-01
8.010000000000000000e+04,2.829463171036181168e-01
8.015000000000000000e+04,3.488546189549311394e-01
8.020000000000000000e+04,2.836907730673290384e-01
8.025000000000000000e+04,3.495663443325667807e-01
8.030000000000000000e+04,2.844831880448292494e-01
8.035000000000000000e+04,3.502762981032485623e-01
8.040000000000000000e+04,2.852736318407933513e-01
8.045000000000000000e+04,3.509844868735059742e-01
8.050000000000000000e+04,2.860621118012394715e-01
8.055000000000000000e+04,3.516412573868971103e-01
8.060000000000000000e+04,2.868486352357290659e-01
8.065000000000000000e+04,3.522963991667465988e-01
8.070000000000000000e+04,2.875836431226737044e-01
8.075000000000000000e+04,3.529994550948604148e-01
8.080000000000000000e+04,2.883168316831654643e-01
8.085000000000000000e+04,3.536512962596451981e-01
8.090000000000000000e+04,2.891470951792307620e-01
8.095000000000000000e+04,3.544003557839576213e-01
8.100000000000000000e+04,2.899259259259228672e-01
8.105000000000000000e+04,3.551475668739487168e-01
8.110000000000000000e+04,2.907521578298366549e-01
8.115000000000000000e+04,3.558929363631857523e-01
8.120000000000000000e+04,2.914778325123120739e-01
8.125000000000000000e+04,3.565872390704976636e-01
8.130000000000000000e+04,2.922509225092219665e-01
8.135000000000000000e+04,3.573290062447730953e-01
8.140000000000000000e+04,2.931203931203902324e-01
8.145000000000000000e+04,3.579707297907843699e-01
8.150000000000000000e+04,2.939386503067455969e-01
8.155000000000000000e+04,3.586599303477683298e-01
8.160000000000000000e+04,2.948039215686243941e-01
8.165000000000000000e+04,3.593964334705052610e-01
8.170000000000000000e+04,2.956181150550766801e-01
8.175000000000000000e+04,3.601800655673511042e-01
8.180000000000000000e+04,2.964303178484080648e-01
8.185000000000000000e+04,3.608151695826389282e-01
8.190000000000000000e+04,2.972405372405345081e-01
8.195000000000000000e+04,3.615951579050108444e-01
8.200000000000000000e+04,2.979512195121924445e-01
8.205000000000000000e+04,3.623244929797170277e-01
8.210000000000000000e+04,2.986114494518853357e-01
8.215000000000000000e+04,3.629546671860521267e-01
8.220000000000000000e+04,2.993673965936711756e-01
8.225000000000000000e+04,3.636805758194705529e-01
8.230000000000000000e+04,3.002187120291589517e-01
8.235000000000000000e+04,3.643561470831084281e-01
8.240000000000000000e+04,3.009708737864049688e-01
8.245000000000000000e+04,3.649815641373932995e-01
8.250000000000000000e+04,3.017696969696940790e-01
8.255000000000000000e+04,3.657023792217836689e-01
8.260000000000000000e+04,3.026150121065346310e-01
8.265000000000000000e+04,3.664214500048373346e-01
8.270000000000000000e+04,3.034099153567080820e-01
8.275000000000000000e+04,3.670904432735510037e-01
8.280000000000000000e+04,3.040579710144898362e-01
8.285000000000000000e+04,3.677578215527206318e-01
8.290000000000000000e+04,3.048492159227955134e-01
8.295000000000000000e+04,3.684235906833170926e-01
8.300000000000000000e+04,3.056867469879486765e-01
8.305000000000000000e+04,3.690877564781786524e-01
8.310000000000000000e+04,3.065222623345336128e-01
8.315000000000000000e+04,3.697984317121251197e-01
8.320000000000000000e+04,3.072596153846121614e-01
8.325000000000000000e+04,3.704113011723980664e-01
8.330000000000000000e+04,3.080912364945948556e-01
8.335000000000000000e+04,3.711186831117698204e-01
8.340000000000000000e+04,3.088249400479586293e-01
8.345000000000000000e+04,3.718243696673352860e-01
8.350000000000000000e+04,3.096047904191586153e-01
8.355000000000000000e+04,3.725283669267941966e-01
8.360000000000000000e+04,3.102392344497575394e-01
8.365000000000000000e+04,3.732785003825527248e-01
8.370000000000000000e+04,3.109677419354806571e-01
8.375000000000000000e+04,3.740268424320554175e-01
8.380000000000000000e+04,3.116945107398537140e-01
8.385000000000000000e+04,3.747733994847793348e-01
8.390000000000000000e+04,3.124672228843831667e-01
8.395000000000000000e+04,3.755181779196618552e-01
8.400000000000000000e+04,3.131904761904730217e-01
8.405000000000000000e+04,3.762135922330068216e-01
8.410000000000000000e+04,3.138168846611144036e-01
8.415000000000000000e+04,3.768598184151703556e-01
8.420000000000000000e+04,3.145843230403767565e-01
8.425000000000000000e+04,3.774570316209257537e-01
8.430000000000000000e+04,3.153499406880156397e-01
8.435000000000000000e+04,3.781002513396848341e-01
8.440000000000000000e+04,3.161611374407548025e-01
8.445000000000000000e+04,3.788366805608155419e-01
8.450000000000000000e+04,3.169704142011799952e-01
8.455000000000000000e+04,3.795240573402063888e-01
8.460000000000000000e+04,3.177304964538971710e-01
8.465000000000000000e+04,3.802098100368556666e-01
8.470000000000000000e+04,3.184415584415548617e-01
8.475000000000000000e+04,3.807995468919593285e-01
8.480000000000000000e+04,3.191509433962226305e-01
8.485000000000000000e+04,3.814350367716357604e-01
8.490000000000000000e+04,3.196702002355673033e-01
8.495000000000000000e+04,3.821161180957731163e-01
8.500000000000000000e+04,3.204235294117606103e-01
8.505000000000000000e+04,3.827485655159407751e-01
8.510000000000000000e+04,3.211750881316055573e-01
8.515000000000000000e+04,3.834265044393259103e-01
8.520000000000000000e+04,3.218779342722961068e-01
8.525000000000000000e+04,3.841497747747714686e-01
8.530000000000000000e+04,3.224853458382135885e-01
8.535000000000000000e+04,3.846838824576994109e-01
8.540000000000000000e+04,3.232318501170918235e-01
8.545000000000000000e+04,3.853103641981057703e-01
8.550000000000000000e+04,3.239298245613991822e-01
8.555000000000000000e+04,3.859353813063982619e-01
8.560000000000000000e+04,3.246728971962574706e-01
8.565000000000000000e+04,3.866523444797279607e-01
8.570000000000000000e+04,3.253675612602057177e-01
8.575000000000000000e+04,3.873676353967409058e-01
8.580000000000000000e+04,3.260606060606016099e-01
8.585000000000000000e+04,3.880346659211600935e-01
8.590000000000000000e+04,3.266589057043029487e-01
8.595000000000000000e+04,3.886536045050464905e-01
8.600000000000000000e+04,3.273488372092979715e-01
8.605000000000000000e+04,3.892711044998110048e-01
8.610000000000000000e+04,3.280836236933752925e-01
8.615000000000000000e+04,3.899336026373185771e-01
8.620000000000000000e+04,3.288167053364224324e-01
8.625000000000000000e+04,3.905945645116377096e-01
8.630000000000000000e+04,3.295480880648855027e-01
8.635000000000000000e+04,3.913003196368154413e-01
8.640000000000000000e+04,3.302777777777732848e-01
8.645000000000000000e+04,3.920044419766766097e-01
8.650000000000000000e+04,3.310057803468162696e-01
8.655000000000000000e+04,3.925682858067169878e-01
8.660000000000000000e+04,3.317321016166237535e-01
8.665000000000000000e+04,3.932231557566214786e-01
8.670000000000000000e+04,3.325028835063393862e-01
8.675000000000000000e+04,3.937842947387805159e-01
8.680000000000000000e+04,3.332258064516085416e-01
8.685000000000000000e+04,3.944823139277788271e-01
8.690000000000000000e+04,3.339010356731830775e-01
8.695000000000000000e+04,3.950407139899679843e-01
8.700000000000000000e+04,3.345747126436737773e-01
8.705000000000000000e+04,3.957356860582636471e-01
8.710000000000000000e+04,3.352927669345536210e-01
8.715000000000000000e+04,3.963831642722693838e-01
8.720000000000000000e+04,3.360550458715552136e-01
8.725000000000000000e+04,3.967082339996301221e-01
8.730000000000000000e+04,3.367239404352761478e-01
8.735000000000000000e+04,3.973531162705468689e-01
8.740000000000000000e+04,3.373455377574324232e-01
8.745000000000000000e+04,3.979965236483365976e-01
8.750000000000000000e+04,3.380571428571382819e-01
8.755000000000000000e+04,3.986841504089156385e-01
8.760000000000000000e+04,3.387214611872101377e-01
8.765000000000000000e+04,3.991876597298257834e-01
8.770000000000000000e+04,3.394298745724014799e-01
8.775000000000000000e+04,3.998723617632284344e-01
8.780000000000000000e+04,3.401366742596766968e-01
8.785000000000000000e+04,4.005099717694173833e-01
8.790000000000000000e+04,3.407963594994266598e-01
8.795000000000000000e+04,4.010096875426361063e-01
8.800000000000000000e+04,3.414999999999955849e-01
8.805000000000000000e+04,4.015536979829156250e-01
8.810000000000000000e+04,3.422474460839907695e-01
8.815000000000000000e+04,4.022326087942974526e-01
8.820000000000000000e+04,3.427664399092922864e-01
8.825000000000000000e+04,4.028646541564649963e-01
8.830000000000000000e+04,3.434201585503914300e-01
8.835000000000000000e+04,4.034952687100976654e-01
8.840000000000000000e+04,3.441176470588184766e-01
8.845000000000000000e+04,4.041244573082455327e-01
8.850000000000000000e+04,3.448587570621416964e-01
8.855000000000000000e+04,4.047070515426623993e-01
8.860000000000000000e+04,3.455530474040577338e-01
8.865000000000000000e+04,4.053785759407956268e-01
8.870000000000000000e+04,3.461555806087880383e-01
8.875000000000000000e+04,4.059133726957185329e-01
8.880000000000000000e+04,3.468918918918860173e-01
8.885000000000000000e+04,4.061318206374889273e-01
8.890000000000000000e+04,3.474915635545500758e-01
8.895000000000000000e+04,4.066645680622342218e-01
8.900000000000000000e+04,3.481797752808932778e-01
8.905000000000000000e+04,4.066570838199577986e-01
8.910000000000000000e+04,3.487317620650897121e-01
8.915000000000000000e+04,4.071431776371829958e-01
8.920000000000000000e+04,3.493721973094113253e-01
8.925000000000000000e+04,4.077626389386829753e-01
8.930000000000000000e+04,3.501007838745741063e-01
8.935000000000000000e+04,4.083359448448713458e-01
8.940000000000000000e+04,3.507382550335511606e-01
8.945000000000000000e+04,4.089526875950221241e-01
8.950000000000000000e+04,3.514636871508319826e-01
8.955000000000000000e+04,4.095233841068427472e-01
8.960000000000000000e+04,3.520982142857084773e-01
8.965000000000000000e+04,4.101374263787205265e-01
8.970000000000000000e+04,3.528205128205070262e-01
8.975000000000000000e+04,4.105272540892225264e-01
8.980000000000000000e+04,3.534966592427560284e-01
8.985000000000000000e+04,4.110942925830239902e-01
8.990000000000000000e+04,3.542157953281367955e-01
8.995000000000000000e+04,4.116156001245113161e-01
9.000000000000000000e+04,3.548444444444391332e-01
9.005000000000000000e+04,4.122690120824397120e-01
9.010000000000000000e+04,3.554716981132020615e-01
9.015000000000000000e+04,4.128766029196380138e-01
9.020000000000000000e+04,3.561862527716132543e-01
9.025000000000000000e+04,4.135271695771598477e-01
9.030000000000000000e+04,3.568549280177131799e-01
9.035000000000000000e+04,4.141762960995207798e-01
9.040000000000000000e+04,3.575663716814102000e-01
9.045000000000000000e+04,4.148239872633944780e-01
9.050000000000000000e+04,3.582320441988893212e-01
9.055000000000000000e+04,4.153818968944593681e-01
9.060000000000000000e+04,3.589403973509877055e-01
9.065000000000000000e+04,4.159385755890865899e-01
9.070000000000000000e+04,3.596030871003252360e-01
9.075000000000000000e+04,4.164499493101725403e-01
9.080000000000000000e+04,3.602202643171752983e-01
9.085000000000000000e+04,4.170042268404317576e-01
9.090000000000000000e+04,3.607920792079156169e-01
9.095000000000000000e+04,4.174253419536388399e-01
9.100000000000000000e+04,3.612747252747203208e-01
9.105000000000000000e+04,4.176258676741887443e-01
9.110000000000000000e+04,3.619319429198633586e-01
9.115000000000000000e+04,4.181770307631493266e-01
9.120000000000000000e+04,3.625438596491178944e-01
9.125000000000000000e+04,4.186393126424636235e-01
9.130000000000000000e+04,3.630668127053618965e-01
9.135000000000000000e+04,4.187940622673678726e-01
9.140000000000000000e+04,3.637636761487915149e-01
9.145000000000000000e+04,4.183798442830848341e-01
9.150000000000000000e+04,3.643278688524541620e-01
9.155000000000000000e+04,4.180539170708211794e-01
9.160000000000000000e+04,3.649344978165889319e-01
9.165000000000000000e+04,4.176414106145200922e-01
9.170000000000000000e+04,3.656270447110093746e-01
9.175000000000000000e+04,4.171862056938520080e-01
9.180000000000000000e+04,3.661437908496683602e-01
9.185000000000000000e+04,4.167755422001515608e-01
9.190000000000000000e+04,3.667899891186022221e-01
9.195000000000000000e+04,4.163657719580579619e-01
9.200000000000000000e+04,3.674347826086906688e-01
9.205000000000000000e+04,4.160003476447017290e-01
9.210000000000000000e+04,3.680781758957604732e-01
9.215000000000000000e+04,4.156357164561305106e-01
9.220000000000000000e+04,3.687201735357865662e-01
9.225000000000000000e+04,4.151851530656437972e-01
9.230000000000000000e+04,3.694041170097457916e-01
9.235000000000000000e+04,4.147788798891096640e-01
9.240000000000000000e+04,3.699999999999948885e-01
9.245000000000000000e+04,4.143302180685303759e-01
9.250000000000000000e+04,3.706810810810759471e-01
9.255000000000000000e+04,4.139257466395760421e-01
9.260000000000000000e+04,3.713606911447033809e-01
9.265000000000000000e+04,4.134789741818439834e-01
9.270000000000000000e+04,3.720388349514513471e-01
9.275000000000000000e+04,4.130331651356308198e-01
9.280000000000000000e+04,3.726293103448227728e-01
9.285000000000000000e+04,4.125883163880696425e-01
9.290000000000000000e+04,3.732185145317497010e-01
9.295000000000000000e+04,4.122735292851860689e-01
9.300000000000000000e+04,3.738064516128982717e-01
9.305000000000000000e+04,4.118734416645116192e-01
9.310000000000000000e+04,3.743501611170733656e-01
9.315000000000000000e+04,4.114312706660311902e-01
9.320000000000000000e+04,3.749356223175914216e-01
9.325000000000000000e+04,4.110758407686971316e-01
9.330000000000000000e+04,3.755627009646250181e-01
9.335000000000000000e+04,4.106783219779692184e-01
9.340000000000000000e+04,3.762312633832924358e-01
9.345000000000000000e+04,4.102816539679766672e-01
9.350000000000000000e+04,3.768983957219200764e-01
9.355000000000000000e+04,4.098858340103420095e-01
9.360000000000000000e+04,3.775213675213623388e-01
9.365000000000000000e+04,4.094908593883424541e-01
9.370000000000000000e+04,3.781003201707526240e-01
9.375000000000000000e+04,4.090540598199374767e-01
9.380000000000000000e+04,3.787206823027668978e-01
9.385000000000000000e+04,4.086608132298982232e-01
9.390000000000000000e+04,3.793397231096861666e-01
9.395000000000000000e+04,4.083109805424224859e-01
9.400000000000000000e+04,3.798723404255270886e-01
9.405000000000000000e+04,4.079193603266364487e-01
9.410000000000000000e+04,3.805313496280504082e-01
9.415000000000000000e+04,4.075285720355132923e-01
9.420000000000000000e+04,3.811889596602923147e-01
9.425000000000000000e+04,4.070961718020488784e-01
9.430000000000000000e+04,3.817179215270364301e-01
9.435000000000000000e+04,4.066646881756847964e-01
9.440000000000000000e+04,3.823305084745712290e-01
9.445000000000000000e+04,4.062341182449550336e-01
9.450000000000000000e+04,3.828571428571378443e-01
9.455000000000000000e+04,4.058467656639960786e-01
9.460000000000000000e+04,3.833403805496776728e-01
9.465000000000000000e+04,4.055024934494073086e-01
9.470000000000000000e+04,3.839915522703221118e-01
9.475000000000000000e+04,4.051589479461255583e-01
9.480000000000000000e+04,3.845991561181382190e-01
9.485000000000000000e+04,4.047739541160538801e-01
9.490000000000000000e+04,3.851633298208588796e-01
9.495000000000000000e+04,4.043476429203299305e-01
9.500000000000000000e+04,3.858105263157844966e-01
9.505000000000000000e+04,4.039222287686167756e-01
9.510000000000000000e+04,3.864563617244954896e-01
9.515000000000000000e+04,4.034977088325501504e-01
9.520000000000000000e+04,3.870168067226841258e-01
9.525000000000000000e+04,4.031160759280980610e-01
9.530000000000000000e+04,3.876180482686206741e-01
9.535000000000000000e+04,4.026932919410945999e-01
9.540000000000000000e+04,3.882180293501002466e-01
9.545000000000000000e+04,4.022713938479536844e-01
9.550000000000000000e+04,3.888586387434510017e-01
9.555000000000000000e+04,4.019341064177112677e-01
9.560000000000000000e+04,3.892887029288657486e-01
9.565000000000000000e+04,4.015557042489071304e-01
9.570000000000000000e+04,3.897596656217300892e-01
9.575000000000000000e+04,4.011363161632564012e-01
9.580000000000000000e+04,3.902713987473858670e-01
9.585000000000000000e+04,4.007595359318865680e-01
9.590000000000000000e+04,3.907820646506734996e-01
9.595000000000000000e+04,4.003418518364059153e-01
9.600000000000000000e+04,3.913749999999957541e-01
9.605000000000000000e+04,3.999666833249986286e-01
9.610000000000000000e+04,3.919667013527533550e-01
9.615000000000000000e+04,3.995506926821096871e-01
9.620000000000000000e+04,3.925987525987484350e-01
9.625000000000000000e+04,3.991355664533233760e-01
9.630000000000000000e+04,3.931048805815118286e-01
9.635000000000000000e+04,3.987628181176513520e-01
9.640000000000000000e+04,3.936514522821533135e-01
9.645000000000000000e+04,3.983493696084881019e-01
9.650000000000000000e+04,3.941554404145033441e-01
9.655000000000000000e+04,3.979782077308640642e-01
9.660000000000000000e+04,3.940372670807411049e-01
9.665000000000000000e+04,3.976078139226828512e-01
9.670000000000000000e+04,3.936297828335015292e-01
9.675000000000000000e+04,3.972381858022847601e-01
9.680000000000000000e+04,3.937190082644586586e-01
9.685000000000000000e+04,3.968693209978467196e-01
9.690000000000000000e+04,3.942621259029887582e-01
9.695000000000000000e+04,3.964599579155780318e-01
9.700000000000000000e+04,3.948865979381402380e-01
9.705000000000000000e+04,3.960926551809357821e-01
9.710000000000000000e+04,3.953450051493263007e-01
9.715000000000000000e+04,3.957672829085463473e-01
9.720000000000000000e+04,3.958847736625471514e-01
9.725000000000000000e+04,3.954014478446802872e-01
9.730000000000000000e+04,3.964645426515887028e-01
9.735000000000000000e+04,3.949952746846310814e-01
9.740000000000000000e+04,3.970020533880861402e-01
9.745000000000000000e+04,3.946309826779356156e-01
9.750000000000000000e+04,3.974564102564061008e-01
9.755000000000000000e+04,3.942264321154658746e-01
9.760000000000000000e+04,3.980327868852414075e-01
9.765000000000000000e+04,3.938227101425473275e-01
9.770000000000000000e+04,3.986489252814692796e-01
9.775000000000000000e+04,3.934607357695242835e-01
9.780000000000000000e+04,3.991820040899748956e-01
9.785000000000000000e+04,3.931403809990952070e-01
9.790000000000000000e+04,3.997139938712925833e-01
9.795000000000000000e+04,3.927390043696599720e-01
9.800000000000000000e+04,4.001632653061177325e-01
9.805000000000000000e+04,3.923384464751903389e-01
9.810000000000000000e+04,4.007339449541238441e-01
9.815000000000000000e+04,3.919794595916317737e-01
9.820000000000000000e+04,4.012219959266757896e-01
9.825000000000000000e+04,3.917433433759412442e-01
9.830000000000000000e+04,4.017090539165775187e-01
9.835000000000000000e+04,3.913450197258661056e-01
9.840000000000000000e+04,4.022357723577193456e-01
9.845000000000000000e+04,3.909881358686765895e-01
9.850000000000000000e+04,4.023959390862899554e-01
9.855000000000000000e+04,3.906319762958098130e-01
9.860000000000000000e+04,4.020689655172369203e-01
9.865000000000000000e+04,3.902359905928093897e-01
9.870000000000000000e+04,4.016616008105324265e-01
9.875000000000000000e+04,3.899218212014365914e-01
9.880000000000000000e+04,4.012550607287403426e-01
9.885000000000000000e+04,3.895273551311050908e-01
9.890000000000000000e+04,4.008493427704707401e-01
9.895000000000000000e+04,3.891741116546011403e-01
9.900000000000000000e+04,4.004444444444397733e-01
9.905000000000000000e+04,3.888215814554505934e-01
9.910000000000000000e+04,4.000403632694200518e-01
9.915000000000000000e+04,3.884294186468659760e-01
9.920000000000000000e+04,3.996370967741887381e-01
9.925000000000000000e+04,3.880380461067172715e-01
9.930000000000000000e+04,3.993152064451111483e-01
9.935000000000000000e+04,3.876877239602152803e-01
9.940000000000000000e+04,3.989134808853070369e-01
9.945000000000000000e+04,3.872978843214488487e-01
9.950000000000000000e+04,3.985929648241157697e-01
9.955000000000000000e+04,3.869088279021119514e-01
9.960000000000000000e+04,3.982329317269028279e-01
9.965000000000000000e+04,3.865205523442460933e-01
9.970000000000000000e+04,3.978736208625829884e-01
9.975000000000000000e+04,3.861330552993486598e-01
9.980000000000000000e+04,3.975150300601154041e-01
9.985000000000000000e+04,3.858264562134385844e-01
9.990000000000000000e+04,3.971571571571522741e-01
9.995000000000000000e+04,3.855604914555509355e-01


==> Plot_Data/std_act_freqs_hist_action_1.csv <==
x,y
0.000000000000000000e+00,2.966209887366249576e-01
5.000000000000000000e+01,6.666666666666666297e-01
1.000000000000000000e+02,7.999999999999998779e-02
1.500000000000000000e+02,3.513513513513514819e-01
2.000000000000000000e+02,5.999999999999999778e-02
2.500000000000000000e+02,2.258064516129031363e-01
3.000000000000000000e+02,4.000000000000000083e-02
3.500000000000000000e+02,4.022988505747127075e-01
4.000000000000000000e+02,4.000000000000000083e-02
4.500000000000000000e+02,5.178571428571431268e-01
5.000000000000000000e+02,9.600000000000000200e-02
5.500000000000000000e+02,5.912408759124088142e-01
6.000000000000000000e+02,1.000000000000000194e-01
6.500000000000000000e+02,6.358024691358025171e-01
7.000000000000000000e+02,8.571428571428572896e-02
7.500000000000000000e+02,6.363636363636364646e-01
8.000000000000000000e+02,8.500000000000000611e-02
8.500000000000000000e+02,5.613207547169810629e-01
9.000000000000000000e+02,7.555555555555557024e-02
9.500000000000000000e+02,5.063291139240507777e-01
1.000000000000000000e+03,6.800000000000001876e-02
1.050000000000000000e+03,4.580152671755727822e-01
1.100000000000000000e+03,6.181818181818184155e-02
1.150000000000000000e+03,4.250871080139376201e-01
1.200000000000000000e+03,6.000000000000000472e-02
1.250000000000000000e+03,3.942307692307694400e-01
1.300000000000000000e+03,5.538461538461537936e-02
1.350000000000000000e+03,3.679525222551932595e-01
1.400000000000000000e+03,5.428571428571428437e-02
1.450000000000000000e+03,3.425414364640887999e-01
1.500000000000000000e+03,5.333333333333332288e-02
1.550000000000000000e+03,3.229974160206722789e-01
1.600000000000000000e+03,5.000000000000001665e-02
1.650000000000000000e+03,3.082524271844667152e-01
1.700000000000000000e+03,9.411764705882354198e-02
1.750000000000000000e+03,2.906178489702523349e-01
1.800000000000000000e+03,1.444444444444444586e-01
1.850000000000000000e+03,2.748917748917756865e-01
1.900000000000000000e+03,1.852631578947367685e-01
1.950000000000000000e+03,2.628336755646824008e-01
2.000000000000000000e+03,2.259999999999999509e-01
2.050000000000000000e+03,2.558593750000006106e-01
2.100000000000000000e+03,2.609523809523809357e-01
2.150000000000000000e+03,2.867783985102425048e-01
2.200000000000000000e+03,2.890909090909090651e-01
2.250000000000000000e+03,3.167259786476872008e-01
2.300000000000000000e+03,3.113043478260869579e-01
2.350000000000000000e+03,3.407155025553668115e-01
2.400000000000000000e+03,3.366666666666666696e-01
2.450000000000000000e+03,3.643790849673208543e-01
2.500000000000000000e+03,3.584000000000001074e-01
2.550000000000000000e+03,3.893249607535327894e-01
2.600000000000000000e+03,3.800000000000001710e-01
2.650000000000000000e+03,4.108761329305142818e-01
2.700000000000000000e+03,3.985185185185187162e-01
2.750000000000000000e+03,4.308588064046585675e-01
2.800000000000000000e+03,4.185714285714287053e-01
2.850000000000000000e+03,4.480337078651693838e-01
2.900000000000000000e+03,4.331034482758621684e-01
2.950000000000000000e+03,4.626865671641800515e-01
3.000000000000000000e+03,4.506666666666668264e-01
3.050000000000000000e+03,4.790026246719170655e-01
3.100000000000000000e+03,4.670967741935485584e-01
3.150000000000000000e+03,4.930114358322753576e-01
3.200000000000000000e+03,4.812499999999999556e-01
3.250000000000000000e+03,5.061576354679809819e-01
3.300000000000000000e+03,4.945454545454543993e-01
3.350000000000000000e+03,5.161290322580655010e-01
3.400000000000000000e+03,5.082352941176472294e-01
3.450000000000000000e+03,5.220417633410684433e-01
3.500000000000000000e+03,5.211428571428570189e-01
3.550000000000000000e+03,5.332581736189415667e-01
3.600000000000000000e+03,5.333333333333331039e-01
3.650000000000000000e+03,5.449561403508784707e-01
3.700000000000000000e+03,5.448648648648645176e-01
3.750000000000000000e+03,5.570971184631816620e-01
3.800000000000000000e+03,5.505263157894735304e-01
3.850000000000000000e+03,5.654885654885667412e-01
3.900000000000000000e+03,5.548717948717946102e-01
3.950000000000000000e+03,5.704154002026352588e-01
4.000000000000000000e+03,5.419999999999999263e-01
4.050000000000000000e+03,5.810276679841905878e-01
4.100000000000000000e+03,5.307317073170731980e-01
4.150000000000000000e+03,5.814850530376090010e-01
4.200000000000000000e+03,5.180952380952374980e-01
4.250000000000000000e+03,5.677966101694920109e-01
4.300000000000000000e+03,5.060465116279058151e-01
4.350000000000000000e+03,5.556577736890530028e-01
4.400000000000000000e+03,4.945454545454532891e-01
4.450000000000000000e+03,5.449640287769788038e-01
4.500000000000000000e+03,4.835555555555542950e-01
4.550000000000000000e+03,5.329815303430084361e-01
4.600000000000000000e+03,4.747826086956508096e-01
4.650000000000000000e+03,5.215146299483652825e-01
4.700000000000000000e+03,4.655319148936158391e-01
4.750000000000000000e+03,5.105307497893853963e-01
4.800000000000000000e+03,4.558333333333322024e-01
4.850000000000000000e+03,4.999999999999999445e-01
4.900000000000000000e+03,4.473469387755091287e-01
4.950000000000000000e+03,4.898949070331445887e-01
5.000000000000000000e+03,4.391999999999989246e-01
5.050000000000000000e+03,4.809825673534071644e-01
5.100000000000000000e+03,4.305882352941165503e-01
5.150000000000000000e+03,4.724164724164722218e-01
5.200000000000000000e+03,4.230769230769219624e-01
5.250000000000000000e+03,4.634146341463414309e-01
5.300000000000000000e+03,4.150943396226404736e-01
5.350000000000000000e+03,4.554973821989528049e-01
5.400000000000000000e+03,4.088888888888876916e-01
5.450000000000000000e+03,4.471365638766518491e-01
5.500000000000000000e+03,4.021818181818169746e-01
5.550000000000000000e+03,4.390771449170872143e-01
5.600000000000000000e+03,3.971428571428560761e-01
5.650000000000000000e+03,4.341359773371103459e-01
5.700000000000000000e+03,3.915789473684198607e-01
5.750000000000000000e+03,4.279749478079330482e-01
5.800000000000000000e+03,3.855172413793090946e-01
5.850000000000000000e+03,4.206566347469217759e-01
5.900000000000000000e+03,3.803389830508462355e-01
5.950000000000000000e+03,4.142568930733014354e-01
6.000000000000000000e+03,3.759999999999986131e-01
6.050000000000000000e+03,4.074074074074067187e-01
6.100000000000000000e+03,3.704918032786870263e-01
6.150000000000000000e+03,4.014313597918015564e-01
6.200000000000000000e+03,3.651612903225791573e-01
6.250000000000000000e+03,3.956466069142120512e-01
6.300000000000000000e+03,3.599999999999985434e-01
6.350000000000000000e+03,3.906742281033389608e-01
6.400000000000000000e+03,3.549999999999985389e-01
6.450000000000000000e+03,3.846153846153838596e-01
6.500000000000000000e+03,3.507692307692292233e-01
6.550000000000000000e+03,3.787416004886980381e-01
6.600000000000000000e+03,3.460606060606044587e-01
6.650000000000000000e+03,3.736462093862806255e-01
6.700000000000000000e+03,3.414925373134310993e-01
6.750000000000000000e+03,3.687018375815047100e-01
6.800000000000000000e+03,3.376470588235275239e-01
6.850000000000000000e+03,3.633177570093448217e-01
6.900000000000000000e+03,3.333333333333313719e-01
6.950000000000000000e+03,3.598157743235456119e-01
7.000000000000000000e+03,3.285714285714266270e-01
7.050000000000000000e+03,3.552780930760491285e-01
7.100000000000000000e+03,3.239436619718291110e-01
7.150000000000000000e+03,3.503077783995515726e-01
7.200000000000000000e+03,3.205555555555537617e-01
7.250000000000000000e+03,3.465783664459154423e-01
7.300000000000000000e+03,3.172602739726010368e-01
7.350000000000000000e+03,3.424060968971141539e-01
7.400000000000000000e+03,3.135135135135118656e-01
7.450000000000000000e+03,3.388829215896879132e-01
7.500000000000000000e+03,3.093333333333316282e-01
7.550000000000000000e+03,3.343932167461571292e-01
7.600000000000000000e+03,3.052631578947351820e-01
7.650000000000000000e+03,3.300209205020913639e-01
7.700000000000000000e+03,3.012987012986997337e-01
7.750000000000000000e+03,3.257614868353117532e-01
7.800000000000000000e+03,2.979487179487165238e-01
7.850000000000000000e+03,3.221202854230371115e-01
7.900000000000000000e+03,2.941772151898722210e-01
7.950000000000000000e+03,3.200805234021132373e-01
8.000000000000000000e+03,2.904999999999986482e-01
8.050000000000000000e+03,3.175944333996018054e-01
8.100000000000000000e+03,2.883950617283937978e-01
8.150000000000000000e+03,3.141875306823753711e-01
8.200000000000000000e+03,2.853658536585354510e-01
8.250000000000000000e+03,3.108632395732293108e-01
8.300000000000000000e+03,2.819277108433723145e-01
8.350000000000000000e+03,3.076185912793478194e-01
8.400000000000000000e+03,2.790476190476178786e-01
8.450000000000000000e+03,3.044507575757571249e-01
8.500000000000000000e+03,2.757647058823516906e-01
8.550000000000000000e+03,3.008890968647633390e-01
8.600000000000000000e+03,2.725581395348825042e-01
8.650000000000000000e+03,2.974098057354297442e-01
8.700000000000000000e+03,2.698850574712632344e-01
8.750000000000000000e+03,2.940100594421576896e-01
8.800000000000000000e+03,2.672727272727259962e-01
8.850000000000000000e+03,2.911392405063286115e-01
8.900000000000000000e+03,2.642696629213469595e-01
8.950000000000000000e+03,2.883325882878849389e-01
9.000000000000000000e+03,2.613333333333320296e-01
9.050000000000000000e+03,2.851458885941638988e-01
9.100000000000000000e+03,2.584615384615373546e-01
9.150000000000000000e+03,2.820288587669430580e-01
9.200000000000000000e+03,2.556521739130425686e-01
9.250000000000000000e+03,2.794117647058818044e-01
9.300000000000000000e+03,2.533333333333324666e-01
9.350000000000000000e+03,2.777064612751384276e-01
9.400000000000000000e+03,2.506382978723395993e-01
9.450000000000000000e+03,2.747671464860282908e-01
9.500000000000000000e+03,2.479999999999990545e-01
9.550000000000000000e+03,2.718894009216583640e-01
9.600000000000000000e+03,2.462499999999991362e-01
9.650000000000000000e+03,2.690713101160856491e-01
9.700000000000000000e+03,2.441237113402053571e-01
9.750000000000000000e+03,2.663110381616735634e-01
9.800000000000000000e+03,2.416326530612236401e-01
9.850000000000000000e+03,2.636068237205518305e-01
9.900000000000000000e+03,2.399999999999992417e-01
9.950000000000000000e+03,2.609569762766380530e-01
1.000000000000000000e+04,2.379999999999991844e-01
1.005000000000000000e+04,2.591560509554135527e-01
1.010000000000000000e+04,2.360396039603952223e-01
1.015000000000000000e+04,2.573906188411504981e-01
1.020000000000000000e+04,2.337254901960776343e-01
1.025000000000000000e+04,2.552693208430910632e-01
1.030000000000000000e+04,2.322330097087370593e-01
1.035000000000000000e+04,2.528024739080011463e-01
1.040000000000000000e+04,2.299999999999991496e-01
1.045000000000000000e+04,2.507656967840731776e-01
1.050000000000000000e+04,2.278095238095230457e-01
1.055000000000000000e+04,2.487675388699276680e-01
1.060000000000000000e+04,2.260377358490557598e-01
1.065000000000000000e+04,2.464312546957173056e-01
1.070000000000000000e+04,2.242990654205598844e-01
1.075000000000000000e+04,2.441384443617414524e-01
1.080000000000000000e+04,2.222222222222213217e-01
1.085000000000000000e+04,2.422566371681413033e-01
1.090000000000000000e+04,2.209174311926595247e-01
1.095000000000000000e+04,2.411399342345631192e-01
1.100000000000000000e+04,2.196363636363626026e-01
1.105000000000000000e+04,2.389572773352641455e-01
1.110000000000000000e+04,2.183783783783774246e-01
1.115000000000000000e+04,2.375313957660566411e-01
1.120000000000000000e+04,2.164285714285705264e-01
1.125000000000000000e+04,2.354196301564722982e-01
1.130000000000000000e+04,2.148672566371672976e-01
1.135000000000000000e+04,2.344025378921395786e-01
1.140000000000000000e+04,2.129824561403500793e-01
1.145000000000000000e+04,2.327044025157232465e-01
1.150000000000000000e+04,2.114782608695644217e-01
1.155000000000000000e+04,2.306892968479390404e-01
1.160000000000000000e+04,2.096551724137923067e-01
1.165000000000000000e+04,2.287087912087912567e-01
1.170000000000000000e+04,2.082051282051274876e-01
1.175000000000000000e+04,2.271024855294518918e-01
1.180000000000000000e+04,2.067796610169483629e-01
1.185000000000000000e+04,2.251856853477380849e-01
1.190000000000000000e+04,2.050420168067219329e-01
1.195000000000000000e+04,2.233009708737863919e-01
1.200000000000000000e+04,2.033333333333324777e-01
1.205000000000000000e+04,2.217795484727755340e-01
1.210000000000000000e+04,2.019834710743793615e-01
1.215000000000000000e+04,2.209417188014487776e-01
1.220000000000000000e+04,2.003278688524581519e-01
1.225000000000000000e+04,2.191378184193337464e-01
1.230000000000000000e+04,1.990243902439016443e-01
1.235000000000000000e+04,2.183349530288306306e-01
1.240000000000000000e+04,1.974193548387088715e-01
1.245000000000000000e+04,2.169023136246786554e-01
1.250000000000000000e+04,1.958399999999991259e-01
1.255000000000000000e+04,2.154925087663372152e-01
1.260000000000000000e+04,1.946031746031737231e-01
1.265000000000000000e+04,2.163187855787476188e-01
1.270000000000000000e+04,1.930708661417314398e-01
1.275000000000000000e+04,2.158770003137747417e-01
1.280000000000000000e+04,1.918749999999991296e-01
1.285000000000000000e+04,2.145080946450810266e-01
1.290000000000000000e+04,1.903875968992239098e-01
1.295000000000000000e+04,2.128514056224900253e-01
1.300000000000000000e+04,1.892307692307683420e-01
1.305000000000000000e+04,2.115266707541386682e-01
1.310000000000000000e+04,1.883969465648846486e-01
1.315000000000000000e+04,2.099178582293886874e-01
1.320000000000000000e+04,1.875757575757567852e-01
1.325000000000000000e+04,2.086352657004832967e-01
1.330000000000000000e+04,1.867669172932323873e-01
1.335000000000000000e+04,2.130656278094099076e-01
1.340000000000000000e+04,1.853731343283575583e-01
1.345000000000000000e+04,2.180249851279004170e-01
1.350000000000000000e+04,1.839999999999994140e-01
1.355000000000000000e+04,2.235016238559199564e-01
1.360000000000000000e+04,1.832352941176464134e-01
1.365000000000000000e+04,2.286049237983589499e-01
1.370000000000000000e+04,1.821897810218972291e-01
1.375000000000000000e+04,2.333430317137041021e-01
1.380000000000000000e+04,1.849275362318835159e-01
1.385000000000000000e+04,2.377238590410171160e-01
1.390000000000000000e+04,1.899280575539563642e-01
1.395000000000000000e+04,2.431889876684833196e-01
1.400000000000000000e+04,1.948571428571423680e-01
1.405000000000000000e+04,2.480068337129844314e-01
1.410000000000000000e+04,2.005673758865244294e-01
1.415000000000000000e+04,2.530392988408258215e-01
1.420000000000000000e+04,2.050704225352108501e-01
1.425000000000000000e+04,2.577203818079734088e-01
1.430000000000000000e+04,2.097902097902092644e-01
1.435000000000000000e+04,2.623362141064961017e-01
1.440000000000000000e+04,2.141666666666661722e-01
1.445000000000000000e+04,2.671650055370990429e-01
1.450000000000000000e+04,2.187586206896545427e-01
1.455000000000000000e+04,2.719274127027775934e-01
1.460000000000000000e+04,2.238356164383554503e-01
1.465000000000000000e+04,2.763517203713823367e-01
1.470000000000000000e+04,2.282993197278904984e-01
1.475000000000000000e+04,2.807160292921078715e-01
1.480000000000000000e+04,2.329729729729723975e-01
1.485000000000000000e+04,2.850215517241383445e-01
1.490000000000000000e+04,2.373154362416101670e-01
1.495000000000000000e+04,2.890018731602894131e-01
1.500000000000000000e+04,2.421333333333327287e-01
1.505000000000000000e+04,2.929292929292935943e-01
1.510000000000000000e+04,2.468874172185424598e-01
1.515000000000000000e+04,2.965407974650124401e-01
1.520000000000000000e+04,2.513157894736834930e-01
1.525000000000000000e+04,3.011542497376707983e-01
1.530000000000000000e+04,2.562091503267967529e-01
1.535000000000000000e+04,3.049257232212668756e-01
1.540000000000000000e+04,2.605194805194798735e-01
1.545000000000000000e+04,3.094251683065770142e-01
1.550000000000000000e+04,2.650322580645153581e-01
1.555000000000000000e+04,3.130949318240286994e-01
1.560000000000000000e+04,2.692307692307684408e-01
1.565000000000000000e+04,3.174846625766873931e-01
1.570000000000000000e+04,2.736305732484068387e-01
1.575000000000000000e+04,3.215646431292864538e-01
1.580000000000000000e+04,2.774683544303787053e-01
1.585000000000000000e+04,3.253407370015146127e-01
1.590000000000000000e+04,2.815094339622631892e-01
1.595000000000000000e+04,3.293202909455734684e-01
1.600000000000000000e+04,2.849999999999989764e-01
1.605000000000000000e+04,3.327517447657031835e-01
1.610000000000000000e+04,2.889440993788809919e-01
1.615000000000000000e+04,3.363884072330939889e-01
1.620000000000000000e+04,2.928395061728384929e-01
1.625000000000000000e+04,3.399803052683407767e-01
1.630000000000000000e+04,2.971779141104283761e-01
1.635000000000000000e+04,3.432835820895523415e-01
1.640000000000000000e+04,3.009756097560963850e-01
1.645000000000000000e+04,3.470330739299611333e-01
1.650000000000000000e+04,3.037575757575745605e-01
1.655000000000000000e+04,3.507372492144067433e-01
1.660000000000000000e+04,3.028915662650591978e-01
1.665000000000000000e+04,3.541566554541088485e-01
1.670000000000000000e+04,3.010778443113762415e-01
1.675000000000000000e+04,3.575352280869358301e-01
1.680000000000000000e+04,2.992857142857132668e-01
1.685000000000000000e+04,3.611111111111109939e-01
1.690000000000000000e+04,2.975147928994071322e-01
1.695000000000000000e+04,3.632286995515692229e-01
1.700000000000000000e+04,2.957647058823515973e-01
1.705000000000000000e+04,3.613327076489906697e-01
1.710000000000000000e+04,2.940350877192967616e-01
1.715000000000000000e+04,3.596920923722881080e-01
1.720000000000000000e+04,2.925581395348824110e-01
1.725000000000000000e+04,3.578385899814469084e-01
1.730000000000000000e+04,2.908670520231198542e-01
1.735000000000000000e+04,3.557758819460454802e-01
1.740000000000000000e+04,2.898850574712628636e-01
1.745000000000000000e+04,3.537368179734066698e-01
1.750000000000000000e+04,2.884571428571415241e-01
1.755000000000000000e+04,3.517209938454524121e-01
1.760000000000000000e+04,2.868181818181805842e-01
1.765000000000000000e+04,3.506346328195828477e-01
1.770000000000000000e+04,2.851977401129929812e-01
1.775000000000000000e+04,3.488843813387422221e-01
1.780000000000000000e+04,2.842696629213469217e-01
1.785000000000000000e+04,3.471537427162705858e-01
1.790000000000000000e+04,2.826815642458087030e-01
1.795000000000000000e+04,3.452195230666368908e-01
1.800000000000000000e+04,2.813333333333318254e-01
1.805000000000000000e+04,3.433067375886523220e-01
1.810000000000000000e+04,2.797790055248604579e-01
1.815000000000000000e+04,3.416354419219746474e-01
1.820000000000000000e+04,2.784615384615370393e-01
1.825000000000000000e+04,3.399824638316525371e-01
1.830000000000000000e+04,2.769398907103810537e-01
1.835000000000000000e+04,3.381294964028775940e-01
1.840000000000000000e+04,2.758695652173899227e-01
1.845000000000000000e+04,3.373807458803121384e-01
1.850000000000000000e+04,2.748108108108094361e-01
1.855000000000000000e+04,3.355617856372654639e-01
1.860000000000000000e+04,2.735483870967729270e-01
1.865000000000000000e+04,3.339768339768338645e-01
1.870000000000000000e+04,2.725133689839560613e-01
1.875000000000000000e+04,3.321954341796458099e-01
1.880000000000000000e+04,2.710638297872329239e-01
1.885000000000000000e+04,3.308573853989813518e-01
1.890000000000000000e+04,2.698412698412685495e-01
1.895000000000000000e+04,3.293223559214691343e-01
1.900000000000000000e+04,2.686315789473671112e-01
1.905000000000000000e+04,3.275934481310371349e-01
1.910000000000000000e+04,2.672251308900510658e-01
1.915000000000000000e+04,3.263003969082930444e-01
1.920000000000000000e+04,2.660416666666655106e-01
1.925000000000000000e+04,3.250207813798834944e-01
1.930000000000000000e+04,2.646632124352318871e-01
1.935000000000000000e+04,3.233409137895388308e-01
1.940000000000000000e+04,2.635051546391739552e-01
1.945000000000000000e+04,3.216783216783215549e-01
1.950000000000000000e+04,2.623589743589730960e-01
1.955000000000000000e+04,3.200327399222423486e-01
1.960000000000000000e+04,2.614285714285701778e-01
1.965000000000000000e+04,3.186074918566771941e-01
1.970000000000000000e+04,2.603045685279176125e-01
1.975000000000000000e+04,3.173992303018023375e-01
1.980000000000000000e+04,2.589898989898978265e-01
1.985000000000000000e+04,3.166062071745259221e-01
1.990000000000000000e+04,2.576884422110542472e-01
1.995000000000000000e+04,3.152195708842986943e-01
2.000000000000000000e+04,2.567999999999988625e-01
2.005000000000000000e+04,3.140462889066237828e-01
2.010000000000000000e+04,2.557213930348247732e-01
2.015000000000000000e+04,3.124875918205277103e-01
2.020000000000000000e+04,2.544554455445532382e-01
2.025000000000000000e+04,3.111418411694978903e-01
2.030000000000000000e+04,2.533990147783238833e-01
2.035000000000000000e+04,3.100058973854920574e-01
2.040000000000000000e+04,2.527450980392144109e-01
2.045000000000000000e+04,3.086854460093892971e-01
2.050000000000000000e+04,2.517073170731694010e-01
2.055000000000000000e+04,3.071831808448505230e-01
2.060000000000000000e+04,2.506796116504841354e-01
2.065000000000000000e+04,3.056954668733044556e-01
2.070000000000000000e+04,2.494685990338152415e-01
2.075000000000000000e+04,3.044148833622513095e-01
2.080000000000000000e+04,2.486538461538450873e-01
2.085000000000000000e+04,3.029547198772060135e-01
2.090000000000000000e+04,2.480382775119606420e-01
2.095000000000000000e+04,3.018903952644638733e-01
2.100000000000000000e+04,2.470476190476179890e-01
2.105000000000000000e+04,3.004561003420747611e-01
2.110000000000000000e+04,2.458767772511837868e-01
2.115000000000000000e+04,2.990353697749192352e-01
2.120000000000000000e+04,2.450943396226404614e-01
2.125000000000000000e+04,2.976280120481923364e-01
2.130000000000000000e+04,2.439436619718299282e-01
2.135000000000000000e+04,2.962338392355250427e-01
2.140000000000000000e+04,2.428037383177558961e-01
2.145000000000000000e+04,2.950391644908611499e-01
2.150000000000000000e+04,2.416744186046500542e-01
2.155000000000000000e+04,2.938555782439201680e-01
2.160000000000000000e+04,2.407407407407395894e-01
2.165000000000000000e+04,2.930524759793048384e-01
2.170000000000000000e+04,2.396313364055287498e-01
2.175000000000000000e+04,2.917049843663782061e-01
2.180000000000000000e+04,2.388990825688061537e-01
2.185000000000000000e+04,2.905529110216035216e-01
2.190000000000000000e+04,2.379908675799074780e-01
2.195000000000000000e+04,2.894113358848183770e-01
2.200000000000000000e+04,2.372727272727260528e-01
2.205000000000000000e+04,2.880986937590708230e-01
2.210000000000000000e+04,2.363800904977363115e-01
2.215000000000000000e+04,2.869785082174458601e-01
2.220000000000000000e+04,2.354954954954942836e-01
2.225000000000000000e+04,2.856886012225813842e-01
2.230000000000000000e+04,2.344394618834067523e-01
2.235000000000000000e+04,2.844102380526217777e-01
2.240000000000000000e+04,2.339285714285700979e-01
2.245000000000000000e+04,2.833214540270843074e-01
2.250000000000000000e+04,2.330666666666654507e-01
2.255000000000000000e+04,2.822423274791551195e-01
2.260000000000000000e+04,2.320353982300873419e-01
2.265000000000000000e+04,2.811727304839273800e-01
2.270000000000000000e+04,2.313656387665185832e-01
2.275000000000000000e+04,2.799366977316681826e-01
2.280000000000000000e+04,2.305263157894724690e-01
2.285000000000000000e+04,2.787114845938370444e-01
2.290000000000000000e+04,2.300436681222695623e-01
2.295000000000000000e+04,2.774969496252393530e-01
2.300000000000000000e+04,2.293913043478249258e-01
2.305000000000000000e+04,2.762929538354735315e-01
2.310000000000000000e+04,2.285714285714273708e-01
2.315000000000000000e+04,2.750993606359077859e-01
2.320000000000000000e+04,2.277586206896540511e-01
2.325000000000000000e+04,2.742601514108736760e-01
2.330000000000000000e+04,2.267811158798272164e-01
2.335000000000000000e+04,2.732568100051390725e-01
2.340000000000000000e+04,2.259829059829047138e-01
2.345000000000000000e+04,2.722620266120772126e-01
2.350000000000000000e+04,2.250212765957435579e-01
2.355000000000000000e+04,2.711058263971458104e-01
2.360000000000000000e+04,2.240677966101684293e-01
2.365000000000000000e+04,2.701285520974286980e-01
2.370000000000000000e+04,2.232911392405053375e-01
2.375000000000000000e+04,2.689910729324572203e-01
2.380000000000000000e+04,2.225210084033603375e-01
2.385000000000000000e+04,2.681985910768198145e-01
2.390000000000000000e+04,2.217573221757312141e-01
2.395000000000000000e+04,2.670786704526472155e-01
2.400000000000000000e+04,2.208333333333324100e-01
2.405000000000000000e+04,2.661343978709247438e-01
2.410000000000000000e+04,2.200829875518662271e-01
2.415000000000000000e+04,2.651979459996686717e-01
2.420000000000000000e+04,2.191735537190072913e-01
2.425000000000000000e+04,2.645991421972945234e-01
2.430000000000000000e+04,2.182716049382707468e-01
2.435000000000000000e+04,2.635124034828322803e-01
2.440000000000000000e+04,2.175409836065565206e-01
2.445000000000000000e+04,2.624345549738220096e-01
2.450000000000000000e+04,2.166530612244889076e-01
2.455000000000000000e+04,2.613654880234642652e-01
2.460000000000000000e+04,2.160975609756089488e-01
2.465000000000000000e+04,2.603050957481338190e-01
2.470000000000000000e+04,2.152226720647765490e-01
2.475000000000000000e+04,2.594149022143204530e-01
2.480000000000000000e+04,2.146774193548379173e-01
2.485000000000000000e+04,2.583708950418546202e-01
2.490000000000000000e+04,2.138152610441759194e-01
2.495000000000000000e+04,2.573352573352575279e-01
2.500000000000000000e+04,2.129599999999990945e-01
2.505000000000000000e+04,2.564675822420954820e-01
2.510000000000000000e+04,2.124302788844612544e-01
2.515000000000000000e+04,2.556068076984258086e-01
2.520000000000000000e+04,2.115873015873006580e-01
2.525000000000000000e+04,2.549112801013946328e-01
2.530000000000000000e+04,2.107509881422915954e-01
2.535000000000000000e+04,2.543790437115360237e-01
2.540000000000000000e+04,2.100787401574794599e-01
2.545000000000000000e+04,2.538509902546375319e-01
2.550000000000000000e+04,2.094117647058814646e-01
2.555000000000000000e+04,2.528573665257559111e-01
2.560000000000000000e+04,2.087499999999991585e-01
2.565000000000000000e+04,2.518714909544608194e-01
2.570000000000000000e+04,2.079377431906606621e-01
2.575000000000000000e+04,2.508932732639433394e-01
2.580000000000000000e+04,2.071317829457357540e-01
2.585000000000000000e+04,2.499226245744357588e-01
2.590000000000000000e+04,2.064864864864857652e-01
2.595000000000000000e+04,2.489594573762916319e-01
2.600000000000000000e+04,2.056923076923069249e-01
2.605000000000000000e+04,2.481572481572487388e-01
2.610000000000000000e+04,2.049042145593861497e-01
2.615000000000000000e+04,2.475141502218148049e-01
2.620000000000000000e+04,2.042748091603045490e-01
2.625000000000000000e+04,2.465711673270349347e-01
2.630000000000000000e+04,2.036501901140676252e-01
2.635000000000000000e+04,2.456353423409751990e-01
2.640000000000000000e+04,2.028787878787871313e-01
2.645000000000000000e+04,2.447065940713859522e-01
2.650000000000000000e+04,2.021132075471691047e-01
2.655000000000000000e+04,2.437848425493451543e-01
2.660000000000000000e+04,2.015037593984955466e-01
2.665000000000000000e+04,2.428700090063048989e-01
2.670000000000000000e+04,2.010486891385760699e-01
2.675000000000000000e+04,2.422611036339170354e-01
2.680000000000000000e+04,2.002985074626858486e-01
2.685000000000000000e+04,2.413587604290827471e-01
2.690000000000000000e+04,1.997026022304825843e-01
2.695000000000000000e+04,2.404631141457627130e-01
2.700000000000000000e+04,1.989629629629622587e-01
2.705000000000000000e+04,2.397219757468209700e-01
2.710000000000000000e+04,1.982287822878221750e-01
2.715000000000000000e+04,2.389862973331373652e-01
2.720000000000000000e+04,1.974999999999992872e-01
2.725000000000000000e+04,2.382560187903703386e-01
2.730000000000000000e+04,1.967765567765560608e-01
2.735000000000000000e+04,2.373848179025892791e-01
2.740000000000000000e+04,1.962043795620431186e-01
2.745000000000000000e+04,2.366656951326147618e-01
2.750000000000000000e+04,1.954909090909084102e-01
2.755000000000000000e+04,2.360969943371572788e-01
2.760000000000000000e+04,1.947826086956515046e-01
2.765000000000000000e+04,2.352430555555558300e-01
2.770000000000000000e+04,1.945126353790607443e-01
2.775000000000000000e+04,2.343952717312962342e-01
2.780000000000000000e+04,1.938129496402871688e-01
2.785000000000000000e+04,2.335535765584605405e-01
2.790000000000000000e+04,1.931182795698918597e-01
2.795000000000000000e+04,2.330041505653359379e-01
2.800000000000000000e+04,1.924285714285708937e-01
2.805000000000000000e+04,2.323160296634344257e-01
2.810000000000000000e+04,1.917437722419923218e-01
2.815000000000000000e+04,2.317749040784428116e-01
2.820000000000000000e+04,1.910638297872334912e-01
2.825000000000000000e+04,2.309544038516004871e-01
2.830000000000000000e+04,1.903886925795048313e-01
2.835000000000000000e+04,2.305630026809656341e-01
2.840000000000000000e+04,1.899999999999995026e-01
2.845000000000000000e+04,2.297525309336337640e-01
2.850000000000000000e+04,1.893333333333328261e-01
2.855000000000000000e+04,2.290878520386721018e-01
2.860000000000000000e+04,1.886713286713281590e-01
2.865000000000000000e+04,2.284278134599278809e-01
2.870000000000000000e+04,1.880139372822295096e-01
2.875000000000000000e+04,2.277723667733411728e-01
2.880000000000000000e+04,1.873611111111106176e-01
2.885000000000000000e+04,2.271214642262898431e-01
2.890000000000000000e+04,1.868512110726638642e-01
2.895000000000000000e+04,2.263368799226201378e-01
2.900000000000000000e+04,1.863448275862064074e-01
2.905000000000000000e+04,2.256954007160564268e-01
2.910000000000000000e+04,1.859793814432985082e-01
2.915000000000000000e+04,2.251955537258133466e-01
2.920000000000000000e+04,1.857534246575337222e-01
2.925000000000000000e+04,2.246991247264772673e-01
2.930000000000000000e+04,1.852559726962452746e-01
2.935000000000000000e+04,2.240697832901732411e-01
2.940000000000000000e+04,1.847619047619041555e-01
2.945000000000000000e+04,2.233088834555828073e-01
2.950000000000000000e+04,1.844067796610163734e-01
2.955000000000000000e+04,2.225531338838501461e-01
2.960000000000000000e+04,1.837837837837831556e-01
2.965000000000000000e+04,2.218024824608744450e-01
2.970000000000000000e+04,1.834343434343428114e-01
2.975000000000000000e+04,2.210568777732958567e-01
2.980000000000000000e+04,1.829530201342275952e-01
2.985000000000000000e+04,2.205842937550256400e-01
2.990000000000000000e+04,1.824749163879593183e-01
2.995000000000000000e+04,2.198477360758650245e-01
3.000000000000000000e+04,1.818666666666661491e-01
3.005000000000000000e+04,2.193823216187435754e-01
3.010000000000000000e+04,1.816611295681058447e-01
3.015000000000000000e+04,2.186546371235241482e-01
3.020000000000000000e+04,1.811920529801319402e-01
3.025000000000000000e+04,2.180640042316850102e-01
3.030000000000000000e+04,1.809900990099004292e-01
3.035000000000000000e+04,2.174772637406091891e-01
3.040000000000000000e+04,1.803947368421046915e-01
3.045000000000000000e+04,2.168943772990019891e-01
3.050000000000000000e+04,1.799344262295076158e-01
3.055000000000000000e+04,2.163153070577455706e-01
3.060000000000000000e+04,1.793464052287575827e-01
3.065000000000000000e+04,2.158705298877581502e-01
3.070000000000000000e+04,1.790228013029310783e-01
3.075000000000000000e+04,2.151684662417072680e-01
3.080000000000000000e+04,1.787012987012981391e-01
3.085000000000000000e+04,2.144709543568469601e-01
3.090000000000000000e+04,1.783818770226532069e-01
3.095000000000000000e+04,2.141656972986951124e-01
3.100000000000000000e+04,1.780645161290318190e-01
3.105000000000000000e+04,2.134759082710646627e-01
3.110000000000000000e+04,1.774919614147905389e-01
3.115000000000000000e+04,2.133042249903691900e-01
3.120000000000000000e+04,1.770512820512816499e-01
3.125000000000000000e+04,2.128776241679473380e-01
3.130000000000000000e+04,1.764856230031944251e-01
3.135000000000000000e+04,2.123261452086263879e-01
3.140000000000000000e+04,1.759235668789804752e-01
3.145000000000000000e+04,2.119053675909443879e-01
3.150000000000000000e+04,1.754920634920630884e-01
3.155000000000000000e+04,2.113604665905927105e-01
3.160000000000000000e+04,1.751898734177211037e-01
3.165000000000000000e+04,2.106926188068761752e-01
3.170000000000000000e+04,1.748895899053623526e-01
3.175000000000000000e+04,2.100289782033519237e-01
3.180000000000000000e+04,1.743396226415090677e-01
3.185000000000000000e+04,2.093695051494604831e-01
3.190000000000000000e+04,1.740438871473350135e-01
3.195000000000000000e+04,2.088393639664460621e-01
3.200000000000000000e+04,1.734999999999996267e-01
3.205000000000000000e+04,2.083125312031957888e-01
3.210000000000000000e+04,1.730841121495322876e-01
3.215000000000000000e+04,2.077889759860649943e-01
3.220000000000000000e+04,1.726708074534157589e-01
3.225000000000000000e+04,2.072686678243617353e-01
3.230000000000000000e+04,1.721362229102163521e-01
3.235000000000000000e+04,2.067515766044274450e-01
3.240000000000000000e+04,1.737037037037034437e-01
3.245000000000000000e+04,2.062376725838270253e-01
3.250000000000000000e+04,1.759999999999997677e-01
3.255000000000000000e+04,2.057269263856464081e-01
3.260000000000000000e+04,1.782822085889568808e-01
3.265000000000000000e+04,2.052193089928944780e-01
3.270000000000000000e+04,1.804281345565747485e-01
3.275000000000000000e+04,2.066691095639434650e-01
3.280000000000000000e+04,1.826829268292680664e-01
3.285000000000000000e+04,2.087189478811500853e-01
3.290000000000000000e+04,1.850455927051668226e-01
3.295000000000000000e+04,2.083282748573514753e-01
3.300000000000000000e+04,1.873939393939391407e-01
3.305000000000000000e+04,2.076978939724042628e-01
3.310000000000000000e+04,1.896072507552867548e-01
3.315000000000000000e+04,2.070713165198509176e-01
3.320000000000000000e+04,1.919277108433732615e-01
3.325000000000000000e+04,2.064485081809437905e-01
3.330000000000000000e+04,1.941141141141139725e-01
3.335000000000000000e+04,2.061892767182445241e-01
3.340000000000000000e+04,1.962874251497004063e-01
3.345000000000000000e+04,2.084429562305674111e-01
3.350000000000000000e+04,1.984477611940296260e-01
3.355000000000000000e+04,2.105639680457856433e-01
3.360000000000000000e+04,2.007142857142854286e-01
3.365000000000000000e+04,2.129101283880175111e-01
3.370000000000000000e+04,2.030860534124625805e-01
3.375000000000000000e+04,2.147682825648930816e-01
3.380000000000000000e+04,2.053254437869819482e-01
3.385000000000000000e+04,2.168518080831957906e-01
3.390000000000000000e+04,2.076696165191738164e-01
3.395000000000000000e+04,2.185695770001182536e-01
3.400000000000000000e+04,2.098823529411763256e-01
3.405000000000000000e+04,2.205122180451132008e-01
3.410000000000000000e+04,2.121994134897360051e-01
3.415000000000000000e+04,2.227948928194919964e-01
3.420000000000000000e+04,2.145029239766081119e-01
3.425000000000000000e+04,2.249474421864055274e-01
3.430000000000000000e+04,2.163265306122448828e-01
3.435000000000000000e+04,2.272039128915807338e-01
3.440000000000000000e+04,2.182558139534884201e-01
3.445000000000000000e+04,2.290989317231773847e-01
3.450000000000000000e+04,2.202898550724637916e-01
3.455000000000000000e+04,2.312145420863730150e-01
3.460000000000000000e+04,2.225433526011560137e-01
3.465000000000000000e+04,2.330870468713926169e-01
3.470000000000000000e+04,2.246685878962536020e-01
3.475000000000000000e+04,2.352941176470590978e-01
3.480000000000000000e+04,2.266666666666668772e-01
3.485000000000000000e+04,2.373737373737377365e-01
3.490000000000000000e+04,2.287679083094557586e-01
3.495000000000000000e+04,2.393270001144560677e-01
3.500000000000000000e+04,2.308571428571430662e-01
3.505000000000000000e+04,2.414973750285326071e-01
3.510000000000000000e+04,2.328205128205130536e-01
3.515000000000000000e+04,2.433139865710711169e-01
3.520000000000000000e+04,2.347727272727274384e-01
3.525000000000000000e+04,2.453472537448936064e-01
3.530000000000000000e+04,2.369405099150143079e-01
3.535000000000000000e+04,2.473690166346047825e-01
3.540000000000000000e+04,2.388700564971753260e-01
3.545000000000000000e+04,2.492665312570530312e-01
3.550000000000000000e+04,2.406760563380283824e-01
3.555000000000000000e+04,2.512658940024759535e-01
3.560000000000000000e+04,2.420224719101124744e-01
3.565000000000000000e+04,2.531418312387794800e-01
3.570000000000000000e+04,2.441456582633054762e-01
3.575000000000000000e+04,2.552310618775878170e-01
3.580000000000000000e+04,2.461452513966483902e-01
3.585000000000000000e+04,2.569738897567512281e-01
3.590000000000000000e+04,2.480222841225631358e-01
3.595000000000000000e+04,2.589295649271176614e-01
3.600000000000000000e+04,2.501111111111116725e-01
3.605000000000000000e+04,2.609853528628503505e-01
3.610000000000000000e+04,2.521883656509701921e-01
3.615000000000000000e+04,2.628084541330096835e-01
3.620000000000000000e+04,2.539226519337022814e-01
3.625000000000000000e+04,2.647318472743332984e-01
3.630000000000000000e+04,2.557575757575761277e-01
3.635000000000000000e+04,2.665346098822501397e-01
3.640000000000000000e+04,2.578021978021980964e-01
3.645000000000000000e+04,2.685469710272175292e-01
3.650000000000000000e+04,2.597260273972604727e-01
3.655000000000000000e+04,2.703294297909604182e-01
3.660000000000000000e+04,2.616393442622952925e-01
3.665000000000000000e+04,2.721021611001970264e-01
3.670000000000000000e+04,2.635422343324252403e-01
3.675000000000000000e+04,2.738652443670407943e-01
3.680000000000000000e+04,2.654347826086959072e-01
3.685000000000000000e+04,2.754016500217111307e-01
3.690000000000000000e+04,2.669918699186994426e-01
3.695000000000000000e+04,2.772545198657574983e-01
3.700000000000000000e+04,2.686486486486491243e-01
3.705000000000000000e+04,2.785575469660983017e-01
3.710000000000000000e+04,2.704043126684641529e-01
3.715000000000000000e+04,2.804996231291054243e-01
3.720000000000000000e+04,2.720430107526886632e-01
3.725000000000000000e+04,2.822164948453609323e-01
3.730000000000000000e+04,2.739946380697054207e-01
3.735000000000000000e+04,2.838170718646245150e-01
3.740000000000000000e+04,2.758288770053477501e-01
3.745000000000000000e+04,2.854091006195257352e-01
3.750000000000000000e+04,2.777600000000000069e-01
3.755000000000000000e+04,2.873122403323745133e-01
3.760000000000000000e+04,2.793617021276595946e-01
3.765000000000000000e+04,2.889927751806203871e-01
3.770000000000000000e+04,2.812732095490716455e-01
3.775000000000000000e+04,2.906644060612481595e-01
3.780000000000000000e+04,2.829629629629632492e-01
3.785000000000000000e+04,2.925385753540474809e-01
3.790000000000000000e+04,2.848548812664910002e-01
3.795000000000000000e+04,2.941920522820698491e-01
3.800000000000000000e+04,2.866315789473687370e-01
3.805000000000000000e+04,2.960470984020180940e-01
3.810000000000000000e+04,2.883989501312339554e-01
3.815000000000000000e+04,2.977875642235496834e-01
3.820000000000000000e+04,2.901570680628276500e-01
3.825000000000000000e+04,2.993097678309971643e-01
3.830000000000000000e+04,2.918015665796349078e-01
3.835000000000000000e+04,3.011369562949821610e-01
3.840000000000000000e+04,2.936458333333337722e-01
3.845000000000000000e+04,3.029546400332911449e-01
3.850000000000000000e+04,2.952727272727277974e-01
3.855000000000000000e+04,3.046591262841128467e-01
3.860000000000000000e+04,2.969948186528503786e-01
3.865000000000000000e+04,3.063547919685361554e-01
3.870000000000000000e+04,2.983979328165379807e-01
3.875000000000000000e+04,3.076287808403010415e-01
3.880000000000000000e+04,3.000000000000002665e-01
3.885000000000000000e+04,3.091021416803947930e-01
3.890000000000000000e+04,3.017994858611828257e-01
3.895000000000000000e+04,3.107733388107215000e-01
3.900000000000000000e+04,3.032820512820518788e-01
3.905000000000000000e+04,3.124359762343777436e-01
3.910000000000000000e+04,3.049616368286447998e-01
3.915000000000000000e+04,3.140901195463364215e-01
3.920000000000000000e+04,3.064285714285716056e-01
3.925000000000000000e+04,3.156339176518542233e-01
3.930000000000000000e+04,3.080916030534351369e-01
3.935000000000000000e+04,3.173731828809589484e-01
3.940000000000000000e+04,3.096446700507615724e-01
3.945000000000000000e+04,3.189008314743452810e-01
3.950000000000000000e+04,3.110886075949368390e-01
3.955000000000000000e+04,3.206230403560223485e-01
3.960000000000000000e+04,3.126262626262628630e-01
3.965000000000000000e+04,3.222356739305883844e-01
3.970000000000000000e+04,3.139546599496222390e-01
3.975000000000000000e+04,3.239408272114309151e-01
3.980000000000000000e+04,3.154773869346734760e-01
3.985000000000000000e+04,3.254366593053592549e-01
3.990000000000000000e+04,3.169924812030076589e-01
3.995000000000000000e+04,3.271252628416932984e-01
4.000000000000000000e+04,3.184999999999998943e-01
4.005000000000000000e+04,3.287055533359958814e-01
4.010000000000000000e+04,3.199999999999998956e-01
4.015000000000000000e+04,3.302779715054291465e-01
4.020000000000000000e+04,3.214925373134325248e-01
4.025000000000000000e+04,3.318425760286217163e-01
4.030000000000000000e+04,3.231761786600494402e-01
4.035000000000000000e+04,3.333002874987599506e-01
4.040000000000000000e+04,3.246534653465343867e-01
4.045000000000000000e+04,3.347507911392395008e-01
4.050000000000000000e+04,3.262222222222219692e-01
4.055000000000000000e+04,3.363914373088675025e-01
4.060000000000000000e+04,3.277832512315269620e-01
4.065000000000000000e+04,3.379256051958265950e-01
4.070000000000000000e+04,3.292383292383290749e-01
4.075000000000000000e+04,3.394522430548728154e-01
4.080000000000000000e+04,3.306862745098038125e-01
4.085000000000000000e+04,3.407755581668615030e-01
4.090000000000000000e+04,3.322249388753056865e-01
4.095000000000000000e+04,3.422877796229353287e-01
4.100000000000000000e+04,3.335609756097562273e-01
4.105000000000000000e+04,3.438900799064500413e-01
4.110000000000000000e+04,3.350851581508517696e-01
4.115000000000000000e+04,3.452901720618247183e-01
4.120000000000000000e+04,3.365048543689321825e-01
4.125000000000000000e+04,3.468774243599681006e-01
4.130000000000000000e+04,3.379176755447942382e-01
4.135000000000000000e+04,3.482635193963423692e-01
4.140000000000000000e+04,3.392270531400968236e-01
4.145000000000000000e+04,3.494499131441800022e-01
4.150000000000000000e+04,3.408192771084339601e-01
4.155000000000000000e+04,3.506305959372287284e-01
4.160000000000000000e+04,3.423076923076927014e-01
4.165000000000000000e+04,3.520937379946210699e-01
4.170000000000000000e+04,3.436930455635496817e-01
4.175000000000000000e+04,3.534540576794095168e-01
4.180000000000000000e+04,3.451674641148330669e-01
4.185000000000000000e+04,3.549034601414640666e-01
4.190000000000000000e+04,3.464439140811461648e-01
4.195000000000000000e+04,3.563459521312098977e-01
4.200000000000000000e+04,3.480000000000005866e-01
4.205000000000000000e+04,3.574961948249617549e-01
4.210000000000000000e+04,3.495486935866990441e-01
4.215000000000000000e+04,3.588307867514470839e-01
4.220000000000000000e+04,3.510900473933657451e-01
4.225000000000000000e+04,3.602537398220032605e-01
4.230000000000000000e+04,3.525295508274241540e-01
4.235000000000000000e+04,3.613866062151692149e-01
4.240000000000000000e+04,3.539622641509442280e-01
4.245000000000000000e+04,3.627968337730867465e-01
4.250000000000000000e+04,3.552941176470596485e-01
4.255000000000000000e+04,3.640124095139604665e-01
4.260000000000000000e+04,3.566197183098600010e-01
4.265000000000000000e+04,3.652222847495779079e-01
4.270000000000000000e+04,3.581264637002349871e-01
4.275000000000000000e+04,3.662393562271916703e-01
4.280000000000000000e+04,3.594392523364492997e-01
4.285000000000000000e+04,3.676250933532486109e-01
4.290000000000000000e+04,3.609324009324014759e-01
4.295000000000000000e+04,3.690043773866069632e-01
4.300000000000000000e+04,3.623255813953494275e-01
4.305000000000000000e+04,3.704701728303287367e-01
4.310000000000000000e+04,3.636194895591650100e-01
4.315000000000000000e+04,3.719291740057472095e-01
4.320000000000000000e+04,3.650925925925928017e-01
4.325000000000000000e+04,3.731964483906766716e-01
4.330000000000000000e+04,3.663741339491921045e-01
4.335000000000000000e+04,3.744578757958841875e-01
4.340000000000000000e+04,3.676497695852538605e-01
4.345000000000000000e+04,3.758055606702262463e-01
4.350000000000000000e+04,3.687356321839083684e-01
4.355000000000000000e+04,3.771470561219800732e-01
4.360000000000000000e+04,3.700000000000006062e-01
4.365000000000000000e+04,3.782991202346039916e-01
4.370000000000000000e+04,3.713501144164766399e-01
4.375000000000000000e+04,3.796287830300812405e-01
4.380000000000000000e+04,3.726027397260280316e-01
4.385000000000000000e+04,3.809523809523807092e-01
4.390000000000000000e+04,3.740318906605928362e-01
4.395000000000000000e+04,3.823609720578863835e-01
4.400000000000000000e+04,3.753636363636370099e-01
4.405000000000000000e+04,3.836723574282599469e-01
4.410000000000000000e+04,3.766893424036288351e-01
4.415000000000000000e+04,3.849778019389327177e-01
4.420000000000000000e+04,3.779185520362000061e-01
4.425000000000000000e+04,3.860965467365756187e-01
4.430000000000000000e+04,3.786004514672696164e-01
4.435000000000000000e+04,3.873004419590510006e-01
4.440000000000000000e+04,3.786486486486498881e-01
4.445000000000000000e+04,3.884989200863929737e-01
4.450000000000000000e+04,3.790561797752819428e-01
4.455000000000000000e+04,3.897818083864595384e-01
4.460000000000000000e+04,3.782062780269069835e-01
4.465000000000000000e+04,3.911485396882278254e-01
4.470000000000000000e+04,3.773601789709186693e-01
4.475000000000000000e+04,3.925091624206668017e-01
4.480000000000000000e+04,3.766071428571442503e-01
4.485000000000000000e+04,3.936853371387799005e-01
4.490000000000000000e+04,3.757683741648121800e-01
4.495000000000000000e+04,3.949452700898816726e-01
4.500000000000000000e+04,3.749333333333348395e-01
4.505000000000000000e+04,3.961108151305273162e-01
4.510000000000000000e+04,3.741906873614205264e-01
4.515000000000000000e+04,3.973597944537961557e-01
4.520000000000000000e+04,3.733628318584086281e-01
4.525000000000000000e+04,3.985148514851484802e-01
4.530000000000000000e+04,3.726269315673303995e-01
4.535000000000000000e+04,3.998412278380523710e-01
4.540000000000000000e+04,3.719823788546268717e-01
4.545000000000000000e+04,4.009857419468400574e-01
4.550000000000000000e+04,3.711648351648363930e-01
4.555000000000000000e+04,4.023008694124874385e-01
4.560000000000000000e+04,3.704385964912292883e-01
4.565000000000000000e+04,4.034349807220465878e-01
4.570000000000000000e+04,3.698030634573316044e-01
4.575000000000000000e+04,4.046515694675172914e-01
4.580000000000000000e+04,3.689956331877743412e-01
4.585000000000000000e+04,4.056883615424877187e-01
4.590000000000000000e+04,3.683660130718967585e-01
4.595000000000000000e+04,4.068947505876203685e-01
4.600000000000000000e+04,3.675652173913057097e-01
4.605000000000000000e+04,4.080958999305069335e-01
4.610000000000000000e+04,3.667678958785264842e-01
4.615000000000000000e+04,4.093785212793616402e-01
4.620000000000000000e+04,3.661471861471875533e-01
4.625000000000000000e+04,4.101366545580346079e-01
4.630000000000000000e+04,3.654427645788351220e-01
4.635000000000000000e+04,4.092517476482260830e-01
4.640000000000000000e+04,3.647413793103463364e-01
4.645000000000000000e+04,4.083706510506368015e-01
4.650000000000000000e+04,3.641290322580657546e-01
4.655000000000000000e+04,4.075792730085068816e-01
4.660000000000000000e+04,3.634334763948510183e-01
4.665000000000000000e+04,4.067912879437485252e-01
4.670000000000000000e+04,3.627408993576030638e-01
4.675000000000000000e+04,4.059211089244455506e-01
4.680000000000000000e+04,3.621367521367533926e-01
4.685000000000000000e+04,4.051400273224039505e-01
4.690000000000000000e+04,3.614498933901929556e-01
4.695000000000000000e+04,4.043622731532753867e-01
4.700000000000000000e+04,3.607659574468097263e-01
4.705000000000000000e+04,4.036728447542928810e-01
4.710000000000000000e+04,3.600849256900222617e-01
4.715000000000000000e+04,4.029015016543643357e-01
4.720000000000000000e+04,3.594067796610178611e-01
4.725000000000000000e+04,4.021334236369785708e-01
4.730000000000000000e+04,3.589006342494723278e-01
4.735000000000000000e+04,4.013685900143610374e-01
4.740000000000000000e+04,3.582278481012666771e-01
4.745000000000000000e+04,4.006912830888543775e-01
4.750000000000000000e+04,3.574736842105270540e-01
4.755000000000000000e+04,3.998485740725152282e-01
4.760000000000000000e+04,3.568067226890763721e-01
4.765000000000000000e+04,3.990933512424436058e-01
4.770000000000000000e+04,3.560587002096442522e-01
4.775000000000000000e+04,3.983412917818539567e-01
4.780000000000000000e+04,3.553138075313815314e-01
4.785000000000000000e+04,3.975923758568794542e-01
4.790000000000000000e+04,3.547390396659713674e-01
4.795000000000000000e+04,3.968465837991149159e-01
4.800000000000000000e+04,3.540000000000005365e-01
4.805000000000000000e+04,3.961038961038954587e-01
4.810000000000000000e+04,3.533471933471939996e-01
4.815000000000000000e+04,3.955304477859926116e-01
4.820000000000000000e+04,3.526970954356853372e-01
4.825000000000000000e+04,3.947935665727070886e-01
4.830000000000000000e+04,3.522153209109736283e-01
4.835000000000000000e+04,3.939770000827328977e-01
4.840000000000000000e+04,3.514876033057857119e-01
4.845000000000000000e+04,3.931638044914128605e-01
4.850000000000000000e+04,3.507628865979389166e-01
4.855000000000000000e+04,3.924363516519727701e-01
4.860000000000000000e+04,3.500411522633752881e-01
4.865000000000000000e+04,3.917118894918593663e-01
4.870000000000000000e+04,3.494045174537996901e-01
4.875000000000000000e+04,3.909083449577411828e-01
4.880000000000000000e+04,3.487704918032795143e-01
4.885000000000000000e+04,3.902718637405824254e-01
4.890000000000000000e+04,3.480572597137019941e-01
4.895000000000000000e+04,3.894745444144800950e-01
4.900000000000000000e+04,3.473469387755107607e-01
4.905000000000000000e+04,3.886804762681448366e-01
4.910000000000000000e+04,3.467209775967417529e-01
4.915000000000000000e+04,3.880524131195566273e-01
4.920000000000000000e+04,3.460162601626021184e-01
4.925000000000000000e+04,3.872644574398954043e-01
4.930000000000000000e+04,3.453955375253555116e-01
4.935000000000000000e+04,3.866418091918611966e-01
4.940000000000000000e+04,3.447773279352230880e-01
4.945000000000000000e+04,3.859407862805366296e-01
4.950000000000000000e+04,3.440808080808084313e-01
4.955000000000000000e+04,3.851618632437227574e-01
4.960000000000000000e+04,3.436290322580648482e-01
4.965000000000000000e+04,3.844666451820812902e-01
4.970000000000000000e+04,3.430181086519116795e-01
4.975000000000000000e+04,3.836938168368572710e-01
4.980000000000000000e+04,3.423293172690765052e-01
4.985000000000000000e+04,3.830043331728449352e-01
4.990000000000000000e+04,3.416432865731465762e-01
4.995000000000000000e+04,3.822375270281088144e-01
5.000000000000000000e+04,3.409600000000002629e-01
5.005000000000000000e+04,3.814737851662399759e-01
5.010000000000000000e+04,3.403592814371259601e-01
5.015000000000000000e+04,3.807928531546617701e-01
5.020000000000000000e+04,3.398406374501994898e-01
5.025000000000000000e+04,3.800350262697019255e-01
5.030000000000000000e+04,3.393240556660042651e-01
5.035000000000000000e+04,3.795979979343767075e-01
5.040000000000000000e+04,3.390476190476193752e-01
5.045000000000000000e+04,3.788455439264193370e-01
5.050000000000000000e+04,3.384554455445547005e-01
5.055000000000000000e+04,3.781751998100814638e-01
5.060000000000000000e+04,3.378656126482216249e-01
5.065000000000000000e+04,3.774285262991627921e-01
5.070000000000000000e+04,3.371992110453652103e-01
5.075000000000000000e+04,3.767636163001497063e-01
5.080000000000000000e+04,3.365354330708665298e-01
5.085000000000000000e+04,3.760226557583386531e-01
5.090000000000000000e+04,3.358742632612969348e-01
5.095000000000000000e+04,3.753631153332808723e-01
5.100000000000000000e+04,3.354509803921571498e-01
5.105000000000000000e+04,3.748628741576554568e-01
5.110000000000000000e+04,3.348727984344426756e-01
5.115000000000000000e+04,3.741299757566276529e-01
5.120000000000000000e+04,3.342968750000002709e-01
5.125000000000000000e+04,3.735560412113641537e-01
5.130000000000000000e+04,3.338011695906434873e-01
5.135000000000000000e+04,3.728285424943519888e-01
5.140000000000000000e+04,3.331517509727628390e-01
5.145000000000000000e+04,3.721038718706263237e-01
5.150000000000000000e+04,3.325048543689322900e-01
5.155000000000000000e+04,3.714596104601532445e-01
5.160000000000000000e+04,3.319379844961242165e-01
5.165000000000000000e+04,3.707403965303590065e-01
5.170000000000000000e+04,3.312959381044487950e-01
5.175000000000000000e+04,3.701012599520750457e-01
5.180000000000000000e+04,3.306563706563707128e-01
5.185000000000000000e+04,3.693874402098438203e-01
5.190000000000000000e+04,3.300963391136802483e-01
5.195000000000000000e+04,3.686763686763684378e-01
5.200000000000000000e+04,3.295384615384615579e-01
5.205000000000000000e+04,3.681985859206882705e-01
5.210000000000000000e+04,3.289059500959693461e-01
5.215000000000000000e+04,3.676459308123029013e-01
5.220000000000000000e+04,3.287356321839080553e-01
5.225000000000000000e+04,3.669422753024032535e-01
5.230000000000000000e+04,3.281835564053536269e-01
5.235000000000000000e+04,3.663941315809574606e-01
5.240000000000000000e+04,3.275572519083969625e-01
5.245000000000000000e+04,3.658480780963995205e-01
5.250000000000000000e+04,3.269333333333333536e-01
5.255000000000000000e+04,3.652279820354715767e-01
5.260000000000000000e+04,3.273764258555133533e-01
5.265000000000000000e+04,3.646102416046185790e-01
5.270000000000000000e+04,3.286527514231497027e-01
5.275000000000000000e+04,3.639190111473412093e-01
5.280000000000000000e+04,3.288636363636361359e-01
5.285000000000000000e+04,3.634574629125027490e-01
5.290000000000000000e+04,3.282419659735346662e-01
5.295000000000000000e+04,3.629221122610852279e-01
5.300000000000000000e+04,3.276981132075468262e-01
5.305000000000000000e+04,3.623133765646195936e-01
5.310000000000000000e+04,3.271563088512237649e-01
5.315000000000000000e+04,3.616316700534344952e-01
5.320000000000000000e+04,3.265413533834584103e-01
5.325000000000000000e+04,3.610276442307679967e-01
5.330000000000000000e+04,3.263789868667913430e-01
5.335000000000000000e+04,3.605008622628764758e-01
5.340000000000000000e+04,3.271910112359545653e-01
5.345000000000000000e+04,3.598263732974092410e-01
5.350000000000000000e+04,3.275514018691585427e-01
5.355000000000000000e+04,3.591544035258071865e-01
5.360000000000000000e+04,3.270149253731340355e-01
5.365000000000000000e+04,3.585594989561572410e-01
5.370000000000000000e+04,3.264059590316570891e-01
5.375000000000000000e+04,3.580412294410941221e-01
5.380000000000000000e+04,3.258736059479550029e-01
5.385000000000000000e+04,3.575248848610891872e-01
5.390000000000000000e+04,3.253432282003708709e-01
5.395000000000000000e+04,3.568621635649127932e-01
5.400000000000000000e+04,3.250370370370367912e-01
5.405000000000000000e+04,3.562018946121948693e-01
5.410000000000000000e+04,3.252495378927907077e-01
5.415000000000000000e+04,3.556179360271830014e-01
5.420000000000000000e+04,3.247232472324719232e-01
5.425000000000000000e+04,3.550361303642513566e-01
5.430000000000000000e+04,3.242725598526698949e-01
5.435000000000000000e+04,3.543828659748273768e-01
5.440000000000000000e+04,3.237499999999995381e-01
5.445000000000000000e+04,3.537320011754320204e-01
5.450000000000000000e+04,3.244770642201829647e-01
5.455000000000000000e+04,3.530835227689360090e-01
5.460000000000000000e+04,3.250549450549445329e-01
5.465000000000000000e+04,3.524374176548074056e-01
5.470000000000000000e+04,3.244606946983541462e-01
5.475000000000000000e+04,3.517936728282295422e-01
5.480000000000000000e+04,3.239416058394155029e-01
5.485000000000000000e+04,3.512981330221688347e-01
5.490000000000000000e+04,3.237158469945349837e-01
5.495000000000000000e+04,3.506588046880670939e-01
5.500000000000000000e+04,3.240727272727268460e-01
5.505000000000000000e+04,3.500944630140951364e-01
5.510000000000000000e+04,3.249364791288559262e-01
5.515000000000000000e+04,3.494596358888790166e-01
5.520000000000000000e+04,3.259420289855063935e-01
5.525000000000000000e+04,3.488271068635949157e-01
5.530000000000000000e+04,3.260036166365271049e-01
5.535000000000000000e+04,3.482691334826893970e-01
5.540000000000000000e+04,3.256317689530676129e-01
5.545000000000000000e+04,3.476410330399634097e-01
5.550000000000000000e+04,3.250450450450440010e-01
5.555000000000000000e+04,3.472312234463867386e-01
5.560000000000000000e+04,3.246762589928045006e-01
5.565000000000000000e+04,3.466791259344429998e-01
5.570000000000000000e+04,3.241651705565516961e-01
5.575000000000000000e+04,3.460572576594657113e-01
5.580000000000000000e+04,3.237275985663070066e-01
5.585000000000000000e+04,3.455092393639860315e-01
5.590000000000000000e+04,3.231484794275478745e-01
5.595000000000000000e+04,3.449631800958012917e-01
5.600000000000000000e+04,3.226428571428558434e-01
5.605000000000000000e+04,3.444190693691103200e-01
5.610000000000000000e+04,3.224242424242410587e-01
5.615000000000000000e+04,3.438768967728126902e-01
5.620000000000000000e+04,3.232028469750876654e-01
5.625000000000000000e+04,3.433366519698458075e-01
5.630000000000000000e+04,3.227708703374766452e-01
5.635000000000000000e+04,3.427273372613029445e-01
5.640000000000000000e+04,3.222695035460981239e-01
5.645000000000000000e+04,3.422619047619029908e-01
5.650000000000000000e+04,3.218407079646005697e-01
5.655000000000000000e+04,3.416566456815430808e-01
5.660000000000000000e+04,3.212720848056524470e-01
5.665000000000000000e+04,3.412653580002807940e-01
5.670000000000000000e+04,3.207054673721329019e-01
5.675000000000000000e+04,3.408049622894183117e-01
5.680000000000000000e+04,3.216197183098581380e-01
5.685000000000000000e+04,3.402054601744987639e-01
5.690000000000000000e+04,3.226713532513170724e-01
5.695000000000000000e+04,3.396080634965216172e-01
5.700000000000000000e+04,3.237894736842096277e-01
5.705000000000000000e+04,3.392231103632014633e-01
5.710000000000000000e+04,3.248336252189135132e-01
5.715000000000000000e+04,3.387695107440314990e-01
5.720000000000000000e+04,3.260139860139851797e-01
5.725000000000000000e+04,3.382476243711553532e-01
5.730000000000000000e+04,3.269109947643969449e-01
5.735000000000000000e+04,3.376578084675997404e-01
5.740000000000000000e+04,3.280139372822290511e-01
5.745000000000000000e+04,3.370700459546009387e-01
5.750000000000000000e+04,3.291130434782596481e-01
5.755000000000000000e+04,3.364843261277526976e-01
5.760000000000000000e+04,3.302083333333321047e-01
5.765000000000000000e+04,3.360394116014419064e-01
5.770000000000000000e+04,3.312998266897736466e-01
5.775000000000000000e+04,3.354575050218175369e-01
5.780000000000000000e+04,3.323183391003449727e-01
5.785000000000000000e+04,3.350159037477514756e-01
5.790000000000000000e+04,3.333333333333325377e-01
5.795000000000000000e+04,3.345758266031600980e-01
5.800000000000000000e+04,3.343448275862058727e-01
5.805000000000000000e+04,3.339994487320823713e-01
5.810000000000000000e+04,3.352839931153172026e-01
5.815000000000000000e+04,3.334250533122363191e-01
5.820000000000000000e+04,3.362886597938132272e-01
5.825000000000000000e+04,3.329213020189520922e-01
5.830000000000000000e+04,3.372898799313883145e-01
5.835000000000000000e+04,3.324192774388141647e-01
5.840000000000000000e+04,3.383561643835608090e-01
5.845000000000000000e+04,3.319189707090051678e-01
5.850000000000000000e+04,3.392136752136744593e-01
5.855000000000000000e+04,3.313520530163273636e-01
5.860000000000000000e+04,3.403412969283269862e-01
5.865000000000000000e+04,3.308552721320408563e-01
5.870000000000000000e+04,3.412606473594542167e-01
5.875000000000000000e+04,3.303601824742958826e-01
5.880000000000000000e+04,3.423129251700672837e-01
5.885000000000000000e+04,3.297988036976606807e-01
5.890000000000000000e+04,3.432258064516122142e-01
5.895000000000000000e+04,3.293750424102587782e-01
5.900000000000000000e+04,3.440677966101687857e-01
5.905000000000000000e+04,3.288849749356445029e-01
5.910000000000000000e+04,3.449746192893394237e-01
5.915000000000000000e+04,3.283289375803061239e-01
5.920000000000000000e+04,3.460810810810804883e-01
5.925000000000000000e+04,3.277747772076685107e-01
5.930000000000000000e+04,3.469814502529503519e-01
5.935000000000000000e+04,3.273572824695008543e-01
5.940000000000000000e+04,3.479461279461271705e-01
5.945000000000000000e+04,3.268739066074543564e-01
5.950000000000000000e+04,3.489075630252095328e-01
5.955000000000000000e+04,3.265936723315636114e-01
5.960000000000000000e+04,3.499999999999995892e-01
5.965000000000000000e+04,3.260461373390549089e-01
5.970000000000000000e+04,3.510217755443883481e-01
5.975000000000000000e+04,3.255673830086353027e-01
5.980000000000000000e+04,3.520401337792640750e-01
5.985000000000000000e+04,3.251570645635599721e-01
5.990000000000000000e+04,3.529883138564272604e-01
5.995000000000000000e+04,3.246813905384657306e-01
6.000000000000000000e+04,3.539333333333333220e-01
6.005000000000000000e+04,3.243405275779367991e-01
6.010000000000000000e+04,3.550083194675543452e-01
6.015000000000000000e+04,3.238012901509601527e-01
6.020000000000000000e+04,3.558803986710964429e-01
6.025000000000000000e+04,3.233302350285478521e-01
6.030000000000000000e+04,3.569485903814264005e-01
6.035000000000000000e+04,3.228607410353277474e-01
6.040000000000000000e+04,3.580132450331126037e-01
6.045000000000000000e+04,3.223266278454202105e-01
6.050000000000000000e+04,3.588760330578510960e-01
6.055000000000000000e+04,3.217942789192037578e-01
6.060000000000000000e+04,3.598679867986797065e-01
6.065000000000000000e+04,3.212636855296127636e-01
6.070000000000000000e+04,3.609225700164742645e-01
6.075000000000000000e+04,3.208665305853681260e-01
6.080000000000000000e+04,3.618421052631575763e-01
6.085000000000000000e+04,3.204049434656841000e-01
6.090000000000000000e+04,3.627586206896549759e-01
6.095000000000000000e+04,3.199448710376048277e-01
6.100000000000000000e+04,3.636065573770489445e-01
6.105000000000000000e+04,3.194863058576848380e-01
6.110000000000000000e+04,3.645826513911616940e-01
6.115000000000000000e+04,3.190292405311694335e-01
6.120000000000000000e+04,3.656209150326793500e-01
6.125000000000000000e+04,3.185083594566344156e-01
6.130000000000000000e+04,3.665905383360518743e-01
6.135000000000000000e+04,3.179891765012703431e-01
6.140000000000000000e+04,3.676221498371329277e-01
6.145000000000000000e+04,3.176018747558899125e-01
6.150000000000000000e+04,3.686504065040644429e-01
6.155000000000000000e+04,3.171508416195477631e-01
6.160000000000000000e+04,3.694805194805189097e-01
6.165000000000000000e+04,3.166363872307279559e-01
6.170000000000000000e+04,3.704376012965958087e-01
6.175000000000000000e+04,3.161883785709646011e-01
6.180000000000000000e+04,3.713268608414235228e-01
6.185000000000000000e+04,3.156771439658505041e-01
6.190000000000000000e+04,3.722132471728587522e-01
6.195000000000000000e+04,3.152967004584477650e-01
6.200000000000000000e+04,3.731612903225801081e-01
6.205000000000000000e+04,3.148530170190808053e-01
6.210000000000000000e+04,3.741062801932362181e-01
6.215000000000000000e+04,3.144107614082500834e-01
6.220000000000000000e+04,3.750482315112536047e-01
6.225000000000000000e+04,3.139699267446330877e-01
6.230000000000000000e+04,3.760513643659703642e-01
6.235000000000000000e+04,3.134663501635964744e-01
6.240000000000000000e+04,3.770512820512814112e-01
6.245000000000000000e+04,3.130284396617970533e-01
6.250000000000000000e+04,3.778559999999992480e-01
6.255000000000000000e+04,3.125279785125009147e-01
6.260000000000000000e+04,3.786581469648553910e-01
6.265000000000000000e+04,3.120929638615742574e-01
6.270000000000000000e+04,3.794577352472077725e-01
6.275000000000000000e+04,3.115955887040207095e-01
6.280000000000000000e+04,3.803184713375784010e-01
6.285000000000000000e+04,3.111634419551916331e-01
6.290000000000000000e+04,3.813036565977729886e-01
6.295000000000000000e+04,3.106691237211648970e-01
6.300000000000000000e+04,3.821587301587289209e-01
6.305000000000000000e+04,3.101763735566533953e-01
6.310000000000000000e+04,3.830744849445314459e-01
6.315000000000000000e+04,3.096851840121602195e-01
6.320000000000000000e+04,3.839240506329102964e-01
6.325000000000000000e+04,3.092587907918018519e-01
6.330000000000000000e+04,3.848341232227476816e-01
6.335000000000000000e+04,3.089600303087688404e-01
6.340000000000000000e+04,3.856151419558349058e-01
6.345000000000000000e+04,3.085361240701029462e-01
6.350000000000000000e+04,3.865196850393689543e-01
6.355000000000000000e+04,3.080506074148655626e-01
6.360000000000000000e+04,3.873584905660363842e-01
6.365000000000000000e+04,3.076294620412249325e-01
6.370000000000000000e+04,3.882574568288841288e-01
6.375000000000000000e+04,3.072096379494240193e-01
6.380000000000000000e+04,3.892163009404375207e-01
6.385000000000000000e+04,3.068537777220882723e-01
6.390000000000000000e+04,3.901095461658827257e-01
6.395000000000000000e+04,3.063739288171620778e-01
6.400000000000000000e+04,3.909999999999985709e-01
6.405000000000000000e+04,3.060204846365207065e-01
6.410000000000000000e+04,3.917004680187196053e-01
6.415000000000000000e+04,3.056057866184430649e-01
6.420000000000000000e+04,3.924610591900299927e-01
6.425000000000000000e+04,3.052546382766762600e-01
6.430000000000000000e+04,3.932814930015540722e-01
6.435000000000000000e+04,3.048424193448109887e-01
6.440000000000000000e+04,3.941614906832285325e-01
6.445000000000000000e+04,3.044314796425007796e-01
6.450000000000000000e+04,3.951007751937972157e-01
6.455000000000000000e+04,3.040218132242655247e-01
6.460000000000000000e+04,3.958513931888530957e-01
6.465000000000000000e+04,3.035515406509078362e-01
6.470000000000000000e+04,3.965996908809876764e-01
6.475000000000000000e+04,3.032062766417478739e-01
6.480000000000000000e+04,3.974691358024677879e-01
6.485000000000000000e+04,3.028003947693050923e-01
6.490000000000000000e+04,3.982742681047752864e-01
6.495000000000000000e+04,3.023341750323320087e-01
6.500000000000000000e+04,3.991384615384603873e-01
6.505000000000000000e+04,3.019308818103539349e-01
6.510000000000000000e+04,3.999999999999986899e-01
6.515000000000000000e+04,3.014674280100678172e-01
6.520000000000000000e+04,4.007975460122688016e-01
6.525000000000000000e+04,3.010666993624310783e-01
6.530000000000000000e+04,4.014701378254200148e-01
6.535000000000000000e+04,3.006059864112123337e-01
6.540000000000000000e+04,4.022629969418948237e-01
6.545000000000000000e+04,3.001466813347986595e-01
6.550000000000000000e+04,4.029923664122126437e-01
6.555000000000000000e+04,2.996887776896304811e-01
6.560000000000000000e+04,4.039024390243891593e-01
6.565000000000000000e+04,2.993541311235665137e-01
6.570000000000000000e+04,4.046879756468784728e-01
6.575000000000000000e+04,2.990205025247899551e-01
6.580000000000000000e+04,4.054103343465029208e-01
6.585000000000000000e+04,2.985663953347084121e-01
6.590000000000000000e+04,4.063125948406660637e-01
6.595000000000000000e+04,2.982349730090355644e-01
6.600000000000000000e+04,4.072121212121196376e-01
6.605000000000000000e+04,2.978439922480599633e-01
6.610000000000000000e+04,4.079878971255654907e-01
6.615000000000000000e+04,2.975146640865914405e-01
6.620000000000000000e+04,4.087009063444093093e-01
6.625000000000000000e+04,2.971259509721026482e-01
6.630000000000000000e+04,4.095927601809938867e-01
6.635000000000000000e+04,2.967384095978757852e-01
6.640000000000000000e+04,4.102409638554201377e-01
6.645000000000000000e+04,2.963520346737276712e-01
6.650000000000000000e+04,4.110676691729305832e-01
6.655000000000000000e+04,2.959668209412733564e-01
6.660000000000000000e+04,4.118318318318300864e-01
6.665000000000000000e+04,2.955227463689811818e-01
6.670000000000000000e+04,4.126536731634165567e-01
6.675000000000000000e+04,2.950800023970734376e-01
6.680000000000000000e+04,4.133532934131718961e-01
6.685000000000000000e+04,2.946385830540907969e-01
6.690000000000000000e+04,4.139910313901328243e-01
6.695000000000000000e+04,2.942582302682660300e-01
6.700000000000000000e+04,4.148656716417894463e-01
6.705000000000000000e+04,2.939386708030048423e-01
6.710000000000000000e+04,4.155588673621444795e-01
6.715000000000000000e+04,2.935604932388137245e-01
6.720000000000000000e+04,4.163690476190459178e-01
6.725000000000000000e+04,2.931834403997123362e-01
6.730000000000000000e+04,4.171173848439805321e-01
6.735000000000000000e+04,2.928669002791448595e-01
6.740000000000000000e+04,4.179228486646868190e-01
6.745000000000000000e+04,2.924919938322833590e-01
6.750000000000000000e+04,4.186666666666649661e-01
6.755000000000000000e+04,2.921181974299734696e-01
6.760000000000000000e+04,4.192899408284005980e-01
6.765000000000000000e+04,2.917455061494774737e-01
6.770000000000000000e+04,4.200886262924651282e-01
6.775000000000000000e+04,2.913739150971225711e-01
6.780000000000000000e+04,4.208849557522107432e-01
6.785000000000000000e+04,2.910034194080867720e-01
6.790000000000000000e+04,4.216789396170821935e-01
6.795000000000000000e+04,2.905751456996508164e-01
6.800000000000000000e+04,4.224705882352926545e-01
6.805000000000000000e+04,2.902069127674564708e-01
6.810000000000000000e+04,4.232011747430233783e-01
6.815000000000000000e+04,2.898397605212167383e-01
6.820000000000000000e+04,4.240469208211129493e-01
6.825000000000000000e+04,2.894150744344139436e-01
6.830000000000000000e+04,4.248316251830147605e-01
6.835000000000000000e+04,2.891086791127741029e-01
6.840000000000000000e+04,4.253801169590628595e-01
6.845000000000000000e+04,2.888031790556316869e-01
6.850000000000000000e+04,4.261605839416040542e-01
6.855000000000000000e+04,2.886736301569683416e-01
6.860000000000000000e+04,4.255976676384822799e-01
6.865000000000000000e+04,2.883113856193896818e-01
6.870000000000000000e+04,4.250363901018905377e-01
6.875000000000000000e+04,2.878920114039661970e-01
6.880000000000000000e+04,4.245348837209283466e-01
6.885000000000000000e+04,2.874738554496845122e-01
6.890000000000000000e+04,4.240348330914350816e-01
6.895000000000000000e+04,2.870569124557621477e-01
6.900000000000000000e+04,4.234782608695635275e-01
6.905000000000000000e+04,2.866411771521243934e-01
6.910000000000000000e+04,4.228654124457290608e-01
6.915000000000000000e+04,2.862844912361874883e-01
6.920000000000000000e+04,4.223121387283219064e-01
6.925000000000000000e+04,2.859865988909410794e-01
6.930000000000000000e+04,4.217604617604597816e-01
6.935000000000000000e+04,2.856895656687992724e-01
6.940000000000000000e+04,4.212680115273755854e-01
6.945000000000000000e+04,2.853933878585402373e-01
6.950000000000000000e+04,4.206618705035952144e-01
6.955000000000000000e+04,2.850405475355135554e-01
6.960000000000000000e+04,4.200574712643658781e-01
6.965000000000000000e+04,2.846887204226954959e-01
6.970000000000000000e+04,4.194548063127671589e-01
6.975000000000000000e+04,2.842805528473920651e-01
6.980000000000000000e+04,4.188538681948404951e-01
6.985000000000000000e+04,2.839308212117727659e-01
6.990000000000000000e+04,4.182546494992827046e-01
6.995000000000000000e+04,2.836392748899166927e-01
7.000000000000000000e+04,4.177714285714265174e-01
7.005000000000000000e+04,2.832914572864307368e-01
7.010000000000000000e+04,4.171754636233930280e-01
7.015000000000000000e+04,2.829446313508567901e-01
7.020000000000000000e+04,4.166381766381746510e-01
7.025000000000000000e+04,2.825418517253144857e-01
7.030000000000000000e+04,4.161593172119468220e-01
7.035000000000000000e+04,2.823107977483353959e-01
7.040000000000000000e+04,4.155681818181800602e-01
7.045000000000000000e+04,2.819668407903688223e-01
7.050000000000000000e+04,4.151489361702109804e-01
7.055000000000000000e+04,2.816238589329236874e-01
7.060000000000000000e+04,4.145609065155785311e-01
7.065000000000000000e+04,2.812818480353286299e-01
7.070000000000000000e+04,4.140311173974518533e-01
7.075000000000000000e+04,2.808842652795825456e-01
7.080000000000000000e+04,4.135028248587550581e-01
7.085000000000000000e+04,2.804878048780474753e-01
7.090000000000000000e+04,4.129760225669938389e-01
7.095000000000000000e+04,2.801488414049713160e-01
7.100000000000000000e+04,4.124507042253500733e-01
7.105000000000000000e+04,2.797545321472792446e-01
7.110000000000000000e+04,4.118706047819952754e-01
7.115000000000000000e+04,2.794175521448235000e-01
7.120000000000000000e+04,4.112921348314587666e-01
7.125000000000000000e+04,2.790815180776990423e-01
7.130000000000000000e+04,4.107713884992967857e-01
7.135000000000000000e+04,2.786903627291572039e-01
7.140000000000000000e+04,4.102521008403340885e-01
7.145000000000000000e+04,2.783003023177682556e-01
7.150000000000000000e+04,4.097342657342636363e-01
7.155000000000000000e+04,2.779113322524724983e-01
7.160000000000000000e+04,4.092178770949699285e-01
7.165000000000000000e+04,2.775234479678415078e-01
7.170000000000000000e+04,4.087029288702908048e-01
7.175000000000000000e+04,2.771366449238990004e-01
7.180000000000000000e+04,4.081337047353739700e-01
7.185000000000000000e+04,2.767509186059446402e-01
7.190000000000000000e+04,4.076216968011105446e-01
7.195000000000000000e+04,2.764218602323887386e-01
7.200000000000000000e+04,4.071111111111088698e-01
7.205000000000000000e+04,2.760381967577156814e-01
7.210000000000000000e+04,4.066019417475706388e-01
7.215000000000000000e+04,2.758219216055871614e-01
7.220000000000000000e+04,4.060941828254826524e-01
7.225000000000000000e+04,2.754955154467929601e-01
7.230000000000000000e+04,4.055878284923908339e-01
7.235000000000000000e+04,2.751147232819137201e-01
7.240000000000000000e+04,4.050276243093902662e-01
7.245000000000000000e+04,2.749006183745567045e-01
7.250000000000000000e+04,4.045241379310324792e-01
7.255000000000000000e+04,2.746871037106453639e-01
7.260000000000000000e+04,4.040220385674911929e-01
7.265000000000000000e+04,2.743640568219344322e-01
7.270000000000000000e+04,4.035763411279210122e-01
7.275000000000000000e+04,2.739869137295856683e-01
7.280000000000000000e+04,4.030219780219758685e-01
7.285000000000000000e+04,2.736108060619357185e-01
7.290000000000000000e+04,4.025788751714655112e-01
7.295000000000000000e+04,2.732357295607816261e-01
7.300000000000000000e+04,4.021369863013677382e-01
7.305000000000000000e+04,2.730807140510335684e-01
7.310000000000000000e+04,4.016415868673030576e-01
7.315000000000000000e+04,2.727620714168522698e-01
7.320000000000000000e+04,4.011475409836045558e-01
7.325000000000000000e+04,2.724442988204441862e-01
7.330000000000000000e+04,4.006002728512940703e-01
7.335000000000000000e+04,2.721273927032759610e-01
7.340000000000000000e+04,4.000544959128046751e-01
7.345000000000000000e+04,2.717568892277514858e-01
7.350000000000000000e+04,3.995102040816308486e-01
7.355000000000000000e+04,2.714417795181364168e-01
7.360000000000000000e+04,3.990217391304329286e-01
7.365000000000000000e+04,2.710732131218756558e-01
7.370000000000000000e+04,3.985345997286277586e-01
7.375000000000000000e+04,2.707598850138293600e-01
7.380000000000000000e+04,3.980487804878029001e-01
7.385000000000000000e+04,2.703932401689942422e-01
7.390000000000000000e+04,3.975101488497950197e-01
7.395000000000000000e+04,2.700816790176864823e-01
7.400000000000000000e+04,3.971351351351330994e-01
7.405000000000000000e+04,2.697169403630061968e-01
7.410000000000000000e+04,3.966531713900114942e-01
7.415000000000000000e+04,2.693531855208485259e-01
7.420000000000000000e+04,3.961725067385424848e-01
7.425000000000000000e+04,2.689904105161065040e-01
7.430000000000000000e+04,3.957469717362024353e-01
7.435000000000000000e+04,2.686286113950594467e-01
7.440000000000000000e+04,3.953225806451590718e-01
7.445000000000000000e+04,2.683215130023623995e-01
7.450000000000000000e+04,3.947919463087226633e-01
7.455000000000000000e+04,2.679615817996442995e-01
7.460000000000000000e+04,3.943163538873972751e-01
7.465000000000000000e+04,2.676561997642253332e-01
7.470000000000000000e+04,3.938955823293151526e-01
7.475000000000000000e+04,2.672981216888731804e-01
7.480000000000000000e+04,3.933689839572172553e-01
7.485000000000000000e+04,2.669410004275316051e-01
7.490000000000000000e+04,3.928437917222943887e-01
7.495000000000000000e+04,2.666382024870562195e-01
7.500000000000000000e+04,3.923199999999980592e-01
7.505000000000000000e+04,2.662829122694794215e-01
7.510000000000000000e+04,3.917976031957371430e-01
7.515000000000000000e+04,2.659285676265488174e-01
7.520000000000000000e+04,3.913297872340404382e-01
7.525000000000000000e+04,2.656283223474363298e-01
7.530000000000000000e+04,3.908632138114187526e-01
7.535000000000000000e+04,2.652757870149158870e-01
7.540000000000000000e+04,3.903978779840826530e-01
7.545000000000000000e+04,2.649241861944633403e-01
7.550000000000000000e+04,3.899337748344347543e-01
7.555000000000000000e+04,2.646794091173805263e-01
7.560000000000000000e+04,3.895238095238072185e-01
7.565000000000000000e+04,2.643295262267325585e-01
7.570000000000000000e+04,3.890092470277387582e-01
7.575000000000000000e+04,2.640333738184488244e-01
7.580000000000000000e+04,3.885488126649052076e-01
7.585000000000000000e+04,2.636852652673749020e-01
7.590000000000000000e+04,3.880368906455838873e-01
7.595000000000000000e+04,2.633380734186529515e-01
7.600000000000000000e+04,3.875263157894713872e-01
7.605000000000000000e+04,2.630443930149359844e-01
7.610000000000000000e+04,3.870696452036771484e-01
7.615000000000000000e+04,2.627514839523014123e-01
7.620000000000000000e+04,3.865616797900241486e-01
7.625000000000000000e+04,2.624068828034814560e-01
7.630000000000000000e+04,3.860550458715576450e-01
7.635000000000000000e+04,2.621155760465218587e-01
7.640000000000000000e+04,3.856020942408357466e-01
7.645000000000000000e+04,2.617727082461261401e-01
7.650000000000000000e+04,3.850980392156842513e-01
7.655000000000000000e+04,2.614307362700508119e-01
7.660000000000000000e+04,3.846475195822434689e-01
7.665000000000000000e+04,2.610896566120426421e-01
7.670000000000000000e+04,3.841460234680552643e-01
7.675000000000000000e+04,2.607494657841226693e-01
7.680000000000000000e+04,3.836979166666646401e-01
7.685000000000000000e+04,2.604101603164669099e-01
7.690000000000000000e+04,3.832509752925856716e-01
7.695000000000000000e+04,2.601757030722027797e-01
7.700000000000000000e+04,3.828051948051927611e-01
7.705000000000000000e+04,2.598899387394852378e-01
7.710000000000000000e+04,3.823605706874168564e-01
7.715000000000000000e+04,2.595530668325798929e-01
7.720000000000000000e+04,3.819689119170963654e-01
7.725000000000000000e+04,2.592170671085318734e-01
7.730000000000000000e+04,3.815265200517443112e-01
7.735000000000000000e+04,2.588819361845149936e-01
7.740000000000000000e+04,3.810335917312641096e-01
7.745000000000000000e+04,2.585476706951744252e-01
7.750000000000000000e+04,3.805935483870946934e-01
7.755000000000000000e+04,2.582142672925139548e-01
7.760000000000000000e+04,3.801030927835029605e-01
7.765000000000000000e+04,2.578817226457845169e-01
7.770000000000000000e+04,3.796138996138973543e-01
7.775000000000000000e+04,2.576014817101388021e-01
7.780000000000000000e+04,3.791773778920285443e-01
7.785000000000000000e+04,2.573733429246719551e-01
7.790000000000000000e+04,3.788446726572505252e-01
7.795000000000000000e+04,2.571457895006908911e-01
7.800000000000000000e+04,3.785128205128180379e-01
7.805000000000000000e+04,2.569188191881899841e-01
7.810000000000000000e+04,3.780793854033267509e-01
7.815000000000000000e+04,2.566412448175238725e-01
7.820000000000000000e+04,3.776470588235270043e-01
7.825000000000000000e+04,2.563643799202517393e-01
7.830000000000000000e+04,3.772669220945057966e-01
7.835000000000000000e+04,2.560371675090602483e-01
7.840000000000000000e+04,3.767857142857117259e-01
7.845000000000000000e+04,2.558637568835389065e-01
7.850000000000000000e+04,3.763057324840738960e-01
7.855000000000000000e+04,2.555380149717350613e-01
7.860000000000000000e+04,3.758269720101755640e-01
7.865000000000000000e+04,2.552639609398819065e-01
7.870000000000000000e+04,3.754002541296033724e-01
7.875000000000000000e+04,2.549398079951215035e-01
7.880000000000000000e+04,3.749746192893373964e-01
7.885000000000000000e+04,2.547179383116860429e-01
7.890000000000000000e+04,3.744993662864358197e-01
7.895000000000000000e+04,2.544459644322821790e-01
7.900000000000000000e+04,3.740759493670859359e-01
7.905000000000000000e+04,2.542252808420177312e-01
7.910000000000000000e+04,3.736536030341313652e-01
7.915000000000000000e+04,2.539546166675065719e-01
7.920000000000000000e+04,3.732323232323204176e-01
7.925000000000000000e+04,2.536341611144736774e-01
7.930000000000000000e+04,3.728121059268573734e-01
7.935000000000000000e+04,2.533145132832561597e-01
7.940000000000000000e+04,3.723425692695186973e-01
7.945000000000000000e+04,2.529956701238521011e-01
7.950000000000000000e+04,3.718742138364751204e-01
7.955000000000000000e+04,2.527279127067911246e-01
7.960000000000000000e+04,3.714572864321579182e-01
7.965000000000000000e+04,2.525612695861770285e-01
7.970000000000000000e+04,3.710915934755302792e-01
7.975000000000000000e+04,2.522445703967475250e-01
7.980000000000000000e+04,3.706265664160371398e-01
7.985000000000000000e+04,2.520288548241636506e-01
7.990000000000000000e+04,3.703128911138893753e-01
7.995000000000000000e+04,2.517136138489995401e-01
8.000000000000000000e+04,3.698499999999969035e-01
8.005000000000000000e+04,2.515490705576631236e-01
8.010000000000000000e+04,3.694382022471879856e-01
8.015000000000000000e+04,2.513350301941384979e-01
8.020000000000000000e+04,3.690773067331639679e-01
8.025000000000000000e+04,2.510716777988212800e-01
8.030000000000000000e+04,3.686176836861738138e-01
8.035000000000000000e+04,2.508089809329394626e-01
8.040000000000000000e+04,3.682089552238775876e-01
8.045000000000000000e+04,2.505966587112148924e-01
8.050000000000000000e+04,3.677515527950279695e-01
8.055000000000000000e+04,2.503352038536005297e-01
8.060000000000000000e+04,3.673945409429250075e-01
8.065000000000000000e+04,2.501239956353512595e-01
8.070000000000000000e+04,3.670384138785593997e-01
8.075000000000000000e+04,2.498637737157553274e-01
8.080000000000000000e+04,3.666336633663334621e-01
8.085000000000000000e+04,2.496536710864808994e-01
8.090000000000000000e+04,3.661804697156952337e-01
8.095000000000000000e+04,2.493452586845852081e-01
8.100000000000000000e+04,3.658271604938239663e-01
8.105000000000000000e+04,2.490869608133428059e-01
8.110000000000000000e+04,3.654254007398242687e-01
8.115000000000000000e+04,2.488292995514345129e-01
8.120000000000000000e+04,3.651231527093564133e-01
8.125000000000000000e+04,2.485722725482449325e-01
8.130000000000000000e+04,3.647232472324692387e-01
8.135000000000000000e+04,2.483158774647171441e-01
8.140000000000000000e+04,3.642751842751812963e-01
8.145000000000000000e+04,2.481092230625652484e-01
8.150000000000000000e+04,3.638773006134939370e-01
8.155000000000000000e+04,2.478540246235323152e-01
8.160000000000000000e+04,3.634313725490165847e-01
8.165000000000000000e+04,2.475994513031527511e-01
8.170000000000000000e+04,3.629865361077080355e-01
8.175000000000000000e+04,2.472965699466631306e-01
8.180000000000000000e+04,3.625916870415618054e-01
8.185000000000000000e+04,2.470921708532868022e-01
8.190000000000000000e+04,3.621978021977992346e-01
8.195000000000000000e+04,2.467906477278252186e-01
8.200000000000000000e+04,3.618048780487776450e-01
8.205000000000000000e+04,2.465386115444596349e-01
8.210000000000000000e+04,3.615103532277681997e-01
8.215000000000000000e+04,2.462871889759924160e-01
8.220000000000000000e+04,3.611192214111894061e-01
8.225000000000000000e+04,2.459877443828401011e-01
8.230000000000000000e+04,3.606804374240555888e-01
8.235000000000000000e+04,2.456890270559070888e-01
8.240000000000000000e+04,3.603398058252400005e-01
8.245000000000000000e+04,2.454395497768269985e-01
8.250000000000000000e+04,3.599515151515123579e-01
8.255000000000000000e+04,2.451422202839539655e-01
8.260000000000000000e+04,3.595157384987866522e-01
8.265000000000000000e+04,2.448940083244582622e-01
8.270000000000000000e+04,3.590810157194652685e-01
8.275000000000000000e+04,2.446463962875214671e-01
8.280000000000000000e+04,3.587922705313982830e-01
8.285000000000000000e+04,2.443511008111218519e-01
8.290000000000000000e+04,3.583594692400453585e-01
8.295000000000000000e+04,2.440565173361602669e-01
8.300000000000000000e+04,3.579277108433705501e-01
8.305000000000000000e+04,2.438108082072997229e-01
8.310000000000000000e+04,3.574969915764110717e-01
8.315000000000000000e+04,2.435656900947687220e-01
8.320000000000000000e+04,3.571153846153817257e-01
8.325000000000000000e+04,2.434172592734940022e-01
8.330000000000000000e+04,3.566866746698650892e-01
8.335000000000000000e+04,2.431732015165309901e-01
8.340000000000000000e+04,3.563069544364479424e-01
8.345000000000000000e+04,2.429297286933158884e-01
8.350000000000000000e+04,3.558802395209552660e-01
8.355000000000000000e+04,2.426868387034976371e-01
8.360000000000000000e+04,3.554545454545425809e-01
8.365000000000000000e+04,2.423967100229511562e-01
8.370000000000000000e+04,3.551254480286710202e-01
8.375000000000000000e+04,2.421072742035609016e-01
8.380000000000000000e+04,3.547494033412860182e-01
8.385000000000000000e+04,2.418185287663368876e-01
8.390000000000000000e+04,3.543265792610222897e-01
8.395000000000000000e+04,2.415304712441012636e-01
8.400000000000000000e+04,3.539523809523780207e-01
8.405000000000000000e+04,2.412430991814178416e-01
8.410000000000000000e+04,3.536741973840636932e-01
8.415000000000000000e+04,2.410514807244356350e-01
8.420000000000000000e+04,3.533016627078355842e-01
8.425000000000000000e+04,2.408603171588620251e-01
8.430000000000000000e+04,3.529300118623933114e-01
8.435000000000000000e+04,2.406221842841537728e-01
8.440000000000000000e+04,3.525118483412292281e-01
8.445000000000000000e+04,2.403372489579362614e-01
8.450000000000000000e+04,3.520946745562101299e-01
8.455000000000000000e+04,2.400529876519824635e-01
8.460000000000000000e+04,3.517257683215102015e-01
8.465000000000000000e+04,2.398166524903107000e-01
8.470000000000000000e+04,3.513577331759123457e-01
8.475000000000000000e+04,2.396752725728020506e-01
8.480000000000000000e+04,3.509433962264125184e-01
8.485000000000000000e+04,2.394399396567959692e-01
8.490000000000000000e+04,3.506713780918701562e-01
8.495000000000000000e+04,2.392051608042545519e-01
8.500000000000000000e+04,3.503058823529384691e-01
8.505000000000000000e+04,2.389709340607634458e-01
8.510000000000000000e+04,3.499412455934168276e-01
8.515000000000000000e+04,2.386902804528563404e-01
8.520000000000000000e+04,3.496244131455371607e-01
8.525000000000000000e+04,2.384102852852830745e-01
8.530000000000000000e+04,3.493083235638892448e-01
8.535000000000000000e+04,2.382715470778438982e-01
8.540000000000000000e+04,3.489461358313787898e-01
8.545000000000000000e+04,2.379926973129835865e-01
8.550000000000000000e+04,3.485380116959035379e-01
8.555000000000000000e+04,2.378080142142401932e-01
8.560000000000000000e+04,3.481775700934551243e-01
8.565000000000000000e+04,2.375303568092637374e-01
8.570000000000000000e+04,3.478179696616074401e-01
8.575000000000000000e+04,2.372533470168379510e-01
8.580000000000000000e+04,3.475058275058245938e-01
8.585000000000000000e+04,2.370235765539070727e-01
8.590000000000000000e+04,3.471944121070983935e-01
8.595000000000000000e+04,2.368408805324128119e-01
8.600000000000000000e+04,3.468372093023227021e-01
8.605000000000000000e+04,2.366121234659703254e-01
8.610000000000000000e+04,3.464808362369307670e-01
8.615000000000000000e+04,2.363374657566027492e-01
8.620000000000000000e+04,3.461252900231989171e-01
8.625000000000000000e+04,2.360634449494459219e-01
8.630000000000000000e+04,3.457705677867873306e-01
8.635000000000000000e+04,2.357900588317020374e-01
8.640000000000000000e+04,3.454166666666637076e-01
8.645000000000000000e+04,2.355173052008121548e-01
8.650000000000000000e+04,3.450173410404595575e-01
8.655000000000000000e+04,2.353376161205321115e-01
8.660000000000000000e+04,3.446651270207823359e-01
8.665000000000000000e+04,2.351121780075687007e-01
8.670000000000000000e+04,3.442675893886938954e-01
8.675000000000000000e+04,2.349333702217896447e-01
8.680000000000000000e+04,3.439170506912413439e-01
8.685000000000000000e+04,2.346628592483397668e-01
8.690000000000000000e+04,3.436133486766370093e-01
8.695000000000000000e+04,2.344389750195497168e-01
8.700000000000000000e+04,3.432183908045950416e-01
8.705000000000000000e+04,2.341696535244899569e-01
8.710000000000000000e+04,3.428243398392625818e-01
8.715000000000000000e+04,2.339468490384150889e-01
8.720000000000000000e+04,3.424311926605480005e-01
8.725000000000000000e+04,2.339079405831629987e-01
8.730000000000000000e+04,3.420847651775463238e-01
8.735000000000000000e+04,2.336401520355338435e-01
8.740000000000000000e+04,3.417848970251692875e-01
8.745000000000000000e+04,2.334187174092009764e-01
8.750000000000000000e+04,3.414399999999978008e-01
8.755000000000000000e+04,2.331520994197446850e-01
8.760000000000000000e+04,3.410958904109566703e-01
8.765000000000000000e+04,2.329317269076283947e-01
8.770000000000000000e+04,3.407069555302145170e-01
8.775000000000000000e+04,2.326662715959317562e-01
8.780000000000000000e+04,3.403189066059204015e-01
8.785000000000000000e+04,2.324469538293395254e-01
8.790000000000000000e+04,3.399772468714427065e-01
8.795000000000000000e+04,2.323190976486084747e-01
8.800000000000000000e+04,3.395909090909069450e-01
8.805000000000000000e+04,2.321006723605285593e-01
8.810000000000000000e+04,3.392054483541409038e-01
8.815000000000000000e+04,2.318373644325430749e-01
8.820000000000000000e+04,3.388662131519252219e-01
8.825000000000000000e+04,2.316199800562029898e-01
8.830000000000000000e+04,3.385730464326138778e-01
8.835000000000000000e+04,2.314030877891950500e-01
8.840000000000000000e+04,3.382352941176448025e-01
8.845000000000000000e+04,2.311866859623711024e-01
8.850000000000000000e+04,3.378531073446304211e-01
8.855000000000000000e+04,2.309255996747503481e-01
8.860000000000000000e+04,3.374717832957088159e-01
8.865000000000000000e+04,2.306651024275763462e-01
8.870000000000000000e+04,3.372266065388928591e-01
8.875000000000000000e+04,2.304953351061407862e-01
8.880000000000000000e+04,3.368468468468443500e-01
8.885000000000000000e+04,2.306861156131795321e-01
8.890000000000000000e+04,3.365579302587150545e-01
8.895000000000000000e+04,2.305167063902479052e-01
8.900000000000000000e+04,3.361797752808963757e-01
8.905000000000000000e+04,2.308867127841137956e-01
8.910000000000000000e+04,3.358024691357998637e-01
8.915000000000000000e+04,2.307623278144182999e-01
8.920000000000000000e+04,3.354708520179344733e-01
8.925000000000000000e+04,2.305485837217614298e-01
8.930000000000000000e+04,3.350951847704339848e-01
8.935000000000000000e+04,2.303353180821033630e-01
8.940000000000000000e+04,3.347203579418318586e-01
8.945000000000000000e+04,2.301225292907584929e-01
8.950000000000000000e+04,3.343463687150810548e-01
8.955000000000000000e+04,2.298655469692206521e-01
8.960000000000000000e+04,3.340178571428544796e-01
8.965000000000000000e+04,2.296091379618036277e-01
8.970000000000000000e+04,3.336454849498302622e-01
8.975000000000000000e+04,2.294870080670295964e-01
8.980000000000000000e+04,3.332739420935386110e-01
8.985000000000000000e+04,2.292761107648448315e-01
8.990000000000000000e+04,3.329032258064489880e-01
8.995000000000000000e+04,2.290212122559676100e-01
9.000000000000000000e+04,3.325777777777752520e-01
9.005000000000000000e+04,2.287668798862804442e-01
9.010000000000000000e+04,3.322974472807965762e-01
9.015000000000000000e+04,2.285131117717506821e-01
9.020000000000000000e+04,3.319290465631903886e-01
9.025000000000000000e+04,2.282599060366963528e-01
9.030000000000000000e+04,3.316057585825001874e-01
9.035000000000000000e+04,2.280072608137398982e-01
9.040000000000000000e+04,3.312389380530945115e-01
9.045000000000000000e+04,2.277551742437618210e-01
9.050000000000000000e+04,3.308729281767927022e-01
9.055000000000000000e+04,2.275919954057491201e-01
9.060000000000000000e+04,3.305077262693129625e-01
9.065000000000000000e+04,2.274291765951788336e-01
9.070000000000000000e+04,3.301433296582112487e-01
9.075000000000000000e+04,2.273107947282559937e-01
9.080000000000000000e+04,3.298237885462531049e-01
9.085000000000000000e+04,2.271486438886908266e-01
9.090000000000000000e+04,3.295049504950471331e-01
9.095000000000000000e+04,2.269868496283567183e-01
9.100000000000000000e+04,3.292307692307669953e-01
9.105000000000000000e+04,2.271768737369276869e-01
9.110000000000000000e+04,3.289132821075718693e-01
9.115000000000000000e+04,2.269715188484638657e-01
9.120000000000000000e+04,3.286403508771907345e-01
9.125000000000000000e+04,2.268981237944917018e-01
9.130000000000000000e+04,3.283680175246416755e-01
9.135000000000000000e+04,2.270876209659737910e-01
9.140000000000000000e+04,3.280087527352273380e-01
9.145000000000000000e+04,2.278453328667633671e-01
9.150000000000000000e+04,3.276939890710358072e-01
9.155000000000000000e+04,2.285140035828175376e-01
9.160000000000000000e+04,3.273362445414821353e-01
9.165000000000000000e+04,2.293121508379864504e-01
9.170000000000000000e+04,3.269792802617204619e-01
9.175000000000000000e+04,2.300649605440965861e-01
9.180000000000000000e+04,3.266666666666641072e-01
9.185000000000000000e+04,2.308161309990394150e-01
9.190000000000000000e+04,3.263547334058733429e-01
9.195000000000000000e+04,2.315656675512221541e-01
9.200000000000000000e+04,3.259999999999974030e-01
9.205000000000000000e+04,2.322701199374214154e-01
9.210000000000000000e+04,3.256894679695957473e-01
9.215000000000000000e+04,2.329296349351018813e-01
9.220000000000000000e+04,3.253362255965267513e-01
9.225000000000000000e+04,2.337178041800339334e-01
9.230000000000000000e+04,3.249837486457179403e-01
9.235000000000000000e+04,2.344609520509352563e-01
9.240000000000000000e+04,3.247186147186121308e-01
9.245000000000000000e+04,2.351592246452034185e-01
9.250000000000000000e+04,3.243675675675650738e-01
9.255000000000000000e+04,2.358992090590802115e-01
9.260000000000000000e+04,3.240172786177080710e-01
9.265000000000000000e+04,2.366807702270933289e-01
9.270000000000000000e+04,3.236677454153155664e-01
9.275000000000000000e+04,2.374606460516641149e-01
9.280000000000000000e+04,3.233189655172389321e-01
9.285000000000000000e+04,2.381957608133697113e-01
9.290000000000000000e+04,3.230139935414398922e-01
9.295000000000000000e+04,2.387571545380185734e-01
9.300000000000000000e+04,3.226666666666641592e-01
9.305000000000000000e+04,2.395322844123436712e-01
9.310000000000000000e+04,3.223630504833486787e-01
9.315000000000000000e+04,2.403486924034843319e-01
9.320000000000000000e+04,3.220600858369072617e-01
9.325000000000000000e+04,2.410775566231957434e-01
9.330000000000000000e+04,3.217577706323659914e-01
9.335000000000000000e+04,2.418477096456245201e-01
9.340000000000000000e+04,3.214132762312605918e-01
9.345000000000000000e+04,2.425734098108012493e-01
9.350000000000000000e+04,3.210695187165748532e-01
9.355000000000000000e+04,2.433403172702757189e-01
9.360000000000000000e+04,3.207264957264930882e-01
9.365000000000000000e+04,2.441055868785212413e-01
9.370000000000000000e+04,3.204268943436471839e-01
9.375000000000000000e+04,2.449118914536818903e-01
9.380000000000000000e+04,3.201279317697202087e-01
9.385000000000000000e+04,2.456312334839289291e-01
9.390000000000000000e+04,3.197870074547364827e-01
9.395000000000000000e+04,2.463064674074995908e-01
9.400000000000000000e+04,3.194893617021251631e-01
9.405000000000000000e+04,2.470653283429713465e-01
9.410000000000000000e+04,3.191498405951092021e-01
9.415000000000000000e+04,2.478225772188444587e-01
9.420000000000000000e+04,3.188110403397003134e-01
9.425000000000000000e+04,2.485782191664518970e-01
9.430000000000000000e+04,3.185577942735924872e-01
9.435000000000000000e+04,2.493746555305862700e-01
9.440000000000000000e+04,3.182627118644043018e-01
9.445000000000000000e+04,2.501694053870887613e-01
9.450000000000000000e+04,3.179259259259235582e-01
9.455000000000000000e+04,2.508778609806630033e-01
9.460000000000000000e+04,3.176744186046487339e-01
9.465000000000000000e+04,2.515425576874283919e-01
9.470000000000000000e+04,3.173389651531124400e-01
9.475000000000000000e+04,2.522480685608111672e-01
9.480000000000000000e+04,3.170464135021069940e-01
9.485000000000000000e+04,2.529520917678784730e-01
9.490000000000000000e+04,3.167966280295019255e-01
9.495000000000000000e+04,2.536546320090971030e-01
9.500000000000000000e+04,3.164631578947338930e-01
9.505000000000000000e+04,2.543977779648151083e-01
9.510000000000000000e+04,3.161303890641398717e-01
9.515000000000000000e+04,2.551814016059165691e-01
9.520000000000000000e+04,3.158823529411735609e-01
9.525000000000000000e+04,2.558793885435891036e-01
9.530000000000000000e+04,3.155928646379826397e-01
9.535000000000000000e+04,2.566598145739792947e-01
9.540000000000000000e+04,3.152620545073347436e-01
9.545000000000000000e+04,2.573966976783146898e-01
9.550000000000000000e+04,3.149319371727720696e-01
9.555000000000000000e+04,2.580901745719406670e-01
9.560000000000000000e+04,3.146443514644323702e-01
9.565000000000000000e+04,2.586985613917675564e-01
9.570000000000000000e+04,3.143573667711570541e-01
9.575000000000000000e+04,2.593892300622444580e-01
9.580000000000000000e+04,3.140709812108530841e-01
9.585000000000000000e+04,2.600784575577977931e-01
9.590000000000000000e+04,3.137434827945748128e-01
9.595000000000000000e+04,2.608496268812253160e-01
9.600000000000000000e+04,3.134166666666637902e-01
9.605000000000000000e+04,2.615775445610507011e-01
9.610000000000000000e+04,3.131321540062405040e-01
9.615000000000000000e+04,2.623039480800412604e-01
9.620000000000000000e+04,3.128066528066497654e-01
9.625000000000000000e+04,2.630704014628850729e-01
9.630000000000000000e+04,3.125649013499449680e-01
9.635000000000000000e+04,2.637107153236160628e-01
9.640000000000000000e+04,3.123236514522789165e-01
9.645000000000000000e+04,2.643911745189091445e-01
9.650000000000000000e+04,3.120414507771986368e-01
9.655000000000000000e+04,2.651116543066635023e-01
9.660000000000000000e+04,3.123809523809492061e-01
9.665000000000000000e+04,2.657892558563006435e-01
9.670000000000000000e+04,3.130920372285384556e-01
9.675000000000000000e+04,2.665068011741818510e-01
9.680000000000000000e+04,3.132231404958643051e-01
9.685000000000000000e+04,2.672228646951900211e-01
9.690000000000000000e+04,3.129824561403475314e-01
9.695000000000000000e+04,2.679787102364129536e-01
9.700000000000000000e+04,3.126597938144297095e-01
9.705000000000000000e+04,2.686505646690272586e-01
9.710000000000000000e+04,3.123377960865054703e-01
9.715000000000000000e+04,2.693210359451534974e-01
9.720000000000000000e+04,3.120576131687211041e-01
9.725000000000000000e+04,2.699489963803859416e-01
9.730000000000000000e+04,3.117780061664922608e-01
9.735000000000000000e+04,2.706578460779858752e-01
9.740000000000000000e+04,3.114989733059518873e-01
9.745000000000000000e+04,2.711600032838000218e-01
9.750000000000000000e+04,3.112615384615354808e-01
9.755000000000000000e+04,2.719071636527630731e-01
9.760000000000000000e+04,3.109836065573739483e-01
9.765000000000000000e+04,2.726118302474163646e-01
9.770000000000000000e+04,3.106653019447255248e-01
9.775000000000000000e+04,2.732741334861042426e-01
9.780000000000000000e+04,3.103885480572563527e-01
9.785000000000000000e+04,2.738942032540239713e-01
9.790000000000000000e+04,3.101123595505584918e-01
9.795000000000000000e+04,2.746355208886320232e-01
9.800000000000000000e+04,3.098775510204048178e-01
9.805000000000000000e+04,2.753753263707544030e-01
9.810000000000000000e+04,3.095616717635034099e-01
9.815000000000000000e+04,2.760321147654536955e-01
9.820000000000000000e+04,3.092871690427665965e-01
9.825000000000000000e+04,2.765654262682166742e-01
9.830000000000000000e+04,3.090132248219703559e-01
9.835000000000000000e+04,2.772603408305178152e-01
9.840000000000000000e+04,3.087398373983707978e-01
9.845000000000000000e+04,2.779132130667945066e-01
9.850000000000000000e+04,3.084670050761388893e-01
9.855000000000000000e+04,2.785647603198419531e-01
9.860000000000000000e+04,3.081541582150070235e-01
9.865000000000000000e+04,2.792555348309116448e-01
9.870000000000000000e+04,3.078419452887506402e-01
9.875000000000000000e+04,2.799044031271496480e-01
9.880000000000000000e+04,3.075708502024260271e-01
9.885000000000000000e+04,2.805924247329210641e-01
9.890000000000000000e+04,3.073003033367006087e-01
9.895000000000000000e+04,2.812386303917186470e-01
9.900000000000000000e+04,3.069898989898959263e-01
9.905000000000000000e+04,2.818835312171855678e-01
9.910000000000000000e+04,3.066801210898051910e-01
9.915000000000000000e+04,2.826078186145942195e-01
9.920000000000000000e+04,3.063709677419323429e-01
9.925000000000000000e+04,2.832500403030769887e-01
9.930000000000000000e+04,3.061027190332296088e-01
9.935000000000000000e+04,2.838909691186515261e-01
9.940000000000000000e+04,3.058350100603590693e-01
9.945000000000000000e+04,2.845708309870462749e-01
9.950000000000000000e+04,3.057688442211025648e-01
9.955000000000000000e+04,2.852493269578472157e-01
9.960000000000000000e+04,3.058232931726878601e-01
9.965000000000000000e+04,2.859666024405886908e-01
9.970000000000000000e+04,3.057171514543603474e-01
9.975000000000000000e+04,2.866423386935054718e-01
9.980000000000000000e+04,3.054909819639251567e-01
9.985000000000000000e+04,2.872766605239943649e-01
9.990000000000000000e+04,3.052252252252226628e-01
9.995000000000000000e+04,2.878696922399625602e-01


==> Plot_Data/std_act_freqs_hist_action_2.csv <==
x,y
0.000000000000000000e+00,3.434044780149077547e-01
5.000000000000000000e+01,0.000000000000000000e+00
1.000000000000000000e+02,5.999999999999998668e-01
1.500000000000000000e+02,5.405405405405405705e-01
2.000000000000000000e+02,5.599999999999999423e-01
2.500000000000000000e+02,4.677419354838708299e-01
3.000000000000000000e+02,3.733333333333332948e-01
3.500000000000000000e+02,3.448275862068965747e-01
4.000000000000000000e+02,2.799999999999999711e-01
4.500000000000000000e+02,2.767857142857143571e-01
5.000000000000000000e+02,2.480000000000001092e-01
5.500000000000000000e+02,2.262773722627737794e-01
6.000000000000000000e+02,3.466666666666666785e-01
6.500000000000000000e+02,1.913580246913580418e-01
7.000000000000000000e+02,4.399999999999998912e-01
7.500000000000000000e+02,1.764705882352941291e-01
8.000000000000000000e+02,4.999999999999998335e-01
8.500000000000000000e+02,1.603773584905660021e-01
9.000000000000000000e+02,5.555555555555552472e-01
9.500000000000000000e+02,1.476793248945148240e-01
1.000000000000000000e+03,5.999999999999995337e-01
1.050000000000000000e+03,1.335877862595420407e-01
1.100000000000000000e+03,6.181818181818179436e-01
1.150000000000000000e+03,1.254355400696864631e-01
1.200000000000000000e+03,5.666666666666665408e-01
1.250000000000000000e+03,1.217948717948718756e-01
1.300000000000000000e+03,5.292307692307691713e-01
1.350000000000000000e+03,1.127596439169140236e-01
1.400000000000000000e+03,4.942857142857142172e-01
1.450000000000000000e+03,1.049723756906078276e-01
1.500000000000000000e+03,4.639999999999999125e-01
1.550000000000000000e+03,9.819121447028432426e-02
1.600000000000000000e+03,4.400000000000001688e-01
1.650000000000000000e+03,9.223300970873800353e-02
1.700000000000000000e+03,4.211764705882353743e-01
1.750000000000000000e+03,8.695652173913057115e-02
1.800000000000000000e+03,3.977777777777777302e-01
1.850000000000000000e+03,8.225108225108236637e-02
1.900000000000000000e+03,3.789473684210526994e-01
1.950000000000000000e+03,8.213552361396311841e-02
2.000000000000000000e+03,3.599999999999999312e-01
2.050000000000000000e+03,8.203125000000008327e-02
2.100000000000000000e+03,3.447619047619047139e-01
2.150000000000000000e+03,8.193668528864068989e-02
2.200000000000000000e+03,3.309090909090908195e-01
2.250000000000000000e+03,8.007117437722428843e-02
2.300000000000000000e+03,3.217391304347824721e-01
2.350000000000000000e+03,7.836456558773431669e-02
2.400000000000000000e+03,3.083333333333332926e-01
2.450000000000000000e+03,7.516339869281052355e-02
2.500000000000000000e+03,2.991999999999999105e-01
2.550000000000000000e+03,7.221350078492939917e-02
2.600000000000000000e+03,2.907692307692308353e-01
2.650000000000000000e+03,6.948640483383690392e-02
2.700000000000000000e+03,2.800000000000001377e-01
2.750000000000000000e+03,6.695778748180498952e-02
2.800000000000000000e+03,2.714285714285715190e-01
2.850000000000000000e+03,6.601123595505621611e-02
2.900000000000000000e+03,2.620689655172414589e-01
2.950000000000000000e+03,6.512890094979648103e-02
3.000000000000000000e+03,2.546666666666668744e-01
3.050000000000000000e+03,6.430446194225721002e-02
3.100000000000000000e+03,2.477419354838711618e-01
3.150000000000000000e+03,6.353240152477762637e-02
3.200000000000000000e+03,2.400000000000001854e-01
3.250000000000000000e+03,6.157635467980290822e-02
3.300000000000000000e+03,2.351515151515153057e-01
3.350000000000000000e+03,6.451612903225800721e-02
3.400000000000000000e+03,2.294117647058824816e-01
3.450000000000000000e+03,6.844547563805102042e-02
3.500000000000000000e+03,2.228571428571430590e-01
3.550000000000000000e+03,6.764374295377677260e-02
3.600000000000000000e+03,2.166666666666668406e-01
3.650000000000000000e+03,6.578947368421049491e-02
3.700000000000000000e+03,2.118918918918920591e-01
3.750000000000000000e+03,6.403415154749195204e-02
3.800000000000000000e+03,2.105263157894738946e-01
3.850000000000000000e+03,6.548856548856543669e-02
3.900000000000000000e+03,2.102564102564104531e-01
3.950000000000000000e+03,6.889564336372844267e-02
4.000000000000000000e+03,2.280000000000002025e-01
4.050000000000000000e+03,6.719367588932803614e-02
4.100000000000000000e+03,2.439024390243904050e-01
4.150000000000000000e+03,7.328833172613302693e-02
4.200000000000000000e+03,2.609523809523808247e-01
4.250000000000000000e+03,9.416195856873811609e-02
4.300000000000000000e+03,2.781395348837208403e-01
4.350000000000000000e+03,1.113155473781048260e-01
4.400000000000000000e+03,2.936363636363634733e-01
4.450000000000000000e+03,1.285971223021582510e-01
4.500000000000000000e+03,3.093333333333331270e-01
4.550000000000000000e+03,1.468777484608618789e-01
4.600000000000000000e+03,3.217391304347824166e-01
4.650000000000000000e+03,1.635111876075731052e-01
4.700000000000000000e+03,3.327659574468084247e-01
4.750000000000000000e+03,1.794439764111204483e-01
4.800000000000000000e+03,3.466666666666664565e-01
4.850000000000000000e+03,1.955445544554455239e-01
4.900000000000000000e+03,3.591836734693875099e-01
4.950000000000000000e+03,2.109943411479386077e-01
5.000000000000000000e+03,3.687999999999996281e-01
5.050000000000000000e+03,2.258320126782884796e-01
5.100000000000000000e+03,3.803921568627449679e-01
5.150000000000000000e+03,2.393162393162393820e-01
5.200000000000000000e+03,3.915384615384611688e-01
5.250000000000000000e+03,2.530487804878047697e-01
5.300000000000000000e+03,4.022641509433956819e-01
5.350000000000000000e+03,2.655198204936424777e-01
5.400000000000000000e+03,4.118518518518512472e-01
5.450000000000000000e+03,2.790014684287810964e-01
5.500000000000000000e+03,4.218181818181813703e-01
5.550000000000000000e+03,2.905551550108148584e-01
5.600000000000000000e+03,4.299999999999995492e-01
5.650000000000000000e+03,2.995750708215298430e-01
5.700000000000000000e+03,4.364912280701749303e-01
5.750000000000000000e+03,3.096729297146834647e-01
5.800000000000000000e+03,4.455172413793096475e-01
5.850000000000000000e+03,3.207934336525308239e-01
5.900000000000000000e+03,4.535593220338974274e-01
5.950000000000000000e+03,3.315400134498989182e-01
6.000000000000000000e+03,4.606666666666657250e-01
6.050000000000000000e+03,3.406084656084651385e-01
6.100000000000000000e+03,4.688524590163925532e-01
6.150000000000000000e+03,3.493819128171759547e-01
6.200000000000000000e+03,4.767741935483861826e-01
6.250000000000000000e+03,3.578745198463504917e-01
6.300000000000000000e+03,4.838095238095230233e-01
6.350000000000000000e+03,3.654694391934464881e-01
6.400000000000000000e+03,4.906249999999992006e-01
6.450000000000000000e+03,3.753101736972701552e-01
6.500000000000000000e+03,4.953846153846145350e-01
6.550000000000000000e+03,3.842394624312764906e-01
6.600000000000000000e+03,5.018181818181809417e-01
6.650000000000000000e+03,3.929001203369432704e-01
6.700000000000000000e+03,5.086567164179096601e-01
6.750000000000000000e+03,4.013040901007706163e-01
6.800000000000000000e+03,5.147058823529405691e-01
6.850000000000000000e+03,4.094626168224294593e-01
6.900000000000000000e+03,5.199999999999994627e-01
6.950000000000000000e+03,4.156591824985603201e-01
7.000000000000000000e+03,5.251428571428565784e-01
7.050000000000000000e+03,4.205448354143014322e-01
7.100000000000000000e+03,5.312676056338022645e-01
7.150000000000000000e+03,4.258533855623944375e-01
7.200000000000000000e+03,5.366666666666657370e-01
7.250000000000000000e+03,4.227373068432666581e-01
7.300000000000000000e+03,5.408219178082183110e-01
7.350000000000000000e+03,4.273271638541095152e-01
7.400000000000000000e+03,5.448648648648640735e-01
7.450000000000000000e+03,4.264232008592907519e-01
7.500000000000000000e+03,5.381333333333324642e-01
7.550000000000000000e+03,4.218335983041861525e-01
7.600000000000000000e+03,5.326315789473674567e-01
7.650000000000000000e+03,4.168410041841001390e-01
7.700000000000000000e+03,5.257142857142848014e-01
7.750000000000000000e+03,4.119772844605056328e-01
7.800000000000000000e+03,5.194871794871785964e-01
7.850000000000000000e+03,4.082568807339447270e-01
7.900000000000000000e+03,5.134177215189867916e-01
7.950000000000000000e+03,4.041268243583290842e-01
8.000000000000000000e+03,5.074999999999992850e-01
8.050000000000000000e+03,3.996023856858846313e-01
8.100000000000000000e+03,5.012345679012341071e-01
8.150000000000000000e+03,3.951890034364259341e-01
8.200000000000000000e+03,4.951219512195118577e-01
8.250000000000000000e+03,3.903976721629484059e-01
8.300000000000000000e+03,4.891566265060238172e-01
8.350000000000000000e+03,3.857211308097746594e-01
8.400000000000000000e+03,4.842857142857140973e-01
8.450000000000000000e+03,3.821022727272727071e-01
8.500000000000000000e+03,4.795294117647057042e-01
8.550000000000000000e+03,3.785680861020122023e-01
8.600000000000000000e+03,4.744186046511627564e-01
8.650000000000000000e+03,3.741905642923218367e-01
8.700000000000000000e+03,4.698850574712642447e-01
8.750000000000000000e+03,3.699131229995424319e-01
8.800000000000000000e+03,4.649999999999996914e-01
8.850000000000000000e+03,3.657323688969256748e-01
8.900000000000000000e+03,4.602247191011232252e-01
8.950000000000000000e+03,3.620920876173443492e-01
9.000000000000000000e+03,4.559999999999994613e-01
9.050000000000000000e+03,3.585322723253755450e-01
9.100000000000000000e+03,4.518681318681314063e-01
9.150000000000000000e+03,3.550502842151287974e-01
9.200000000000000000e+03,4.473913043478255358e-01
9.250000000000000000e+03,3.512110726643597469e-01
9.300000000000000000e+03,4.430107526881715274e-01
9.350000000000000000e+03,3.478818998716302069e-01
9.400000000000000000e+03,4.387234042553185831e-01
9.450000000000000000e+03,3.441998306519897799e-01
9.500000000000000000e+03,4.341052631578939947e-01
9.550000000000000000e+03,3.410138248847924825e-01
9.600000000000000000e+03,4.295833333333327619e-01
9.650000000000000000e+03,3.374792703150911732e-01
9.700000000000000000e+03,4.255670103092776824e-01
9.750000000000000000e+03,3.344275748871561871e-01
9.800000000000000000e+03,4.216326530612239387e-01
9.850000000000000000e+03,3.314378554021120138e-01
9.900000000000000000e+03,4.173737373737367862e-01
9.950000000000000000e+03,3.293124246079614514e-01
1.000000000000000000e+04,4.135999999999993570e-01
1.005000000000000000e+04,3.260350318471337827e-01
1.010000000000000000e+04,4.095049504950487584e-01
1.015000000000000000e+04,3.232163973196690021e-01
1.020000000000000000e+04,4.062745098039209357e-01
1.025000000000000000e+04,3.200624512099923824e-01
1.030000000000000000e+04,4.023300970873779359e-01
1.035000000000000000e+04,3.169694626981059415e-01
1.040000000000000000e+04,3.988461538461529621e-01
1.045000000000000000e+04,3.139356814701377285e-01
1.050000000000000000e+04,3.961904761904752603e-01
1.055000000000000000e+04,3.113386423966627015e-01
1.060000000000000000e+04,3.924528301886782145e-01
1.065000000000000000e+04,3.084147257700974865e-01
1.070000000000000000e+04,3.887850467289710732e-01
1.075000000000000000e+04,3.055452177149234894e-01
1.080000000000000000e+04,3.851851851851842978e-01
1.085000000000000000e+04,3.030973451327430568e-01
1.090000000000000000e+04,3.816513761467880128e-01
1.095000000000000000e+04,3.003288271830467093e-01
1.100000000000000000e+04,3.781818181818171754e-01
1.105000000000000000e+04,2.983345401882690484e-01
1.110000000000000000e+04,3.751351351351341901e-01
1.115000000000000000e+04,2.960172228202364586e-01
1.120000000000000000e+04,3.721428571428564425e-01
1.125000000000000000e+04,2.933854907539116819e-01
1.130000000000000000e+04,3.692035398230082976e-01
1.135000000000000000e+04,2.911526260133943111e-01
1.140000000000000000e+04,3.666666666666660301e-01
1.145000000000000000e+04,2.886093640810619698e-01
1.150000000000000000e+04,3.634782608695646955e-01
1.155000000000000000e+04,2.861101489435399214e-01
1.160000000000000000e+04,3.603448275862064509e-01
1.165000000000000000e+04,2.839972527472525154e-01
1.170000000000000000e+04,3.572649572649568839e-01
1.175000000000000000e+04,2.819203268641470306e-01
1.180000000000000000e+04,3.549152542372875363e-01
1.185000000000000000e+04,2.798784604996621961e-01
1.190000000000000000e+04,3.519327731092430911e-01
1.195000000000000000e+04,2.785403414797453236e-01
1.200000000000000000e+04,3.496666666666660706e-01
1.205000000000000000e+04,2.768924302788841607e-01
1.210000000000000000e+04,3.471074380165284357e-01
1.215000000000000000e+04,2.749423773460649700e-01
1.220000000000000000e+04,3.449180327868844875e-01
1.225000000000000000e+04,2.733507511430435799e-01
1.230000000000000000e+04,3.427642276422756540e-01
1.235000000000000000e+04,2.711370262390668806e-01
1.240000000000000000e+04,3.399999999999991362e-01
1.245000000000000000e+04,2.689588688946012995e-01
1.250000000000000000e+04,3.375999999999989565e-01
1.255000000000000000e+04,2.674529805546697614e-01
1.260000000000000000e+04,3.355555555555543856e-01
1.265000000000000000e+04,2.653383934218846441e-01
1.270000000000000000e+04,3.332283464566918596e-01
1.275000000000000000e+04,2.638845309068085787e-01
1.280000000000000000e+04,3.306249999999987810e-01
1.285000000000000000e+04,2.618306351183060099e-01
1.290000000000000000e+04,3.283720930232546520e-01
1.295000000000000000e+04,2.607352486870554986e-01
1.300000000000000000e+04,3.267692307692296461e-01
1.305000000000000000e+04,2.587369711833226171e-01
1.310000000000000000e+04,3.248854961832050026e-01
1.315000000000000000e+04,2.573775479160324564e-01
1.320000000000000000e+04,3.233333333333324733e-01
1.325000000000000000e+04,2.557367149758452141e-01
1.330000000000000000e+04,3.209022556390968006e-01
1.335000000000000000e+04,2.538207971231642990e-01
1.340000000000000000e+04,3.191044776119393855e-01
1.345000000000000000e+04,2.528256989886971673e-01
1.350000000000000000e+04,3.170370370370360624e-01
1.355000000000000000e+04,2.512547977561264689e-01
1.360000000000000000e+04,3.152941176470580031e-01
1.365000000000000000e+04,2.497069167643612975e-01
1.370000000000000000e+04,3.129927007299261321e-01
1.375000000000000000e+04,2.484725050916499201e-01
1.380000000000000000e+04,3.110144927536223625e-01
1.385000000000000000e+04,2.469670710571925110e-01
1.390000000000000000e+04,3.093525179856106422e-01
1.395000000000000000e+04,2.451964439346145108e-01
1.400000000000000000e+04,3.074285714285707183e-01
1.405000000000000000e+04,2.434510250569478229e-01
1.410000000000000000e+04,3.052482269503538070e-01
1.415000000000000000e+04,2.420130053717842455e-01
1.420000000000000000e+04,3.036619718309850335e-01
1.425000000000000000e+04,2.408759124087592740e-01
1.430000000000000000e+04,3.018181818181808751e-01
1.435000000000000000e+04,2.397546696403681232e-01
1.440000000000000000e+04,3.005555555555546876e-01
1.445000000000000000e+04,2.383720930232559321e-01
1.450000000000000000e+04,2.993103448275851730e-01
1.455000000000000000e+04,2.370085235083861097e-01
1.460000000000000000e+04,2.975342465753414434e-01
1.465000000000000000e+04,2.356635718186784467e-01
1.470000000000000000e+04,2.957823129251690442e-01
1.475000000000000000e+04,2.343368592351506297e-01
1.480000000000000000e+04,2.943243243243233165e-01
1.485000000000000000e+04,2.327586206896552767e-01
1.490000000000000000e+04,2.928859060402674297e-01
1.495000000000000000e+04,2.317366871822318375e-01
1.500000000000000000e+04,2.911999999999991817e-01
1.505000000000000000e+04,2.307283359914940324e-01
1.510000000000000000e+04,2.892715231788071661e-01
1.515000000000000000e+04,2.294692368629523138e-01
1.520000000000000000e+04,2.876315789473675166e-01
1.525000000000000000e+04,2.279643231899265710e-01
1.530000000000000000e+04,2.857516339869272115e-01
1.535000000000000000e+04,2.270002606202763118e-01
1.540000000000000000e+04,2.841558441558432180e-01
1.545000000000000000e+04,2.255308130502330366e-01
1.550000000000000000e+04,2.825806451612893344e-01
1.555000000000000000e+04,2.243375353743245759e-01
1.560000000000000000e+04,2.807692307692296607e-01
1.565000000000000000e+04,2.229038854805725223e-01
1.570000000000000000e+04,2.789808917197441063e-01
1.575000000000000000e+04,2.214884429768858853e-01
1.580000000000000000e+04,2.779746835443026587e-01
1.585000000000000000e+04,2.205956587582029726e-01
1.590000000000000000e+04,2.767295597484267233e-01
1.595000000000000000e+04,2.194632555806370899e-01
1.600000000000000000e+04,2.757499999999990514e-01
1.605000000000000000e+04,2.183449651046859008e-01
1.610000000000000000e+04,2.740372670807443845e-01
1.615000000000000000e+04,2.172405251424324168e-01
1.620000000000000000e+04,2.728395061728385307e-01
1.625000000000000000e+04,2.163958641063512822e-01
1.630000000000000000e+04,2.711656441717782418e-01
1.635000000000000000e+04,2.155615365793979166e-01
1.640000000000000000e+04,2.695121951219502932e-01
1.645000000000000000e+04,2.142509727626456806e-01
1.650000000000000000e+04,2.690909090909080481e-01
1.655000000000000000e+04,2.131979695431470145e-01
1.660000000000000000e+04,2.725301204819268186e-01
1.665000000000000000e+04,2.121576165305139594e-01
1.670000000000000000e+04,2.768862275449092691e-01
1.675000000000000000e+04,2.113685216145209378e-01
1.680000000000000000e+04,2.807142857142846948e-01
1.685000000000000000e+04,2.101139601139598856e-01
1.690000000000000000e+04,2.849704142011823538e-01
1.695000000000000000e+04,2.105263157894734227e-01
1.700000000000000000e+04,2.887058823529399798e-01
1.705000000000000000e+04,2.149225715626463806e-01
1.710000000000000000e+04,2.926315789473671325e-01
1.715000000000000000e+04,2.183344996501046797e-01
1.720000000000000000e+04,2.965116279069757166e-01
1.725000000000000000e+04,2.224025974025970187e-01
1.730000000000000000e+04,3.005780346820798865e-01
1.735000000000000000e+04,2.266543693797553050e-01
1.740000000000000000e+04,3.039080459770107101e-01
1.745000000000000000e+04,2.310866574965610709e-01
1.750000000000000000e+04,3.076571428571422406e-01
1.755000000000000000e+04,2.352404832459539519e-01
1.760000000000000000e+04,3.113636363636358984e-01
1.765000000000000000e+04,2.386672710788755869e-01
1.770000000000000000e+04,3.145762711864399930e-01
1.775000000000000000e+04,2.427315753887759886e-01
1.780000000000000000e+04,3.177528089887632357e-01
1.785000000000000000e+04,2.458538771851185856e-01
1.790000000000000000e+04,3.211173184357534738e-01
1.795000000000000000e+04,2.498328504568751995e-01
1.800000000000000000e+04,3.239999999999992331e-01
1.805000000000000000e+04,2.539893617021272143e-01
1.810000000000000000e+04,3.275138121546951608e-01
1.815000000000000000e+04,2.578796561604579374e-01
1.820000000000000000e+04,3.305494505494496749e-01
1.825000000000000000e+04,2.617273125822002777e-01
1.830000000000000000e+04,3.337704918032777801e-01
1.835000000000000000e+04,2.657510355352077358e-01
1.840000000000000000e+04,3.369565217391294887e-01
1.845000000000000000e+04,2.684301821335642324e-01
1.850000000000000000e+04,3.401081081081072099e-01
1.855000000000000000e+04,2.723743799870602111e-01
1.860000000000000000e+04,3.432258064516118257e-01
1.865000000000000000e+04,2.758472758472753639e-01
1.870000000000000000e+04,3.463101604278065460e-01
1.875000000000000000e+04,2.794964796244928662e-01
1.880000000000000000e+04,3.493617021276584911e-01
1.885000000000000000e+04,2.828947368421048103e-01
1.890000000000000000e+04,3.525925925925913473e-01
1.895000000000000000e+04,2.862571247625075865e-01
1.900000000000000000e+04,3.557894736842093231e-01
1.905000000000000000e+04,2.900041999160013484e-01
1.910000000000000000e+04,3.589528795811508521e-01
1.915000000000000000e+04,2.932943388343426938e-01
1.920000000000000000e+04,3.620833333333322579e-01
1.925000000000000000e+04,2.965502909393181175e-01
1.930000000000000000e+04,3.653886010362684678e-01
1.935000000000000000e+04,3.001860657432291468e-01
1.940000000000000000e+04,3.682474226804116069e-01
1.945000000000000000e+04,3.035787741670095685e-01
1.950000000000000000e+04,3.712820512820506624e-01
1.955000000000000000e+04,3.069367710251688086e-01
1.960000000000000000e+04,3.736734693877544200e-01
1.965000000000000000e+04,3.102605863192181013e-01
1.970000000000000000e+04,3.766497461928927093e-01
1.975000000000000000e+04,3.133481871581930700e-01
1.980000000000000000e+04,3.795959595959587096e-01
1.985000000000000000e+04,3.160016122531234539e-01
1.990000000000000000e+04,3.827135678391953566e-01
1.995000000000000000e+04,3.192299979947861854e-01
2.000000000000000000e+04,3.853999999999995763e-01
2.005000000000000000e+04,3.220271348762967500e-01
2.010000000000000000e+04,3.878606965174125065e-01
2.015000000000000000e+04,3.247965058566607000e-01
2.020000000000000000e+04,3.906930693069303739e-01
2.025000000000000000e+04,3.277360726985378836e-01
2.030000000000000000e+04,3.933004926108369381e-01
2.035000000000000000e+04,3.304501670925886758e-01
2.040000000000000000e+04,3.950980392156858700e-01
2.045000000000000000e+04,3.335289514866976446e-01
2.050000000000000000e+04,3.978536585365847755e-01
2.055000000000000000e+04,3.367724352735055326e-01
2.060000000000000000e+04,4.001941747572809183e-01
2.065000000000000000e+04,3.399845021309564896e-01
2.070000000000000000e+04,4.030917874396128253e-01
2.075000000000000000e+04,3.427800269905528774e-01
2.080000000000000000e+04,4.048076923076917022e-01
2.085000000000000000e+04,3.457405986185722035e-01
2.090000000000000000e+04,4.068899521531094687e-01
2.095000000000000000e+04,3.484819553179296370e-01
2.100000000000000000e+04,4.091428571428564198e-01
2.105000000000000000e+04,3.511972633979469904e-01
2.110000000000000000e+04,4.113744075829376401e-01
2.115000000000000000e+04,3.542651787403059416e-01
2.120000000000000000e+04,4.135849056603766449e-01
2.125000000000000000e+04,3.565512048192766570e-01
2.130000000000000000e+04,4.161502347417832537e-01
2.135000000000000000e+04,3.593779276747230966e-01
2.140000000000000000e+04,4.188785046728962791e-01
2.145000000000000000e+04,3.621782916822076648e-01
2.150000000000000000e+04,4.210232558139527792e-01
2.155000000000000000e+04,3.642101355114160666e-01
2.160000000000000000e+04,4.235185185185178502e-01
2.165000000000000000e+04,3.662232076866216990e-01
2.170000000000000000e+04,4.261751152073723903e-01
2.175000000000000000e+04,3.691373919440862905e-01
2.180000000000000000e+04,4.284403669724763386e-01
2.185000000000000000e+04,3.716587330648107312e-01
2.190000000000000000e+04,4.308675799086751912e-01
2.195000000000000000e+04,3.743393475487509225e-01
2.200000000000000000e+04,4.329090909090900774e-01
2.205000000000000000e+04,3.771770682148031240e-01
2.210000000000000000e+04,4.352941176470578322e-01
2.215000000000000000e+04,3.798085605923776087e-01
2.220000000000000000e+04,4.372972972972964389e-01
2.225000000000000000e+04,3.825961884214302278e-01
2.230000000000000000e+04,4.398206278026895455e-01
2.235000000000000000e+04,3.851798818686226200e-01
2.240000000000000000e+04,4.416071428571416990e-01
2.245000000000000000e+04,3.875623663578033895e-01
2.250000000000000000e+04,4.433777777777764828e-01
2.255000000000000000e+04,3.899237182898692144e-01
2.260000000000000000e+04,4.456637168141580618e-01
2.265000000000000000e+04,3.920876015542197890e-01
2.270000000000000000e+04,4.477533039647563773e-01
2.275000000000000000e+04,3.947599788992426917e-01
2.280000000000000000e+04,4.498245614035076279e-01
2.285000000000000000e+04,3.968837535013994833e-01
2.290000000000000000e+04,4.513537117903919094e-01
2.295000000000000000e+04,3.993376329091848365e-01
2.300000000000000000e+04,4.533913043478250970e-01
2.305000000000000000e+04,4.019437695244693631e-01
2.310000000000000000e+04,4.552380952380939427e-01
2.315000000000000000e+04,4.045273889752880603e-01
2.320000000000000000e+04,4.570689655172399668e-01
2.325000000000000000e+04,4.064005505849954125e-01
2.330000000000000000e+04,4.592274678111575859e-01
2.335000000000000000e+04,4.087716292616057068e-01
2.340000000000000000e+04,4.613675213675200726e-01
2.345000000000000000e+04,4.111224837939257415e-01
2.350000000000000000e+04,4.634893617021265122e-01
2.355000000000000000e+04,4.134533718362480847e-01
2.360000000000000000e+04,4.657627118644057096e-01
2.365000000000000000e+04,4.157645466847080251e-01
2.370000000000000000e+04,4.676793248945135817e-01
2.375000000000000000e+04,4.182246926056921166e-01
2.380000000000000000e+04,4.695798319327719739e-01
2.385000000000000000e+04,4.203287487420319102e-01
2.390000000000000000e+04,4.711297071129694203e-01
2.395000000000000000e+04,4.227492901286108440e-01
2.400000000000000000e+04,4.729999999999986993e-01
2.405000000000000000e+04,4.248170326014625853e-01
2.410000000000000000e+04,4.741908713692931654e-01
2.415000000000000000e+04,4.268676494947807876e-01
2.420000000000000000e+04,4.732231404958661680e-01
2.425000000000000000e+04,4.285714285714272154e-01
2.430000000000000000e+04,4.739094650205746273e-01
2.435000000000000000e+04,4.309183505832089311e-01
2.440000000000000000e+04,4.750819672131134097e-01
2.445000000000000000e+04,4.330824607329831211e-01
2.450000000000000000e+04,4.770612244897946552e-01
2.455000000000000000e+04,4.353918852859691158e-01
2.460000000000000000e+04,4.786991869918686415e-01
2.465000000000000000e+04,4.376825705939618172e-01
2.470000000000000000e+04,4.808097165991888633e-01
2.475000000000000000e+04,4.397931145951175513e-01
2.480000000000000000e+04,4.825806451612891235e-01
2.485000000000000000e+04,4.418866709594321818e-01
2.490000000000000000e+04,4.844979919678703006e-01
2.495000000000000000e+04,4.439634439634428942e-01
2.500000000000000000e+04,4.863999999999987778e-01
2.505000000000000000e+04,4.458639412328319063e-01
2.510000000000000000e+04,4.879681274900387611e-01
2.515000000000000000e+04,4.477493240019078669e-01
2.520000000000000000e+04,4.898412698412688004e-01
2.525000000000000000e+04,4.494613434727495749e-01
2.530000000000000000e+04,4.904347826086947748e-01
2.535000000000000000e+04,4.494240176739775494e-01
2.540000000000000000e+04,4.914960629921252822e-01
2.545000000000000000e+04,4.509588179817660691e-01
2.550000000000000000e+04,4.931764705882346056e-01
2.555000000000000000e+04,4.527947393142314203e-01
2.560000000000000000e+04,4.917187499999992606e-01
2.565000000000000000e+04,4.547723019338734129e-01
2.570000000000000000e+04,4.898054474708164463e-01
2.575000000000000000e+04,4.568898555227585701e-01
2.580000000000000000e+04,4.879069767441857053e-01
2.585000000000000000e+04,4.588362735995043518e-01
2.590000000000000000e+04,4.861776061776056923e-01
2.595000000000000000e+04,4.606135347618309783e-01
2.600000000000000000e+04,4.843076923076918838e-01
2.605000000000000000e+04,4.623771498771495625e-01
2.610000000000000000e+04,4.824521072796928989e-01
2.615000000000000000e+04,4.639743001376773202e-01
2.620000000000000000e+04,4.807633587786253604e-01
2.625000000000000000e+04,4.660164583968295915e-01
2.630000000000000000e+04,4.789353612167294716e-01
2.635000000000000000e+04,4.651586458175185901e-01
2.640000000000000000e+04,4.774242424242418625e-01
2.645000000000000000e+04,4.633998790078637797e-01
2.650000000000000000e+04,4.757735849056598521e-01
2.655000000000000000e+04,4.619557028778055185e-01
2.660000000000000000e+04,4.741353383458640214e-01
2.665000000000000000e+04,4.602221555088553684e-01
2.670000000000000000e+04,4.723595505617969037e-01
2.675000000000000000e+04,4.585015702108560798e-01
2.680000000000000000e+04,4.707462686567157051e-01
2.685000000000000000e+04,4.569427890345641452e-01
2.690000000000000000e+04,4.689962825278802816e-01
2.695000000000000000e+04,4.552471426450933611e-01
2.700000000000000000e+04,4.672592592592585414e-01
2.705000000000000000e+04,4.537119195504279445e-01
2.710000000000000000e+04,4.655350553505527844e-01
2.715000000000000000e+04,4.523353469868858778e-01
2.720000000000000000e+04,4.639705882352932464e-01
2.725000000000000000e+04,4.508220786846731665e-01
2.730000000000000000e+04,4.625641025641018533e-01
2.735000000000000000e+04,4.493198771390953250e-01
2.740000000000000000e+04,4.608759124087585257e-01
2.745000000000000000e+04,4.478286213931789717e-01
2.750000000000000000e+04,4.591999999999993864e-01
2.755000000000000000e+04,4.462029911427318196e-01
2.760000000000000000e+04,4.575362318840573983e-01
2.765000000000000000e+04,4.447337962962954472e-01
2.770000000000000000e+04,4.561732851985554338e-01
2.775000000000000000e+04,4.432751910047562638e-01
2.780000000000000000e+04,4.546762589928052267e-01
2.785000000000000000e+04,4.416834243033603280e-01
2.790000000000000000e+04,4.530465949820784433e-01
2.795000000000000000e+04,4.402461714612844190e-01
2.800000000000000000e+04,4.515714285714283460e-01
2.805000000000000000e+04,4.388191671420412776e-01
2.810000000000000000e+04,4.502491103202843070e-01
2.815000000000000000e+04,4.375444081284626807e-01
2.820000000000000000e+04,4.489361702127656617e-01
2.825000000000000000e+04,4.361370716510893919e-01
2.830000000000000000e+04,4.477738515901056315e-01
2.835000000000000000e+04,4.345985607450252308e-01
2.840000000000000000e+04,4.461971830985909659e-01
2.845000000000000000e+04,4.333520809898753767e-01
2.850000000000000000e+04,4.446315789473678226e-01
2.855000000000000000e+04,4.319742188594637433e-01
2.860000000000000000e+04,4.433566433566426546e-01
2.865000000000000000e+04,4.306059759843609558e-01
2.870000000000000000e+04,4.418118466898948160e-01
2.875000000000000000e+04,4.291081118686507212e-01
2.880000000000000000e+04,4.404166666666658458e-01
2.885000000000000000e+04,4.277592900721008951e-01
2.890000000000000000e+04,4.388927335640129268e-01
2.895000000000000000e+04,4.262816084012698847e-01
2.900000000000000000e+04,4.375172413793093629e-01
2.905000000000000000e+04,4.248141007986767081e-01
2.910000000000000000e+04,4.362886597938134270e-01
2.915000000000000000e+04,4.233566625497447444e-01
2.920000000000000000e+04,4.347945205479440967e-01
2.925000000000000000e+04,4.219091903719898728e-01
2.930000000000000000e+04,4.334470989761082249e-01
2.935000000000000000e+04,4.207441733678601858e-01
2.940000000000000000e+04,4.319727891156451283e-01
2.945000000000000000e+04,4.197229013854918422e-01
2.950000000000000000e+04,4.305084745762701726e-01
2.955000000000000000e+04,4.183024231758483147e-01
2.960000000000000000e+04,4.290540540540531134e-01
2.965000000000000000e+04,4.171613599568255726e-01
2.970000000000000000e+04,4.276094276094266622e-01
2.975000000000000000e+04,4.157590426247131377e-01
2.980000000000000000e+04,4.263087248322137701e-01
2.985000000000000000e+04,4.145001340123280476e-01
2.990000000000000000e+04,4.248829431438117532e-01
2.995000000000000000e+04,4.131160678509405160e-01
3.000000000000000000e+04,4.234666666666655477e-01
3.005000000000000000e+04,4.120074547390829567e-01
3.010000000000000000e+04,4.220598006644507016e-01
3.015000000000000000e+04,4.106408385299178398e-01
3.020000000000000000e+04,4.207947019867537275e-01
3.025000000000000000e+04,4.094154985453573037e-01
3.030000000000000000e+04,4.195379537953782823e-01
3.035000000000000000e+04,4.080664294187416608e-01
3.040000000000000000e+04,4.184210526315779166e-01
3.045000000000000000e+04,4.067262217551226855e-01
3.050000000000000000e+04,4.171803278688513417e-01
3.055000000000000000e+04,4.059185544061795770e-01
3.060000000000000000e+04,4.160784313725480188e-01
3.065000000000000000e+04,4.048551292090828424e-01
3.070000000000000000e+04,4.147231270358297528e-01
3.075000000000000000e+04,4.036685312865867514e-01
3.080000000000000000e+04,4.133766233766225651e-01
3.085000000000000000e+04,4.023599585062231365e-01
3.090000000000000000e+04,4.121682847896432356e-01
3.095000000000000000e+04,4.010598423161422788e-01
3.100000000000000000e+04,4.112258064516121636e-01
3.105000000000000000e+04,3.997681010048946271e-01
3.110000000000000000e+04,4.100321543408354530e-01
3.115000000000000000e+04,3.984846539103625851e-01
3.120000000000000000e+04,4.087179487179481985e-01
3.125000000000000000e+04,3.973374295954932856e-01
3.130000000000000000e+04,4.075399361022359335e-01
3.135000000000000000e+04,3.961975245629695830e-01
3.140000000000000000e+04,4.063694267515918779e-01
3.145000000000000000e+04,3.953192571864654892e-01
3.150000000000000000e+04,4.050793650793644840e-01
3.155000000000000000e+04,3.940661848611628493e-01
3.160000000000000000e+04,4.039240506329106473e-01
3.165000000000000000e+04,3.928210313447916824e-01
3.170000000000000000e+04,4.027760252365923388e-01
3.175000000000000000e+04,3.915837218092468874e-01
3.180000000000000000e+04,4.016352201257855636e-01
3.185000000000000000e+04,3.903541823662388111e-01
3.190000000000000000e+04,4.006269592476484065e-01
3.195000000000000000e+04,3.891323400525846243e-01
3.200000000000000000e+04,3.993749999999995359e-01
3.205000000000000000e+04,3.879181228157754791e-01
3.210000000000000000e+04,3.982554517133952143e-01
3.215000000000000000e+04,3.867114594998122823e-01
3.220000000000000000e+04,3.970186335403721456e-01
3.225000000000000000e+04,3.855122798313063148e-01
3.230000000000000000e+04,3.959133126934978320e-01
3.235000000000000000e+04,3.843205144058355893e-01
3.240000000000000000e+04,3.948148148148143410e-01
3.245000000000000000e+04,3.832593688362910256e-01
3.250000000000000000e+04,3.937230769230764538e-01
3.255000000000000000e+04,3.820818483470557192e-01
3.260000000000000000e+04,3.926380368098153495e-01
3.265000000000000000e+04,3.809115412888988139e-01
3.270000000000000000e+04,3.916819571865438054e-01
3.275000000000000000e+04,3.798705264443621998e-01
3.280000000000000000e+04,3.907317073170727406e-01
3.285000000000000000e+04,3.788358499756445674e-01
3.290000000000000000e+04,3.896656534954403561e-01
3.295000000000000000e+04,3.776860507466301420e-01
3.300000000000000000e+04,3.884848484848482664e-01
3.305000000000000000e+04,3.765432098765423286e-01
3.310000000000000000e+04,3.874320241691841527e-01
3.315000000000000000e+04,3.755279353203805903e-01
3.320000000000000000e+04,3.863855421686746561e-01
3.325000000000000000e+04,3.745187680461975477e-01
3.330000000000000000e+04,3.852252252252252318e-01
3.335000000000000000e+04,3.733957058894078473e-01
3.340000000000000000e+04,3.843113772455089561e-01
3.345000000000000000e+04,3.722793590050219037e-01
3.350000000000000000e+04,3.832835820895521550e-01
3.355000000000000000e+04,3.711696673423146575e-01
3.360000000000000000e+04,3.821428571428568954e-01
3.365000000000000000e+04,3.700665715644307352e-01
3.370000000000000000e+04,3.810089020771511015e-01
3.375000000000000000e+04,3.692070641223172411e-01
3.380000000000000000e+04,3.798816568047335696e-01
3.385000000000000000e+04,3.682344599385477535e-01
3.390000000000000000e+04,3.787610619469026219e-01
3.395000000000000000e+04,3.675032402497928063e-01
3.400000000000000000e+04,3.776470588235294468e-01
3.405000000000000000e+04,3.664238721804503052e-01
3.410000000000000000e+04,3.765395894428152923e-01
3.415000000000000000e+04,3.653508258170309886e-01
3.420000000000000000e+04,3.754385964912280160e-01
3.425000000000000000e+04,3.644008409250167890e-01
3.430000000000000000e+04,3.744606413994169825e-01
3.435000000000000000e+04,3.633399324560373511e-01
3.440000000000000000e+04,3.736046511627908462e-01
3.445000000000000000e+04,3.622851834649318259e-01
3.450000000000000000e+04,3.725217391304349035e-01
3.455000000000000000e+04,3.613523214078954715e-01
3.460000000000000000e+04,3.714450867052023209e-01
3.465000000000000000e+04,3.605402909258821342e-01
3.470000000000000000e+04,3.704899135446686476e-01
3.475000000000000000e+04,3.595027051916646066e-01
3.480000000000000000e+04,3.694252873563219630e-01
3.485000000000000000e+04,3.585858585858573977e-01
3.490000000000000000e+04,3.683667621776504086e-01
3.495000000000000000e+04,3.576742588989343941e-01
3.500000000000000000e+04,3.674285714285713822e-01
3.505000000000000000e+04,3.566537320246506715e-01
3.510000000000000000e+04,3.664957264957264815e-01
3.515000000000000000e+04,3.558666211448716643e-01
3.520000000000000000e+04,3.654545454545453653e-01
3.525000000000000000e+04,3.548570131638658642e-01
3.530000000000000000e+04,3.644192634560906585e-01
3.535000000000000000e+04,3.538531175738356960e-01
3.540000000000000000e+04,3.635028248587571231e-01
3.545000000000000000e+04,3.528548860302399559e-01
3.550000000000000000e+04,3.625915492957745845e-01
3.555000000000000000e+04,3.519747946438602226e-01
3.560000000000000000e+04,3.617977528089885708e-01
3.565000000000000000e+04,3.512118491920989127e-01
3.570000000000000000e+04,3.607843137254900245e-01
3.575000000000000000e+04,3.502293834620102131e-01
3.580000000000000000e+04,3.598882681564245511e-01
3.585000000000000000e+04,3.493639812541827760e-01
3.590000000000000000e+04,3.591086350974929675e-01
3.595000000000000000e+04,3.485033937910299584e-01
3.600000000000000000e+04,3.581111111111111023e-01
3.605000000000000000e+04,3.475366178428747621e-01
3.610000000000000000e+04,3.571191135734071431e-01
3.615000000000000000e+04,3.465751908819285632e-01
3.620000000000000000e+04,3.563535911602208617e-01
3.625000000000000000e+04,3.457294195541809612e-01
3.630000000000000000e+04,3.554820936639117024e-01
3.635000000000000000e+04,3.449983492901932958e-01
3.640000000000000000e+04,3.545054945054942896e-01
3.645000000000000000e+04,3.440517998244059239e-01
3.650000000000000000e+04,3.536438356164381958e-01
3.655000000000000000e+04,3.431104301192937633e-01
3.660000000000000000e+04,3.526775956284152191e-01
3.665000000000000000e+04,3.422833442479794597e-01
3.670000000000000000e+04,3.517166212534058589e-01
3.675000000000000000e+04,3.413519103080425721e-01
3.680000000000000000e+04,3.507608695652173481e-01
3.685000000000000000e+04,3.407511940946577056e-01
3.690000000000000000e+04,3.500271002710025336e-01
3.695000000000000000e+04,3.399372090505560773e-01
3.700000000000000000e+04,3.492972972972971379e-01
3.705000000000000000e+04,3.394515223493831391e-01
3.710000000000000000e+04,3.483557951482477710e-01
3.715000000000000000e+04,3.385377409281776218e-01
3.720000000000000000e+04,3.476344086021504465e-01
3.725000000000000000e+04,3.376288659793797997e-01
3.730000000000000000e+04,3.467024128686325701e-01
3.735000000000000000e+04,3.368319588732981429e-01
3.740000000000000000e+04,3.458823529411763076e-01
3.745000000000000000e+04,3.362529374065354459e-01
3.750000000000000000e+04,3.449599999999999334e-01
3.755000000000000000e+04,3.353574091829109594e-01
3.760000000000000000e+04,3.441489361702126382e-01
3.765000000000000000e+04,3.344666383340400007e-01
3.770000000000000000e+04,3.432360742705569123e-01
3.775000000000000000e+04,3.337925188089420625e-01
3.780000000000000000e+04,3.425396825396824219e-01
3.785000000000000000e+04,3.329105897273287873e-01
3.790000000000000000e+04,3.416358839050130380e-01
3.795000000000000000e+04,3.321387161378713815e-01
3.800000000000000000e+04,3.407368421052631158e-01
3.805000000000000000e+04,3.312657695542458591e-01
3.810000000000000000e+04,3.399475065616796576e-01
3.815000000000000000e+04,3.303973996015505121e-01
3.820000000000000000e+04,3.390575916230364473e-01
3.825000000000000000e+04,3.296381510144309468e-01
3.830000000000000000e+04,3.381723237597909493e-01
3.835000000000000000e+04,3.287785542922696536e-01
3.840000000000000000e+04,3.372916666666664343e-01
3.845000000000000000e+04,3.279234290470235957e-01
3.850000000000000000e+04,3.364155844155842789e-01
3.855000000000000000e+04,3.271765072117869266e-01
3.860000000000000000e+04,3.355440414507770419e-01
3.865000000000000000e+04,3.263299523908084199e-01
3.870000000000000000e+04,3.350904392764855744e-01
3.875000000000000000e+04,3.256942293795799248e-01
3.880000000000000000e+04,3.343298969072162063e-01
3.885000000000000000e+04,3.250617792421735541e-01
3.890000000000000000e+04,3.334704370179944477e-01
3.895000000000000000e+04,3.242271746944635491e-01
3.900000000000000000e+04,3.327179487179483530e-01
3.905000000000000000e+04,3.233968449088294173e-01
3.910000000000000000e+04,3.318670076726337737e-01
3.915000000000000000e+04,3.225707571268000007e-01
3.920000000000000000e+04,3.311224489795913661e-01
3.925000000000000000e+04,3.218507949449645467e-01
3.930000000000000000e+04,3.302798982188290822e-01
3.935000000000000000e+04,3.210328352139873442e-01
3.940000000000000000e+04,3.296446700507611460e-01
3.945000000000000000e+04,3.202190225106463228e-01
3.950000000000000000e+04,3.289113924050631743e-01
3.955000000000000000e+04,3.194093253767566476e-01
3.960000000000000000e+04,3.281818181818180191e-01
3.965000000000000000e+04,3.186037126715086099e-01
3.970000000000000000e+04,3.274559193954656444e-01
3.975000000000000000e+04,3.178021535674743769e-01
3.980000000000000000e+04,3.267336683417081944e-01
3.985000000000000000e+04,3.171049989961847726e-01
3.990000000000000000e+04,3.261152882205510806e-01
3.995000000000000000e+04,3.163112045659349225e-01
4.000000000000000000e+04,3.253999999999997450e-01
4.005000000000000000e+04,3.155213743507783719e-01
4.010000000000000000e+04,3.247880299251869052e-01
4.015000000000000000e+04,3.147354787287029998e-01
4.020000000000000000e+04,3.240796019900495373e-01
4.025000000000000000e+04,3.140528721924062405e-01
4.030000000000000000e+04,3.232754342431760630e-01
4.035000000000000000e+04,3.134727867552287162e-01
4.040000000000000000e+04,3.225742574257423612e-01
4.045000000000000000e+04,3.127966772151890007e-01
4.050000000000000000e+04,3.218765432098762980e-01
4.055000000000000000e+04,3.120252540199260904e-01
4.060000000000000000e+04,3.210837438423642110e-01
4.065000000000000000e+04,3.112576264514849700e-01
4.070000000000000000e+04,3.203931203931200677e-01
4.075000000000000000e+04,3.105919308923126843e-01
4.080000000000000000e+04,3.196078431372545992e-01
4.085000000000000000e+04,3.098315707011348730e-01
4.090000000000000000e+04,3.188264058679703972e-01
4.095000000000000000e+04,3.091726091628396178e-01
4.100000000000000000e+04,3.181463414634143616e-01
4.105000000000000000e+04,3.084194114207747250e-01
4.110000000000000000e+04,3.174695863746955782e-01
4.115000000000000000e+04,3.077670846699708251e-01
4.120000000000000000e+04,3.166990291262133939e-01
4.125000000000000000e+04,3.070209464701309510e-01
4.130000000000000000e+04,3.160290556900723913e-01
4.135000000000000000e+04,3.064718970687811406e-01
4.140000000000000000e+04,3.153623188405795252e-01
4.145000000000000000e+04,3.059254970082986302e-01
4.150000000000000000e+04,3.146024096385540703e-01
4.155000000000000000e+04,3.054780013478378686e-01
4.160000000000000000e+04,3.138461538461537748e-01
4.165000000000000000e+04,3.048405685747206939e-01
4.170000000000000000e+04,3.131894484412470203e-01
4.175000000000000000e+04,3.043020024911365917e-01
4.180000000000000000e+04,3.125358851674640559e-01
4.185000000000000000e+04,3.036704263047211305e-01
4.190000000000000000e+04,3.118854415274463499e-01
4.195000000000000000e+04,3.029465051969095768e-01
4.200000000000000000e+04,3.111428571428571654e-01
4.205000000000000000e+04,3.025114155251135695e-01
4.210000000000000000e+04,3.104038004750593882e-01
4.215000000000000000e+04,3.019834867609371698e-01
4.220000000000000000e+04,3.096682464454977302e-01
4.225000000000000000e+04,3.013633781480776763e-01
4.230000000000000000e+04,3.089361702127660925e-01
4.235000000000000000e+04,3.007461981675636498e-01
4.240000000000000000e+04,3.082075471698113578e-01
4.245000000000000000e+04,3.000376931775346478e-01
4.250000000000000000e+04,3.074823529411765399e-01
4.255000000000000000e+04,2.995205415060634979e-01
4.260000000000000000e+04,3.068544600938968858e-01
4.265000000000000000e+04,2.990996060776586196e-01
4.270000000000000000e+04,3.061358313817332810e-01
4.275000000000000000e+04,2.984934967717783327e-01
4.280000000000000000e+04,3.054205607476638273e-01
4.285000000000000000e+04,2.977968633308433755e-01
4.290000000000000000e+04,3.047086247086250865e-01
4.295000000000000000e+04,2.971966098537759948e-01
4.300000000000000000e+04,3.040000000000004365e-01
4.305000000000000000e+04,2.965062256086223313e-01
4.310000000000000000e+04,3.033874709976802087e-01
4.315000000000000000e+04,2.958190414387683043e-01
4.320000000000000000e+04,3.026851851851856123e-01
4.325000000000000000e+04,2.952275249722524642e-01
4.330000000000000000e+04,3.020785219399542698e-01
4.335000000000000000e+04,2.947310141182977739e-01
4.340000000000000000e+04,3.014746543778804577e-01
4.345000000000000000e+04,2.941447247284103561e-01
4.350000000000000000e+04,3.008735632183910935e-01
4.355000000000000000e+04,2.934692752824463735e-01
4.360000000000000000e+04,3.002752293577984899e-01
4.365000000000000000e+04,2.927969208211138596e-01
4.370000000000000000e+04,2.996796338672771398e-01
4.375000000000000000e+04,2.921276401206908124e-01
4.380000000000000000e+04,2.990867579908677576e-01
4.385000000000000000e+04,2.914614121510668010e-01
4.390000000000000000e+04,2.984054669703874452e-01
4.395000000000000000e+04,2.907982160735407828e-01
4.400000000000000000e+04,2.978181818181821483e-01
4.405000000000000000e+04,2.902288412640748883e-01
4.410000000000000000e+04,2.972335600907031750e-01
4.415000000000000000e+04,2.895714415149036047e-01
4.420000000000000000e+04,2.966515837104073405e-01
4.425000000000000000e+04,2.889170131983357925e-01
4.430000000000000000e+04,2.967042889390520410e-01
4.435000000000000000e+04,2.884459276630280677e-01
4.440000000000000000e+04,2.972972972972972583e-01
4.445000000000000000e+04,2.878869690424756822e-01
4.450000000000000000e+04,2.973483146067414928e-01
4.455000000000000000e+04,2.872407291011933039e-01
4.460000000000000000e+04,2.987443946188338417e-01
4.465000000000000000e+04,2.865973839813644730e-01
4.470000000000000000e+04,3.003131991051452565e-01
4.475000000000000000e+04,2.859569142754975202e-01
4.480000000000000000e+04,3.016964285714285876e-01
4.485000000000000000e+04,2.854084909026036732e-01
4.490000000000000000e+04,3.032516703786192758e-01
4.495000000000000000e+04,2.848625077867751321e-01
4.500000000000000000e+04,3.047999999999999043e-01
4.505000000000000000e+04,2.843189486769661101e-01
4.510000000000000000e+04,3.062527716186249083e-01
4.515000000000000000e+04,2.837777974661107039e-01
4.520000000000000000e+04,3.076106194690262918e-01
4.525000000000000000e+04,2.832390381895324993e-01
4.530000000000000000e+04,3.090507726269315913e-01
4.535000000000000000e+04,2.826144482667364843e-01
4.540000000000000000e+04,3.103083700440528725e-01
4.545000000000000000e+04,2.820806196092228713e-01
4.550000000000000000e+04,3.116483516483515848e-01
4.555000000000000000e+04,2.814613155352586604e-01
4.560000000000000000e+04,3.130701754385963320e-01
4.565000000000000000e+04,2.808447248510331229e-01
4.570000000000000000e+04,3.142231947483587473e-01
4.575000000000000000e+04,2.802308297630490275e-01
4.580000000000000000e+04,3.156331877729258162e-01
4.585000000000000000e+04,2.798813470598492392e-01
4.590000000000000000e+04,3.169498910675379033e-01
4.595000000000000000e+04,2.792722207713062565e-01
4.600000000000000000e+04,3.184347826086955657e-01
4.605000000000000000e+04,2.787526059763720809e-01
4.610000000000000000e+04,3.197396963123645408e-01
4.615000000000000000e+04,2.781485654849609745e-01
4.620000000000000000e+04,3.210389610389610682e-01
4.625000000000000000e+04,2.779795883065210305e-01
4.630000000000000000e+04,3.222462203023757077e-01
4.635000000000000000e+04,2.794511090014667465e-01
4.640000000000000000e+04,3.236206896551723777e-01
4.645000000000000000e+04,2.810024112986560518e-01
4.650000000000000000e+04,3.249032258064514789e-01
4.655000000000000000e+04,2.822892498066507105e-01
4.660000000000000000e+04,3.260944206008584145e-01
4.665000000000000000e+04,2.835705710855768724e-01
4.670000000000000000e+04,3.272805139186298340e-01
4.675000000000000000e+04,2.851031060152304786e-01
4.680000000000000000e+04,3.283760683760686416e-01
4.685000000000000000e+04,2.864583333333333148e-01
4.690000000000000000e+04,3.297228144989341470e-01
4.695000000000000000e+04,2.878077873391836627e-01
4.700000000000000000e+04,3.308936170212767314e-01
4.705000000000000000e+04,2.891515048461144044e-01
4.710000000000000000e+04,3.322292993630573399e-01
4.715000000000000000e+04,2.902350046661573146e-01
4.720000000000000000e+04,3.334745762711864292e-01
4.725000000000000000e+04,2.913985777175748804e-01
4.730000000000000000e+04,3.346300211416489145e-01
4.735000000000000000e+04,2.919658697305055894e-01
4.740000000000000000e+04,3.357805907172993209e-01
4.745000000000000000e+04,2.932051930534474993e-01
4.750000000000000000e+04,3.371789473684207450e-01
4.755000000000000000e+04,2.945234289560016427e-01
4.760000000000000000e+04,3.384873949579826347e-01
4.765000000000000000e+04,2.959200805909998344e-01
4.770000000000000000e+04,3.397903563941292449e-01
4.775000000000000000e+04,2.969757895618657662e-01
4.780000000000000000e+04,3.410878661087860531e-01
4.785000000000000000e+04,2.982778799531846103e-01
4.790000000000000000e+04,3.422129436325672125e-01
4.795000000000000000e+04,2.995745390840069966e-01
4.800000000000000000e+04,3.435833333333326856e-01
4.805000000000000000e+04,3.001165501165494742e-01
4.810000000000000000e+04,3.448648648648643955e-01
4.815000000000000000e+04,3.004070781756245645e-01
4.820000000000000000e+04,3.459751037344395153e-01
4.825000000000000000e+04,3.000331619963514385e-01
4.830000000000000000e+04,3.470807453416144273e-01
4.835000000000000000e+04,2.994953255563821970e-01
4.840000000000000000e+04,3.484297520661150949e-01
4.845000000000000000e+04,2.989597093791274696e-01
4.850000000000000000e+04,3.495257731958757996e-01
4.855000000000000000e+04,2.983439070610523491e-01
4.860000000000000000e+04,3.508641975308636751e-01
4.865000000000000000e+04,2.977306364084849055e-01
4.870000000000000000e+04,3.519507186858311654e-01
4.875000000000000000e+04,2.972019364897016125e-01
4.880000000000000000e+04,3.531967213114748927e-01
4.885000000000000000e+04,2.966754012446767841e-01
4.890000000000000000e+04,3.545194274028624082e-01
4.895000000000000000e+04,2.962327367818903823e-01
4.900000000000000000e+04,3.558367346938769438e-01
4.905000000000000000e+04,2.956287718153636779e-01
4.910000000000000000e+04,3.570672097759667318e-01
4.915000000000000000e+04,2.951086514201992639e-01
4.920000000000000000e+04,3.582926829268284763e-01
4.925000000000000000e+04,2.945906432748529591e-01
4.930000000000000000e+04,3.595131845841775808e-01
4.935000000000000000e+04,2.940747345383796230e-01
4.940000000000000000e+04,3.607287449392702627e-01
4.945000000000000000e+04,2.934800194143334928e-01
4.950000000000000000e+04,3.620202020202010762e-01
4.955000000000000000e+04,2.929684346492282820e-01
4.960000000000000000e+04,3.629838709677410402e-01
4.965000000000000000e+04,2.927006123106663527e-01
4.970000000000000000e+04,3.641046277665988540e-01
4.975000000000000000e+04,2.921122457184200938e-01
4.980000000000000000e+04,3.653815261044168761e-01
4.985000000000000000e+04,2.916064837104790364e-01
4.990000000000000000e+04,3.665731462925846396e-01
4.995000000000000000e+04,2.911027468567301546e-01
5.000000000000000000e+04,3.677599999999994207e-01
5.005000000000000000e+04,2.906809462915593278e-01
5.010000000000000000e+04,3.689421157684624197e-01
5.015000000000000000e+04,2.901013001515506673e-01
5.020000000000000000e+04,3.698804780876486786e-01
5.025000000000000000e+04,2.895239611526819745e-01
5.030000000000000000e+04,3.708946322067587786e-01
5.035000000000000000e+04,2.890283625963289138e-01
5.040000000000000000e+04,3.715873015873010776e-01
5.045000000000000000e+04,2.885347288296853385e-01
5.050000000000000000e+04,3.725940594059399258e-01
5.055000000000000000e+04,2.880430481918168639e-01
5.060000000000000000e+04,3.737549407114616473e-01
5.065000000000000000e+04,2.875533091138832709e-01
5.070000000000000000e+04,3.749112426035495771e-01
5.075000000000000000e+04,2.870655001182306210e-01
5.080000000000000000e+04,3.761417322834638144e-01
5.085000000000000000e+04,2.865009439899300347e-01
5.090000000000000000e+04,3.772102161100189255e-01
5.095000000000000000e+04,2.860171154903030089e-01
5.100000000000000000e+04,3.781960784313717072e-01
5.105000000000000000e+04,2.856135401974603250e-01
5.110000000000000000e+04,3.790998043052828947e-01
5.115000000000000000e+04,2.851333385469609349e-01
5.120000000000000000e+04,3.801562499999990852e-01
5.125000000000000000e+04,2.847330627536676095e-01
5.130000000000000000e+04,3.811306042884979872e-01
5.135000000000000000e+04,2.843343460310032711e-01
5.140000000000000000e+04,3.823346303501932719e-01
5.145000000000000000e+04,2.837816824755083345e-01
5.150000000000000000e+04,3.834563106796103349e-01
5.155000000000000000e+04,2.832311631877076907e-01
5.160000000000000000e+04,3.844961240310063033e-01
5.165000000000000000e+04,2.827602230483262091e-01
5.170000000000000000e+04,3.856092843326869857e-01
5.175000000000000000e+04,2.822138053644573930e-01
5.180000000000000000e+04,3.867181467181451393e-01
5.185000000000000000e+04,2.816694954482321100e-01
5.190000000000000000e+04,3.878227360308268978e-01
5.195000000000000000e+04,2.812042812042799822e-01
5.200000000000000000e+04,3.883076923076905218e-01
5.205000000000000000e+04,2.807408545957564283e-01
5.210000000000000000e+04,3.889443378118985217e-01
5.215000000000000000e+04,2.802792053386500837e-01
5.220000000000000000e+04,3.895785440613009909e-01
5.225000000000000000e+04,2.797427652733103787e-01
5.230000000000000000e+04,3.898279158699790581e-01
5.235000000000000000e+04,2.792083747230061364e-01
5.240000000000000000e+04,3.890839694656470504e-01
5.245000000000000000e+04,2.786760219646112202e-01
5.250000000000000000e+04,3.884190476190458874e-01
5.255000000000000000e+04,2.782218162441945086e-01
5.260000000000000000e+04,3.876806083650173873e-01
5.265000000000000000e+04,2.778453122625728633e-01
5.270000000000000000e+04,3.869449715370002485e-01
5.275000000000000000e+04,2.773185713202384606e-01
5.280000000000000000e+04,3.862878787878771814e-01
5.285000000000000000e+04,2.768695125643342303e-01
5.290000000000000000e+04,3.855576559546296522e-01
5.295000000000000000e+04,2.763466042154554825e-01
5.300000000000000000e+04,3.849811320754700228e-01
5.305000000000000000e+04,2.759764741366297347e-01
5.310000000000000000e+04,3.842561205273052893e-01
5.315000000000000000e+04,2.755324753518463288e-01
5.320000000000000000e+04,3.836842105263140734e-01
5.325000000000000000e+04,2.750901442307679412e-01
5.330000000000000000e+04,3.831144465290790002e-01
5.335000000000000000e+04,2.746494713953649414e-01
5.340000000000000000e+04,3.824719101123578158e-01
5.345000000000000000e+04,2.741356084418486438e-01
5.350000000000000000e+04,3.817570093457928748e-01
5.355000000000000000e+04,2.736236647493824892e-01
5.360000000000000000e+04,3.810447761194014626e-01
5.365000000000000000e+04,2.731136295854445506e-01
5.370000000000000000e+04,3.804096834264416027e-01
5.375000000000000000e+04,2.726799136712051430e-01
5.380000000000000000e+04,3.798513011152399588e-01
5.385000000000000000e+04,2.722478086465595082e-01
5.390000000000000000e+04,3.792207792207776818e-01
5.395000000000000000e+04,2.718914510269136442e-01
5.400000000000000000e+04,3.785925925925909263e-01
5.405000000000000000e+04,2.714624037892232056e-01
5.410000000000000000e+04,3.779667282809593409e-01
5.415000000000000000e+04,2.710349412720677864e-01
5.420000000000000000e+04,3.773431734317325703e-01
5.425000000000000000e+04,2.705353192744417989e-01
5.430000000000000000e+04,3.767955801104955205e-01
5.435000000000000000e+04,2.701111356443646194e-01
5.440000000000000000e+04,3.761029411764690300e-01
5.445000000000000000e+04,2.697619747281797542e-01
5.450000000000000000e+04,3.755596330275213779e-01
5.455000000000000000e+04,2.694140940089450598e-01
5.460000000000000000e+04,3.748717948717933401e-01
5.465000000000000000e+04,2.689210950080502260e-01
5.470000000000000000e+04,3.741864716636181254e-01
5.475000000000000000e+04,2.685029590122002263e-01
5.480000000000000000e+04,3.735036496350349067e-01
5.485000000000000000e+04,2.680134189031493364e-01
5.490000000000000000e+04,3.728233151183955596e-01
5.495000000000000000e+04,2.676712528208476383e-01
5.500000000000000000e+04,3.722181818181803936e-01
5.505000000000000000e+04,2.672576660369119228e-01
5.510000000000000000e+04,3.716152450090731141e-01
5.515000000000000000e+04,2.667730470733287174e-01
5.520000000000000000e+04,3.710144927536218606e-01
5.525000000000000000e+04,2.663625832609312627e-01
5.530000000000000000e+04,3.704882459312824894e-01
5.535000000000000000e+04,2.659536026595347713e-01
5.540000000000000000e+04,3.698194945848362614e-01
5.545000000000000000e+04,2.655460972442637013e-01
5.550000000000000000e+04,3.692252252252237743e-01
5.555000000000000000e+04,2.651400590480292307e-01
5.560000000000000000e+04,3.685611510791352297e-01
5.565000000000000000e+04,2.646635997699813836e-01
5.570000000000000000e+04,3.679712746858154193e-01
5.575000000000000000e+04,2.643323527301413844e-01
5.580000000000000000e+04,3.673118279569878575e-01
5.585000000000000000e+04,2.638590459819495915e-01
5.590000000000000000e+04,3.667978533094798377e-01
5.595000000000000000e+04,2.635304211053107193e-01
5.600000000000000000e+04,3.662142857142843821e-01
5.605000000000000000e+04,2.631316014844405360e-01
5.610000000000000000e+04,3.656327985739736275e-01
5.615000000000000000e+04,2.626629621714026142e-01
5.620000000000000000e+04,3.649822064056923443e-01
5.625000000000000000e+04,2.622671028303214524e-01
5.630000000000000000e+04,3.643339253996432658e-01
5.635000000000000000e+04,2.620856108468787027e-01
5.640000000000000000e+04,3.636879432624098296e-01
5.645000000000000000e+04,2.616213151927423430e-01
5.650000000000000000e+04,3.630442477876089646e-01
5.655000000000000000e+04,2.611586616679621442e-01
5.660000000000000000e+04,3.624028268551219845e-01
5.665000000000000000e+04,2.606976415760471899e-01
5.670000000000000000e+04,3.619047619047603970e-01
5.675000000000000000e+04,2.603087333474294884e-01
5.680000000000000000e+04,3.613380281690125595e-01
5.685000000000000000e+04,2.598508302842656437e-01
5.690000000000000000e+04,3.608435852372569586e-01
5.695000000000000000e+04,2.594647748823475930e-01
5.700000000000000000e+04,3.602105263157881487e-01
5.705000000000000000e+04,2.590099565278350391e-01
5.710000000000000000e+04,3.596497373029758915e-01
5.715000000000000000e+04,2.586267235948751519e-01
5.720000000000000000e+04,3.590209790209775154e-01
5.725000000000000000e+04,2.581749580771366404e-01
5.730000000000000000e+04,3.584642233856877858e-01
5.735000000000000000e+04,2.577247680825821008e-01
5.740000000000000000e+04,3.578397212543539818e-01
5.745000000000000000e+04,2.573457735691392356e-01
5.750000000000000000e+04,3.572173913043462656e-01
5.755000000000000000e+04,2.568985890039602871e-01
5.760000000000000000e+04,3.566666666666650221e-01
5.765000000000000000e+04,2.564529558701067469e-01
5.770000000000000000e+04,3.560485268630833589e-01
5.775000000000000000e+04,2.560781325760185800e-01
5.780000000000000000e+04,3.555017301038046473e-01
5.785000000000000000e+04,2.558428986308936004e-01
5.790000000000000000e+04,3.548877374784095151e-01
5.795000000000000000e+04,2.555394491613158792e-01
5.800000000000000000e+04,3.543448275862053354e-01
5.805000000000000000e+04,2.551681367144419399e-01
5.810000000000000000e+04,3.538037865748693278e-01
5.815000000000000000e+04,2.547981013964354946e-01
5.820000000000000000e+04,3.531958762886582837e-01
5.825000000000000000e+04,2.543606647438527713e-01
5.830000000000000000e+04,3.527272727272713349e-01
5.835000000000000000e+04,2.539247274970855006e-01
5.840000000000000000e+04,3.521917808219165447e-01
5.845000000000000000e+04,2.535587188612091203e-01
5.850000000000000000e+04,3.516581196581185509e-01
5.855000000000000000e+04,2.531256405001016119e-01
5.860000000000000000e+04,3.510580204778145363e-01
5.865000000000000000e+04,2.528304460510154006e-01
5.870000000000000000e+04,3.504599659284485247e-01
5.875000000000000000e+04,2.524000817049081857e-01
5.880000000000000000e+04,3.499319727891144205e-01
5.885000000000000000e+04,2.520391517128867109e-01
5.890000000000000000e+04,3.494057724957543298e-01
5.895000000000000000e+04,2.516115898758219949e-01
5.900000000000000000e+04,3.489491525423716878e-01
5.905000000000000000e+04,2.511854762227332394e-01
5.910000000000000000e+04,3.484940778341781287e-01
5.915000000000000000e+04,2.507608034083985138e-01
5.920000000000000000e+04,3.479054054054043221e-01
5.925000000000000000e+04,2.503375641371853311e-01
5.930000000000000000e+04,3.474536256323765837e-01
5.935000000000000000e+04,2.499831502325260690e-01
5.940000000000000000e+04,3.469360269360257099e-01
5.945000000000000000e+04,2.496972143722237802e-01
5.950000000000000000e+04,3.463529411764695864e-01
5.955000000000000000e+04,2.493450661651098743e-01
5.960000000000000000e+04,3.457718120805360340e-01
5.965000000000000000e+04,2.490611587982826947e-01
5.970000000000000000e+04,3.452596314907863118e-01
5.975000000000000000e+04,2.487112539331854388e-01
5.980000000000000000e+04,3.447491638795978086e-01
5.985000000000000000e+04,2.482956823954010905e-01
5.990000000000000000e+04,3.442404006677788342e-01
5.995000000000000000e+04,2.478814972976574049e-01
6.000000000000000000e+04,3.436666666666658432e-01
6.005000000000000000e+04,2.474686917132954689e-01
6.010000000000000000e+04,3.430948419301158570e-01
6.015000000000000000e+04,2.471237613885743367e-01
6.020000000000000000e+04,3.426578073089693866e-01
6.025000000000000000e+04,2.467799760987910984e-01
6.030000000000000000e+04,3.420895522388052723e-01
6.035000000000000000e+04,2.463710479220515837e-01
6.040000000000000000e+04,3.415231788079463593e-01
6.045000000000000000e+04,2.459634727368972262e-01
6.050000000000000000e+04,3.410909090909083341e-01
6.055000000000000000e+04,2.456233071282281633e-01
6.060000000000000000e+04,3.405940594059398419e-01
6.065000000000000000e+04,2.452842632898027397e-01
6.070000000000000000e+04,3.400329489291590290e-01
6.075000000000000000e+04,2.448804898926706386e-01
6.080000000000000000e+04,3.396052631578936332e-01
6.085000000000000000e+04,2.444780436497493714e-01
6.090000000000000000e+04,3.391133004926096817e-01
6.095000000000000000e+04,2.442738071798902233e-01
6.100000000000000000e+04,3.386885245901627983e-01
6.105000000000000000e+04,2.439391953872354912e-01
6.110000000000000000e+04,3.381342062193112841e-01
6.115000000000000000e+04,2.435402629685345655e-01
6.120000000000000000e+04,3.375816993464039184e-01
6.125000000000000000e+04,2.431426332288393610e-01
6.130000000000000000e+04,3.370962479608470286e-01
6.135000000000000000e+04,2.432027123948611591e-01
6.140000000000000000e+04,3.365472312703569058e-01
6.145000000000000000e+04,2.441739356854565890e-01
6.150000000000000000e+04,3.359999999999986331e-01
6.155000000000000000e+04,2.452719828426583037e-01
6.160000000000000000e+04,3.355194805194791630e-01
6.165000000000000000e+04,2.464962366986753473e-01
6.170000000000000000e+04,3.350405186385723710e-01
6.175000000000000000e+04,2.476517458055312315e-01
6.180000000000000000e+04,3.345631067961152283e-01
6.185000000000000000e+04,2.485448195576242247e-01
6.190000000000000000e+04,3.340226171243929620e-01
6.195000000000000000e+04,2.488538774455986702e-01
6.200000000000000000e+04,3.335483870967729247e-01
6.205000000000000000e+04,2.499999999999990841e-01
6.210000000000000000e+04,3.330756843800308786e-01
6.215000000000000000e+04,2.510780716998125550e-01
6.220000000000000000e+04,3.326045016077159300e-01
6.225000000000000000e+04,2.522169386968245997e-01
6.230000000000000000e+04,3.320706260032090795e-01
6.235000000000000000e+04,2.533521524347202014e-01
6.240000000000000000e+04,3.315384615384602829e-01
6.245000000000000000e+04,2.544196771714054006e-01
6.250000000000000000e+04,3.311999999999987176e-01
6.255000000000000000e+04,2.555477393361885174e-01
6.260000000000000000e+04,3.307348242811487538e-01
6.265000000000000000e+04,2.566083514238269303e-01
6.270000000000000000e+04,3.303349282296635381e-01
6.275000000000000000e+04,2.577930770701839513e-01
6.280000000000000000e+04,3.298726114649667140e-01
6.285000000000000000e+04,2.589103869653751611e-01
6.290000000000000000e+04,3.293481717011115251e-01
6.295000000000000000e+04,2.600876914278439367e-01
6.300000000000000000e+04,3.289523809523796638e-01
6.305000000000000000e+04,2.611978175358443677e-01
6.310000000000000000e+04,3.284310618066548781e-01
6.315000000000000000e+04,2.623677709507810651e-01
6.320000000000000000e+04,3.280379746835430099e-01
6.325000000000000000e+04,2.633442954717923334e-01
6.330000000000000000e+04,3.275197472353856276e-01
6.335000000000000000e+04,2.642545936730430478e-01
6.340000000000000000e+04,3.270031545741312051e-01
6.345000000000000000e+04,2.652881099483031524e-01
6.350000000000000000e+04,3.265511811023608657e-01
6.355000000000000000e+04,2.664442626046441553e-01
6.360000000000000000e+04,3.261635220125771450e-01
6.365000000000000000e+04,2.675339366515825379e-01
6.370000000000000000e+04,3.257142857142842352e-01
6.375000000000000000e+04,2.686201920060223847e-01
6.380000000000000000e+04,3.252037617554843774e-01
6.385000000000000000e+04,2.695777471494784638e-01
6.390000000000000000e+04,3.247574334898262194e-01
6.395000000000000000e+04,2.705323074998420285e-01
6.400000000000000000e+04,3.242499999999984284e-01
6.405000000000000000e+04,2.713589807644251062e-01
6.410000000000000000e+04,3.239313572542886766e-01
6.415000000000000000e+04,2.724324998441088330e-01
6.420000000000000000e+04,3.234890965732073465e-01
6.425000000000000000e+04,2.733781596314265316e-01
6.430000000000000000e+04,3.229860031104184737e-01
6.435000000000000000e+04,2.744452042021491289e-01
6.440000000000000000e+04,3.224844720496879424e-01
6.445000000000000000e+04,2.754468718967212348e-01
6.450000000000000000e+04,3.219844961240295733e-01
6.455000000000000000e+04,2.765074053417591604e-01
6.460000000000000000e+04,3.214860681114535268e-01
6.465000000000000000e+04,2.775646578393742292e-01
6.470000000000000000e+04,3.211746522411112470e-01
6.475000000000000000e+04,2.784950886513848922e-01
6.480000000000000000e+04,3.206790123456774166e-01
6.485000000000000000e+04,2.795460152973088253e-01
6.490000000000000000e+04,3.202465331278873117e-01
6.495000000000000000e+04,2.806552934655398568e-01
6.500000000000000000e+04,3.198153846153828916e-01
6.505000000000000000e+04,2.816996679375214918e-01
6.510000000000000000e+04,3.193241167434696659e-01
6.515000000000000000e+04,2.828022349112773726e-01
6.520000000000000000e+04,3.188957055214704517e-01
6.525000000000000000e+04,2.837788131436964623e-01
6.530000000000000000e+04,3.185911179173027685e-01
6.535000000000000000e+04,2.846299810246665785e-01
6.540000000000000000e+04,3.181039755351661169e-01
6.545000000000000000e+04,2.857230167461176640e-01
6.550000000000000000e+04,3.177404580152651814e-01
6.555000000000000000e+04,2.867516934155110442e-01
6.560000000000000000e+04,3.172560975609738376e-01
6.565000000000000000e+04,2.877163051425772333e-01
6.570000000000000000e+04,3.168340943683390920e-01
6.575000000000000000e+04,2.886779826002296434e-01
6.580000000000000000e+04,3.164741641337364686e-01
6.585000000000000000e+04,2.896974851172379739e-01
6.590000000000000000e+04,3.159939301972664039e-01
6.595000000000000000e+04,2.906532419482000251e-01
6.600000000000000000e+04,3.155151515151493058e-01
6.605000000000000000e+04,2.915455426356571844e-01
6.610000000000000000e+04,3.150983358547631008e-01
6.615000000000000000e+04,2.923746749712748394e-01
6.620000000000000000e+04,3.147432024169161124e-01
6.625000000000000000e+04,2.933220625528302206e-01
6.630000000000000000e+04,3.142684766214152714e-01
6.635000000000000000e+04,2.943268824983406584e-01
6.640000000000000000e+04,3.137951807228890888e-01
6.645000000000000000e+04,2.952684806164203590e-01
6.650000000000000000e+04,3.133834586466140437e-01
6.655000000000000000e+04,2.962673558934887930e-01
6.660000000000000000e+04,3.129729729729703869e-01
6.665000000000000000e+04,2.973232505101412460e-01
6.670000000000000000e+04,3.125637181409270382e-01
6.675000000000000000e+04,2.983160544136140291e-01
6.680000000000000000e+04,3.121556886227520033e-01
6.685000000000000000e+04,2.993058879846801634e-01
6.690000000000000000e+04,3.118086696562006876e-01
6.695000000000000000e+04,3.002927645336664897e-01
6.700000000000000000e+04,3.113432835820871269e-01
6.705000000000000000e+04,3.010977210356746148e-01
6.710000000000000000e+04,3.109985096870317434e-01
6.715000000000000000e+04,3.020789896944051089e-01
6.720000000000000000e+04,3.105952380952354819e-01
6.725000000000000000e+04,3.030573399952401492e-01
6.730000000000000000e+04,3.101931649331325369e-01
6.735000000000000000e+04,3.039733919344287383e-01
6.740000000000000000e+04,3.097329376854573435e-01
6.745000000000000000e+04,3.048867275530764420e-01
6.750000000000000000e+04,3.093333333333307400e-01
6.755000000000000000e+04,3.056789246165674268e-01
6.760000000000000000e+04,3.090532544378672974e-01
6.765000000000000000e+04,3.066461684011336231e-01
6.770000000000000000e+04,3.085967503692736980e-01
6.775000000000000000e+04,3.074924721024959728e-01
6.780000000000000000e+04,3.081415929203514814e-01
6.785000000000000000e+04,3.084541917226725771e-01
6.790000000000000000e+04,3.076877761413818746e-01
6.795000000000000000e+04,3.094719491375740872e-01
6.800000000000000000e+04,3.072941176470563862e-01
6.805000000000000000e+04,3.103691511873955533e-01
6.810000000000000000e+04,3.069603524229049807e-01
6.815000000000000000e+04,3.112050243587468623e-01
6.820000000000000000e+04,3.065102639296164444e-01
6.825000000000000000e+04,3.122142773414587902e-01
6.830000000000000000e+04,3.061200585651513428e-01
6.835000000000000000e+04,3.131035289986521808e-01
6.840000000000000000e+04,3.059649122806993304e-01
6.845000000000000000e+04,3.138733052828406866e-01
6.850000000000000000e+04,3.055182481751800294e-01
6.855000000000000000e+04,3.145824823481338517e-01
6.860000000000000000e+04,3.064723032069945341e-01
6.865000000000000000e+04,3.154643980887989474e-01
6.870000000000000000e+04,3.073653566229960221e-01
6.875000000000000000e+04,3.164601152033492681e-01
6.880000000000000000e+04,3.081976744186020745e-01
6.885000000000000000e+04,3.173948408087363116e-01
6.890000000000000000e+04,3.090275761973851343e-01
6.895000000000000000e+04,3.183848697569168773e-01
6.900000000000000000e+04,3.099130434782585430e-01
6.905000000000000000e+04,3.192561696211317912e-01
6.910000000000000000e+04,3.108538350217054380e-01
6.915000000000000000e+04,3.201827963209337713e-01
6.920000000000000000e+04,3.117341040462406343e-01
6.925000000000000000e+04,3.209334565619212376e-01
6.930000000000000000e+04,3.126695526695504324e-01
6.935000000000000000e+04,3.217973121070530351e-01
6.940000000000000000e+04,3.135446685878942041e-01
6.945000000000000000e+04,3.226586798755891050e-01
6.950000000000000000e+04,3.143021582733793173e-01
6.955000000000000000e+04,3.235750848334950636e-01
6.960000000000000000e+04,3.152298850574694056e-01
6.965000000000000000e+04,3.244314266023419768e-01
6.970000000000000000e+04,3.161549497847901402e-01
6.975000000000000000e+04,3.254000114698618606e-01
6.980000000000000000e+04,3.171346704871042532e-01
6.985000000000000000e+04,3.262512885121968687e-01
6.990000000000000000e+04,3.181115879828307347e-01
6.995000000000000000e+04,3.271001315262754838e-01
7.000000000000000000e+04,3.189142857142838738e-01
7.005000000000000000e+04,3.278894472361797985e-01
7.010000000000000000e+04,3.197717546362319752e-01
7.015000000000000000e+04,3.287335348121103729e-01
7.020000000000000000e+04,3.206267806267787956e-01
7.025000000000000000e+04,3.296321603462007976e-01
7.030000000000000000e+04,3.213655761024163948e-01
7.035000000000000000e+04,3.303576505373275185e-01
7.040000000000000000e+04,3.223295454545436201e-01
7.045000000000000000e+04,3.312514194867123840e-01
7.050000000000000000e+04,3.230638297872320264e-01
7.055000000000000000e+04,3.321426546464806284e-01
7.060000000000000000e+04,3.240226628895162553e-01
7.065000000000000000e+04,3.330313667761282681e-01
7.070000000000000000e+04,3.248656294200827910e-01
7.075000000000000000e+04,3.339741052750595518e-01
7.080000000000000000e+04,3.256497175141221390e-01
7.085000000000000000e+04,3.349141824751567520e-01
7.090000000000000000e+04,3.265444287729175055e-01
7.095000000000000000e+04,3.357952303095210755e-01
7.100000000000000000e+04,3.273802816901384971e-01
7.105000000000000000e+04,3.367300979619398671e-01
7.110000000000000000e+04,3.283263009845265312e-01
7.115000000000000000e+04,3.375498959914532415e-01
7.120000000000000000e+04,3.292134831460650779e-01
7.125000000000000000e+04,3.384235346957094048e-01
7.130000000000000000e+04,3.300981767180902748e-01
7.135000000000000000e+04,3.393507876885112906e-01
7.140000000000000000e+04,3.309243697478970181e-01
7.145000000000000000e+04,3.402194603067952294e-01
7.150000000000000000e+04,3.317482517482495119e-01
7.155000000000000000e+04,3.410857047017372690e-01
7.160000000000000000e+04,3.326256983240199472e-01
7.165000000000000000e+04,3.420053595355054266e-01
7.170000000000000000e+04,3.333891213389096331e-01
7.175000000000000000e+04,3.429224508000209282e-01
7.180000000000000000e+04,3.343175487465155915e-01
7.185000000000000000e+04,3.437813161117899696e-01
7.190000000000000000e+04,3.351321279554910215e-01
7.195000000000000000e+04,3.445821982542930373e-01
7.200000000000000000e+04,3.359999999999971343e-01
7.205000000000000000e+04,3.454363757494983700e-01
7.210000000000000000e+04,3.368654646324522051e-01
7.215000000000000000e+04,3.461218606198351311e-01
7.220000000000000000e+04,3.376731301939029928e-01
7.225000000000000000e+04,3.468054479016702829e-01
7.230000000000000000e+04,3.385338865836761690e-01
7.235000000000000000e+04,3.476530104494925388e-01
7.240000000000000000e+04,3.393370165745828171e-01
7.245000000000000000e+04,3.483878091872775751e-01
7.250000000000000000e+04,3.401379310344798679e-01
7.255000000000000000e+04,3.491205822352083654e-01
7.260000000000000000e+04,3.408815426997216513e-01
7.265000000000000000e+04,3.499614579892069699e-01
7.270000000000000000e+04,3.416231086657467442e-01
7.275000000000000000e+04,3.508550063231964389e-01
7.280000000000000000e+04,3.424725274725244351e-01
7.285000000000000000e+04,3.517461014715554946e-01
7.290000000000000000e+04,3.432098765432068377e-01
7.295000000000000000e+04,3.526347535230557884e-01
7.300000000000000000e+04,3.439999999999970304e-01
7.305000000000000000e+04,3.532471799364783616e-01
7.310000000000000000e+04,3.448426812585471124e-01
7.315000000000000000e+04,3.540766664843862932e-01
7.320000000000000000e+04,3.456284153005435567e-01
7.325000000000000000e+04,3.549038881607671225e-01
7.330000000000000000e+04,3.465211459754403700e-01
7.335000000000000000e+04,3.557288542291524580e-01
7.340000000000000000e+04,3.473569482288800248e-01
7.345000000000000000e+04,3.565515739026232644e-01
7.350000000000000000e+04,3.481904761904733858e-01
7.355000000000000000e+04,3.573176700929990290e-01
7.360000000000000000e+04,3.490217391304319405e-01
7.365000000000000000e+04,3.580816858570480821e-01
7.370000000000000000e+04,3.496879240162794056e-01
7.375000000000000000e+04,3.588978684167691835e-01
7.380000000000000000e+04,3.505149051490488166e-01
7.385000000000000000e+04,3.595493445997168247e-01
7.390000000000000000e+04,3.512855209742867246e-01
7.395000000000000000e+04,3.603613349921548914e-01
7.400000000000000000e+04,3.519999999999970930e-01
7.405000000000000000e+04,3.611711322385462997e-01
7.410000000000000000e+04,3.527665317138972689e-01
7.415000000000000000e+04,3.619787452122764648e-01
7.420000000000000000e+04,3.535849056603744267e-01
7.425000000000000000e+04,3.628380562439376122e-01
7.430000000000000000e+04,3.543472409152057523e-01
7.435000000000000000e+04,3.636950556840787829e-01
7.440000000000000000e+04,3.550537634408573173e-01
7.445000000000000000e+04,3.643885665162246434e-01
7.450000000000000000e+04,3.559194630872454246e-01
7.455000000000000000e+04,3.652411868863000843e-01
7.460000000000000000e+04,3.567292225201045275e-01
7.465000000000000000e+04,3.659307684063861643e-01
7.470000000000000000e+04,3.574832663989265247e-01
7.475000000000000000e+04,3.667790442553636177e-01
7.480000000000000000e+04,3.582887700534734265e-01
7.485000000000000000e+04,3.676250534416407589e-01
7.490000000000000000e+04,3.590387182910521058e-01
7.495000000000000000e+04,3.684154347013919306e-01
7.500000000000000000e+04,3.598933333333307338e-01
7.505000000000000000e+04,3.691504104040070899e-01
7.510000000000000000e+04,3.606391478029269404e-01
7.515000000000000000e+04,3.699898866237281703e-01
7.520000000000000000e+04,3.612765957446781862e-01
7.525000000000000000e+04,3.707208165001054656e-01
7.530000000000000000e+04,3.619123505976069577e-01
7.535000000000000000e+04,3.715559802516317234e-01
7.540000000000000000e+04,3.625994694960187892e-01
7.545000000000000000e+04,3.723889301240582150e-01
7.550000000000000000e+04,3.633907284768185253e-01
7.555000000000000000e+04,3.730608354953132144e-01
7.560000000000000000e+04,3.641269841269814123e-01
7.565000000000000000e+04,3.738367174280870509e-01
7.570000000000000000e+04,3.649141347424016968e-01
7.575000000000000000e+04,3.745577440988529516e-01
7.580000000000000000e+04,3.649604221635858181e-01
7.585000000000000000e+04,3.753296065815829863e-01
7.590000000000000000e+04,3.645849802371514681e-01
7.595000000000000000e+04,3.760467688418379639e-01
7.600000000000000000e+04,3.641578947368394048e-01
7.605000000000000000e+04,3.767094466652629037e-01
7.610000000000000000e+04,3.636793692509828757e-01
7.615000000000000000e+04,3.774229132741490633e-01
7.620000000000000000e+04,3.632020997375299820e-01
7.625000000000000000e+04,3.782394292309294026e-01
7.630000000000000000e+04,3.628833551769304333e-01
7.635000000000000000e+04,3.789490228951629680e-01
7.640000000000000000e+04,3.625130890052331023e-01
7.645000000000000000e+04,3.797090832984499897e-01
7.650000000000000000e+04,3.620915032679713486e-01
7.655000000000000000e+04,3.805194126561098900e-01
7.660000000000000000e+04,3.616710182767597925e-01
7.665000000000000000e+04,3.813276275962831363e-01
7.670000000000000000e+04,3.612516297262033937e-01
7.675000000000000000e+04,3.820816177620252607e-01
7.680000000000000000e+04,3.607812499999974443e-01
7.685000000000000000e+04,3.828856964397238660e-01
7.690000000000000000e+04,3.603120936280858611e-01
7.695000000000000000e+04,3.835317357176261099e-01
7.700000000000000000e+04,3.598961038961014380e-01
7.705000000000000000e+04,3.842280137057404454e-01
7.710000000000000000e+04,3.595330739299585909e-01
7.715000000000000000e+04,3.850261834396210836e-01
7.720000000000000000e+04,3.590673575129508799e-01
7.725000000000000000e+04,3.858222866611417112e-01
7.730000000000000000e+04,3.586545924967634025e-01
7.735000000000000000e+04,3.866163313854251715e-01
7.740000000000000000e+04,3.582428940568450626e-01
7.745000000000000000e+04,3.874083255861981989e-01
7.750000000000000000e+04,3.578322580645135198e-01
7.755000000000000000e+04,3.881982771960576506e-01
7.760000000000000000e+04,3.574742268041209980e-01
7.765000000000000000e+04,3.889861941067366824e-01
7.770000000000000000e+04,3.570141570141542875e-01
7.775000000000000000e+04,3.897206359006003540e-01
7.780000000000000000e+04,3.566066838046245691e-01
7.785000000000000000e+04,3.902990442914379687e-01
7.790000000000000000e+04,3.562002567394069175e-01
7.795000000000000000e+04,3.909786011186925925e-01
7.800000000000000000e+04,3.557435897435872740e-01
7.805000000000000000e+04,3.916051660516586819e-01
7.810000000000000000e+04,3.553905249679873424e-01
7.815000000000000000e+04,3.923324973127894633e-01
7.820000000000000000e+04,3.549872122762123827e-01
7.825000000000000000e+04,3.930579695327661160e-01
7.830000000000000000e+04,3.545849297573410164e-01
7.835000000000000000e+04,3.938326441006775314e-01
7.840000000000000000e+04,3.541836734693851185e-01
7.845000000000000000e+04,3.944523760962660441e-01
7.850000000000000000e+04,3.537834394904431079e-01
7.855000000000000000e+04,3.951723786729117727e-01
7.860000000000000000e+04,3.533842239185721601e-01
7.865000000000000000e+04,3.958396907740800996e-01
7.870000000000000000e+04,3.529860228716615311e-01
7.875000000000000000e+04,3.966068979529616678e-01
7.880000000000000000e+04,3.526395939086264808e-01
7.885000000000000000e+04,3.972706980519458142e-01
7.890000000000000000e+04,3.522433460076015432e-01
7.895000000000000000e+04,3.978314840147921805e-01
7.900000000000000000e+04,3.518481012658198903e-01
7.905000000000000000e+04,3.984920554599711839e-01
7.910000000000000000e+04,3.514538558786318712e-01
7.915000000000000000e+04,3.991509576994972663e-01
7.920000000000000000e+04,3.511616161616132881e-01
7.925000000000000000e+04,3.998081970522890383e-01
7.930000000000000000e+04,3.507187894073113266e-01
7.935000000000000000e+04,4.005141906538263741e-01
7.940000000000000000e+04,3.503778337531459619e-01
7.945000000000000000e+04,4.012687544053947231e-01
7.950000000000000000e+04,3.500377358490540658e-01
7.955000000000000000e+04,4.018705687132272386e-01
7.960000000000000000e+04,3.495979899497463350e-01
7.965000000000000000e+04,4.018179991964621056e-01
7.970000000000000000e+04,3.491593475533226187e-01
7.975000000000000000e+04,4.013642975372400667e-01
7.980000000000000000e+04,3.487218045112757681e-01
7.985000000000000000e+04,4.009618274721948872e-01
7.990000000000000000e+04,3.484355444305357596e-01
7.995000000000000000e+04,4.005103317156126774e-01
8.000000000000000000e+04,3.480499999999974170e-01
8.005000000000000000e+04,4.001599040575629651e-01
8.010000000000000000e+04,3.476154806491859039e-01
8.015000000000000000e+04,3.998103508509230353e-01
8.020000000000000000e+04,3.472319201994985560e-01
8.025000000000000000e+04,3.993619778686046673e-01
8.030000000000000000e+04,3.468991282689886657e-01
8.035000000000000000e+04,3.989147209638049252e-01
8.040000000000000000e+04,3.465174129353205679e-01
8.045000000000000000e+04,3.984188544152719724e-01
8.050000000000000000e+04,3.461863354037237883e-01
8.055000000000000000e+04,3.980235387594951990e-01
8.060000000000000000e+04,3.457568238213370448e-01
8.065000000000000000e+04,3.975796051978947032e-01
8.070000000000000000e+04,3.453779429987579030e-01
8.075000000000000000e+04,3.971367711893770136e-01
8.080000000000000000e+04,3.450495049504921918e-01
8.085000000000000000e+04,3.966950326538667415e-01
8.090000000000000000e+04,3.446724351050652335e-01
8.095000000000000000e+04,3.962543855314500374e-01
8.100000000000000000e+04,3.442469135802442848e-01
8.105000000000000000e+04,3.957654723127013163e-01
8.110000000000000000e+04,3.438224414303303611e-01
8.115000000000000000e+04,3.952777640853726293e-01
8.120000000000000000e+04,3.433990147783224645e-01
8.125000000000000000e+04,3.948404883812501875e-01
8.130000000000000000e+04,3.430258302582998575e-01
8.135000000000000000e+04,3.943551162905027940e-01
8.140000000000000000e+04,3.426044226044199781e-01
8.145000000000000000e+04,3.939200471466436371e-01
8.150000000000000000e+04,3.421840490797519174e-01
8.155000000000000000e+04,3.934860450286927214e-01
8.160000000000000000e+04,3.417647058823503059e-01
8.165000000000000000e+04,3.930041152263355486e-01
8.170000000000000000e+04,3.413953488372065692e-01
8.175000000000000000e+04,3.925233644859795756e-01
8.180000000000000000e+04,3.409779951100219142e-01
8.185000000000000000e+04,3.920926595640683021e-01
8.190000000000000000e+04,3.405616605616578751e-01
8.195000000000000000e+04,3.916141943671579417e-01
8.200000000000000000e+04,3.402439024390219169e-01
8.205000000000000000e+04,3.911368954758173144e-01
8.210000000000000000e+04,3.398781973203385265e-01
8.215000000000000000e+04,3.907581438379492123e-01
8.220000000000000000e+04,3.395133819951313137e-01
8.225000000000000000e+04,3.903316797976833508e-01
8.230000000000000000e+04,3.391008505467777434e-01
8.235000000000000000e+04,3.899548258609785156e-01
8.240000000000000000e+04,3.386893203883472037e-01
8.245000000000000000e+04,3.895788860857735125e-01
8.250000000000000000e+04,3.382787878787854585e-01
8.255000000000000000e+04,3.891554004942559541e-01
8.260000000000000000e+04,3.378692493946706121e-01
8.265000000000000000e+04,3.886845416706978251e-01
8.270000000000000000e+04,3.375090689238184338e-01
8.275000000000000000e+04,3.882631604389209512e-01
8.280000000000000000e+04,3.371497584541036652e-01
8.285000000000000000e+04,3.878910776361508828e-01
8.290000000000000000e+04,3.367913148371504684e-01
8.295000000000000000e+04,3.875198919805157294e-01
8.300000000000000000e+04,3.363855421686720026e-01
8.305000000000000000e+04,3.871014353145147968e-01
8.310000000000000000e+04,3.359807460890466557e-01
8.315000000000000000e+04,3.866358781930994137e-01
8.320000000000000000e+04,3.356249999999973421e-01
8.325000000000000000e+04,3.861714395541012701e-01
8.330000000000000000e+04,3.352220888355314510e-01
8.335000000000000000e+04,3.857081153716924726e-01
8.340000000000000000e+04,3.348681055155848241e-01
8.345000000000000000e+04,3.852459016393421920e-01
8.350000000000000000e+04,3.345149700598773479e-01
8.355000000000000000e+04,3.847847943697014772e-01
8.360000000000000000e+04,3.343062200956908869e-01
8.365000000000000000e+04,3.843247895944888470e-01
8.370000000000000000e+04,3.339068100358394964e-01
8.375000000000000000e+04,3.838658833643764923e-01
8.380000000000000000e+04,3.335560859188516636e-01
8.385000000000000000e+04,3.834080717488765888e-01
8.390000000000000000e+04,3.332061978545861058e-01
8.395000000000000000e+04,3.829513508362295537e-01
8.400000000000000000e+04,3.328571428571399649e-01
8.405000000000000000e+04,3.825433085855676207e-01
8.410000000000000000e+04,3.325089179548127993e-01
8.415000000000000000e+04,3.820887008603863211e-01
8.420000000000000000e+04,3.321140142517785554e-01
8.425000000000000000e+04,3.816826512202042831e-01
8.430000000000000000e+04,3.317200474495819451e-01
8.435000000000000000e+04,3.812775643761531219e-01
8.440000000000000000e+04,3.313270142180066435e-01
8.445000000000000000e+04,3.808260704812401198e-01
8.450000000000000000e+04,3.309349112426006601e-01
8.455000000000000000e+04,3.804229550078035427e-01
8.460000000000000000e+04,3.305437352245835236e-01
8.465000000000000000e+04,3.799735374728261394e-01
8.470000000000000000e+04,3.302007083825238554e-01
8.475000000000000000e+04,3.795251805352314323e-01
8.480000000000000000e+04,3.299056603773559138e-01
8.485000000000000000e+04,3.791250235715606931e-01
8.490000000000000000e+04,3.296584216725532146e-01
8.495000000000000000e+04,3.786787210999643660e-01
8.500000000000000000e+04,3.292705882352913727e-01
8.505000000000000000e+04,3.782805004232876467e-01
8.510000000000000000e+04,3.288836662749676787e-01
8.515000000000000000e+04,3.778832151078094781e-01
8.520000000000000000e+04,3.284976525821566296e-01
8.525000000000000000e+04,3.774399399399371857e-01
8.530000000000000000e+04,3.282063305978868972e-01
8.535000000000000000e+04,3.770445704644487805e-01
8.540000000000000000e+04,3.278220140515193393e-01
8.545000000000000000e+04,3.766969384889029548e-01
8.550000000000000000e+04,3.275321637426873433e-01
8.555000000000000000e+04,3.762566044793541620e-01
8.560000000000000000e+04,3.271495327102776907e-01
8.565000000000000000e+04,3.758172987110007246e-01
8.570000000000000000e+04,3.268144690781770167e-01
8.575000000000000000e+04,3.753790175864136214e-01
8.580000000000000000e+04,3.264335664335636378e-01
8.585000000000000000e+04,3.749417575249254786e-01
8.590000000000000000e+04,3.261466821885884992e-01
8.595000000000000000e+04,3.745055149625332591e-01
8.600000000000000000e+04,3.258139534883693345e-01
8.605000000000000000e+04,3.741167720342112868e-01
8.610000000000000000e+04,3.254355400696835598e-01
8.615000000000000000e+04,3.737289316060709576e-01
8.620000000000000000e+04,3.250580046403682144e-01
8.625000000000000000e+04,3.733419905389087079e-01
8.630000000000000000e+04,3.246813441483166751e-01
8.635000000000000000e+04,3.729096215314750551e-01
8.640000000000000000e+04,3.243055555555524050e-01
8.645000000000000000e+04,3.724782528225036304e-01
8.650000000000000000e+04,3.239768786127136257e-01
8.655000000000000000e+04,3.720940980727433511e-01
8.660000000000000000e+04,3.236027713625834190e-01
8.665000000000000000e+04,3.716646662358021325e-01
8.670000000000000000e+04,3.232295271049563379e-01
8.675000000000000000e+04,3.712823350394220401e-01
8.680000000000000000e+04,3.228571428571396784e-01
8.685000000000000000e+04,3.708548268238737178e-01
8.690000000000000000e+04,3.224856156501693660e-01
8.695000000000000000e+04,3.705203109904745551e-01
8.700000000000000000e+04,3.222068965517209671e-01
8.705000000000000000e+04,3.700946604172385968e-01
8.710000000000000000e+04,3.218828932261736386e-01
8.715000000000000000e+04,3.696699866893076170e-01
8.720000000000000000e+04,3.215137614678867384e-01
8.725000000000000000e+04,3.693838254171989410e-01
8.730000000000000000e+04,3.211912943871674808e-01
8.735000000000000000e+04,3.690067316939114050e-01
8.740000000000000000e+04,3.208695652173881308e-01
8.745000000000000000e+04,3.685847589424547377e-01
8.750000000000000000e+04,3.205028571428542028e-01
8.755000000000000000e+04,3.681637501713322935e-01
8.760000000000000000e+04,3.201826484018235330e-01
8.765000000000000000e+04,3.678806133625387997e-01
8.770000000000000000e+04,3.198631698973744553e-01
8.775000000000000000e+04,3.674613666408328982e-01
8.780000000000000000e+04,3.195444191343933538e-01
8.785000000000000000e+04,3.670430744012363466e-01
8.790000000000000000e+04,3.192263936291209747e-01
8.795000000000000000e+04,3.666712148087485357e-01
8.800000000000000000e+04,3.189090909090878112e-01
8.805000000000000000e+04,3.663456296565489878e-01
8.810000000000000000e+04,3.185471055618585012e-01
8.815000000000000000e+04,3.659300267731521172e-01
8.820000000000000000e+04,3.183673469387724997e-01
8.825000000000000000e+04,3.655153657873245754e-01
8.830000000000000000e+04,3.180067950169844226e-01
8.835000000000000000e+04,3.651016435006996796e-01
8.840000000000000000e+04,3.176470588235262849e-01
8.845000000000000000e+04,3.646888567293755101e-01
8.850000000000000000e+04,3.172881355932170577e-01
8.855000000000000000e+04,3.643673487825789259e-01
8.860000000000000000e+04,3.169751693002225146e-01
8.865000000000000000e+04,3.639563216316193950e-01
8.870000000000000000e+04,3.166178128523080004e-01
8.875000000000000000e+04,3.635912921981317991e-01
8.880000000000000000e+04,3.162612612612580865e-01
8.885000000000000000e+04,3.631820637493223258e-01
8.890000000000000000e+04,3.159505061867236009e-01
8.895000000000000000e+04,3.628187255475084361e-01
8.900000000000000000e+04,3.156404494381992443e-01
8.905000000000000000e+04,3.624562033959187191e-01
8.910000000000000000e+04,3.154657687990990445e-01
8.915000000000000000e+04,3.620944945483888788e-01
8.920000000000000000e+04,3.151569506726427106e-01
8.925000000000000000e+04,3.616887773395457417e-01
8.930000000000000000e+04,3.148040313549801406e-01
8.935000000000000000e+04,3.613287370730153270e-01
8.940000000000000000e+04,3.145413870246054899e-01
8.945000000000000000e+04,3.609247831142090024e-01
8.950000000000000000e+04,3.141899441340750831e-01
8.955000000000000000e+04,3.606110689239265810e-01
8.960000000000000000e+04,3.138839285714256078e-01
8.965000000000000000e+04,3.602534356594655485e-01
8.970000000000000000e+04,3.135340022296513873e-01
8.975000000000000000e+04,3.599857378437377187e-01
8.980000000000000000e+04,3.132293986636942029e-01
8.985000000000000000e+04,3.596295966521211307e-01
8.990000000000000000e+04,3.128809788654031698e-01
8.995000000000000000e+04,3.593631876195110819e-01
9.000000000000000000e+04,3.125777777777749011e-01
9.005000000000000000e+04,3.589641080312697685e-01
9.010000000000000000e+04,3.122308546059904821e-01
9.015000000000000000e+04,3.586102853086013398e-01
9.020000000000000000e+04,3.118847006651856435e-01
9.025000000000000000e+04,3.582129243861335577e-01
9.030000000000000000e+04,3.115393133997756414e-01
9.035000000000000000e+04,3.578164430867288859e-01
9.040000000000000000e+04,3.111946902654838532e-01
9.045000000000000000e+04,3.574208384928333482e-01
9.050000000000000000e+04,3.108950276243064859e-01
9.055000000000000000e+04,3.570261076997812699e-01
9.060000000000000000e+04,3.105518763796881743e-01
9.065000000000000000e+04,3.566322478157246123e-01
9.070000000000000000e+04,3.102535832414527461e-01
9.075000000000000000e+04,3.562392559615618071e-01
9.080000000000000000e+04,3.099559471365613272e-01
9.085000000000000000e+04,3.558471292708680345e-01
9.090000000000000000e+04,3.097029702970272580e-01
9.095000000000000000e+04,3.555878084179950327e-01
9.100000000000000000e+04,3.094945054945031915e-01
9.105000000000000000e+04,3.551972585888741873e-01
9.110000000000000000e+04,3.091547749725551686e-01
9.115000000000000000e+04,3.548514503883773430e-01
9.120000000000000000e+04,3.088157894736816567e-01
9.125000000000000000e+04,3.544625635630350158e-01
9.130000000000000000e+04,3.085651697699865470e-01
9.135000000000000000e+04,3.541183167666486220e-01
9.140000000000000000e+04,3.082275711159711551e-01
9.145000000000000000e+04,3.537748228501422787e-01
9.150000000000000000e+04,3.079781420765003164e-01
9.155000000000000000e+04,3.534320793463516241e-01
9.160000000000000000e+04,3.077292576419190517e-01
9.165000000000000000e+04,3.530464385474837985e-01
9.170000000000000000e+04,3.073936750272603380e-01
9.175000000000000000e+04,3.527488337620417469e-01
9.180000000000000000e+04,3.071895424836575961e-01
9.185000000000000000e+04,3.524083268007990322e-01
9.190000000000000000e+04,3.068552774755143875e-01
9.195000000000000000e+04,3.520685604907097810e-01
9.200000000000000000e+04,3.065652173913019363e-01
9.205000000000000000e+04,3.517295324178665861e-01
9.210000000000000000e+04,3.062323561346337319e-01
9.215000000000000000e+04,3.514346486087575050e-01
9.220000000000000000e+04,3.059436008676763574e-01
9.225000000000000000e+04,3.510970427543121386e-01
9.230000000000000000e+04,3.056121343445263316e-01
9.235000000000000000e+04,3.507601680599448657e-01
9.240000000000000000e+04,3.052813852813828777e-01
9.245000000000000000e+04,3.505105572862559637e-01
9.250000000000000000e+04,3.049513513513488761e-01
9.255000000000000000e+04,3.501750443013332270e-01
9.260000000000000000e+04,3.046220302375785560e-01
9.265000000000000000e+04,3.498402555910519185e-01
9.270000000000000000e+04,3.042934196332230945e-01
9.275000000000000000e+04,3.495061888126944072e-01
9.280000000000000000e+04,3.040517241379288027e-01
9.285000000000000000e+04,3.492159227985501824e-01
9.290000000000000000e+04,3.037674919268004703e-01
9.295000000000000000e+04,3.489693161767846163e-01
9.300000000000000000e+04,3.035268817204275216e-01
9.305000000000000000e+04,3.485942739231340792e-01
9.310000000000000000e+04,3.032867883995677971e-01
9.315000000000000000e+04,3.482200369304737642e-01
9.320000000000000000e+04,3.030042918454909917e-01
9.325000000000000000e+04,3.478466026080961893e-01
9.330000000000000000e+04,3.026795284029984434e-01
9.335000000000000000e+04,3.474739683763953813e-01
9.340000000000000000e+04,3.023554603854362588e-01
9.345000000000000000e+04,3.471449362212113976e-01
9.350000000000000000e+04,3.020320855614945232e-01
9.355000000000000000e+04,3.467738487193713359e-01
9.360000000000000000e+04,3.017521367521338593e-01
9.365000000000000000e+04,3.464035537331258130e-01
9.370000000000000000e+04,3.014727854855893674e-01
9.375000000000000000e+04,3.460340487263703357e-01
9.380000000000000000e+04,3.011513859275024019e-01
9.385000000000000000e+04,3.457079532861621618e-01
9.390000000000000000e+04,3.008732694355668591e-01
9.395000000000000000e+04,3.453825520500675705e-01
9.400000000000000000e+04,3.006382978723377564e-01
9.405000000000000000e+04,3.450153113303816577e-01
9.410000000000000000e+04,3.003188097768305087e-01
9.415000000000000000e+04,3.446488507456317296e-01
9.420000000000000000e+04,2.999999999999973244e-01
9.425000000000000000e+04,3.443256090314884554e-01
9.430000000000000000e+04,2.997242841993610907e-01
9.435000000000000000e+04,3.439606562937181367e-01
9.440000000000000000e+04,2.994067796610142551e-01
9.445000000000000000e+04,3.435964763679456024e-01
9.450000000000000000e+04,2.992169312169286055e-01
9.455000000000000000e+04,3.432753733553298714e-01
9.460000000000000000e+04,2.989852008456633237e-01
9.465000000000000000e+04,3.429549488631533638e-01
9.470000000000000000e+04,2.986694825765550676e-01
9.475000000000000000e+04,3.425929834930525053e-01
9.480000000000000000e+04,2.983544303797444064e-01
9.485000000000000000e+04,3.422739541160564891e-01
9.490000000000000000e+04,2.980400421496286478e-01
9.495000000000000000e+04,3.419977250705620309e-01
9.500000000000000000e+04,2.977263157894712853e-01
9.505000000000000000e+04,3.416799932665571249e-01
9.510000000000000000e+04,2.974132492113539250e-01
9.515000000000000000e+04,3.413208895615221228e-01
9.520000000000000000e+04,2.971008403361320993e-01
9.525000000000000000e+04,3.410045355283020663e-01
9.530000000000000000e+04,2.967890870933870273e-01
9.535000000000000000e+04,3.406468934849154473e-01
9.540000000000000000e+04,2.965199161425554619e-01
9.545000000000000000e+04,3.403319084737209677e-01
9.550000000000000000e+04,2.962094240837675474e-01
9.555000000000000000e+04,3.399757190103372406e-01
9.560000000000000000e+04,2.960669456066924998e-01
9.565000000000000000e+04,3.397457343593143775e-01
9.570000000000000000e+04,2.958829676071034753e-01
9.575000000000000000e+04,3.394744537744883717e-01
9.580000000000000000e+04,2.956576200417515010e-01
9.585000000000000000e+04,3.391620065103049808e-01
9.590000000000000000e+04,2.954744525547423062e-01
9.595000000000000000e+04,3.388085212823583325e-01
9.600000000000000000e+04,2.952083333333311854e-01
9.605000000000000000e+04,3.384557721139400122e-01
9.610000000000000000e+04,2.949011446409968151e-01
9.615000000000000000e+04,3.381453592378387274e-01
9.620000000000000000e+04,2.945945945945924183e-01
9.625000000000000000e+04,3.377940320837806709e-01
9.630000000000000000e+04,2.943302180685337111e-01
9.635000000000000000e+04,3.375264665587217050e-01
9.640000000000000000e+04,2.940248962655580556e-01
9.645000000000000000e+04,3.372594558725912628e-01
9.650000000000000000e+04,2.938031088082881381e-01
9.655000000000000000e+04,3.369101379624609982e-01
9.660000000000000000e+04,2.935817805383003631e-01
9.665000000000000000e+04,3.366029302210047924e-01
9.670000000000000000e+04,2.932781799379505228e-01
9.675000000000000000e+04,3.362550130235216761e-01
9.680000000000000000e+04,2.930578512396674884e-01
9.685000000000000000e+04,3.359078143069518796e-01
9.690000000000000000e+04,2.927554179566545511e-01
9.695000000000000000e+04,3.355613318479976903e-01
9.700000000000000000e+04,2.924536082474209486e-01
9.705000000000000000e+04,3.352567801500254130e-01
9.710000000000000000e+04,2.923171987641589586e-01
9.715000000000000000e+04,3.349116811462886645e-01
9.720000000000000000e+04,2.920576131687225852e-01
9.725000000000000000e+04,3.346495557749223360e-01
9.730000000000000000e+04,2.917574511819099325e-01
9.735000000000000000e+04,3.343468792373716081e-01
9.740000000000000000e+04,2.914989733059532018e-01
9.745000000000000000e+04,3.342090140382527608e-01
9.750000000000000000e+04,2.912820512820497587e-01
9.755000000000000000e+04,3.338664042317593394e-01
9.760000000000000000e+04,2.909836065573755404e-01
9.765000000000000000e+04,3.335654596100244285e-01
9.770000000000000000e+04,2.906857727737959252e-01
9.775000000000000000e+04,3.332651307443596500e-01
9.780000000000000000e+04,2.904294478527593149e-01
9.785000000000000000e+04,3.329654157468693310e-01
9.790000000000000000e+04,2.901736465781394325e-01
9.795000000000000000e+04,3.326254747416962365e-01
9.800000000000000000e+04,2.899591836734679018e-01
9.805000000000000000e+04,3.322862271540436563e-01
9.810000000000000000e+04,2.897043832823636977e-01
9.815000000000000000e+04,3.319884256429036506e-01
9.820000000000000000e+04,2.894908350305486211e-01
9.825000000000000000e+04,3.316912303558313124e-01
9.830000000000000000e+04,2.892777212614431881e-01
9.835000000000000000e+04,3.313946394436055876e-01
9.840000000000000000e+04,2.890243902439012524e-01
9.845000000000000000e+04,3.310986510645185232e-01
9.850000000000000000e+04,2.891370558375622180e-01
9.855000000000000000e+04,3.308032633843377424e-01
9.860000000000000000e+04,2.897768762677472854e-01
9.865000000000000000e+04,3.305084745762683629e-01
9.870000000000000000e+04,2.904964539007079960e-01
9.875000000000000000e+04,3.301737756714031025e-01
9.880000000000000000e+04,2.911740890688249150e-01
9.885000000000000000e+04,3.298802201359634090e-01
9.890000000000000000e+04,2.918503538928201024e-01
9.895000000000000000e+04,3.295872579536694991e-01
9.900000000000000000e+04,2.925656565656555297e-01
9.905000000000000000e+04,3.292948873273534027e-01
9.910000000000000000e+04,2.932795156407660420e-01
9.915000000000000000e+04,3.289627627385290354e-01
9.920000000000000000e+04,2.939919354838700927e-01
9.925000000000000000e+04,3.287119135901952482e-01
9.930000000000000000e+04,2.945820745216507497e-01
9.935000000000000000e+04,3.284213069211227576e-01
9.940000000000000000e+04,2.952515090543250120e-01
9.945000000000000000e+04,3.281312846914939962e-01
9.950000000000000000e+04,2.956381909547728393e-01
9.955000000000000000e+04,3.278418451400298972e-01
9.960000000000000000e+04,2.959437751004005968e-01
9.965000000000000000e+04,3.275128452151542247e-01
9.970000000000000000e+04,2.964092276830482819e-01
9.975000000000000000e+04,3.272246060071348772e-01
9.980000000000000000e+04,2.969939879759509460e-01
9.985000000000000000e+04,3.268968832625558929e-01
9.990000000000000000e+04,2.976176176176168475e-01
9.995000000000000000e+04,3.265698163044750135e-01

